Exploratory calculation of the rare hyperon decay $\Sigma^+ \to p \ell^+ \ell^-$ from lattice QCD

The rare hyperon decay $\Sigma^+ \to p \ell^+ \ell^-$ is a flavour-changing neutral current process mediated by an $s \to d$ transition that occurs only at loop level within the Standard Model. Consequently, this decay is highly suppressed, making it a promising avenue for probing potential new physics. While phenomenological calculations have made important progress in predicting the decay amplitude, there remains a four-fold ambiguity in the relevant transition form factors that prevents a unique prediction for the branching fraction and angular observables. Fully resolving this ambiguity requires a first-principles Standard-Model calculation, and the recent observation of this process using LHCb Run 2 data reinforces the timeliness of such a calculation. In this work, we present the first lattice-QCD calculation of this decay, performed using a 2+1-flavour domain-wall fermion ensemble with a pion mass of 340 MeV. At a small baryon source-sink separation, we observe the emergence of a signal in the relevant baryonic four-point functions. This allows us to determine the positive-parity form factors for the rare hyperon decays from first-principles, albeit with large statistical and systematic uncertainties.

==> Figures/2pt_Nuc/gg_mom0.dat <==
0.000000e+00 -1.260559e-01 1.163470e-02 
1.000000e+00 1.343882e+00 1.102418e-02 
2.000000e+00 7.743794e-01 1.069274e-02 
3.000000e+00 7.187440e-01 1.176085e-02 
4.000000e+00 6.811107e-01 1.352292e-02 
5.000000e+00 6.796633e-01 1.473339e-02 
6.000000e+00 6.335522e-01 2.280806e-02 
7.000000e+00 6.542693e-01 2.443478e-02 
8.000000e+00 7.082691e-01 4.196568e-02 
9.000000e+00 5.576315e-01 5.004837e-02 
1.000000e+01 7.759452e-01 7.384160e-02 
1.100000e+01 7.073548e-01 1.019106e-01 
1.200000e+01 6.281705e-01 1.491811e-01 
1.300000e+01 6.959909e-01 2.014545e-01 
1.400000e+01 6.328004e-01 3.229813e-01 
1.500000e+01 5.316064e-01 -nan 
1.600000e+01 1.621087e+00 -nan 
1.700000e+01 1.864035e-01 -nan 
1.800000e+01 -nan -nan 
1.900000e+01 -nan -nan 
2.000000e+01 -nan -nan 
2.100000e+01 3.290122e+00 -nan 
2.200000e+01 -nan -nan 
2.300000e+01 -2.926361e+00 -nan 
2.400000e+01 3.252612e+00 -nan 
2.500000e+01 -nan -nan 
2.600000e+01 -2.943577e+00 -nan 
2.700000e+01 1.343186e+00 -nan 
2.800000e+01 1.417345e+00 -nan 
2.900000e+01 -nan -nan 
3.000000e+01 1.408314e+00 -nan 
3.100000e+01 -nan -nan 
3.200000e+01 -1.844746e-01 -nan 
3.300000e+01 9.215391e-01 -nan 
3.400000e+01 3.940026e-01 -nan 
3.500000e+01 -nan -nan 
3.600000e+01 -2.383125e-01 -nan 
3.700000e+01 -8.596121e-02 -nan 
3.800000e+01 -nan -nan 
3.900000e+01 -nan -nan 
4.000000e+01 -1.005949e+00 -nan 
4.100000e+01 -nan -nan 
4.200000e+01 9.102521e-01 -nan 
4.300000e+01 -1.350832e+00 -nan 
4.400000e+01 -nan -nan 
4.500000e+01 -1.748185e-01 -nan 
4.600000e+01 -nan -nan 
4.700000e+01 -4.473657e-01 -nan 
4.800000e+01 -nan -nan 
4.900000e+01 -3.285702e+00 -nan 
5.000000e+01 2.529431e+00 -nan 
5.100000e+01 -2.935142e+00 -nan 
5.200000e+01 -1.040806e+00 -nan 
5.300000e+01 -6.501250e-01 -nan 
5.400000e+01 9.735798e-01 -nan 
5.500000e+01 -1.156891e+00 -nan 
5.600000e+01 -1.519903e+00 -nan 
5.700000e+01 -1.032369e+00 2.562419e-01 
5.800000e+01 -9.143131e-01 1.317332e-01 
5.900000e+01 -1.003851e+00 7.559305e-02 
6.000000e+01 -1.030936e+00 3.514186e-02 
6.100000e+01 -1.106606e+00 2.191646e-02 
6.200000e+01 -2.122988e+00 1.451823e-02 


==> Figures/2pt_Nuc/gp_mom0.dat <==
0.000000e+00 -1.250689e+00 2.203185e-03 
1.000000e+00 9.091589e-01 1.141677e-03 
2.000000e+00 6.319432e-01 1.124268e-03 
3.000000e+00 6.488107e-01 1.368274e-03 
4.000000e+00 6.450417e-01 1.570056e-03 
5.000000e+00 6.478607e-01 1.990303e-03 
6.000000e+00 6.496452e-01 2.363448e-03 
7.000000e+00 6.513350e-01 3.037143e-03 
8.000000e+00 6.552943e-01 4.102754e-03 
9.000000e+00 6.518396e-01 5.202744e-03 
1.000000e+01 6.499352e-01 6.835784e-03 
1.100000e+01 6.519388e-01 1.127728e-02 
1.200000e+01 6.666890e-01 1.653277e-02 
1.300000e+01 6.740208e-01 2.372402e-02 
1.400000e+01 6.508780e-01 3.526207e-02 
1.500000e+01 6.451295e-01 4.583236e-02 
1.600000e+01 7.356203e-01 7.994457e-02 
1.700000e+01 8.213803e-01 1.658957e-01 
1.800000e+01 7.335672e-01 -nan 
1.900000e+01 9.956356e-01 -nan 
2.000000e+01 6.271125e-01 -nan 
2.100000e+01 9.913547e-01 -nan 
2.200000e+01 1.792621e+00 -nan 
2.300000e+01 -nan -nan 
2.400000e+01 -2.238935e-02 -nan 
2.500000e+01 9.162830e-01 -nan 
2.600000e+01 1.695119e-02 -nan 
2.700000e+01 -3.304323e-01 -nan 
2.800000e+01 -nan -nan 
2.900000e+01 -5.097129e+00 -nan 
3.000000e+01 -4.612839e-01 -nan 
3.100000e+01 -5.101649e-02 -nan 
3.200000e+01 2.670041e-01 -nan 
3.300000e+01 4.616349e-02 -nan 
3.400000e+01 4.665595e-01 -nan 
3.500000e+01 -nan -nan 
3.600000e+01 -1.220042e+00 -nan 
3.700000e+01 -5.333150e-01 -nan 
3.800000e+01 -4.369629e-01 -nan 
3.900000e+01 -2.370550e-01 -nan 
4.000000e+01 -1.396884e-01 -nan 
4.100000e+01 -3.774610e-01 -nan 
4.200000e+01 1.093339e-02 -nan 
4.300000e+01 -1.323264e-01 -nan 
4.400000e+01 -1.812504e-01 -nan 
4.500000e+01 2.309040e-01 -nan 
4.600000e+01 -nan -nan 
4.700000e+01 -1.015637e+00 -nan 
4.800000e+01 -5.051458e-01 -nan 
4.900000e+01 9.000969e-01 -nan 
5.000000e+01 -1.145752e+00 -nan 
5.100000e+01 -1.734259e+00 -nan 
5.200000e+01 -6.520642e-01 -nan 
5.300000e+01 -6.246253e-01 -nan 
5.400000e+01 -1.008200e+00 -nan 
5.500000e+01 -9.861159e-01 1.109095e-01 
5.600000e+01 -1.000703e+00 5.335794e-02 
5.700000e+01 -9.346158e-01 2.435936e-02 
5.800000e+01 -9.121178e-01 1.262138e-02 
5.900000e+01 -9.130805e-01 6.604517e-03 
6.000000e+01 -9.569953e-01 4.107740e-03 
6.100000e+01 -9.067106e-01 2.557708e-03 
6.200000e+01 -1.528865e+00 2.238052e-03 


==> Figures/2pt_Sig/gg_mom0.dat <==
0.000000e+00 -2.529121e-04 1.112209e-02 
1.000000e+00 1.482300e+00 1.129991e-02 
2.000000e+00 8.983518e-01 1.096100e-02 
3.000000e+00 8.311803e-01 1.068192e-02 
4.000000e+00 8.030693e-01 1.292431e-02 
5.000000e+00 7.862046e-01 1.271097e-02 
6.000000e+00 7.486786e-01 1.847533e-02 
7.000000e+00 7.601204e-01 2.092578e-02 
8.000000e+00 7.970749e-01 2.997066e-02 
9.000000e+00 7.032222e-01 3.313531e-02 
1.000000e+01 8.599644e-01 4.965673e-02 
1.100000e+01 7.470147e-01 6.785047e-02 
1.200000e+01 7.420171e-01 8.602641e-02 
1.300000e+01 8.261303e-01 1.168340e-01 
1.400000e+01 5.703040e-01 1.582276e-01 
1.500000e+01 7.444242e-01 2.212695e-01 
1.600000e+01 1.047687e+00 3.831792e-01 
1.700000e+01 4.399103e-01 -nan 
1.800000e+01 2.230300e+00 -nan 
1.900000e+01 3.243826e-01 -nan 
2.000000e+01 6.558920e-01 -nan 
2.100000e+01 -nan -nan 
2.200000e+01 1.867428e+00 -nan 
2.300000e+01 -nan -nan 
2.400000e+01 3.120422e+00 -nan 
2.500000e+01 -nan -nan 
2.600000e+01 2.654671e-01 -nan 
2.700000e+01 -6.047047e-02 -nan 
2.800000e+01 1.460479e+00 -nan 
2.900000e+01 -nan -nan 
3.000000e+01 1.075927e+00 -nan 
3.100000e+01 -nan -nan 
3.200000e+01 -5.438958e-01 -nan 
3.300000e+01 -nan -nan 
3.400000e+01 4.417886e-01 -nan 
3.500000e+01 -1.539207e+00 -nan 
3.600000e+01 1.308798e-02 -nan 
3.700000e+01 -5.537892e-01 -nan 
3.800000e+01 1.757082e+00 -nan 
3.900000e+01 -nan -nan 
4.000000e+01 -nan -nan 
4.100000e+01 -nan -nan 
4.200000e+01 -nan -nan 
4.300000e+01 -3.544064e+00 -nan 
4.400000e+01 -nan -nan 
4.500000e+01 8.950931e-01 -nan 
4.600000e+01 -1.230886e+00 -nan 
4.700000e+01 -1.515432e+00 -nan 
4.800000e+01 2.944961e+00 -nan 
4.900000e+01 -nan -nan 
5.000000e+01 -4.093389e-01 -nan 
5.100000e+01 1.138694e+00 -nan 
5.200000e+01 -2.021254e+00 -nan 
5.300000e+01 -9.258540e-01 -nan 
5.400000e+01 4.319103e-02 -nan 
5.500000e+01 -1.300542e+00 -nan 
5.600000e+01 -1.157367e+00 -nan 
5.700000e+01 -1.168567e+00 1.342114e-01 
5.800000e+01 -9.820069e-01 8.207181e-02 
5.900000e+01 -1.067394e+00 4.725145e-02 
6.000000e+01 -1.137730e+00 2.852485e-02 
6.100000e+01 -1.195459e+00 1.795895e-02 
6.200000e+01 -2.234630e+00 1.412597e-02 


==> Figures/2pt_Sig/gp_mom0.dat <==
0.000000e+00 -1.264754e+00 1.751681e-03 
1.000000e+00 1.012160e+00 8.396376e-04 
2.000000e+00 7.225168e-01 8.918787e-04 
3.000000e+00 7.472332e-01 1.054538e-03 
4.000000e+00 7.464137e-01 1.204065e-03 
5.000000e+00 7.517790e-01 1.460785e-03 
6.000000e+00 7.549707e-01 1.717715e-03 
7.000000e+00 7.571524e-01 2.056315e-03 
8.000000e+00 7.587488e-01 2.578402e-03 
9.000000e+00 7.588284e-01 3.159005e-03 
1.000000e+01 7.558359e-01 3.664500e-03 
1.100000e+01 7.520484e-01 5.078081e-03 
1.200000e+01 7.629201e-01 7.222505e-03 
1.300000e+01 7.618285e-01 1.051721e-02 
1.400000e+01 7.501385e-01 1.554764e-02 
1.500000e+01 7.408446e-01 2.030214e-02 
1.600000e+01 7.782015e-01 2.588560e-02 
1.700000e+01 7.881788e-01 4.199331e-02 
1.800000e+01 7.818861e-01 5.556229e-02 
1.900000e+01 8.310109e-01 1.022225e-01 
2.000000e+01 6.811518e-01 1.216406e-01 
2.100000e+01 7.015009e-01 -nan 
2.200000e+01 8.955555e-01 -nan 
2.300000e+01 1.103465e+00 -nan 
2.400000e+01 8.858685e-01 -nan 
2.500000e+01 6.320726e-01 -nan 
2.600000e+01 1.209792e+00 -nan 
2.700000e+01 -nan -nan 
2.800000e+01 -nan -nan 
2.900000e+01 -3.127773e-01 -nan 
3.000000e+01 4.272589e-02 -nan 
3.100000e+01 5.953262e-01 -nan 
3.200000e+01 1.694676e-01 -nan 
3.300000e+01 -6.920317e-01 -nan 
3.400000e+01 -1.482802e-01 -nan 
3.500000e+01 2.159287e+00 -nan 
3.600000e+01 -nan -nan 
3.700000e+01 -6.828399e-01 -nan 
3.800000e+01 -3.317078e-01 -nan 
3.900000e+01 -2.775404e-01 -nan 
4.000000e+01 -5.933865e-01 -nan 
4.100000e+01 -6.739246e-01 -nan 
4.200000e+01 -1.852943e-01 -nan 
4.300000e+01 9.811773e-02 -nan 
4.400000e+01 -3.747082e-01 -nan 
4.500000e+01 1.732220e-02 -nan 
4.600000e+01 2.718036e+00 -nan 
4.700000e+01 -nan -nan 
4.800000e+01 -1.295780e+00 -nan 
4.900000e+01 -8.121737e-01 -nan 
5.000000e+01 -7.238946e-01 -nan 
5.100000e+01 -9.806615e-01 -nan 
5.200000e+01 -7.494801e-01 1.269458e-01 
5.300000e+01 -8.763123e-01 9.817050e-02 
5.400000e+01 -1.026520e+00 6.189197e-02 
5.500000e+01 -1.029939e+00 4.111140e-02 
5.600000e+01 -1.035863e+00 2.225815e-02 
5.700000e+01 -1.012875e+00 1.215074e-02 
5.800000e+01 -1.004859e+00 7.249524e-03 
5.900000e+01 -1.001058e+00 4.159130e-03 
6.000000e+01 -1.037252e+00 2.617492e-03 
6.100000e+01 -9.772208e-01 1.674817e-03 
6.200000e+01 -1.601728e+00 1.932123e-03 


==> Figures/4pt_G_muT/Eye.dat <==
0.000000e+00 -5.725629e-22 5.085468e-21 
1.000000e+00 -9.815361e-21 6.624930e-21 
2.000000e+00 7.615216e-21 6.740388e-21 
3.000000e+00 -2.148138e-21 5.896465e-21 
4.000000e+00 3.191387e-21 4.809316e-21 
5.000000e+00 -2.580823e-21 4.211082e-21 
6.000000e+00 -7.038096e-22 3.583327e-21 
7.000000e+00 2.129642e-21 3.748454e-21 
8.000000e+00 5.354092e-21 3.288489e-21 
9.000000e+00 1.998326e-21 3.291440e-21 
1.000000e+01 -2.045494e-22 2.860605e-21 
1.100000e+01 -1.512542e-21 2.280207e-21 
1.200000e+01 -2.058138e-21 1.949800e-21 
1.300000e+01 -5.038574e-23 1.825542e-21 
1.400000e+01 2.959100e-21 1.447697e-21 
1.500000e+01 -1.870819e-21 1.532511e-21 
1.600000e+01 -8.581781e-22 1.239651e-21 
1.700000e+01 -1.373183e-21 8.487283e-22 
1.800000e+01 4.496263e-22 6.606259e-22 
1.900000e+01 -2.938999e-22 3.855406e-22 
2.000000e+01 -6.912158e-22 2.701632e-22 
2.100000e+01 -3.341862e-22 2.296376e-22 
2.200000e+01 -5.762198e-23 1.628664e-22 
2.300000e+01 4.625061e-23 1.123601e-22 
2.400000e+01 2.963656e-24 1.001533e-22 
2.500000e+01 -3.176868e-24 6.119430e-23 
2.600000e+01 2.181838e-23 3.962133e-23 
2.700000e+01 -1.381038e-23 3.176347e-23 
2.800000e+01 -5.161401e-24 2.696934e-23 
2.900000e+01 -2.536253e-23 1.637520e-23 
3.000000e+01 1.712337e-23 1.479101e-23 
3.100000e+01 -7.378458e-24 9.490232e-24 
3.200000e+01 1.191961e-23 9.321186e-24 
3.300000e+01 2.954325e-24 6.897749e-24 
3.400000e+01 1.909179e-24 7.150790e-24 
3.500000e+01 9.459756e-25 6.684797e-24 
3.600000e+01 -1.498490e-24 8.368420e-24 
3.700000e+01 7.108337e-24 7.501666e-24 
3.800000e+01 -8.914727e-24 1.038131e-23 
3.900000e+01 9.751521e-24 1.198120e-23 
4.000000e+01 -1.610806e-23 1.264476e-23 
4.100000e+01 -6.606534e-24 1.600538e-23 
4.200000e+01 2.157981e-23 1.649914e-23 
4.300000e+01 7.772944e-24 1.903730e-23 
4.400000e+01 2.399257e-24 1.884121e-23 
4.500000e+01 -1.121944e-23 2.710599e-23 
4.600000e+01 -2.725670e-23 3.367783e-23 
4.700000e+01 2.617489e-23 3.822511e-23 
4.800000e+01 -4.495329e-24 4.379473e-23 
4.900000e+01 -6.951526e-24 6.897015e-23 
5.000000e+01 1.551035e-22 7.983174e-23 
5.100000e+01 1.398731e-22 1.064841e-22 
5.200000e+01 2.294787e-22 1.226366e-22 
5.300000e+01 5.759946e-22 1.946211e-22 
5.400000e+01 2.260264e-22 2.794333e-22 
5.500000e+01 -1.440708e-22 3.045849e-22 
5.600000e+01 -3.340655e-22 5.089232e-22 
5.700000e+01 2.970324e-22 6.354947e-22 
5.800000e+01 -7.996513e-22 9.582945e-22 
5.900000e+01 1.047676e-21 1.240653e-21 
6.000000e+01 -3.120161e-21 1.542183e-21 
6.100000e+01 -8.423805e-22 2.173145e-21 
6.200000e+01 2.954383e-21 2.581986e-21 
6.300000e+01 2.612715e-21 3.496254e-21 


==> Figures/4pt_G_muT/NE.dat <==
0.000000e+00 -5.860546e-21 1.176624e-21 
1.000000e+00 -9.270032e-21 1.806351e-21 
2.000000e+00 -7.365668e-21 1.191571e-21 
3.000000e+00 -7.622583e-21 9.853026e-22 
4.000000e+00 -7.531997e-21 8.012907e-22 
5.000000e+00 -6.881222e-21 6.689858e-22 
6.000000e+00 -5.834790e-21 4.657959e-22 
7.000000e+00 -4.794198e-21 3.763999e-22 
8.000000e+00 -4.185104e-21 3.108234e-22 
9.000000e+00 -3.786269e-21 2.938834e-22 
1.000000e+01 -3.606241e-21 2.722883e-22 
1.100000e+01 -3.241374e-21 2.407162e-22 
1.200000e+01 -2.844013e-21 2.236979e-22 
1.300000e+01 -2.601568e-21 2.030774e-22 
1.400000e+01 -2.263632e-21 2.078272e-22 
1.500000e+01 -2.421908e-21 2.485999e-22 
1.600000e+01 -1.067143e-21 1.508272e-22 
1.700000e+01 -6.794919e-22 1.227051e-22 
1.800000e+01 -2.010505e-22 5.244301e-23 
1.900000e+01 -6.742636e-23 2.623766e-23 
2.000000e+01 -2.689880e-23 1.355952e-23 
2.100000e+01 -1.366566e-23 7.802219e-24 
2.200000e+01 -2.476917e-24 4.895474e-24 
2.300000e+01 4.863094e-26 3.123167e-24 
2.400000e+01 -5.872539e-25 1.768335e-24 
2.500000e+01 -7.828923e-25 9.524234e-25 
2.600000e+01 -6.550364e-25 5.720762e-25 
2.700000e+01 -5.072287e-25 3.455821e-25 
2.800000e+01 -1.284978e-25 2.096015e-25 
2.900000e+01 -6.574827e-26 1.325818e-25 
3.000000e+01 -3.388612e-26 7.689606e-26 
3.100000e+01 2.471479e-26 6.178814e-26 
3.200000e+01 2.009111e-26 4.475352e-26 
3.300000e+01 -8.045893e-27 3.613277e-26 
3.400000e+01 -6.429768e-27 3.237928e-26 
3.500000e+01 3.063621e-26 3.110157e-26 
3.600000e+01 4.616159e-26 3.139363e-26 
3.700000e+01 3.646512e-26 3.010780e-26 
3.800000e+01 2.459748e-26 3.528894e-26 
3.900000e+01 2.243423e-26 4.770351e-26 
4.000000e+01 2.587836e-26 4.937753e-26 
4.100000e+01 6.160444e-26 4.775236e-26 
4.200000e+01 8.721580e-26 5.839522e-26 
4.300000e+01 1.429120e-25 7.216560e-26 
4.400000e+01 2.236624e-25 8.380044e-26 
4.500000e+01 2.734431e-25 1.133462e-25 
4.600000e+01 2.074619e-25 1.471465e-25 
4.700000e+01 1.292893e-25 2.132179e-25 
4.800000e+01 1.774043e-25 3.169131e-25 
4.900000e+01 4.199741e-25 4.634446e-25 
5.000000e+01 6.271856e-25 7.359159e-25 
5.100000e+01 1.061363e-24 1.220468e-24 
5.200000e+01 4.751605e-25 1.716808e-24 
5.300000e+01 -2.633249e-24 2.523040e-24 
5.400000e+01 -6.952236e-24 3.979005e-24 
5.500000e+01 -1.279942e-23 7.087658e-24 
5.600000e+01 -2.706602e-23 1.261163e-23 
5.700000e+01 -6.860205e-23 2.085464e-23 
5.800000e+01 -1.339298e-22 3.952680e-23 
5.900000e+01 -2.270244e-22 7.845147e-23 
6.000000e+01 -3.755892e-22 1.403302e-22 
6.100000e+01 -7.296160e-22 2.607946e-22 
6.200000e+01 -1.773895e-21 4.554618e-22 
6.300000e+01 -4.505874e-21 1.000032e-21 


==> Figures/4pt_G_muT/Tot.dat <==
0.000000e+00 -6.433109e-21 4.739313e-21 
1.000000e+00 -1.908539e-20 6.816490e-21 
2.000000e+00 2.495479e-22 6.760238e-21 
3.000000e+00 -9.770721e-21 5.842359e-21 
4.000000e+00 -4.340609e-21 4.708026e-21 
5.000000e+00 -9.462045e-21 4.127694e-21 
6.000000e+00 -6.538600e-21 3.573728e-21 
7.000000e+00 -2.664556e-21 3.917836e-21 
8.000000e+00 1.168988e-21 3.253916e-21 
9.000000e+00 -1.787943e-21 3.356535e-21 
1.000000e+01 -3.810790e-21 2.892233e-21 
1.100000e+01 -4.753916e-21 2.316551e-21 
1.200000e+01 -4.902151e-21 1.923783e-21 
1.300000e+01 -2.651954e-21 1.879314e-21 
1.400000e+01 6.954684e-22 1.449281e-21 
1.500000e+01 -4.292727e-21 1.524353e-21 
1.600000e+01 -1.925321e-21 1.250767e-21 
1.700000e+01 -2.052675e-21 8.369028e-22 
1.800000e+01 2.485758e-22 6.588515e-22 
1.900000e+01 -3.613263e-22 3.869210e-22 
2.000000e+01 -7.181146e-22 2.751648e-22 
2.100000e+01 -3.478519e-22 2.301957e-22 
2.200000e+01 -6.009889e-23 1.635181e-22 
2.300000e+01 4.629924e-23 1.117696e-22 
2.400000e+01 2.376402e-24 1.001916e-22 
2.500000e+01 -3.959761e-24 6.118328e-23 
2.600000e+01 2.116334e-23 3.952054e-23 
2.700000e+01 -1.431761e-23 3.177332e-23 
2.800000e+01 -5.289899e-24 2.701634e-23 
2.900000e+01 -2.542828e-23 1.639777e-23 
3.000000e+01 1.708948e-23 1.478100e-23 
3.100000e+01 -7.353743e-24 9.482363e-24 
3.200000e+01 1.193970e-23 9.316055e-24 
3.300000e+01 2.946279e-24 6.898106e-24 
3.400000e+01 1.902749e-24 7.149569e-24 
3.500000e+01 9.766118e-25 6.689839e-24 
3.600000e+01 -1.452328e-24 8.362302e-24 
3.700000e+01 7.144802e-24 7.503789e-24 
3.800000e+01 -8.890130e-24 1.038354e-23 
3.900000e+01 9.773955e-24 1.198279e-23 
4.000000e+01 -1.608218e-23 1.265059e-23 
4.100000e+01 -6.544930e-24 1.601369e-23 
4.200000e+01 2.166703e-23 1.648822e-23 
4.300000e+01 7.915856e-24 1.903524e-23 
4.400000e+01 2.622919e-24 1.884365e-23 
4.500000e+01 -1.094599e-23 2.707473e-23 
4.600000e+01 -2.704924e-23 3.368299e-23 
4.700000e+01 2.630418e-23 3.818228e-23 
4.800000e+01 -4.317925e-24 4.379497e-23 
4.900000e+01 -6.531552e-24 6.902599e-23 
5.000000e+01 1.557307e-22 7.983773e-23 
5.100000e+01 1.409344e-22 1.064396e-22 
5.200000e+01 2.299539e-22 1.226992e-22 
5.300000e+01 5.733613e-22 1.943904e-22 
5.400000e+01 2.190742e-22 2.807792e-22 
5.500000e+01 -1.568702e-22 3.052092e-22 
5.600000e+01 -3.611315e-22 5.115527e-22 
5.700000e+01 2.284303e-22 6.349177e-22 
5.800000e+01 -9.335810e-22 9.722524e-22 
5.900000e+01 8.206518e-22 1.235032e-21 
6.000000e+01 -3.495750e-21 1.543901e-21 
6.100000e+01 -1.571997e-21 2.195337e-21 
6.200000e+01 1.180488e-21 2.659083e-21 
6.300000e+01 -1.893160e-21 3.492134e-21 


==> Figures/4pt_G_muT_VAAV/NE.dat <==
0.000000e+00 -6.494297e-22 5.656712e-22 
1.000000e+00 -1.454075e-21 9.623893e-22 
2.000000e+00 -1.079703e-21 5.852187e-22 
3.000000e+00 -7.196119e-22 4.926198e-22 
4.000000e+00 -5.695772e-22 3.832024e-22 
5.000000e+00 -7.368690e-22 2.913479e-22 
6.000000e+00 -6.564687e-22 2.493626e-22 
7.000000e+00 -4.508166e-22 2.360952e-22 
8.000000e+00 -3.839671e-22 2.175878e-22 
9.000000e+00 -2.343717e-22 1.675527e-22 
1.000000e+01 -2.311347e-22 1.411130e-22 
1.100000e+01 -9.750188e-23 1.411499e-22 
1.200000e+01 -1.670932e-23 1.261952e-22 
1.300000e+01 -4.944206e-24 1.175660e-22 
1.400000e+01 6.741369e-24 1.250426e-22 
1.500000e+01 -8.171779e-23 1.588766e-22 
1.600000e+01 -2.006242e-23 1.018242e-22 
1.700000e+01 3.536395e-23 8.804827e-23 
1.800000e+01 2.745190e-23 3.895487e-23 
1.900000e+01 2.035047e-23 2.143203e-23 
2.000000e+01 1.524749e-23 1.221682e-23 
2.100000e+01 2.072964e-24 6.697886e-24 
2.200000e+01 -8.425007e-26 4.312764e-24 
2.300000e+01 3.153765e-24 2.660947e-24 
2.400000e+01 1.568795e-24 1.663268e-24 
2.500000e+01 5.302755e-25 9.378746e-25 
2.600000e+01 3.167562e-25 5.667150e-25 
2.700000e+01 3.414762e-25 3.328099e-25 
2.800000e+01 1.236192e-25 1.963604e-25 
2.900000e+01 5.231763e-26 1.232507e-25 
3.000000e+01 8.208787e-26 8.394141e-26 
3.100000e+01 1.200286e-26 5.929215e-26 
3.200000e+01 4.848629e-27 4.034638e-26 
3.300000e+01 3.059747e-26 3.322889e-26 
3.400000e+01 2.917083e-26 2.799942e-26 
3.500000e+01 1.328278e-26 2.812535e-26 
3.600000e+01 -2.211632e-26 3.007828e-26 
3.700000e+01 -8.245169e-26 3.371443e-26 
3.800000e+01 -1.032970e-25 3.616106e-26 
3.900000e+01 -1.002573e-25 3.597651e-26 
4.000000e+01 -6.775981e-26 4.183622e-26 
4.100000e+01 -2.197097e-26 4.604236e-26 
4.200000e+01 4.245861e-26 5.411468e-26 
4.300000e+01 1.204362e-25 6.542512e-26 
4.400000e+01 1.471273e-25 7.641215e-26 
4.500000e+01 1.698349e-25 1.095066e-25 
4.600000e+01 1.708742e-25 1.367706e-25 
4.700000e+01 1.855171e-25 1.670740e-25 
4.800000e+01 2.635861e-25 2.127592e-25 
4.900000e+01 3.521182e-25 2.948189e-25 
5.000000e+01 8.266538e-25 4.486635e-25 
5.100000e+01 1.018470e-24 6.987369e-25 
5.200000e+01 9.763281e-25 1.006054e-24 
5.300000e+01 1.147887e-24 1.537609e-24 
5.400000e+01 9.898351e-25 2.514247e-24 
5.500000e+01 1.923594e-24 3.948837e-24 
5.600000e+01 3.451126e-24 6.780605e-24 
5.700000e+01 6.165003e-24 1.293361e-23 
5.800000e+01 -7.777272e-24 2.161734e-23 
5.900000e+01 -7.284157e-24 3.598784e-23 
6.000000e+01 -1.730710e-23 6.539016e-23 
6.100000e+01 -5.245822e-23 1.242597e-22 
6.200000e+01 -8.659947e-23 2.442676e-22 
6.300000e+01 -5.119598e-22 5.789117e-22 


==> Figures/4pt_G_muT_VAAV/NE_diff.dat <==
0 -8.046451679122196e-22 5.445251632331044e-22 
1 3.7437174930528146e-22 5.262140181656077e-22 
2 3.6009122787113963e-22 2.8705525655790607e-22 
3 1.5003464261484788e-22 2.5646233419839618e-22 
4 -1.672917819260608e-22 2.4895522261811745e-22 
5 8.04003233420745e-23 1.7346129926384836e-22 
6 2.0565206972444383e-22 1.336959283549942e-22 
7 6.684953868146924e-23 1.2141742776864547e-22 
8 1.4959538906821635e-22 1.2718173583306309e-22 
9 3.236977305349896e-24 9.59796167859019e-23 
10 1.3363284976265014e-22 7.134042344717778e-23 
11 8.079256149132119e-23 6.784614887642374e-23 
12 1.1765114458478746e-23 7.089417360599289e-23 
13 1.1685575008389981e-23 6.715395078111735e-23 
14 -8.845915784190739e-23 7.385101254313222e-23 
15 6.165536611822246e-23 8.629214043019386e-23 


==> Figures/4pt_G_muZ/Eye.dat <==
0.000000e+00 -7.786264e-22 6.127253e-21 
1.000000e+00 5.776752e-21 6.787559e-21 
2.000000e+00 -4.433165e-21 6.012468e-21 
3.000000e+00 4.745099e-21 5.332511e-21 
4.000000e+00 -8.520282e-22 4.401963e-21 
5.000000e+00 -3.336923e-21 5.543514e-21 
6.000000e+00 -3.717395e-21 4.637343e-21 
7.000000e+00 5.113271e-21 4.421053e-21 
8.000000e+00 5.139711e-21 4.051936e-21 
9.000000e+00 1.457722e-22 3.382648e-21 
1.000000e+01 -2.560923e-21 2.795490e-21 
1.100000e+01 -3.060719e-22 2.553970e-21 
1.200000e+01 5.947124e-22 2.534194e-21 
1.300000e+01 -2.117918e-21 1.856912e-21 
1.400000e+01 9.748698e-22 1.288900e-21 
1.500000e+01 -1.754662e-21 1.392891e-21 
1.600000e+01 1.087157e-21 1.171021e-21 
1.700000e+01 4.936357e-22 6.163248e-22 
1.800000e+01 -5.362357e-22 5.452115e-22 
1.900000e+01 -9.794371e-23 3.825793e-22 
2.000000e+01 -3.293748e-22 3.017081e-22 
2.100000e+01 -4.476125e-22 2.152112e-22 
2.200000e+01 -4.889455e-23 1.440070e-22 
2.300000e+01 -7.823201e-23 9.841254e-23 
2.400000e+01 -1.059318e-22 7.725744e-23 
2.500000e+01 -5.188521e-23 5.089102e-23 
2.600000e+01 3.064124e-23 3.896065e-23 
2.700000e+01 -3.621293e-23 3.388806e-23 
2.800000e+01 -5.327182e-24 2.454876e-23 
2.900000e+01 -3.639846e-24 1.630398e-23 
3.000000e+01 -3.038677e-24 1.239965e-23 
3.100000e+01 1.445746e-23 9.321829e-24 
3.200000e+01 1.806217e-25 9.181321e-24 
3.300000e+01 -5.360723e-24 8.398591e-24 
3.400000e+01 2.698304e-24 6.949994e-24 
3.500000e+01 4.454647e-25 7.496536e-24 
3.600000e+01 6.259309e-24 6.990174e-24 
3.700000e+01 7.527347e-24 7.495133e-24 
3.800000e+01 5.466561e-24 8.998030e-24 
3.900000e+01 -8.264362e-24 1.089650e-23 
4.000000e+01 -2.119564e-23 1.384707e-23 
4.100000e+01 -9.930627e-24 1.277354e-23 
4.200000e+01 6.924971e-24 1.728992e-23 
4.300000e+01 -1.383559e-23 2.154347e-23 
4.400000e+01 -5.738494e-25 2.383755e-23 
4.500000e+01 1.848030e-23 2.154623e-23 
4.600000e+01 2.202231e-23 3.542074e-23 
4.700000e+01 7.052918e-23 3.797725e-23 
4.800000e+01 1.000804e-22 4.963835e-23 
4.900000e+01 3.170232e-23 6.110691e-23 
5.000000e+01 -2.616291e-23 8.677217e-23 
5.100000e+01 1.361385e-22 1.101191e-22 
5.200000e+01 7.546622e-23 1.623296e-22 
5.300000e+01 -1.293145e-22 2.131132e-22 
5.400000e+01 -3.603073e-22 2.571957e-22 
5.500000e+01 3.358277e-22 3.450832e-22 
5.600000e+01 4.358801e-22 5.443910e-22 
5.700000e+01 -5.815522e-22 6.627880e-22 
5.800000e+01 -4.770368e-22 9.448801e-22 
5.900000e+01 -1.544337e-21 1.112202e-21 
6.000000e+01 -9.259703e-22 1.552735e-21 
6.100000e+01 2.028465e-21 2.326252e-21 
6.200000e+01 -2.801685e-21 3.276427e-21 
6.300000e+01 2.137960e-21 3.761465e-21 


==> Figures/4pt_G_muZ/NE.dat <==
0.000000e+00 4.061835e-21 1.295272e-21 
1.000000e+00 8.219469e-21 1.905496e-21 
2.000000e+00 5.195408e-21 1.203777e-21 
3.000000e+00 3.751253e-21 9.187548e-22 
4.000000e+00 3.053644e-21 7.375499e-22 
5.000000e+00 2.492909e-21 5.935245e-22 
6.000000e+00 2.363952e-21 4.647727e-22 
7.000000e+00 2.319696e-21 4.115477e-22 
8.000000e+00 1.954667e-21 3.958491e-22 
9.000000e+00 1.242418e-21 3.468012e-22 
1.000000e+01 1.404700e-21 2.807070e-22 
1.100000e+01 1.279552e-21 2.557756e-22 
1.200000e+01 1.130403e-21 2.121088e-22 
1.300000e+01 1.130631e-21 2.029225e-22 
1.400000e+01 1.288839e-21 2.041010e-22 
1.500000e+01 1.624288e-21 2.475961e-22 
1.600000e+01 7.200736e-22 1.426222e-22 
1.700000e+01 5.265170e-22 1.183576e-22 
1.800000e+01 1.613656e-22 5.216807e-23 
1.900000e+01 7.023796e-23 2.781758e-23 
2.000000e+01 1.610114e-23 1.542569e-23 
2.100000e+01 -9.407058e-25 7.902228e-24 
2.200000e+01 -3.167686e-24 4.157187e-24 
2.300000e+01 -2.367708e-24 2.467694e-24 
2.400000e+01 3.308757e-25 1.567292e-24 
2.500000e+01 8.796172e-25 9.723871e-25 
2.600000e+01 2.293520e-25 5.998369e-25 
2.700000e+01 -2.153663e-25 3.714213e-25 
2.800000e+01 -1.438141e-25 2.436373e-25 
2.900000e+01 2.841235e-26 1.589012e-25 
3.000000e+01 9.695619e-26 9.767881e-26 
3.100000e+01 4.846818e-26 6.595394e-26 
3.200000e+01 1.677967e-26 4.474989e-26 
3.300000e+01 5.675736e-26 3.587012e-26 
3.400000e+01 3.004268e-26 3.105406e-26 
3.500000e+01 -1.665859e-26 3.322101e-26 
3.600000e+01 9.564460e-28 3.382711e-26 
3.700000e+01 4.063559e-26 3.558136e-26 
3.800000e+01 5.395121e-26 3.947535e-26 
3.900000e+01 7.197919e-26 4.038034e-26 
4.000000e+01 5.451256e-26 3.834720e-26 
4.100000e+01 -2.169886e-26 4.448376e-26 
4.200000e+01 -4.339409e-26 6.067406e-26 
4.300000e+01 -8.138653e-26 7.398105e-26 
4.400000e+01 2.676916e-26 8.449398e-26 
4.500000e+01 -1.738751e-27 1.004108e-25 
4.600000e+01 -1.640159e-26 1.223403e-25 
4.700000e+01 1.456726e-25 1.661607e-25 
4.800000e+01 2.704124e-25 2.720138e-25 
4.900000e+01 6.571488e-25 4.796445e-25 
5.000000e+01 3.442219e-25 7.219115e-25 
5.100000e+01 -3.037373e-25 1.026708e-24 
5.200000e+01 -1.615617e-25 1.794100e-24 
5.300000e+01 -2.104396e-25 2.893603e-24 
5.400000e+01 2.416121e-24 3.994658e-24 
5.500000e+01 2.908772e-24 6.352173e-24 
5.600000e+01 6.997493e-24 1.068437e-23 
5.700000e+01 4.558526e-24 2.024591e-23 
5.800000e+01 -2.765097e-23 3.381961e-23 
5.900000e+01 -6.946416e-23 6.008798e-23 
6.000000e+01 -1.068157e-22 1.165672e-22 
6.100000e+01 -8.129931e-23 2.098265e-22 
6.200000e+01 3.750192e-22 4.247298e-22 
6.300000e+01 2.902431e-21 1.089006e-21 


==> Figures/4pt_G_muZ/Tot.dat <==
0.000000e+00 3.283209e-21 6.528885e-21 
1.000000e+00 1.399622e-20 7.050327e-21 
2.000000e+00 7.622430e-22 6.336421e-21 
3.000000e+00 8.496353e-21 5.426618e-21 
4.000000e+00 2.201615e-21 4.445787e-21 
5.000000e+00 -8.440139e-22 5.522787e-21 
6.000000e+00 -1.353443e-21 4.692669e-21 
7.000000e+00 7.432967e-21 4.378759e-21 
8.000000e+00 7.094378e-21 4.059790e-21 
9.000000e+00 1.388190e-21 3.347903e-21 
1.000000e+01 -1.156224e-21 2.814865e-21 
1.100000e+01 9.734797e-22 2.607756e-21 
1.200000e+01 1.725115e-21 2.529574e-21 
1.300000e+01 -9.872867e-22 1.889679e-21 
1.400000e+01 2.263709e-21 1.327377e-21 
1.500000e+01 -1.303740e-22 1.366313e-21 
1.600000e+01 1.807231e-21 1.187685e-21 
1.700000e+01 1.020153e-21 6.466687e-22 
1.800000e+01 -3.748701e-22 5.494318e-22 
1.900000e+01 -2.770575e-23 3.843250e-22 
2.000000e+01 -3.132736e-22 3.017437e-22 
2.100000e+01 -4.485532e-22 2.146175e-22 
2.200000e+01 -5.206224e-23 1.434856e-22 
2.300000e+01 -8.059972e-23 9.808605e-23 
2.400000e+01 -1.056010e-22 7.754016e-23 
2.500000e+01 -5.100559e-23 5.062861e-23 
2.600000e+01 3.087059e-23 3.891559e-23 
2.700000e+01 -3.642829e-23 3.386856e-23 
2.800000e+01 -5.470996e-24 2.456794e-23 
2.900000e+01 -3.611434e-24 1.632080e-23 
3.000000e+01 -2.941721e-24 1.240804e-23 
3.100000e+01 1.450592e-23 9.304648e-24 
3.200000e+01 1.974014e-25 9.178842e-24 
3.300000e+01 -5.303966e-24 8.393282e-24 
3.400000e+01 2.728347e-24 6.945237e-24 
3.500000e+01 4.288061e-25 7.495504e-24 
3.600000e+01 6.260265e-24 6.988797e-24 
3.700000e+01 7.567983e-24 7.496229e-24 
3.800000e+01 5.520512e-24 8.999087e-24 
3.900000e+01 -8.192383e-24 1.089855e-23 
4.000000e+01 -2.114113e-23 1.384846e-23 
4.100000e+01 -9.952326e-24 1.277326e-23 
4.200000e+01 6.881577e-24 1.728461e-23 
4.300000e+01 -1.391698e-23 2.153033e-23 
4.400000e+01 -5.470802e-25 2.383362e-23 
4.500000e+01 1.847856e-23 2.154034e-23 
4.600000e+01 2.200591e-23 3.544129e-23 
4.700000e+01 7.067485e-23 3.795936e-23 
4.800000e+01 1.003508e-22 4.970250e-23 
4.900000e+01 3.235947e-23 6.099676e-23 
5.000000e+01 -2.581869e-23 8.672473e-23 
5.100000e+01 1.358347e-22 1.103468e-22 
5.200000e+01 7.530466e-23 1.622476e-22 
5.300000e+01 -1.295249e-22 2.127144e-22 
5.400000e+01 -3.578912e-22 2.568203e-22 
5.500000e+01 3.387365e-22 3.446152e-22 
5.600000e+01 4.428776e-22 5.441675e-22 
5.700000e+01 -5.769937e-22 6.618269e-22 
5.800000e+01 -5.046877e-22 9.422763e-22 
5.900000e+01 -1.613801e-21 1.102596e-21 
6.000000e+01 -1.032786e-21 1.538627e-21 
6.100000e+01 1.947166e-21 2.349472e-21 
6.200000e+01 -2.426666e-21 3.238163e-21 
6.300000e+01 5.040391e-21 3.605868e-21 


==> Figures/4pt_G_muZ_VAAV/NE.dat <==
0.000000e+00 -9.906830e-22 7.413943e-22 
1.000000e+00 -1.779554e-21 1.073343e-21 
2.000000e+00 -1.212039e-21 5.737479e-22 
3.000000e+00 -4.491013e-22 4.892818e-22 
4.000000e+00 -1.191861e-22 4.080082e-22 
5.000000e+00 3.240429e-23 3.189146e-22 
6.000000e+00 9.622975e-23 2.468759e-22 
7.000000e+00 1.193117e-22 2.263386e-22 
8.000000e+00 -6.033344e-23 2.442443e-22 
9.000000e+00 -2.766771e-22 2.091482e-22 
1.000000e+01 -9.837091e-23 1.502217e-22 
1.100000e+01 4.711186e-23 1.414237e-22 
1.200000e+01 2.182126e-22 1.300135e-22 
1.300000e+01 2.114706e-22 1.176389e-22 
1.400000e+01 3.011257e-22 1.136220e-22 
1.500000e+01 4.165641e-22 1.289651e-22 
1.600000e+01 2.803270e-22 8.373491e-23 
1.700000e+01 2.395180e-22 7.557168e-23 
1.800000e+01 8.113209e-23 3.261428e-23 
1.900000e+01 2.652572e-23 2.065683e-23 
2.000000e+01 8.016350e-24 1.154594e-23 
2.100000e+01 3.747061e-24 6.387991e-24 
2.200000e+01 1.398908e-24 3.701868e-24 
2.300000e+01 1.343630e-24 2.433771e-24 
2.400000e+01 1.858225e-24 1.527684e-24 
2.500000e+01 1.182438e-24 8.154412e-25 
2.600000e+01 1.196054e-24 4.888906e-25 
2.700000e+01 6.588473e-25 3.311644e-25 
2.800000e+01 2.935377e-25 2.154112e-25 
2.900000e+01 1.150270e-25 1.222961e-25 
3.000000e+01 1.413840e-26 8.052740e-26 
3.100000e+01 1.778162e-26 5.487859e-26 
3.200000e+01 7.463387e-27 4.012454e-26 
3.300000e+01 -1.540188e-26 3.203770e-26 
3.400000e+01 -1.993249e-26 2.688260e-26 
3.500000e+01 -2.099971e-26 2.487068e-26 
3.600000e+01 -9.229005e-27 2.448984e-26 
3.700000e+01 -4.102480e-27 2.837392e-26 
3.800000e+01 -2.381754e-26 3.347015e-26 
3.900000e+01 -6.644047e-26 3.990518e-26 
4.000000e+01 -7.380383e-26 4.266992e-26 
4.100000e+01 -2.944035e-26 4.991701e-26 
4.200000e+01 6.572865e-27 5.772710e-26 
4.300000e+01 2.685150e-26 6.879667e-26 
4.400000e+01 3.590944e-26 8.409973e-26 
4.500000e+01 -1.183899e-26 1.009606e-25 
4.600000e+01 -1.377320e-25 1.173772e-25 
4.700000e+01 -1.744922e-25 1.594399e-25 
4.800000e+01 5.784080e-26 2.073171e-25 
4.900000e+01 3.262190e-25 3.046512e-25 
5.000000e+01 7.476915e-25 4.668570e-25 
5.100000e+01 1.083000e-24 6.999368e-25 
5.200000e+01 2.578803e-25 1.063979e-24 
5.300000e+01 2.236796e-25 1.828254e-24 
5.400000e+01 1.626054e-24 2.959678e-24 
5.500000e+01 3.687365e-25 4.676778e-24 
5.600000e+01 -1.197944e-24 7.849492e-24 
5.700000e+01 1.070365e-24 1.285273e-23 
5.800000e+01 3.555587e-24 2.030625e-23 
5.900000e+01 -3.530189e-24 3.638424e-23 
6.000000e+01 -6.257268e-23 6.977337e-23 
6.100000e+01 -1.282631e-22 1.418061e-22 
6.200000e+01 -3.000885e-22 2.990970e-22 
6.300000e+01 -6.834002e-22 7.252026e-22 


==> Figures/4pt_G_muZ_VAAV/NE_diff.dat <==
0 -7.888706536443172e-22 4.785248379671167e-22 
1 5.675145732473001e-22 6.866341121698126e-22 
2 7.62937784938492e-22 3.0483171902161153e-22 
3 3.2991515399158445e-22 2.3295813408861864e-22 
4 1.515904129800771e-22 2.284088709664316e-22 
5 6.38254578085481e-23 2.208503897665947e-22 
6 2.3081926012425947e-23 1.6122879155606063e-22 
7 -1.796451142318999e-22 1.5595444676798092e-22 
8 -2.163436689757575e-22 1.2504642791787627e-22 
9 1.7830620219079236e-22 1.106599128485606e-22 
10 1.45482772805822e-22 8.903623273112877e-23 
11 1.711007210871889e-22 7.026628637809389e-23 
12 -6.742025747841806e-24 7.345420238633622e-23 
13 8.965517547793516e-23 6.768841952873039e-23 
14 1.154383919297334e-22 7.185113814125662e-23 
15 -1.3623713235803887e-22 7.08684893657001e-23 


==> Figures/4pt_I_rho_NE_dt12_muT/points_0.dat <==
-1.280000e+02 -2.775859e-01 
1.270000e+02 -2.775859e-01 
1.270000e+02 -2.410926e-01 
-1.280000e+02 -2.410926e-01 
-1.280000e+02 -2.775859e-01 


==> Figures/4pt_I_rho_NE_dt12_muT/points_1.dat <==
-1.280000e+02 -2.775857e-01 
-1.277447e+02 -2.775857e-01 
-1.274895e+02 -2.775857e-01 
-1.272342e+02 -2.775857e-01 
-1.269790e+02 -2.775857e-01 
-1.267237e+02 -2.775857e-01 
-1.264685e+02 -2.775856e-01 
-1.262132e+02 -2.775856e-01 
-1.259580e+02 -2.775856e-01 
-1.257027e+02 -2.775856e-01 
-1.254474e+02 -2.775856e-01 
-1.251922e+02 -2.775856e-01 
-1.249369e+02 -2.775856e-01 
-1.246817e+02 -2.775856e-01 
-1.244264e+02 -2.775856e-01 
-1.241712e+02 -2.775856e-01 
-1.239159e+02 -2.775856e-01 
-1.236607e+02 -2.775855e-01 
-1.234054e+02 -2.775855e-01 
-1.231502e+02 -2.775855e-01 
-1.228949e+02 -2.775855e-01 
-1.226396e+02 -2.775855e-01 
-1.223844e+02 -2.775855e-01 
-1.221291e+02 -2.775855e-01 
-1.218739e+02 -2.775855e-01 
-1.216186e+02 -2.775854e-01 
-1.213634e+02 -2.775854e-01 
-1.211081e+02 -2.775854e-01 
-1.208529e+02 -2.775854e-01 
-1.205976e+02 -2.775854e-01 
-1.203423e+02 -2.775854e-01 
-1.200871e+02 -2.775854e-01 
-1.198318e+02 -2.775853e-01 
-1.195766e+02 -2.775853e-01 
-1.193213e+02 -2.775853e-01 
-1.190661e+02 -2.775853e-01 
-1.188108e+02 -2.775853e-01 
-1.185556e+02 -2.775853e-01 
-1.183003e+02 -2.775852e-01 
-1.180450e+02 -2.775852e-01 
-1.177898e+02 -2.775852e-01 
-1.175345e+02 -2.775852e-01 
-1.172793e+02 -2.775852e-01 
-1.170240e+02 -2.775851e-01 
-1.167688e+02 -2.775851e-01 
-1.165135e+02 -2.775851e-01 
-1.162583e+02 -2.775851e-01 
-1.160030e+02 -2.775850e-01 
-1.157477e+02 -2.775850e-01 
-1.154925e+02 -2.775850e-01 
-1.152372e+02 -2.775850e-01 
-1.149820e+02 -2.775849e-01 
-1.147267e+02 -2.775849e-01 
-1.144715e+02 -2.775849e-01 
-1.142162e+02 -2.775848e-01 
-1.139610e+02 -2.775848e-01 
-1.137057e+02 -2.775848e-01 
-1.134505e+02 -2.775848e-01 
-1.131952e+02 -2.775847e-01 
-1.129399e+02 -2.775847e-01 
-1.126847e+02 -2.775847e-01 
-1.124294e+02 -2.775846e-01 
-1.121742e+02 -2.775846e-01 
-1.119189e+02 -2.775845e-01 
-1.116637e+02 -2.775845e-01 
-1.114084e+02 -2.775845e-01 
-1.111532e+02 -2.775844e-01 
-1.108979e+02 -2.775844e-01 
-1.106426e+02 -2.775843e-01 
-1.103874e+02 -2.775843e-01 
-1.101321e+02 -2.775842e-01 
-1.098769e+02 -2.775842e-01 
-1.096216e+02 -2.775841e-01 
-1.093664e+02 -2.775841e-01 
-1.091111e+02 -2.775840e-01 
-1.088559e+02 -2.775840e-01 
-1.086006e+02 -2.775839e-01 
-1.083453e+02 -2.775839e-01 
-1.080901e+02 -2.775838e-01 
-1.078348e+02 -2.775838e-01 
-1.075796e+02 -2.775837e-01 
-1.073243e+02 -2.775836e-01 
-1.070691e+02 -2.775836e-01 
-1.068138e+02 -2.775835e-01 
-1.065586e+02 -2.775834e-01 
-1.063033e+02 -2.775834e-01 
-1.060480e+02 -2.775833e-01 
-1.057928e+02 -2.775832e-01 
-1.055375e+02 -2.775832e-01 
-1.052823e+02 -2.775831e-01 
-1.050270e+02 -2.775830e-01 
-1.047718e+02 -2.775829e-01 
-1.045165e+02 -2.775828e-01 
-1.042613e+02 -2.775827e-01 
-1.040060e+02 -2.775826e-01 
-1.037508e+02 -2.775826e-01 
-1.034955e+02 -2.775825e-01 
-1.032402e+02 -2.775824e-01 
-1.029850e+02 -2.775823e-01 
-1.027297e+02 -2.775822e-01 
-1.024745e+02 -2.775821e-01 
-1.022192e+02 -2.775819e-01 
-1.019640e+02 -2.775818e-01 
-1.017087e+02 -2.775817e-01 
-1.014535e+02 -2.775816e-01 
-1.011982e+02 -2.775815e-01 
-1.009429e+02 -2.775813e-01 
-1.006877e+02 -2.775812e-01 
-1.004324e+02 -2.775811e-01 
-1.001772e+02 -2.775810e-01 
-9.992192e+01 -2.775808e-01 
-9.966667e+01 -2.775807e-01 
-9.941141e+01 -2.775805e-01 
-9.915616e+01 -2.775804e-01 
-9.890090e+01 -2.775802e-01 
-9.864565e+01 -2.775800e-01 
-9.839039e+01 -2.775799e-01 
-9.813514e+01 -2.775797e-01 
-9.787988e+01 -2.775795e-01 
-9.762462e+01 -2.775794e-01 
-9.736937e+01 -2.775792e-01 
-9.711411e+01 -2.775790e-01 
-9.685886e+01 -2.775788e-01 
-9.660360e+01 -2.775786e-01 
-9.634835e+01 -2.775784e-01 
-9.609309e+01 -2.775782e-01 
-9.583784e+01 -2.775779e-01 
-9.558258e+01 -2.775777e-01 
-9.532733e+01 -2.775775e-01 
-9.507207e+01 -2.775772e-01 
-9.481682e+01 -2.775770e-01 
-9.456156e+01 -2.775767e-01 
-9.430631e+01 -2.775765e-01 
-9.405105e+01 -2.775762e-01 
-9.379580e+01 -2.775759e-01 
-9.354054e+01 -2.775757e-01 
-9.328529e+01 -2.775754e-01 
-9.303003e+01 -2.775751e-01 
-9.277477e+01 -2.775748e-01 
-9.251952e+01 -2.775745e-01 
-9.226426e+01 -2.775741e-01 
-9.200901e+01 -2.775738e-01 
-9.175375e+01 -2.775735e-01 
-9.149850e+01 -2.775731e-01 
-9.124324e+01 -2.775727e-01 
-9.098799e+01 -2.775724e-01 
-9.073273e+01 -2.775720e-01 
-9.047748e+01 -2.775716e-01 
-9.022222e+01 -2.775712e-01 
-8.996697e+01 -2.775708e-01 
-8.971171e+01 -2.775704e-01 
-8.945646e+01 -2.775699e-01 
-8.920120e+01 -2.775695e-01 
-8.894595e+01 -2.775690e-01 
-8.869069e+01 -2.775685e-01 
-8.843544e+01 -2.775680e-01 
-8.818018e+01 -2.775675e-01 
-8.792492e+01 -2.775670e-01 
-8.766967e+01 -2.775665e-01 
-8.741441e+01 -2.775659e-01 
-8.715916e+01 -2.775654e-01 
-8.690390e+01 -2.775648e-01 
-8.664865e+01 -2.775642e-01 
-8.639339e+01 -2.775636e-01 
-8.613814e+01 -2.775629e-01 
-8.588288e+01 -2.775623e-01 
-8.562763e+01 -2.775616e-01 
-8.537237e+01 -2.775609e-01 
-8.511712e+01 -2.775602e-01 
-8.486186e+01 -2.775595e-01 
-8.460661e+01 -2.775588e-01 
-8.435135e+01 -2.775580e-01 
-8.409610e+01 -2.775572e-01 
-8.384084e+01 -2.775564e-01 
-8.358559e+01 -2.775556e-01 
-8.333033e+01 -2.775547e-01 
-8.307508e+01 -2.775538e-01 
-8.281982e+01 -2.775529e-01 
-8.256456e+01 -2.775520e-01 
-8.230931e+01 -2.775510e-01 
-8.205405e+01 -2.775500e-01 
-8.179880e+01 -2.775490e-01 
-8.154354e+01 -2.775480e-01 
-8.128829e+01 -2.775469e-01 
-8.103303e+01 -2.775458e-01 
-8.077778e+01 -2.775447e-01 
-8.052252e+01 -2.775435e-01 
-8.026727e+01 -2.775423e-01 
-8.001201e+01 -2.775411e-01 
-7.975676e+01 -2.775398e-01 
-7.950150e+01 -2.775385e-01 
-7.924625e+01 -2.775372e-01 
-7.899099e+01 -2.775358e-01 
-7.873574e+01 -2.775344e-01 
-7.848048e+01 -2.775329e-01 
-7.822523e+01 -2.775314e-01 
-7.796997e+01 -2.775299e-01 
-7.771471e+01 -2.775283e-01 
-7.745946e+01 -2.775267e-01 
-7.720420e+01 -2.775250e-01 
-7.694895e+01 -2.775233e-01 
-7.669369e+01 -2.775215e-01 
-7.643844e+01 -2.775197e-01 
-7.618318e+01 -2.775178e-01 
-7.592793e+01 -2.775159e-01 
-7.567267e+01 -2.775139e-01 
-7.541742e+01 -2.775119e-01 
-7.516216e+01 -2.775098e-01 
-7.490691e+01 -2.775077e-01 
-7.465165e+01 -2.775055e-01 
-7.439640e+01 -2.775032e-01 
-7.414114e+01 -2.775009e-01 
-7.388589e+01 -2.774985e-01 
-7.363063e+01 -2.774960e-01 
-7.337538e+01 -2.774935e-01 
-7.312012e+01 -2.774908e-01 
-7.286486e+01 -2.774882e-01 
-7.260961e+01 -2.774854e-01 
-7.235435e+01 -2.774826e-01 
-7.209910e+01 -2.774797e-01 
-7.184384e+01 -2.774767e-01 
-7.158859e+01 -2.774736e-01 
-7.133333e+01 -2.774704e-01 
-7.107808e+01 -2.774671e-01 
-7.082282e+01 -2.774638e-01 
-7.056757e+01 -2.774603e-01 
-7.031231e+01 -2.774568e-01 
-7.005706e+01 -2.774531e-01 
-6.980180e+01 -2.774494e-01 
-6.954655e+01 -2.774455e-01 
-6.929129e+01 -2.774416e-01 
-6.903604e+01 -2.774375e-01 
-6.878078e+01 -2.774333e-01 
-6.852553e+01 -2.774290e-01 
-6.827027e+01 -2.774246e-01 
-6.801502e+01 -2.774200e-01 
-6.775976e+01 -2.774154e-01 
-6.750450e+01 -2.774105e-01 
-6.724925e+01 -2.774056e-01 
-6.699399e+01 -2.774005e-01 
-6.673874e+01 -2.773953e-01 
-6.648348e+01 -2.773899e-01 
-6.622823e+01 -2.773843e-01 
-6.597297e+01 -2.773787e-01 
-6.571772e+01 -2.773728e-01 
-6.546246e+01 -2.773668e-01 
-6.520721e+01 -2.773606e-01 
-6.495195e+01 -2.773543e-01 
-6.469670e+01 -2.773477e-01 
-6.444144e+01 -2.773410e-01 
-6.418619e+01 -2.773341e-01 
-6.393093e+01 -2.773270e-01 
-6.367568e+01 -2.773197e-01 
-6.342042e+01 -2.773121e-01 
-6.316517e+01 -2.773044e-01 
-6.290991e+01 -2.772965e-01 
-6.265465e+01 -2.772883e-01 
-6.239940e+01 -2.772799e-01 
-6.214414e+01 -2.772713e-01 
-6.188889e+01 -2.772624e-01 
-6.163363e+01 -2.772533e-01 
-6.137838e+01 -2.772439e-01 
-6.112312e+01 -2.772342e-01 
-6.086787e+01 -2.772243e-01 
-6.061261e+01 -2.772141e-01 
-6.035736e+01 -2.772036e-01 
-6.010210e+01 -2.771928e-01 
-5.984685e+01 -2.771817e-01 
-5.959159e+01 -2.771703e-01 
-5.933634e+01 -2.771586e-01 
-5.908108e+01 -2.771465e-01 
-5.882583e+01 -2.771341e-01 
-5.857057e+01 -2.771213e-01 
-5.831532e+01 -2.771082e-01 
-5.806006e+01 -2.770947e-01 
-5.780480e+01 -2.770809e-01 
-5.754955e+01 -2.770666e-01 
-5.729429e+01 -2.770520e-01 
-5.703904e+01 -2.770369e-01 
-5.678378e+01 -2.770214e-01 
-5.652853e+01 -2.770055e-01 
-5.627327e+01 -2.769891e-01 
-5.601802e+01 -2.769723e-01 
-5.576276e+01 -2.769549e-01 
-5.550751e+01 -2.769371e-01 
-5.525225e+01 -2.769188e-01 
-5.499700e+01 -2.769000e-01 
-5.474174e+01 -2.768806e-01 
-5.448649e+01 -2.768607e-01 
-5.423123e+01 -2.768402e-01 
-5.397598e+01 -2.768192e-01 
-5.372072e+01 -2.767976e-01 
-5.346547e+01 -2.767753e-01 
-5.321021e+01 -2.767524e-01 
-5.295495e+01 -2.767289e-01 
-5.269970e+01 -2.767047e-01 
-5.244444e+01 -2.766799e-01 
-5.218919e+01 -2.766543e-01 
-5.193393e+01 -2.766280e-01 
-5.167868e+01 -2.766010e-01 
-5.142342e+01 -2.765732e-01 
-5.116817e+01 -2.765446e-01 
-5.091291e+01 -2.765152e-01 
-5.065766e+01 -2.764850e-01 
-5.040240e+01 -2.764539e-01 
-5.014715e+01 -2.764219e-01 
-4.989189e+01 -2.763891e-01 
-4.963664e+01 -2.763553e-01 
-4.938138e+01 -2.763206e-01 
-4.912613e+01 -2.762849e-01 
-4.887087e+01 -2.762481e-01 
-4.861562e+01 -2.762104e-01 
-4.836036e+01 -2.761716e-01 
-4.810511e+01 -2.761316e-01 
-4.784985e+01 -2.760906e-01 
-4.759459e+01 -2.760484e-01 
-4.733934e+01 -2.760050e-01 
-4.708408e+01 -2.759604e-01 
-4.682883e+01 -2.759145e-01 
-4.657357e+01 -2.758673e-01 
-4.631832e+01 -2.758188e-01 
-4.606306e+01 -2.757690e-01 
-4.580781e+01 -2.757177e-01 
-4.555255e+01 -2.756649e-01 
-4.529730e+01 -2.756107e-01 
-4.504204e+01 -2.755550e-01 
-4.478679e+01 -2.754977e-01 
-4.453153e+01 -2.754387e-01 
-4.427628e+01 -2.753781e-01 
-4.402102e+01 -2.753158e-01 
-4.376577e+01 -2.752517e-01 
-4.351051e+01 -2.751859e-01 
-4.325526e+01 -2.751181e-01 
-4.300000e+01 -2.750485e-01 
-4.274474e+01 -2.749769e-01 
-4.248949e+01 -2.749032e-01 
-4.223423e+01 -2.748275e-01 
-4.197898e+01 -2.747497e-01 
-4.172372e+01 -2.746696e-01 
-4.146847e+01 -2.745873e-01 
-4.121321e+01 -2.745027e-01 
-4.095796e+01 -2.744157e-01 
-4.070270e+01 -2.743262e-01 
-4.044745e+01 -2.742342e-01 
-4.019219e+01 -2.741396e-01 
-3.993694e+01 -2.740423e-01 
-3.968168e+01 -2.739423e-01 
-3.942643e+01 -2.738395e-01 
-3.917117e+01 -2.737338e-01 
-3.891592e+01 -2.736250e-01 
-3.866066e+01 -2.735133e-01 
-3.840541e+01 -2.733983e-01 
-3.815015e+01 -2.732801e-01 
-3.789489e+01 -2.731586e-01 
-3.763964e+01 -2.730337e-01 
-3.738438e+01 -2.729052e-01 
-3.712913e+01 -2.727731e-01 
-3.687387e+01 -2.726372e-01 
-3.661862e+01 -2.724976e-01 
-3.636336e+01 -2.723540e-01 
-3.610811e+01 -2.722063e-01 
-3.585285e+01 -2.720545e-01 
-3.559760e+01 -2.718984e-01 
-3.534234e+01 -2.717379e-01 
-3.508709e+01 -2.715728e-01 
-3.483183e+01 -2.714031e-01 
-3.457658e+01 -2.712286e-01 
-3.432132e+01 -2.710492e-01 
-3.406607e+01 -2.708647e-01 
-3.381081e+01 -2.706750e-01 
-3.355556e+01 -2.704800e-01 
-3.330030e+01 -2.702794e-01 
-3.304505e+01 -2.700732e-01 
-3.278979e+01 -2.698612e-01 
-3.253453e+01 -2.696432e-01 
-3.227928e+01 -2.694191e-01 
-3.202402e+01 -2.691886e-01 
-3.176877e+01 -2.689516e-01 
-3.151351e+01 -2.687079e-01 
-3.125826e+01 -2.684574e-01 
-3.100300e+01 -2.681997e-01 
-3.074775e+01 -2.679348e-01 
-3.049249e+01 -2.676625e-01 
-3.023724e+01 -2.673824e-01 
-2.998198e+01 -2.670945e-01 
-2.972673e+01 -2.667984e-01 
-2.947147e+01 -2.664939e-01 
-2.921622e+01 -2.661809e-01 
-2.896096e+01 -2.658590e-01 
-2.870571e+01 -2.655281e-01 
-2.845045e+01 -2.651878e-01 
-2.819520e+01 -2.648379e-01 
-2.793994e+01 -2.644782e-01 
-2.768468e+01 -2.641083e-01 
-2.742943e+01 -2.637279e-01 
-2.717417e+01 -2.633368e-01 
-2.691892e+01 -2.629347e-01 
-2.666366e+01 -2.625212e-01 
-2.640841e+01 -2.620961e-01 
-2.615315e+01 -2.616590e-01 
-2.589790e+01 -2.612095e-01 
-2.564264e+01 -2.607474e-01 
-2.538739e+01 -2.602722e-01 
-2.513213e+01 -2.597836e-01 
-2.487688e+01 -2.592812e-01 
-2.462162e+01 -2.587647e-01 
-2.436637e+01 -2.582335e-01 
-2.411111e+01 -2.576874e-01 
-2.385586e+01 -2.571259e-01 
-2.360060e+01 -2.565485e-01 
-2.334535e+01 -2.559549e-01 
-2.309009e+01 -2.553445e-01 
-2.283483e+01 -2.547169e-01 
-2.257958e+01 -2.540715e-01 
-2.232432e+01 -2.534080e-01 
-2.206907e+01 -2.527257e-01 
-2.181381e+01 -2.520242e-01 
-2.155856e+01 -2.513029e-01 
-2.130330e+01 -2.505613e-01 
-2.104805e+01 -2.497987e-01 
-2.079279e+01 -2.490146e-01 
-2.053754e+01 -2.482084e-01 
-2.028228e+01 -2.473794e-01 
-2.002703e+01 -2.465271e-01 
-1.977177e+01 -2.456507e-01 
-1.951652e+01 -2.447496e-01 
-1.926126e+01 -2.438231e-01 
-1.900601e+01 -2.428705e-01 
-1.875075e+01 -2.418909e-01 
-1.849550e+01 -2.408838e-01 
-1.824024e+01 -2.398482e-01 
-1.798498e+01 -2.387835e-01 
-1.772973e+01 -2.376887e-01 
-1.747447e+01 -2.365630e-01 
-1.721922e+01 -2.354056e-01 
-1.696396e+01 -2.342155e-01 
-1.670871e+01 -2.329919e-01 
-1.645345e+01 -2.317337e-01 
-1.619820e+01 -2.304401e-01 
-1.594294e+01 -2.291100e-01 
-1.568769e+01 -2.277424e-01 
-1.543243e+01 -2.263362e-01 
-1.517718e+01 -2.248904e-01 
-1.492192e+01 -2.234038e-01 
-1.466667e+01 -2.218754e-01 
-1.441141e+01 -2.203038e-01 
-1.415616e+01 -2.186879e-01 
-1.390090e+01 -2.170264e-01 
-1.364565e+01 -2.153181e-01 
-1.339039e+01 -2.135617e-01 
-1.313514e+01 -2.117557e-01 
-1.287988e+01 -2.098989e-01 
-1.262462e+01 -2.079897e-01 
-1.236937e+01 -2.060267e-01 
-1.211411e+01 -2.040084e-01 
-1.185886e+01 -2.019332e-01 
-1.160360e+01 -1.997995e-01 
-1.134835e+01 -1.976058e-01 
-1.109309e+01 -1.953502e-01 
-1.083784e+01 -1.930310e-01 
-1.058258e+01 -1.906466e-01 
-1.032733e+01 -1.881950e-01 
-1.007207e+01 -1.856743e-01 
-9.816817e+00 -1.830827e-01 
-9.561562e+00 -1.804180e-01 
-9.306306e+00 -1.776784e-01 
-9.051051e+00 -1.748616e-01 
-8.795796e+00 -1.719656e-01 
-8.540541e+00 -1.689880e-01 
-8.285285e+00 -1.659266e-01 
-8.030030e+00 -1.627791e-01 
-7.774775e+00 -1.595431e-01 
-7.519520e+00 -1.562160e-01 
-7.264264e+00 -1.527954e-01 
-7.009009e+00 -1.492786e-01 
-6.753754e+00 -1.456629e-01 
-6.498498e+00 -1.419456e-01 
-6.243243e+00 -1.381239e-01 
-5.987988e+00 -1.341948e-01 
-5.732733e+00 -1.301553e-01 
-5.477477e+00 -1.260024e-01 
-5.222222e+00 -1.217330e-01 
-4.966967e+00 -1.173438e-01 
-4.711712e+00 -1.128315e-01 
-4.456456e+00 -1.081927e-01 
-4.201201e+00 -1.034238e-01 
-3.945946e+00 -9.852142e-02 
-3.690691e+00 -9.348177e-02 
-3.435435e+00 -8.830109e-02 
-3.180180e+00 -8.297554e-02 
-2.924925e+00 -7.750117e-02 
-2.669670e+00 -7.187391e-02 
-2.414414e+00 -6.608963e-02 
-2.159159e+00 -6.014409e-02 
-1.903904e+00 -5.403295e-02 
-1.648649e+00 -4.775177e-02 
-1.393393e+00 -4.129603e-02 
-1.138138e+00 -3.466109e-02 
-8.828829e-01 -2.784225e-02 
-6.276276e-01 -2.083471e-02 
-3.723724e-01 -1.363357e-02 
-1.171171e-01 -6.233862e-03 
1.381381e-01 1.369453e-03 
3.933934e-01 9.181489e-03 
6.486486e-01 1.720742e-02 
9.039039e-01 2.545248e-02 
1.159159e+00 3.392193e-02 
1.414414e+00 4.262108e-02 
1.669670e+00 5.155526e-02 
1.924925e+00 6.072982e-02 
2.180180e+00 7.015011e-02 
2.435435e+00 7.982151e-02 
2.690691e+00 8.974940e-02 
2.945946e+00 9.993917e-02 
3.201201e+00 1.103963e-01 
3.456456e+00 1.211263e-01 
3.711712e+00 1.321348e-01 
3.966967e+00 1.434278e-01 
4.222222e+00 1.550113e-01 
4.477477e+00 1.668919e-01 
4.732733e+00 1.790765e-01 
4.987988e+00 1.915727e-01 
5.243243e+00 2.043886e-01 
5.498498e+00 2.175330e-01 
5.753754e+00 2.310154e-01 
6.009009e+00 2.448459e-01 
6.264264e+00 2.590353e-01 
6.519520e+00 2.735951e-01 
6.774775e+00 2.885373e-01 
7.030030e+00 3.038742e-01 
7.285285e+00 3.196188e-01 
7.540541e+00 3.357844e-01 
7.795796e+00 3.523845e-01 
8.051051e+00 3.694332e-01 
8.306306e+00 3.869448e-01 
8.561562e+00 4.049338e-01 
8.816817e+00 4.234150e-01 
9.072072e+00 4.424038e-01 
9.327327e+00 4.619156e-01 
9.582583e+00 4.819663e-01 
9.837838e+00 5.025721e-01 
1.009309e+01 5.237496e-01 
1.034835e+01 5.455157e-01 
1.060360e+01 5.678877e-01 
1.085886e+01 5.908835e-01 
1.111411e+01 6.145212e-01 
1.136937e+01 6.388196e-01 
1.162462e+01 6.637977e-01 
1.187988e+01 6.894753e-01 
1.213514e+01 7.158724e-01 
1.239039e+01 7.430097e-01 
1.264565e+01 7.709085e-01 
1.290090e+01 7.995906e-01 
1.315616e+01 8.290784e-01 
1.341141e+01 8.593948e-01 
1.366667e+01 8.905635e-01 
1.392192e+01 9.226087e-01 
1.417718e+01 9.555555e-01 
1.443243e+01 9.894294e-01 
1.468769e+01 1.024257e+00 
1.494294e+01 1.060065e+00 
1.519820e+01 1.096881e+00 
1.545345e+01 1.134734e+00 
1.570871e+01 1.173653e+00 
1.596396e+01 1.213669e+00 
1.621922e+01 1.254813e+00 
1.647447e+01 1.297116e+00 
1.672973e+01 1.340612e+00 
1.698498e+01 1.385333e+00 
1.724024e+01 1.431315e+00 
1.749550e+01 1.478594e+00 
1.775075e+01 1.527206e+00 
1.800601e+01 1.577188e+00 
1.826126e+01 1.628580e+00 
1.851652e+01 1.681421e+00 
1.877177e+01 1.735753e+00 
1.902703e+01 1.791617e+00 
1.928228e+01 1.849057e+00 
1.953754e+01 1.908117e+00 
1.979279e+01 1.968843e+00 
2.004805e+01 2.031282e+00 
2.030330e+01 2.095482e+00 
2.055856e+01 2.161493e+00 
2.081381e+01 2.229367e+00 
2.106907e+01 2.299156e+00 
2.132432e+01 2.370914e+00 
2.157958e+01 2.444697e+00 
2.183483e+01 2.520561e+00 
2.209009e+01 2.598566e+00 
2.234535e+01 2.678771e+00 
2.260060e+01 2.761240e+00 
2.285586e+01 2.846036e+00 
2.311111e+01 2.933225e+00 
2.336637e+01 3.022874e+00 
2.362162e+01 3.115053e+00 
2.387688e+01 3.209832e+00 
2.413213e+01 3.307287e+00 
2.438739e+01 3.407491e+00 
2.464264e+01 3.510524e+00 
2.489790e+01 3.616463e+00 
2.515315e+01 3.725393e+00 
2.540841e+01 3.837396e+00 
2.566366e+01 3.952560e+00 
2.591892e+01 4.070974e+00 
2.617417e+01 4.192730e+00 
2.642943e+01 4.317922e+00 
2.668468e+01 4.446647e+00 
2.693994e+01 4.579005e+00 
2.719520e+01 4.715098e+00 
2.745045e+01 4.855032e+00 
2.770571e+01 4.998915e+00 
2.796096e+01 5.146859e+00 
2.821622e+01 5.298978e+00 
2.847147e+01 5.455390e+00 
2.872673e+01 5.616216e+00 
2.898198e+01 5.781581e+00 
2.923724e+01 5.951613e+00 
2.949249e+01 6.126444e+00 
2.974775e+01 6.306209e+00 
3.000300e+01 6.491047e+00 
3.025826e+01 6.681102e+00 
3.051351e+01 6.876521e+00 
3.076877e+01 7.077455e+00 
3.102402e+01 7.284060e+00 
3.127928e+01 7.496496e+00 
3.153453e+01 7.714927e+00 
3.178979e+01 7.939523e+00 
3.204505e+01 8.170458e+00 
3.230030e+01 8.407911e+00 
3.255556e+01 8.652065e+00 
3.281081e+01 8.903110e+00 
3.306607e+01 9.161240e+00 
3.332132e+01 9.426655e+00 
3.357658e+01 9.699561e+00 
3.383183e+01 9.980169e+00 
3.408709e+01 1.026870e+01 
3.434234e+01 1.056537e+01 
3.459760e+01 1.087041e+01 
3.485285e+01 1.118407e+01 
3.510811e+01 1.150657e+01 
3.536336e+01 1.183818e+01 
3.561862e+01 1.217915e+01 
3.587387e+01 1.252974e+01 
3.612913e+01 1.289022e+01 
3.638438e+01 1.326088e+01 
3.663964e+01 1.364200e+01 
3.689489e+01 1.403388e+01 
3.715015e+01 1.443681e+01 
3.740541e+01 1.485112e+01 
3.766066e+01 1.527712e+01 
3.791592e+01 1.571515e+01 
3.817117e+01 1.616554e+01 
3.842643e+01 1.662864e+01 
3.868168e+01 1.710481e+01 
3.893694e+01 1.759441e+01 
3.919219e+01 1.809784e+01 
3.944745e+01 1.861548e+01 
3.970270e+01 1.914772e+01 
3.995796e+01 1.969499e+01 
4.021321e+01 2.025770e+01 
4.046847e+01 2.083629e+01 
4.072372e+01 2.143122e+01 
4.097898e+01 2.204293e+01 
4.123423e+01 2.267191e+01 
4.148949e+01 2.331864e+01 
4.174474e+01 2.398363e+01 
4.200000e+01 2.466738e+01 
4.225526e+01 2.537043e+01 
4.251051e+01 2.609332e+01 
4.276577e+01 2.683662e+01 
4.302102e+01 2.760089e+01 
4.327628e+01 2.838673e+01 
4.353153e+01 2.919476e+01 
4.378679e+01 3.002558e+01 
4.404204e+01 3.087986e+01 
4.429730e+01 3.175825e+01 
4.455255e+01 3.266143e+01 
4.480781e+01 3.359010e+01 
4.506306e+01 3.454498e+01 
4.531832e+01 3.552681e+01 
4.557357e+01 3.653635e+01 
4.582883e+01 3.757438e+01 
4.608408e+01 3.864171e+01 
4.633934e+01 3.973916e+01 
4.659459e+01 4.086759e+01 
4.684985e+01 4.202787e+01 
4.710511e+01 4.322089e+01 
4.736036e+01 4.444758e+01 
4.761562e+01 4.570890e+01 
4.787087e+01 4.700582e+01 
4.812613e+01 4.833933e+01 
4.838138e+01 4.971049e+01 
4.863664e+01 5.112034e+01 
4.889189e+01 5.256999e+01 
4.914715e+01 5.406054e+01 
4.940240e+01 5.559317e+01 
4.965766e+01 5.716905e+01 
4.991291e+01 5.878941e+01 
5.016817e+01 6.045551e+01 
5.042342e+01 6.216862e+01 
5.067868e+01 6.393009e+01 
5.093393e+01 6.574126e+01 
5.118919e+01 6.760356e+01 
5.144444e+01 6.951842e+01 
5.169970e+01 7.148732e+01 
5.195495e+01 7.351179e+01 
5.221021e+01 7.559340e+01 
5.246547e+01 7.773376e+01 
5.272072e+01 7.993453e+01 
5.297598e+01 8.219741e+01 
5.323123e+01 8.452416e+01 
5.348649e+01 8.691657e+01 
5.374174e+01 8.937651e+01 
5.399700e+01 9.190588e+01 
5.425225e+01 9.450663e+01 
5.450751e+01 9.718079e+01 
5.476276e+01 9.993042e+01 
5.501802e+01 1.027577e+02 
5.527327e+01 1.056647e+02 
5.552853e+01 1.086538e+02 
5.578378e+01 1.117272e+02 
5.603904e+01 1.148874e+02 
5.629429e+01 1.181368e+02 
5.654955e+01 1.214778e+02 
5.680480e+01 1.249132e+02 
5.706006e+01 1.284455e+02 
5.731532e+01 1.320776e+02 
5.757057e+01 1.358121e+02 
5.782583e+01 1.396521e+02 
5.808108e+01 1.436004e+02 
5.833634e+01 1.476601e+02 
5.859159e+01 1.518345e+02 
5.884685e+01 1.561266e+02 
5.910210e+01 1.605399e+02 
5.935736e+01 1.650777e+02 
5.961261e+01 1.697437e+02 
5.986787e+01 1.745413e+02 
6.012312e+01 1.794743e+02 
6.037838e+01 1.845465e+02 
6.063363e+01 1.897619e+02 
6.088889e+01 1.951245e+02 
6.114414e+01 2.006385e+02 
6.139940e+01 2.063080e+02 
6.165465e+01 2.121376e+02 
6.190991e+01 2.181317e+02 
6.216517e+01 2.242950e+02 
6.242042e+01 2.306322e+02 
6.267568e+01 2.371483e+02 
6.293093e+01 2.438483e+02 
6.318619e+01 2.507374e+02 
6.344144e+01 2.578210e+02 
6.369670e+01 2.651044e+02 
6.395195e+01 2.725935e+02 
6.420721e+01 2.802938e+02 
6.446246e+01 2.882116e+02 
6.471772e+01 2.963528e+02 
6.497297e+01 3.047237e+02 
6.522823e+01 3.133309e+02 
6.548348e+01 3.221811e+02 
6.573874e+01 3.312810e+02 
6.599399e+01 3.406378e+02 
6.624925e+01 3.502586e+02 
6.650450e+01 3.601510e+02 
6.675976e+01 3.703225e+02 
6.701502e+01 3.807812e+02 
6.727027e+01 3.915350e+02 
6.752553e+01 4.025923e+02 
6.778078e+01 4.139617e+02 
6.803604e+01 4.256520e+02 
6.829129e+01 4.376723e+02 
6.854655e+01 4.500318e+02 
6.880180e+01 4.627401e+02 
6.905706e+01 4.758071e+02 
6.931231e+01 4.892428e+02 
6.956757e+01 5.030578e+02 
6.982282e+01 5.172627e+02 
7.007808e+01 5.318685e+02 
7.033333e+01 5.468866e+02 
7.058859e+01 5.623285e+02 
7.084384e+01 5.782062e+02 
7.109910e+01 5.945320e+02 
7.135435e+01 6.113187e+02 
7.160961e+01 6.285791e+02 
7.186486e+01 6.463266e+02 
7.212012e+01 6.645751e+02 
7.237538e+01 6.833385e+02 
7.263063e+01 7.026316e+02 
7.288589e+01 7.224691e+02 
7.314114e+01 7.428666e+02 
7.339640e+01 7.638397e+02 
7.365165e+01 7.854048e+02 
7.390691e+01 8.075785e+02 
7.416216e+01 8.303781e+02 
7.441742e+01 8.538211e+02 
7.467267e+01 8.779257e+02 
7.492793e+01 9.027107e+02 
7.518318e+01 9.281952e+02 
7.543844e+01 9.543990e+02 
7.569369e+01 9.813423e+02 
7.594895e+01 1.009046e+03 
7.620420e+01 1.037532e+03 
7.645946e+01 1.066821e+03 
7.671471e+01 1.096938e+03 
7.696997e+01 1.127904e+03 
7.722523e+01 1.159744e+03 
7.748048e+01 1.192483e+03 
7.773574e+01 1.226146e+03 
7.799099e+01 1.260759e+03 
7.824625e+01 1.296349e+03 
7.850150e+01 1.332943e+03 
7.875676e+01 1.370570e+03 
7.901201e+01 1.409259e+03 
7.926727e+01 1.449040e+03 
7.952252e+01 1.489944e+03 
7.977778e+01 1.532002e+03 
8.003303e+01 1.575248e+03 
8.028829e+01 1.619714e+03 
8.054354e+01 1.665434e+03 
8.079880e+01 1.712446e+03 
8.105405e+01 1.760784e+03 
8.130931e+01 1.810486e+03 
8.156456e+01 1.861591e+03 
8.181982e+01 1.914139e+03 
8.207508e+01 1.968169e+03 
8.233033e+01 2.023725e+03 
8.258559e+01 2.080848e+03 
8.284084e+01 2.139584e+03 
8.309610e+01 2.199977e+03 
8.335135e+01 2.262075e+03 
8.360661e+01 2.325925e+03 
8.386186e+01 2.391578e+03 
8.411712e+01 2.459083e+03 
8.437237e+01 2.528494e+03 
8.462763e+01 2.599864e+03 
8.488288e+01 2.673248e+03 
8.513814e+01 2.748703e+03 
8.539339e+01 2.826288e+03 
8.564865e+01 2.906063e+03 
8.590390e+01 2.988089e+03 
8.615916e+01 3.072430e+03 
8.641441e+01 3.159152e+03 
8.666967e+01 3.248321e+03 
8.692492e+01 3.340006e+03 
8.718018e+01 3.434280e+03 
8.743544e+01 3.531214e+03 
8.769069e+01 3.630884e+03 
8.794595e+01 3.733367e+03 
8.820120e+01 3.838743e+03 
8.845646e+01 3.947092e+03 
8.871171e+01 4.058500e+03 
8.896697e+01 4.173052e+03 
8.922222e+01 4.290837e+03 
8.947748e+01 4.411946e+03 
8.973273e+01 4.536473e+03 
8.998799e+01 4.664515e+03 
9.024324e+01 4.796171e+03 
9.049850e+01 4.931543e+03 
9.075375e+01 5.070735e+03 
9.100901e+01 5.213856e+03 
9.126426e+01 5.361016e+03 
9.151952e+01 5.512329e+03 
9.177477e+01 5.667913e+03 
9.203003e+01 5.827888e+03 
9.228529e+01 5.992379e+03 
9.254054e+01 6.161511e+03 
9.279580e+01 6.335417e+03 
9.305105e+01 6.514232e+03 
9.330631e+01 6.698093e+03 
9.356156e+01 6.887144e+03 
9.381682e+01 7.081530e+03 
9.407207e+01 7.281402e+03 
9.432733e+01 7.486915e+03 
9.458258e+01 7.698229e+03 
9.483784e+01 7.915507e+03 
9.509309e+01 8.138917e+03 
9.534835e+01 8.368633e+03 
9.560360e+01 8.604831e+03 
9.585886e+01 8.847697e+03 
9.611411e+01 9.097416e+03 
9.636937e+01 9.354184e+03 
9.662462e+01 9.618199e+03 
9.687988e+01 9.889665e+03 
9.713514e+01 1.016879e+04 
9.739039e+01 1.045580e+04 
9.764565e+01 1.075090e+04 
9.790090e+01 1.105434e+04 
9.815616e+01 1.136634e+04 
9.841141e+01 1.168714e+04 
9.866667e+01 1.201700e+04 
9.892192e+01 1.235617e+04 
9.917718e+01 1.270491e+04 
9.943243e+01 1.306349e+04 
9.968769e+01 1.343220e+04 
9.994294e+01 1.381131e+04 
1.001982e+02 1.420112e+04 
1.004535e+02 1.460193e+04 
1.007087e+02 1.501406e+04 
1.009640e+02 1.543781e+04 
1.012192e+02 1.587353e+04 
1.014745e+02 1.632154e+04 
1.017297e+02 1.678220e+04 
1.019850e+02 1.725586e+04 
1.022402e+02 1.774289e+04 
1.024955e+02 1.824366e+04 
1.027508e+02 1.875856e+04 
1.030060e+02 1.928800e+04 
1.032613e+02 1.983239e+04 
1.035165e+02 2.039213e+04 
1.037718e+02 2.096768e+04 
1.040270e+02 2.155946e+04 
1.042823e+02 2.216795e+04 
1.045375e+02 2.279362e+04 
1.047928e+02 2.343694e+04 
1.050480e+02 2.409842e+04 
1.053033e+02 2.477857e+04 
1.055586e+02 2.547791e+04 
1.058138e+02 2.619699e+04 
1.060691e+02 2.693637e+04 
1.063243e+02 2.769662e+04 
1.065796e+02 2.847832e+04 
1.068348e+02 2.928208e+04 
1.070901e+02 3.010853e+04 
1.073453e+02 3.095831e+04 
1.076006e+02 3.183207e+04 
1.078559e+02 3.273049e+04 
1.081111e+02 3.365426e+04 
1.083664e+02 3.460411e+04 
1.086216e+02 3.558076e+04 
1.088769e+02 3.658498e+04 
1.091321e+02 3.761755e+04 
1.093874e+02 3.867925e+04 
1.096426e+02 3.977092e+04 
1.098979e+02 4.089340e+04 
1.101532e+02 4.204757e+04 
1.104084e+02 4.323430e+04 
1.106637e+02 4.445453e+04 
1.109189e+02 4.570920e+04 
1.111742e+02 4.699928e+04 
1.114294e+02 4.832577e+04 
1.116847e+02 4.968970e+04 
1.119399e+02 5.109212e+04 
1.121952e+02 5.253413e+04 
1.124505e+02 5.401683e+04 
1.127057e+02 5.554138e+04 
1.129610e+02 5.710896e+04 
1.132162e+02 5.872078e+04 
1.134715e+02 6.037810e+04 
1.137267e+02 6.208218e+04 
1.139820e+02 6.383437e+04 
1.142372e+02 6.563600e+04 
1.144925e+02 6.748849e+04 
1.147477e+02 6.939325e+04 
1.150030e+02 7.135178e+04 
1.152583e+02 7.336558e+04 
1.155135e+02 7.543622e+04 
1.157688e+02 7.756530e+04 
1.160240e+02 7.975447e+04 
1.162793e+02 8.200543e+04 
1.165345e+02 8.431992e+04 
1.167898e+02 8.669973e+04 
1.170450e+02 8.914670e+04 
1.173003e+02 9.166274e+04 
1.175556e+02 9.424979e+04 
1.178108e+02 9.690985e+04 
1.180661e+02 9.964500e+04 
1.183213e+02 1.024573e+05 
1.185766e+02 1.053490e+05 
1.188318e+02 1.083224e+05 
1.190871e+02 1.113796e+05 
1.193423e+02 1.145231e+05 
1.195976e+02 1.177554e+05 
1.198529e+02 1.210789e+05 
1.201081e+02 1.244961e+05 
1.203634e+02 1.280099e+05 
1.206186e+02 1.316228e+05 
1.208739e+02 1.353376e+05 
1.211291e+02 1.391573e+05 
1.213844e+02 1.430848e+05 
1.216396e+02 1.471232e+05 
1.218949e+02 1.512755e+05 
1.221502e+02 1.555451e+05 
1.224054e+02 1.599351e+05 
1.226607e+02 1.644490e+05 
1.229159e+02 1.690904e+05 
1.231712e+02 1.738627e+05 
1.234264e+02 1.787697e+05 
1.236817e+02 1.838152e+05 
1.239369e+02 1.890031e+05 
1.241922e+02 1.943375e+05 
1.244474e+02 1.998224e+05 
1.247027e+02 2.054620e+05 
1.249580e+02 2.112609e+05 
1.252132e+02 2.172234e+05 
1.254685e+02 2.233542e+05 
1.257237e+02 2.296581e+05 
1.259790e+02 2.361399e+05 
1.262342e+02 2.428046e+05 
1.264895e+02 2.496573e+05 
1.267447e+02 2.567036e+05 
1.270000e+02 2.639486e+05 
1.270000e+02 2.858451e+05 
1.267447e+02 2.779990e+05 
1.264895e+02 2.703683e+05 
1.262342e+02 2.629470e+05 
1.259790e+02 2.557294e+05 
1.257237e+02 2.487099e+05 
1.254685e+02 2.418831e+05 
1.252132e+02 2.352437e+05 
1.249580e+02 2.287866e+05 
1.247027e+02 2.225066e+05 
1.244474e+02 2.163991e+05 
1.241922e+02 2.104592e+05 
1.239369e+02 2.046823e+05 
1.236817e+02 1.990641e+05 
1.234264e+02 1.936000e+05 
1.231712e+02 1.882859e+05 
1.229159e+02 1.831177e+05 
1.226607e+02 1.780913e+05 
1.224054e+02 1.732029e+05 
1.221502e+02 1.684487e+05 
1.218949e+02 1.638250e+05 
1.216396e+02 1.593282e+05 
1.213844e+02 1.549548e+05 
1.211291e+02 1.507014e+05 
1.208739e+02 1.465649e+05 
1.206186e+02 1.425418e+05 
1.203634e+02 1.386292e+05 
1.201081e+02 1.348240e+05 
1.198529e+02 1.311232e+05 
1.195976e+02 1.275241e+05 
1.193423e+02 1.240237e+05 
1.190871e+02 1.206194e+05 
1.188318e+02 1.173085e+05 
1.185766e+02 1.140885e+05 
1.183213e+02 1.109569e+05 
1.180661e+02 1.079113e+05 
1.178108e+02 1.049492e+05 
1.175556e+02 1.020685e+05 
1.173003e+02 9.926684e+04 
1.170450e+02 9.654208e+04 
1.167898e+02 9.389210e+04 
1.165345e+02 9.131487e+04 
1.162793e+02 8.880838e+04 
1.160240e+02 8.637069e+04 
1.157688e+02 8.399991e+04 
1.155135e+02 8.169421e+04 
1.152583e+02 7.945179e+04 
1.150030e+02 7.727093e+04 
1.147477e+02 7.514993e+04 
1.144925e+02 7.308715e+04 
1.142372e+02 7.108099e+04 
1.139820e+02 6.912989e+04 
1.137267e+02 6.723235e+04 
1.134715e+02 6.538690e+04 
1.132162e+02 6.359210e+04 
1.129610e+02 6.184656e+04 
1.127057e+02 6.014894e+04 
1.124505e+02 5.849792e+04 
1.121952e+02 5.689222e+04 
1.119399e+02 5.533059e+04 
1.116847e+02 5.381182e+04 
1.114294e+02 5.233474e+04 
1.111742e+02 5.089821e+04 
1.109189e+02 4.950111e+04 
1.106637e+02 4.814236e+04 
1.104084e+02 4.682090e+04 
1.101532e+02 4.553571e+04 
1.098979e+02 4.428581e+04 
1.096426e+02 4.307021e+04 
1.093874e+02 4.188797e+04 
1.091321e+02 4.073819e+04 
1.088769e+02 3.961997e+04 
1.086216e+02 3.853244e+04 
1.083664e+02 3.747477e+04 
1.081111e+02 3.644612e+04 
1.078559e+02 3.544571e+04 
1.076006e+02 3.447276e+04 
1.073453e+02 3.352652e+04 
1.070901e+02 3.260625e+04 
1.068348e+02 3.171124e+04 
1.065796e+02 3.084080e+04 
1.063243e+02 2.999425e+04 
1.060691e+02 2.917093e+04 
1.058138e+02 2.837022e+04 
1.055586e+02 2.759148e+04 
1.053033e+02 2.683412e+04 
1.050480e+02 2.609755e+04 
1.047928e+02 2.538120e+04 
1.045375e+02 2.468451e+04 
1.042823e+02 2.400694e+04 
1.040270e+02 2.334797e+04 
1.037718e+02 2.270709e+04 
1.035165e+02 2.208380e+04 
1.032613e+02 2.147762e+04 
1.030060e+02 2.088808e+04 
1.027508e+02 2.031472e+04 
1.024955e+02 1.975709e+04 
1.022402e+02 1.921478e+04 
1.019850e+02 1.868735e+04 
1.017297e+02 1.817439e+04 
1.014745e+02 1.767552e+04 
1.012192e+02 1.719034e+04 
1.009640e+02 1.671848e+04 
1.007087e+02 1.625957e+04 
1.004535e+02 1.581326e+04 
1.001982e+02 1.537920e+04 
9.994294e+01 1.495705e+04 
9.968769e+01 1.454649e+04 
9.943243e+01 1.414720e+04 
9.917718e+01 1.375887e+04 
9.892192e+01 1.338119e+04 
9.866667e+01 1.301389e+04 
9.841141e+01 1.265667e+04 
9.815616e+01 1.230925e+04 
9.790090e+01 1.197137e+04 
9.764565e+01 1.164276e+04 
9.739039e+01 1.132317e+04 
9.713514e+01 1.101236e+04 
9.687988e+01 1.071007e+04 
9.662462e+01 1.041609e+04 
9.636937e+01 1.013017e+04 
9.611411e+01 9.852102e+03 
9.585886e+01 9.581666e+03 
9.560360e+01 9.318653e+03 
9.534835e+01 9.062860e+03 
9.509309e+01 8.814088e+03 
9.483784e+01 8.572144e+03 
9.458258e+01 8.336842e+03 
9.432733e+01 8.107998e+03 
9.407207e+01 7.885436e+03 
9.381682e+01 7.668982e+03 
9.356156e+01 7.458470e+03 
9.330631e+01 7.253737e+03 
9.305105e+01 7.054623e+03 
9.279580e+01 6.860975e+03 
9.254054e+01 6.672642e+03 
9.228529e+01 6.489478e+03 
9.203003e+01 6.311342e+03 
9.177477e+01 6.138096e+03 
9.151952e+01 5.969605e+03 
9.126426e+01 5.805739e+03 
9.100901e+01 5.646371e+03 
9.075375e+01 5.491377e+03 
9.049850e+01 5.340638e+03 
9.024324e+01 5.194036e+03 
8.998799e+01 5.051459e+03 
8.973273e+01 4.912795e+03 
8.947748e+01 4.777937e+03 
8.922222e+01 4.646781e+03 
8.896697e+01 4.519225e+03 
8.871171e+01 4.395170e+03 
8.845646e+01 4.274520e+03 
8.820120e+01 4.157182e+03 
8.794595e+01 4.043065e+03 
8.769069e+01 3.932080e+03 
8.743544e+01 3.824142e+03 
8.718018e+01 3.719166e+03 
8.692492e+01 3.617072e+03 
8.666967e+01 3.517780e+03 
8.641441e+01 3.421214e+03 
8.615916e+01 3.327298e+03 
8.590390e+01 3.235960e+03 
8.564865e+01 3.147129e+03 
8.539339e+01 3.060737e+03 
8.513814e+01 2.976716e+03 
8.488288e+01 2.895001e+03 
8.462763e+01 2.815529e+03 
8.437237e+01 2.738239e+03 
8.411712e+01 2.663070e+03 
8.386186e+01 2.589964e+03 
8.360661e+01 2.518865e+03 
8.335135e+01 2.449718e+03 
8.309610e+01 2.382468e+03 
8.284084e+01 2.317065e+03 
8.258559e+01 2.253457e+03 
8.233033e+01 2.191594e+03 
8.207508e+01 2.131430e+03 
8.181982e+01 2.072917e+03 
8.156456e+01 2.016011e+03 
8.130931e+01 1.960666e+03 
8.105405e+01 1.906841e+03 
8.079880e+01 1.854493e+03 
8.054354e+01 1.803581e+03 
8.028829e+01 1.754068e+03 
8.003303e+01 1.705913e+03 
7.977778e+01 1.659080e+03 
7.952252e+01 1.613533e+03 
7.926727e+01 1.569236e+03 
7.901201e+01 1.526155e+03 
7.875676e+01 1.484256e+03 
7.850150e+01 1.443507e+03 
7.824625e+01 1.403877e+03 
7.799099e+01 1.365335e+03 
7.773574e+01 1.327851e+03 
7.748048e+01 1.291395e+03 
7.722523e+01 1.255940e+03 
7.696997e+01 1.221459e+03 
7.671471e+01 1.187924e+03 
7.645946e+01 1.155309e+03 
7.620420e+01 1.123590e+03 
7.594895e+01 1.092741e+03 
7.569369e+01 1.062739e+03 
7.543844e+01 1.033560e+03 
7.518318e+01 1.005183e+03 
7.492793e+01 9.775841e+02 
7.467267e+01 9.507430e+02 
7.441742e+01 9.246387e+02 
7.416216e+01 8.992509e+02 
7.390691e+01 8.745600e+02 
7.365165e+01 8.505468e+02 
7.339640e+01 8.271927e+02 
7.314114e+01 8.044797e+02 
7.288589e+01 7.823902e+02 
7.263063e+01 7.609069e+02 
7.237538e+01 7.400134e+02 
7.212012e+01 7.196933e+02 
7.186486e+01 6.999310e+02 
7.160961e+01 6.807112e+02 
7.135435e+01 6.620189e+02 
7.109910e+01 6.438397e+02 
7.084384e+01 6.261595e+02 
7.058859e+01 6.089646e+02 
7.033333e+01 5.922417e+02 
7.007808e+01 5.759778e+02 
6.982282e+01 5.601603e+02 
6.956757e+01 5.447770e+02 
6.931231e+01 5.298160e+02 
6.905706e+01 5.152656e+02 
6.880180e+01 5.011146e+02 
6.854655e+01 4.873520e+02 
6.829129e+01 4.739672e+02 
6.803604e+01 4.609498e+02 
6.778078e+01 4.482898e+02 
6.752553e+01 4.359772e+02 
6.727027e+01 4.240025e+02 
6.701502e+01 4.123566e+02 
6.675976e+01 4.010303e+02 
6.650450e+01 3.900150e+02 
6.624925e+01 3.793020e+02 
6.599399e+01 3.688830e+02 
6.573874e+01 3.587500e+02 
6.548348e+01 3.488952e+02 
6.522823e+01 3.393109e+02 
6.497297e+01 3.299896e+02 
6.471772e+01 3.209242e+02 
6.446246e+01 3.121077e+02 
6.420721e+01 3.035331e+02 
6.395195e+01 2.951939e+02 
6.369670e+01 2.870836e+02 
6.344144e+01 2.791960e+02 
6.318619e+01 2.715248e+02 
6.293093e+01 2.640642e+02 
6.267568e+01 2.568084e+02 
6.242042e+01 2.497517e+02 
6.216517e+01 2.428888e+02 
6.190991e+01 2.362142e+02 
6.165465e+01 2.297228e+02 
6.139940e+01 2.234096e+02 
6.114414e+01 2.172697e+02 
6.088889e+01 2.112983e+02 
6.063363e+01 2.054909e+02 
6.037838e+01 1.998428e+02 
6.012312e+01 1.943498e+02 
5.986787e+01 1.890076e+02 
5.961261e+01 1.838120e+02 
5.935736e+01 1.787590e+02 
5.910210e+01 1.738447e+02 
5.884685e+01 1.690653e+02 
5.859159e+01 1.644171e+02 
5.833634e+01 1.598964e+02 
5.808108e+01 1.554999e+02 
5.782583e+01 1.512240e+02 
5.757057e+01 1.470655e+02 
5.731532e+01 1.430212e+02 
5.706006e+01 1.390879e+02 
5.680480e+01 1.352625e+02 
5.654955e+01 1.315421e+02 
5.629429e+01 1.279239e+02 
5.603904e+01 1.244049e+02 
5.578378e+01 1.209826e+02 
5.552853e+01 1.176542e+02 
5.527327e+01 1.144172e+02 
5.501802e+01 1.112690e+02 
5.476276e+01 1.082072e+02 
5.450751e+01 1.052295e+02 
5.425225e+01 1.023335e+02 
5.399700e+01 9.951696e+01 
5.374174e+01 9.677777e+01 
5.348649e+01 9.411376e+01 
5.323123e+01 9.152287e+01 
5.297598e+01 8.900311e+01 
5.272072e+01 8.655250e+01 
5.246547e+01 8.416916e+01 
5.221021e+01 8.185125e+01 
5.195495e+01 7.959695e+01 
5.169970e+01 7.740454e+01 
5.144444e+01 7.527230e+01 
5.118919e+01 7.319859e+01 
5.093393e+01 7.118180e+01 
5.067868e+01 6.922037e+01 
5.042342e+01 6.731278e+01 
5.016817e+01 6.545755e+01 
4.991291e+01 6.365325e+01 
4.965766e+01 6.189847e+01 
4.940240e+01 6.019185e+01 
4.914715e+01 5.853208e+01 
4.889189e+01 5.691787e+01 
4.863664e+01 5.534797e+01 
4.838138e+01 5.382116e+01 
4.812613e+01 5.233626e+01 
4.787087e+01 5.089212e+01 
4.761562e+01 4.948761e+01 
4.736036e+01 4.812166e+01 
4.710511e+01 4.679321e+01 
4.684985e+01 4.550121e+01 
4.659459e+01 4.424469e+01 
4.633934e+01 4.302265e+01 
4.608408e+01 4.183415e+01 
4.582883e+01 4.067828e+01 
4.557357e+01 3.955414e+01 
4.531832e+01 3.846085e+01 
4.506306e+01 3.739757e+01 
4.480781e+01 3.636347e+01 
4.455255e+01 3.535777e+01 
4.429730e+01 3.437966e+01 
4.404204e+01 3.342841e+01 
4.378679e+01 3.250326e+01 
4.353153e+01 3.160351e+01 
4.327628e+01 3.072846e+01 
4.302102e+01 2.987743e+01 
4.276577e+01 2.904975e+01 
4.251051e+01 2.824480e+01 
4.225526e+01 2.746194e+01 
4.200000e+01 2.670057e+01 
4.174474e+01 2.596009e+01 
4.148949e+01 2.523994e+01 
4.123423e+01 2.453956e+01 
4.097898e+01 2.385841e+01 
4.072372e+01 2.319595e+01 
4.046847e+01 2.255167e+01 
4.021321e+01 2.192508e+01 
3.995796e+01 2.131569e+01 
3.970270e+01 2.072303e+01 
3.944745e+01 2.014663e+01 
3.919219e+01 1.958606e+01 
3.893694e+01 1.904087e+01 
3.868168e+01 1.851065e+01 
3.842643e+01 1.799498e+01 
3.817117e+01 1.749346e+01 
3.791592e+01 1.700571e+01 
3.766066e+01 1.653135e+01 
3.740541e+01 1.607002e+01 
3.715015e+01 1.562134e+01 
3.689489e+01 1.518498e+01 
3.663964e+01 1.476060e+01 
3.638438e+01 1.434786e+01 
3.612913e+01 1.394646e+01 
3.587387e+01 1.355607e+01 
3.561862e+01 1.317640e+01 
3.536336e+01 1.280715e+01 
3.510811e+01 1.244804e+01 
3.485285e+01 1.209878e+01 
3.459760e+01 1.175911e+01 
3.434234e+01 1.142876e+01 
3.408709e+01 1.110749e+01 
3.383183e+01 1.079503e+01 
3.357658e+01 1.049114e+01 
3.332132e+01 1.019560e+01 
3.306607e+01 9.908173e+00 
3.281081e+01 9.628634e+00 
3.255556e+01 9.356768e+00 
3.230030e+01 9.092364e+00 
3.204505e+01 8.835218e+00 
3.178979e+01 8.585131e+00 
3.153453e+01 8.341908e+00 
3.127928e+01 8.105361e+00 
3.102402e+01 7.875308e+00 
3.076877e+01 7.651569e+00 
3.051351e+01 7.433972e+00 
3.025826e+01 7.222348e+00 
3.000300e+01 7.016533e+00 
2.974775e+01 6.816368e+00 
2.949249e+01 6.621697e+00 
2.923724e+01 6.432369e+00 
2.898198e+01 6.248239e+00 
2.872673e+01 6.069163e+00 
2.847147e+01 5.895003e+00 
2.821622e+01 5.725623e+00 
2.796096e+01 5.560893e+00 
2.770571e+01 5.400685e+00 
2.745045e+01 5.244874e+00 
2.719520e+01 5.093341e+00 
2.693994e+01 4.945967e+00 
2.668468e+01 4.802639e+00 
2.642943e+01 4.663245e+00 
2.617417e+01 4.527678e+00 
2.591892e+01 4.395832e+00 
2.566366e+01 4.267605e+00 
2.540841e+01 4.142899e+00 
2.515315e+01 4.021616e+00 
2.489790e+01 3.903662e+00 
2.464264e+01 3.788946e+00 
2.438739e+01 3.677380e+00 
2.413213e+01 3.568876e+00 
2.387688e+01 3.463351e+00 
2.362162e+01 3.360723e+00 
2.336637e+01 3.260912e+00 
2.311111e+01 3.163842e+00 
2.285586e+01 3.069436e+00 
2.260060e+01 2.977623e+00 
2.234535e+01 2.888329e+00 
2.209009e+01 2.801488e+00 
2.183483e+01 2.717031e+00 
2.157958e+01 2.634892e+00 
2.132432e+01 2.555009e+00 
2.106907e+01 2.477319e+00 
2.081381e+01 2.401762e+00 
2.055856e+01 2.328280e+00 
2.030330e+01 2.256816e+00 
2.004805e+01 2.187314e+00 
1.979279e+01 2.119720e+00 
1.953754e+01 2.053983e+00 
1.928228e+01 1.990051e+00 
1.902703e+01 1.927875e+00 
1.877177e+01 1.867406e+00 
1.851652e+01 1.808598e+00 
1.826126e+01 1.751406e+00 
1.800601e+01 1.695784e+00 
1.775075e+01 1.641690e+00 
1.749550e+01 1.589083e+00 
1.724024e+01 1.537920e+00 
1.698498e+01 1.488163e+00 
1.672973e+01 1.439774e+00 
1.647447e+01 1.392714e+00 
1.621922e+01 1.346947e+00 
1.596396e+01 1.302439e+00 
1.570871e+01 1.259153e+00 
1.545345e+01 1.217058e+00 
1.519820e+01 1.176120e+00 
1.494294e+01 1.136308e+00 
1.468769e+01 1.097591e+00 
1.443243e+01 1.059939e+00 
1.417718e+01 1.023323e+00 
1.392192e+01 9.877153e-01 
1.366667e+01 9.530874e-01 
1.341141e+01 9.194130e-01 
1.315616e+01 8.866662e-01 
1.290090e+01 8.548218e-01 
1.264565e+01 8.238551e-01 
1.239039e+01 7.937425e-01 
1.213514e+01 7.644608e-01 
1.187988e+01 7.359874e-01 
1.162462e+01 7.083006e-01 
1.136937e+01 6.813792e-01 
1.111411e+01 6.552026e-01 
1.085886e+01 6.297509e-01 
1.060360e+01 6.050046e-01 
1.034835e+01 5.809451e-01 
1.009309e+01 5.575541e-01 
9.837838e+00 5.348140e-01 
9.582583e+00 5.127077e-01 
9.327327e+00 4.912187e-01 
9.072072e+00 4.703310e-01 
8.816817e+00 4.500292e-01 
8.561562e+00 4.302984e-01 
8.306306e+00 4.111242e-01 
8.051051e+00 3.924926e-01 
7.795796e+00 3.743903e-01 
7.540541e+00 3.568043e-01 
7.285285e+00 3.397220e-01 
7.030030e+00 3.231314e-01 
6.774775e+00 3.070207e-01 
6.519520e+00 2.913784e-01 
6.264264e+00 2.761933e-01 
6.009009e+00 2.614542e-01 
5.753754e+00 2.471503e-01 
5.498498e+00 2.332705e-01 
5.243243e+00 2.198038e-01 
4.987988e+00 2.067390e-01 
4.732733e+00 1.940650e-01 
4.477477e+00 1.817702e-01 
4.222222e+00 1.698434e-01 
3.966967e+00 1.582729e-01 
3.711712e+00 1.470474e-01 
3.456456e+00 1.361557e-01 
3.201201e+00 1.255865e-01 
2.945946e+00 1.153291e-01 
2.690691e+00 1.053729e-01 
2.435435e+00 9.570779e-02 
2.180180e+00 8.632403e-02 
1.924925e+00 7.721220e-02 
1.669670e+00 6.836332e-02 
1.414414e+00 5.976879e-02 
1.159159e+00 5.142036e-02 
9.039039e-01 4.331017e-02 
6.486486e-01 3.543068e-02 
3.933934e-01 2.777466e-02 
1.381381e-01 2.033520e-02 
-1.171171e-01 1.310565e-02 
-3.723724e-01 6.079635e-03 
-6.276276e-01 -7.489745e-04 
-8.828829e-01 -7.386080e-03 
-1.138138e+00 -1.383736e-02 
-1.393393e+00 -2.010830e-02 
-1.648649e+00 -2.620418e-02 
-1.903904e+00 -3.213010e-02 
-2.159159e+00 -3.789098e-02 
-2.414414e+00 -4.349159e-02 
-2.669670e+00 -4.893654e-02 
-2.924925e+00 -5.423028e-02 
-3.180180e+00 -5.937713e-02 
-3.435435e+00 -6.438127e-02 
-3.690691e+00 -6.924675e-02 
-3.945946e+00 -7.397749e-02 
-4.201201e+00 -7.857729e-02 
-4.456456e+00 -8.304985e-02 
-4.711712e+00 -8.739875e-02 
-4.966967e+00 -9.162745e-02 
-5.222222e+00 -9.573932e-02 
-5.477477e+00 -9.973764e-02 
-5.732733e+00 -1.036256e-01 
-5.987988e+00 -1.074062e-01 
-6.243243e+00 -1.110826e-01 
-6.498498e+00 -1.146575e-01 
-6.753754e+00 -1.181339e-01 
-7.009009e+00 -1.215144e-01 
-7.264264e+00 -1.248017e-01 
-7.519520e+00 -1.279985e-01 
-7.774775e+00 -1.311072e-01 
-8.030030e+00 -1.341302e-01 
-8.285285e+00 -1.370700e-01 
-8.540541e+00 -1.399289e-01 
-8.795796e+00 -1.427090e-01 
-9.051051e+00 -1.454126e-01 
-9.306306e+00 -1.480418e-01 
-9.561562e+00 -1.505986e-01 
-9.816817e+00 -1.530851e-01 
-1.007207e+01 -1.555031e-01 
-1.032733e+01 -1.578547e-01 
-1.058258e+01 -1.601415e-01 
-1.083784e+01 -1.623654e-01 
-1.109309e+01 -1.645282e-01 
-1.134835e+01 -1.666315e-01 
-1.160360e+01 -1.686769e-01 
-1.185886e+01 -1.706661e-01 
-1.211411e+01 -1.726006e-01 
-1.236937e+01 -1.744820e-01 
-1.262462e+01 -1.763116e-01 
-1.287988e+01 -1.780909e-01 
-1.313514e+01 -1.798213e-01 
-1.339039e+01 -1.815041e-01 
-1.364565e+01 -1.831407e-01 
-1.390090e+01 -1.847323e-01 
-1.415616e+01 -1.862801e-01 
-1.441141e+01 -1.877854e-01 
-1.466667e+01 -1.892494e-01 
-1.492192e+01 -1.906731e-01 
-1.517718e+01 -1.920577e-01 
-1.543243e+01 -1.934043e-01 
-1.568769e+01 -1.947138e-01 
-1.594294e+01 -1.959874e-01 
-1.619820e+01 -1.972260e-01 
-1.645345e+01 -1.984306e-01 
-1.670871e+01 -1.996020e-01 
-1.696396e+01 -2.007413e-01 
-1.721922e+01 -2.018493e-01 
-1.747447e+01 -2.029269e-01 
-1.772973e+01 -2.039748e-01 
-1.798498e+01 -2.049940e-01 
-1.824024e+01 -2.059852e-01 
-1.849550e+01 -2.069491e-01 
-1.875075e+01 -2.078866e-01 
-1.900601e+01 -2.087983e-01 
-1.926126e+01 -2.096850e-01 
-1.951652e+01 -2.105473e-01 
-1.977177e+01 -2.113860e-01 
-2.002703e+01 -2.122016e-01 
-2.028228e+01 -2.129948e-01 
-2.053754e+01 -2.137662e-01 
-2.079279e+01 -2.145165e-01 
-2.104805e+01 -2.152461e-01 
-2.130330e+01 -2.159557e-01 
-2.155856e+01 -2.166459e-01 
-2.181381e+01 -2.173170e-01 
-2.206907e+01 -2.179698e-01 
-2.232432e+01 -2.186046e-01 
-2.257958e+01 -2.192220e-01 
-2.283483e+01 -2.198224e-01 
-2.309009e+01 -2.204063e-01 
-2.334535e+01 -2.209742e-01 
-2.360060e+01 -2.215266e-01 
-2.385586e+01 -2.220637e-01 
-2.411111e+01 -2.225861e-01 
-2.436637e+01 -2.230942e-01 
-2.462162e+01 -2.235883e-01 
-2.487688e+01 -2.240688e-01 
-2.513213e+01 -2.245362e-01 
-2.538739e+01 -2.249907e-01 
-2.564264e+01 -2.254327e-01 
-2.589790e+01 -2.258626e-01 
-2.615315e+01 -2.262807e-01 
-2.640841e+01 -2.266873e-01 
-2.666366e+01 -2.270828e-01 
-2.691892e+01 -2.274674e-01 
-2.717417e+01 -2.278414e-01 
-2.742943e+01 -2.282052e-01 
-2.768468e+01 -2.285589e-01 
-2.793994e+01 -2.289030e-01 
-2.819520e+01 -2.292376e-01 
-2.845045e+01 -2.295631e-01 
-2.870571e+01 -2.298796e-01 
-2.896096e+01 -2.301874e-01 
-2.921622e+01 -2.304867e-01 
-2.947147e+01 -2.307779e-01 
-2.972673e+01 -2.310610e-01 
-2.998198e+01 -2.313364e-01 
-3.023724e+01 -2.316042e-01 
-3.049249e+01 -2.318647e-01 
-3.074775e+01 -2.321180e-01 
-3.100300e+01 -2.323643e-01 
-3.125826e+01 -2.326039e-01 
-3.151351e+01 -2.328370e-01 
-3.176877e+01 -2.330636e-01 
-3.202402e+01 -2.332840e-01 
-3.227928e+01 -2.334983e-01 
-3.253453e+01 -2.337068e-01 
-3.278979e+01 -2.339095e-01 
-3.304505e+01 -2.341067e-01 
-3.330030e+01 -2.342985e-01 
-3.355556e+01 -2.344850e-01 
-3.381081e+01 -2.346663e-01 
-3.406607e+01 -2.348427e-01 
-3.432132e+01 -2.350143e-01 
-3.457658e+01 -2.351812e-01 
-3.483183e+01 -2.353434e-01 
-3.508709e+01 -2.355012e-01 
-3.534234e+01 -2.356547e-01 
-3.559760e+01 -2.358040e-01 
-3.585285e+01 -2.359492e-01 
-3.610811e+01 -2.360903e-01 
-3.636336e+01 -2.362277e-01 
-3.661862e+01 -2.363612e-01 
-3.687387e+01 -2.364911e-01 
-3.712913e+01 -2.366174e-01 
-3.738438e+01 -2.367402e-01 
-3.763964e+01 -2.368597e-01 
-3.789489e+01 -2.369759e-01 
-3.815015e+01 -2.370889e-01 
-3.840541e+01 -2.371988e-01 
-3.866066e+01 -2.373057e-01 
-3.891592e+01 -2.374096e-01 
-3.917117e+01 -2.375107e-01 
-3.942643e+01 -2.376090e-01 
-3.968168e+01 -2.377046e-01 
-3.993694e+01 -2.377976e-01 
-4.019219e+01 -2.378881e-01 
-4.044745e+01 -2.379760e-01 
-4.070270e+01 -2.380616e-01 
-4.095796e+01 -2.381448e-01 
-4.121321e+01 -2.382257e-01 
-4.146847e+01 -2.383044e-01 
-4.172372e+01 -2.383809e-01 
-4.197898e+01 -2.384554e-01 
-4.223423e+01 -2.385278e-01 
-4.248949e+01 -2.385982e-01 
-4.274474e+01 -2.386666e-01 
-4.300000e+01 -2.387332e-01 
-4.325526e+01 -2.387980e-01 
-4.351051e+01 -2.388610e-01 
-4.376577e+01 -2.389222e-01 
-4.402102e+01 -2.389818e-01 
-4.427628e+01 -2.390397e-01 
-4.453153e+01 -2.390961e-01 
-4.478679e+01 -2.391509e-01 
-4.504204e+01 -2.392042e-01 
-4.529730e+01 -2.392560e-01 
-4.555255e+01 -2.393064e-01 
-4.580781e+01 -2.393555e-01 
-4.606306e+01 -2.394031e-01 
-4.631832e+01 -2.394495e-01 
-4.657357e+01 -2.394946e-01 
-4.682883e+01 -2.395385e-01 
-4.708408e+01 -2.395811e-01 
-4.733934e+01 -2.396226e-01 
-4.759459e+01 -2.396630e-01 
-4.784985e+01 -2.397022e-01 
-4.810511e+01 -2.397404e-01 
-4.836036e+01 -2.397775e-01 
-4.861562e+01 -2.398136e-01 
-4.887087e+01 -2.398487e-01 
-4.912613e+01 -2.398828e-01 
-4.938138e+01 -2.399160e-01 
-4.963664e+01 -2.399483e-01 
-4.989189e+01 -2.399797e-01 
-5.014715e+01 -2.400103e-01 
-5.040240e+01 -2.400400e-01 
-5.065766e+01 -2.400689e-01 
-5.091291e+01 -2.400970e-01 
-5.116817e+01 -2.401243e-01 
-5.142342e+01 -2.401509e-01 
-5.167868e+01 -2.401767e-01 
-5.193393e+01 -2.402019e-01 
-5.218919e+01 -2.402263e-01 
-5.244444e+01 -2.402501e-01 
-5.269970e+01 -2.402732e-01 
-5.295495e+01 -2.402957e-01 
-5.321021e+01 -2.403176e-01 
-5.346547e+01 -2.403389e-01 
-5.372072e+01 -2.403595e-01 
-5.397598e+01 -2.403797e-01 
-5.423123e+01 -2.403992e-01 
-5.448649e+01 -2.404183e-01 
-5.474174e+01 -2.404368e-01 
-5.499700e+01 -2.404548e-01 
-5.525225e+01 -2.404723e-01 
-5.550751e+01 -2.404893e-01 
-5.576276e+01 -2.405059e-01 
-5.601802e+01 -2.405220e-01 
-5.627327e+01 -2.405376e-01 
-5.652853e+01 -2.405529e-01 
-5.678378e+01 -2.405677e-01 
-5.703904e+01 -2.405821e-01 
-5.729429e+01 -2.405961e-01 
-5.754955e+01 -2.406097e-01 
-5.780480e+01 -2.406230e-01 
-5.806006e+01 -2.406359e-01 
-5.831532e+01 -2.406484e-01 
-5.857057e+01 -2.406606e-01 
-5.882583e+01 -2.406724e-01 
-5.908108e+01 -2.406840e-01 
-5.933634e+01 -2.406952e-01 
-5.959159e+01 -2.407061e-01 
-5.984685e+01 -2.407167e-01 
-6.010210e+01 -2.407270e-01 
-6.035736e+01 -2.407371e-01 
-6.061261e+01 -2.407468e-01 
-6.086787e+01 -2.407563e-01 
-6.112312e+01 -2.407655e-01 
-6.137838e+01 -2.407745e-01 
-6.163363e+01 -2.407832e-01 
-6.188889e+01 -2.407917e-01 
-6.214414e+01 -2.408000e-01 
-6.239940e+01 -2.408080e-01 
-6.265465e+01 -2.408158e-01 
-6.290991e+01 -2.408234e-01 
-6.316517e+01 -2.408308e-01 
-6.342042e+01 -2.408380e-01 
-6.367568e+01 -2.408450e-01 
-6.393093e+01 -2.408518e-01 
-6.418619e+01 -2.408584e-01 
-6.444144e+01 -2.408648e-01 
-6.469670e+01 -2.408711e-01 
-6.495195e+01 -2.408771e-01 
-6.520721e+01 -2.408831e-01 
-6.546246e+01 -2.408888e-01 
-6.571772e+01 -2.408944e-01 
-6.597297e+01 -2.408998e-01 
-6.622823e+01 -2.409051e-01 
-6.648348e+01 -2.409103e-01 
-6.673874e+01 -2.409153e-01 
-6.699399e+01 -2.409201e-01 
-6.724925e+01 -2.409249e-01 
-6.750450e+01 -2.409295e-01 
-6.775976e+01 -2.409340e-01 
-6.801502e+01 -2.409383e-01 
-6.827027e+01 -2.409425e-01 
-6.852553e+01 -2.409467e-01 
-6.878078e+01 -2.409507e-01 
-6.903604e+01 -2.409546e-01 
-6.929129e+01 -2.409583e-01 
-6.954655e+01 -2.409620e-01 
-6.980180e+01 -2.409656e-01 
-7.005706e+01 -2.409691e-01 
-7.031231e+01 -2.409725e-01 
-7.056757e+01 -2.409758e-01 
-7.082282e+01 -2.409790e-01 
-7.107808e+01 -2.409821e-01 
-7.133333e+01 -2.409851e-01 
-7.158859e+01 -2.409881e-01 
-7.184384e+01 -2.409910e-01 
-7.209910e+01 -2.409937e-01 
-7.235435e+01 -2.409965e-01 
-7.260961e+01 -2.409991e-01 
-7.286486e+01 -2.410017e-01 
-7.312012e+01 -2.410042e-01 
-7.337538e+01 -2.410066e-01 
-7.363063e+01 -2.410089e-01 
-7.388589e+01 -2.410112e-01 
-7.414114e+01 -2.410135e-01 
-7.439640e+01 -2.410156e-01 
-7.465165e+01 -2.410177e-01 
-7.490691e+01 -2.410198e-01 
-7.516216e+01 -2.410218e-01 
-7.541742e+01 -2.410237e-01 
-7.567267e+01 -2.410256e-01 
-7.592793e+01 -2.410275e-01 
-7.618318e+01 -2.410293e-01 
-7.643844e+01 -2.410310e-01 
-7.669369e+01 -2.410327e-01 
-7.694895e+01 -2.410343e-01 
-7.720420e+01 -2.410359e-01 
-7.745946e+01 -2.410375e-01 
-7.771471e+01 -2.410390e-01 
-7.796997e+01 -2.410405e-01 
-7.822523e+01 -2.410419e-01 
-7.848048e+01 -2.410433e-01 
-7.873574e+01 -2.410446e-01 
-7.899099e+01 -2.410459e-01 
-7.924625e+01 -2.410472e-01 
-7.950150e+01 -2.410485e-01 
-7.975676e+01 -2.410497e-01 
-8.001201e+01 -2.410509e-01 
-8.026727e+01 -2.410520e-01 
-8.052252e+01 -2.410531e-01 
-8.077778e+01 -2.410542e-01 
-8.103303e+01 -2.410553e-01 
-8.128829e+01 -2.410563e-01 
-8.154354e+01 -2.410573e-01 
-8.179880e+01 -2.410582e-01 
-8.205405e+01 -2.410592e-01 
-8.230931e+01 -2.410601e-01 
-8.256456e+01 -2.410610e-01 
-8.281982e+01 -2.410619e-01 
-8.307508e+01 -2.410627e-01 
-8.333033e+01 -2.410635e-01 
-8.358559e+01 -2.410643e-01 
-8.384084e+01 -2.410651e-01 
-8.409610e+01 -2.410658e-01 
-8.435135e+01 -2.410666e-01 
-8.460661e+01 -2.410673e-01 
-8.486186e+01 -2.410680e-01 
-8.511712e+01 -2.410687e-01 
-8.537237e+01 -2.410693e-01 
-8.562763e+01 -2.410700e-01 
-8.588288e+01 -2.410706e-01 
-8.613814e+01 -2.410712e-01 
-8.639339e+01 -2.410718e-01 
-8.664865e+01 -2.410723e-01 
-8.690390e+01 -2.410729e-01 
-8.715916e+01 -2.410734e-01 
-8.741441e+01 -2.410740e-01 
-8.766967e+01 -2.410745e-01 
-8.792492e+01 -2.410750e-01 
-8.818018e+01 -2.410754e-01 
-8.843544e+01 -2.410759e-01 
-8.869069e+01 -2.410764e-01 
-8.894595e+01 -2.410768e-01 
-8.920120e+01 -2.410772e-01 
-8.945646e+01 -2.410777e-01 
-8.971171e+01 -2.410781e-01 
-8.996697e+01 -2.410785e-01 
-9.022222e+01 -2.410789e-01 
-9.047748e+01 -2.410792e-01 
-9.073273e+01 -2.410796e-01 
-9.098799e+01 -2.410800e-01 
-9.124324e+01 -2.410803e-01 
-9.149850e+01 -2.410806e-01 
-9.175375e+01 -2.410810e-01 
-9.200901e+01 -2.410813e-01 
-9.226426e+01 -2.410816e-01 
-9.251952e+01 -2.410819e-01 
-9.277477e+01 -2.410822e-01 
-9.303003e+01 -2.410825e-01 
-9.328529e+01 -2.410827e-01 
-9.354054e+01 -2.410830e-01 
-9.379580e+01 -2.410833e-01 
-9.405105e+01 -2.410835e-01 
-9.430631e+01 -2.410838e-01 
-9.456156e+01 -2.410840e-01 
-9.481682e+01 -2.410843e-01 
-9.507207e+01 -2.410845e-01 
-9.532733e+01 -2.410847e-01 
-9.558258e+01 -2.410849e-01 
-9.583784e+01 -2.410851e-01 
-9.609309e+01 -2.410853e-01 
-9.634835e+01 -2.410855e-01 
-9.660360e+01 -2.410857e-01 
-9.685886e+01 -2.410859e-01 
-9.711411e+01 -2.410861e-01 
-9.736937e+01 -2.410863e-01 
-9.762462e+01 -2.410864e-01 
-9.787988e+01 -2.410866e-01 
-9.813514e+01 -2.410868e-01 
-9.839039e+01 -2.410869e-01 
-9.864565e+01 -2.410871e-01 
-9.890090e+01 -2.410872e-01 
-9.915616e+01 -2.410874e-01 
-9.941141e+01 -2.410875e-01 
-9.966667e+01 -2.410877e-01 
-9.992192e+01 -2.410878e-01 
-1.001772e+02 -2.410879e-01 
-1.004324e+02 -2.410881e-01 
-1.006877e+02 -2.410882e-01 
-1.009429e+02 -2.410883e-01 
-1.011982e+02 -2.410884e-01 
-1.014535e+02 -2.410885e-01 
-1.017087e+02 -2.410886e-01 
-1.019640e+02 -2.410887e-01 
-1.022192e+02 -2.410889e-01 
-1.024745e+02 -2.410890e-01 
-1.027297e+02 -2.410891e-01 
-1.029850e+02 -2.410891e-01 
-1.032402e+02 -2.410892e-01 
-1.034955e+02 -2.410893e-01 
-1.037508e+02 -2.410894e-01 
-1.040060e+02 -2.410895e-01 
-1.042613e+02 -2.410896e-01 
-1.045165e+02 -2.410897e-01 
-1.047718e+02 -2.410898e-01 
-1.050270e+02 -2.410898e-01 
-1.052823e+02 -2.410899e-01 
-1.055375e+02 -2.410900e-01 
-1.057928e+02 -2.410900e-01 
-1.060480e+02 -2.410901e-01 
-1.063033e+02 -2.410902e-01 
-1.065586e+02 -2.410902e-01 
-1.068138e+02 -2.410903e-01 
-1.070691e+02 -2.410904e-01 
-1.073243e+02 -2.410904e-01 
-1.075796e+02 -2.410905e-01 
-1.078348e+02 -2.410905e-01 
-1.080901e+02 -2.410906e-01 
-1.083453e+02 -2.410907e-01 
-1.086006e+02 -2.410907e-01 
-1.088559e+02 -2.410908e-01 
-1.091111e+02 -2.410908e-01 
-1.093664e+02 -2.410909e-01 
-1.096216e+02 -2.410909e-01 
-1.098769e+02 -2.410909e-01 
-1.101321e+02 -2.410910e-01 
-1.103874e+02 -2.410910e-01 
-1.106426e+02 -2.410911e-01 
-1.108979e+02 -2.410911e-01 
-1.111532e+02 -2.410912e-01 
-1.114084e+02 -2.410912e-01 
-1.116637e+02 -2.410912e-01 
-1.119189e+02 -2.410913e-01 
-1.121742e+02 -2.410913e-01 
-1.124294e+02 -2.410913e-01 
-1.126847e+02 -2.410914e-01 
-1.129399e+02 -2.410914e-01 
-1.131952e+02 -2.410914e-01 
-1.134505e+02 -2.410915e-01 
-1.137057e+02 -2.410915e-01 
-1.139610e+02 -2.410915e-01 
-1.142162e+02 -2.410916e-01 
-1.144715e+02 -2.410916e-01 
-1.147267e+02 -2.410916e-01 
-1.149820e+02 -2.410916e-01 
-1.152372e+02 -2.410917e-01 
-1.154925e+02 -2.410917e-01 
-1.157477e+02 -2.410917e-01 
-1.160030e+02 -2.410917e-01 
-1.162583e+02 -2.410918e-01 
-1.165135e+02 -2.410918e-01 
-1.167688e+02 -2.410918e-01 
-1.170240e+02 -2.410918e-01 
-1.172793e+02 -2.410918e-01 
-1.175345e+02 -2.410919e-01 
-1.177898e+02 -2.410919e-01 
-1.180450e+02 -2.410919e-01 
-1.183003e+02 -2.410919e-01 
-1.185556e+02 -2.410919e-01 
-1.188108e+02 -2.410919e-01 
-1.190661e+02 -2.410920e-01 
-1.193213e+02 -2.410920e-01 
-1.195766e+02 -2.410920e-01 
-1.198318e+02 -2.410920e-01 
-1.200871e+02 -2.410920e-01 
-1.203423e+02 -2.410920e-01 
-1.205976e+02 -2.410921e-01 
-1.208529e+02 -2.410921e-01 
-1.211081e+02 -2.410921e-01 
-1.213634e+02 -2.410921e-01 
-1.216186e+02 -2.410921e-01 
-1.218739e+02 -2.410921e-01 
-1.221291e+02 -2.410921e-01 
-1.223844e+02 -2.410921e-01 
-1.226396e+02 -2.410922e-01 
-1.228949e+02 -2.410922e-01 
-1.231502e+02 -2.410922e-01 
-1.234054e+02 -2.410922e-01 
-1.236607e+02 -2.410922e-01 
-1.239159e+02 -2.410922e-01 
-1.241712e+02 -2.410922e-01 
-1.244264e+02 -2.410922e-01 
-1.246817e+02 -2.410922e-01 
-1.249369e+02 -2.410922e-01 
-1.251922e+02 -2.410923e-01 
-1.254474e+02 -2.410923e-01 
-1.257027e+02 -2.410923e-01 
-1.259580e+02 -2.410923e-01 
-1.262132e+02 -2.410923e-01 
-1.264685e+02 -2.410923e-01 
-1.267237e+02 -2.410923e-01 
-1.269790e+02 -2.410923e-01 
-1.272342e+02 -2.410923e-01 
-1.274895e+02 -2.410923e-01 
-1.277447e+02 -2.410923e-01 
-1.280000e+02 -2.410923e-01 
-1.280000e+02 -2.775857e-01 


==> Figures/4pt_I_rho_NE_dt12_muT/points_2.dat <==
7.000000e-01 1.884836e-02 
7.026026e-01 1.893176e-02 
7.052052e-01 1.901519e-02 
7.078078e-01 1.909864e-02 
7.104104e-01 1.918211e-02 
7.130130e-01 1.926560e-02 
7.156156e-01 1.934912e-02 
7.182182e-01 1.943266e-02 
7.208208e-01 1.951622e-02 
7.234234e-01 1.959981e-02 
7.260260e-01 1.968342e-02 
7.286286e-01 1.976705e-02 
7.312312e-01 1.985071e-02 
7.338338e-01 1.993439e-02 
7.364364e-01 2.001809e-02 
7.390390e-01 2.010181e-02 
7.416416e-01 2.018556e-02 
7.442442e-01 2.026933e-02 
7.468468e-01 2.035312e-02 
7.494494e-01 2.043694e-02 
7.520521e-01 2.052078e-02 
7.546547e-01 2.060464e-02 
7.572573e-01 2.068853e-02 
7.598599e-01 2.077243e-02 
7.624625e-01 2.085636e-02 
7.650651e-01 2.094032e-02 
7.676677e-01 2.102430e-02 
7.702703e-01 2.110830e-02 
7.728729e-01 2.119232e-02 
7.754755e-01 2.127637e-02 
7.780781e-01 2.136044e-02 
7.806807e-01 2.144453e-02 
7.832833e-01 2.152864e-02 
7.858859e-01 2.161278e-02 
7.884885e-01 2.169694e-02 
7.910911e-01 2.178113e-02 
7.936937e-01 2.186534e-02 
7.962963e-01 2.194957e-02 
7.988989e-01 2.203382e-02 
8.015015e-01 2.211810e-02 
8.041041e-01 2.220240e-02 
8.067067e-01 2.228672e-02 
8.093093e-01 2.237107e-02 
8.119119e-01 2.245544e-02 
8.145145e-01 2.253983e-02 
8.171171e-01 2.262425e-02 
8.197197e-01 2.270869e-02 
8.223223e-01 2.279315e-02 
8.249249e-01 2.287763e-02 
8.275275e-01 2.296214e-02 
8.301301e-01 2.304667e-02 
8.327327e-01 2.313123e-02 
8.353353e-01 2.321581e-02 
8.379379e-01 2.330041e-02 
8.405405e-01 2.338503e-02 
8.431431e-01 2.346968e-02 
8.457457e-01 2.355435e-02 
8.483483e-01 2.363904e-02 
8.509510e-01 2.372376e-02 
8.535536e-01 2.380850e-02 
8.561562e-01 2.389326e-02 
8.587588e-01 2.397805e-02 
8.613614e-01 2.406286e-02 
8.639640e-01 2.414770e-02 
8.665666e-01 2.423255e-02 
8.691692e-01 2.431743e-02 
8.717718e-01 2.440233e-02 
8.743744e-01 2.448726e-02 
8.769770e-01 2.457221e-02 
8.795796e-01 2.465718e-02 
8.821822e-01 2.474218e-02 
8.847848e-01 2.482720e-02 
8.873874e-01 2.491224e-02 
8.899900e-01 2.499731e-02 
8.925926e-01 2.508240e-02 
8.951952e-01 2.516751e-02 
8.977978e-01 2.525264e-02 
9.004004e-01 2.533780e-02 
9.030030e-01 2.542299e-02 
9.056056e-01 2.550819e-02 
9.082082e-01 2.559342e-02 
9.108108e-01 2.567867e-02 
9.134134e-01 2.576395e-02 
9.160160e-01 2.584925e-02 
9.186186e-01 2.593457e-02 
9.212212e-01 2.601992e-02 
9.238238e-01 2.610529e-02 
9.264264e-01 2.619068e-02 
9.290290e-01 2.627609e-02 
9.316316e-01 2.636153e-02 
9.342342e-01 2.644700e-02 
9.368368e-01 2.653248e-02 
9.394394e-01 2.661799e-02 
9.420420e-01 2.670353e-02 
9.446446e-01 2.678908e-02 
9.472472e-01 2.687466e-02 
9.498498e-01 2.696027e-02 
9.524525e-01 2.704589e-02 
9.550551e-01 2.713154e-02 
9.576577e-01 2.721722e-02 
9.602603e-01 2.730291e-02 
9.628629e-01 2.738863e-02 
9.654655e-01 2.747438e-02 
9.680681e-01 2.756014e-02 
9.706707e-01 2.764593e-02 
9.732733e-01 2.773175e-02 
9.758759e-01 2.781759e-02 
9.784785e-01 2.790345e-02 
9.810811e-01 2.798933e-02 
9.836837e-01 2.807524e-02 
9.862863e-01 2.816117e-02 
9.888889e-01 2.824713e-02 
9.914915e-01 2.833311e-02 
9.940941e-01 2.841911e-02 
9.966967e-01 2.850513e-02 
9.992993e-01 2.859118e-02 
1.001902e+00 2.867726e-02 
1.004505e+00 2.876335e-02 
1.007107e+00 2.884947e-02 
1.009710e+00 2.893562e-02 
1.012312e+00 2.902178e-02 
1.014915e+00 2.910797e-02 
1.017518e+00 2.919419e-02 
1.020120e+00 2.928043e-02 
1.022723e+00 2.936669e-02 
1.025325e+00 2.945297e-02 
1.027928e+00 2.953928e-02 
1.030531e+00 2.962561e-02 
1.033133e+00 2.971197e-02 
1.035736e+00 2.979835e-02 
1.038338e+00 2.988475e-02 
1.040941e+00 2.997118e-02 
1.043544e+00 3.005763e-02 
1.046146e+00 3.014410e-02 
1.048749e+00 3.023060e-02 
1.051351e+00 3.031712e-02 
1.053954e+00 3.040366e-02 
1.056557e+00 3.049023e-02 
1.059159e+00 3.057682e-02 
1.061762e+00 3.066344e-02 
1.064364e+00 3.075008e-02 
1.066967e+00 3.083674e-02 
1.069570e+00 3.092343e-02 
1.072172e+00 3.101014e-02 
1.074775e+00 3.109687e-02 
1.077377e+00 3.118363e-02 
1.079980e+00 3.127041e-02 
1.082583e+00 3.135722e-02 
1.085185e+00 3.144405e-02 
1.087788e+00 3.153090e-02 
1.090390e+00 3.161777e-02 
1.092993e+00 3.170467e-02 
1.095596e+00 3.179160e-02 
1.098198e+00 3.187855e-02 
1.100801e+00 3.196552e-02 
1.103403e+00 3.205251e-02 
1.106006e+00 3.213953e-02 
1.108609e+00 3.222657e-02 
1.111211e+00 3.231364e-02 
1.113814e+00 3.240073e-02 
1.116416e+00 3.248784e-02 
1.119019e+00 3.257498e-02 
1.121622e+00 3.266214e-02 
1.124224e+00 3.274933e-02 
1.126827e+00 3.283654e-02 
1.129429e+00 3.292377e-02 
1.132032e+00 3.301103e-02 
1.134635e+00 3.309831e-02 
1.137237e+00 3.318561e-02 
1.139840e+00 3.327294e-02 
1.142442e+00 3.336029e-02 
1.145045e+00 3.344767e-02 
1.147648e+00 3.353507e-02 
1.150250e+00 3.362249e-02 
1.152853e+00 3.370994e-02 
1.155455e+00 3.379741e-02 
1.158058e+00 3.388490e-02 
1.160661e+00 3.397242e-02 
1.163263e+00 3.405997e-02 
1.165866e+00 3.414753e-02 
1.168468e+00 3.423512e-02 
1.171071e+00 3.432274e-02 
1.173674e+00 3.441038e-02 
1.176276e+00 3.449804e-02 
1.178879e+00 3.458572e-02 
1.181481e+00 3.467343e-02 
1.184084e+00 3.476117e-02 
1.186687e+00 3.484893e-02 
1.189289e+00 3.493671e-02 
1.191892e+00 3.502452e-02 
1.194494e+00 3.511235e-02 
1.197097e+00 3.520020e-02 
1.199700e+00 3.528808e-02 
1.202302e+00 3.537598e-02 
1.204905e+00 3.546390e-02 
1.207508e+00 3.555185e-02 
1.210110e+00 3.563983e-02 
1.212713e+00 3.572783e-02 
1.215315e+00 3.581585e-02 
1.217918e+00 3.590389e-02 
1.220521e+00 3.599196e-02 
1.223123e+00 3.608006e-02 
1.225726e+00 3.616817e-02 
1.228328e+00 3.625632e-02 
1.230931e+00 3.634448e-02 
1.233534e+00 3.643267e-02 
1.236136e+00 3.652089e-02 
1.238739e+00 3.660912e-02 
1.241341e+00 3.669739e-02 
1.243944e+00 3.678567e-02 
1.246547e+00 3.687398e-02 
1.249149e+00 3.696232e-02 
1.251752e+00 3.705067e-02 
1.254354e+00 3.713906e-02 
1.256957e+00 3.722746e-02 
1.259560e+00 3.731589e-02 
1.262162e+00 3.740435e-02 
1.264765e+00 3.749283e-02 
1.267367e+00 3.758133e-02 
1.269970e+00 3.766986e-02 
1.272573e+00 3.775841e-02 
1.275175e+00 3.784698e-02 
1.277778e+00 3.793558e-02 
1.280380e+00 3.802421e-02 
1.282983e+00 3.811285e-02 
1.285586e+00 3.820152e-02 
1.288188e+00 3.829022e-02 
1.290791e+00 3.837894e-02 
1.293393e+00 3.846768e-02 
1.295996e+00 3.855645e-02 
1.298599e+00 3.864525e-02 
1.301201e+00 3.873406e-02 
1.303804e+00 3.882290e-02 
1.306406e+00 3.891177e-02 
1.309009e+00 3.900066e-02 
1.311612e+00 3.908957e-02 
1.314214e+00 3.917851e-02 
1.316817e+00 3.926747e-02 
1.319419e+00 3.935646e-02 
1.322022e+00 3.944547e-02 
1.324625e+00 3.953450e-02 
1.327227e+00 3.962356e-02 
1.329830e+00 3.971264e-02 
1.332432e+00 3.980175e-02 
1.335035e+00 3.989088e-02 
1.337638e+00 3.998004e-02 
1.340240e+00 4.006922e-02 
1.342843e+00 4.015842e-02 
1.345445e+00 4.024765e-02 
1.348048e+00 4.033691e-02 
1.350651e+00 4.042618e-02 
1.353253e+00 4.051548e-02 
1.355856e+00 4.060481e-02 
1.358458e+00 4.069416e-02 
1.361061e+00 4.078353e-02 
1.363664e+00 4.087293e-02 
1.366266e+00 4.096236e-02 
1.368869e+00 4.105180e-02 
1.371471e+00 4.114128e-02 
1.374074e+00 4.123077e-02 
1.376677e+00 4.132029e-02 
1.379279e+00 4.140984e-02 
1.381882e+00 4.149941e-02 
1.384484e+00 4.158900e-02 
1.387087e+00 4.167862e-02 
1.389690e+00 4.176826e-02 
1.392292e+00 4.185793e-02 
1.394895e+00 4.194762e-02 
1.397497e+00 4.203733e-02 
1.400100e+00 4.212707e-02 
1.402703e+00 4.221684e-02 
1.405305e+00 4.230663e-02 
1.407908e+00 4.239644e-02 
1.410511e+00 4.248628e-02 
1.413113e+00 4.257614e-02 
1.415716e+00 4.266602e-02 
1.418318e+00 4.275594e-02 
1.420921e+00 4.284587e-02 
1.423524e+00 4.293583e-02 
1.426126e+00 4.302581e-02 
1.428729e+00 4.311582e-02 
1.431331e+00 4.320586e-02 
1.433934e+00 4.329591e-02 
1.436537e+00 4.338600e-02 
1.439139e+00 4.347610e-02 
1.441742e+00 4.356623e-02 
1.444344e+00 4.365639e-02 
1.446947e+00 4.374657e-02 
1.449550e+00 4.383677e-02 
1.452152e+00 4.392700e-02 
1.454755e+00 4.401726e-02 
1.457357e+00 4.410753e-02 
1.459960e+00 4.419784e-02 
1.462563e+00 4.428816e-02 
1.465165e+00 4.437851e-02 
1.467768e+00 4.446889e-02 
1.470370e+00 4.455929e-02 
1.472973e+00 4.464972e-02 
1.475576e+00 4.474017e-02 
1.478178e+00 4.483064e-02 
1.480781e+00 4.492114e-02 
1.483383e+00 4.501166e-02 
1.485986e+00 4.510221e-02 
1.488589e+00 4.519278e-02 
1.491191e+00 4.528338e-02 
1.493794e+00 4.537400e-02 
1.496396e+00 4.546465e-02 
1.498999e+00 4.555532e-02 
1.501602e+00 4.564602e-02 
1.504204e+00 4.573674e-02 
1.506807e+00 4.582748e-02 
1.509409e+00 4.591825e-02 
1.512012e+00 4.600905e-02 
1.514615e+00 4.609986e-02 
1.517217e+00 4.619071e-02 
1.519820e+00 4.628158e-02 
1.522422e+00 4.637247e-02 
1.525025e+00 4.646339e-02 
1.527628e+00 4.655433e-02 
1.530230e+00 4.664530e-02 
1.532833e+00 4.673629e-02 
1.535435e+00 4.682730e-02 
1.538038e+00 4.691834e-02 
1.540641e+00 4.700941e-02 
1.543243e+00 4.710050e-02 
1.545846e+00 4.719162e-02 
1.548448e+00 4.728276e-02 
1.551051e+00 4.737392e-02 
1.553654e+00 4.746511e-02 
1.556256e+00 4.755632e-02 
1.558859e+00 4.764756e-02 
1.561461e+00 4.773883e-02 
1.564064e+00 4.783011e-02 
1.566667e+00 4.792143e-02 
1.569269e+00 4.801276e-02 
1.571872e+00 4.810413e-02 
1.574474e+00 4.819551e-02 
1.577077e+00 4.828693e-02 
1.579680e+00 4.837836e-02 
1.582282e+00 4.846983e-02 
1.584885e+00 4.856131e-02 
1.587487e+00 4.865282e-02 
1.590090e+00 4.874436e-02 
1.592693e+00 4.883592e-02 
1.595295e+00 4.892751e-02 
1.597898e+00 4.901912e-02 
1.600501e+00 4.911075e-02 
1.603103e+00 4.920241e-02 
1.605706e+00 4.929410e-02 
1.608308e+00 4.938581e-02 
1.610911e+00 4.947754e-02 
1.613514e+00 4.956930e-02 
1.616116e+00 4.966109e-02 
1.618719e+00 4.975290e-02 
1.621321e+00 4.984473e-02 
1.623924e+00 4.993659e-02 
1.626527e+00 5.002847e-02 
1.629129e+00 5.012038e-02 
1.631732e+00 5.021232e-02 
1.634334e+00 5.030427e-02 
1.636937e+00 5.039626e-02 
1.639540e+00 5.048827e-02 
1.642142e+00 5.058030e-02 
1.644745e+00 5.067236e-02 
1.647347e+00 5.076444e-02 
1.649950e+00 5.085655e-02 
1.652553e+00 5.094868e-02 
1.655155e+00 5.104084e-02 
1.657758e+00 5.113302e-02 
1.660360e+00 5.122523e-02 
1.662963e+00 5.131747e-02 
1.665566e+00 5.140972e-02 
1.668168e+00 5.150201e-02 
1.670771e+00 5.159432e-02 
1.673373e+00 5.168665e-02 
1.675976e+00 5.177901e-02 
1.678579e+00 5.187139e-02 
1.681181e+00 5.196380e-02 
1.683784e+00 5.205623e-02 
1.686386e+00 5.214869e-02 
1.688989e+00 5.224117e-02 
1.691592e+00 5.233368e-02 
1.694194e+00 5.242621e-02 
1.696797e+00 5.251877e-02 
1.699399e+00 5.261135e-02 
1.702002e+00 5.270396e-02 
1.704605e+00 5.279660e-02 
1.707207e+00 5.288925e-02 
1.709810e+00 5.298194e-02 
1.712412e+00 5.307465e-02 
1.715015e+00 5.316738e-02 
1.717618e+00 5.326014e-02 
1.720220e+00 5.335292e-02 
1.722823e+00 5.344573e-02 
1.725425e+00 5.353857e-02 
1.728028e+00 5.363143e-02 
1.730631e+00 5.372431e-02 
1.733233e+00 5.381722e-02 
1.735836e+00 5.391015e-02 
1.738438e+00 5.400311e-02 
1.741041e+00 5.409610e-02 
1.743644e+00 5.418911e-02 
1.746246e+00 5.428214e-02 
1.748849e+00 5.437520e-02 
1.751451e+00 5.446829e-02 
1.754054e+00 5.456140e-02 
1.756657e+00 5.465454e-02 
1.759259e+00 5.474770e-02 
1.761862e+00 5.484088e-02 
1.764464e+00 5.493409e-02 
1.767067e+00 5.502733e-02 
1.769670e+00 5.512059e-02 
1.772272e+00 5.521388e-02 
1.774875e+00 5.530719e-02 
1.777477e+00 5.540053e-02 
1.780080e+00 5.549389e-02 
1.782683e+00 5.558728e-02 
1.785285e+00 5.568069e-02 
1.787888e+00 5.577413e-02 
1.790490e+00 5.586759e-02 
1.793093e+00 5.596108e-02 
1.795696e+00 5.605460e-02 
1.798298e+00 5.614814e-02 
1.800901e+00 5.624170e-02 
1.803504e+00 5.633529e-02 
1.806106e+00 5.642891e-02 
1.808709e+00 5.652255e-02 
1.811311e+00 5.661621e-02 
1.813914e+00 5.670990e-02 
1.816517e+00 5.680362e-02 
1.819119e+00 5.689736e-02 
1.821722e+00 5.699113e-02 
1.824324e+00 5.708492e-02 
1.826927e+00 5.717874e-02 
1.829530e+00 5.727258e-02 
1.832132e+00 5.736645e-02 
1.834735e+00 5.746034e-02 
1.837337e+00 5.755426e-02 
1.839940e+00 5.764821e-02 
1.842543e+00 5.774218e-02 
1.845145e+00 5.783617e-02 
1.847748e+00 5.793019e-02 
1.850350e+00 5.802424e-02 
1.852953e+00 5.811831e-02 
1.855556e+00 5.821240e-02 
1.858158e+00 5.830653e-02 
1.860761e+00 5.840067e-02 
1.863363e+00 5.849485e-02 
1.865966e+00 5.858905e-02 
1.868569e+00 5.868327e-02 
1.871171e+00 5.877752e-02 
1.873774e+00 5.887179e-02 
1.876376e+00 5.896609e-02 
1.878979e+00 5.906042e-02 
1.881582e+00 5.915477e-02 
1.884184e+00 5.924914e-02 
1.886787e+00 5.934355e-02 
1.889389e+00 5.943797e-02 
1.891992e+00 5.953243e-02 
1.894595e+00 5.962690e-02 
1.897197e+00 5.972141e-02 
1.899800e+00 5.981594e-02 
1.902402e+00 5.991049e-02 
1.905005e+00 6.000507e-02 
1.907608e+00 6.009968e-02 
1.910210e+00 6.019431e-02 
1.912813e+00 6.028896e-02 
1.915415e+00 6.038365e-02 
1.918018e+00 6.047835e-02 
1.920621e+00 6.057309e-02 
1.923223e+00 6.066785e-02 
1.925826e+00 6.076263e-02 
1.928428e+00 6.085744e-02 
1.931031e+00 6.095228e-02 
1.933634e+00 6.104714e-02 
1.936236e+00 6.114202e-02 
1.938839e+00 6.123694e-02 
1.941441e+00 6.133187e-02 
1.944044e+00 6.142684e-02 
1.946647e+00 6.152182e-02 
1.949249e+00 6.161684e-02 
1.951852e+00 6.171188e-02 
1.954454e+00 6.180694e-02 
1.957057e+00 6.190204e-02 
1.959660e+00 6.199715e-02 
1.962262e+00 6.209230e-02 
1.964865e+00 6.218746e-02 
1.967467e+00 6.228266e-02 
1.970070e+00 6.237788e-02 
1.972673e+00 6.247312e-02 
1.975275e+00 6.256839e-02 
1.977878e+00 6.266369e-02 
1.980480e+00 6.275901e-02 
1.983083e+00 6.285436e-02 
1.985686e+00 6.294973e-02 
1.988288e+00 6.304513e-02 
1.990891e+00 6.314056e-02 
1.993493e+00 6.323601e-02 
1.996096e+00 6.333148e-02 
1.998699e+00 6.342698e-02 
2.001301e+00 6.352251e-02 
2.003904e+00 6.361806e-02 
2.006507e+00 6.371364e-02 
2.009109e+00 6.380925e-02 
2.011712e+00 6.390488e-02 
2.014314e+00 6.400053e-02 
2.016917e+00 6.409622e-02 
2.019520e+00 6.419192e-02 
2.022122e+00 6.428766e-02 
2.024725e+00 6.438342e-02 
2.027327e+00 6.447920e-02 
2.029930e+00 6.457501e-02 
2.032533e+00 6.467085e-02 
2.035135e+00 6.476671e-02 
2.037738e+00 6.486260e-02 
2.040340e+00 6.495851e-02 
2.042943e+00 6.505445e-02 
2.045546e+00 6.515042e-02 
2.048148e+00 6.524641e-02 
2.050751e+00 6.534242e-02 
2.053353e+00 6.543847e-02 
2.055956e+00 6.553454e-02 
2.058559e+00 6.563063e-02 
2.061161e+00 6.572675e-02 
2.063764e+00 6.582290e-02 
2.066366e+00 6.591907e-02 
2.068969e+00 6.601527e-02 
2.071572e+00 6.611149e-02 
2.074174e+00 6.620774e-02 
2.076777e+00 6.630402e-02 
2.079379e+00 6.640032e-02 
2.081982e+00 6.649664e-02 
2.084585e+00 6.659300e-02 
2.087187e+00 6.668938e-02 
2.089790e+00 6.678578e-02 
2.092392e+00 6.688221e-02 
2.094995e+00 6.697867e-02 
2.097598e+00 6.707515e-02 
2.100200e+00 6.717166e-02 
2.102803e+00 6.726820e-02 
2.105405e+00 6.736476e-02 
2.108008e+00 6.746134e-02 
2.110611e+00 6.755795e-02 
2.113213e+00 6.765459e-02 
2.115816e+00 6.775126e-02 
2.118418e+00 6.784795e-02 
2.121021e+00 6.794466e-02 
2.123624e+00 6.804141e-02 
2.126226e+00 6.813817e-02 
2.128829e+00 6.823497e-02 
2.131431e+00 6.833179e-02 
2.134034e+00 6.842863e-02 
2.136637e+00 6.852551e-02 
2.139239e+00 6.862240e-02 
2.141842e+00 6.871933e-02 
2.144444e+00 6.881628e-02 
2.147047e+00 6.891325e-02 
2.149650e+00 6.901026e-02 
2.152252e+00 6.910729e-02 
2.154855e+00 6.920434e-02 
2.157457e+00 6.930142e-02 
2.160060e+00 6.939853e-02 
2.162663e+00 6.949566e-02 
2.165265e+00 6.959282e-02 
2.167868e+00 6.969000e-02 
2.170470e+00 6.978721e-02 
2.173073e+00 6.988445e-02 
2.175676e+00 6.998171e-02 
2.178278e+00 7.007900e-02 
2.180881e+00 7.017632e-02 
2.183483e+00 7.027366e-02 
2.186086e+00 7.037102e-02 
2.188689e+00 7.046842e-02 
2.191291e+00 7.056584e-02 
2.193894e+00 7.066328e-02 
2.196496e+00 7.076076e-02 
2.199099e+00 7.085825e-02 
2.201702e+00 7.095578e-02 
2.204304e+00 7.105333e-02 
2.206907e+00 7.115090e-02 
2.209510e+00 7.124851e-02 
2.212112e+00 7.134614e-02 
2.214715e+00 7.144379e-02 
2.217317e+00 7.154147e-02 
2.219920e+00 7.163918e-02 
2.222523e+00 7.173691e-02 
2.225125e+00 7.183467e-02 
2.227728e+00 7.193246e-02 
2.230330e+00 7.203027e-02 
2.232933e+00 7.212811e-02 
2.235536e+00 7.222597e-02 
2.238138e+00 7.232386e-02 
2.240741e+00 7.242178e-02 
2.243343e+00 7.251972e-02 
2.245946e+00 7.261769e-02 
2.248549e+00 7.271569e-02 
2.251151e+00 7.281371e-02 
2.253754e+00 7.291176e-02 
2.256356e+00 7.300983e-02 
2.258959e+00 7.310793e-02 
2.261562e+00 7.320606e-02 
2.264164e+00 7.330421e-02 
2.266767e+00 7.340239e-02 
2.269369e+00 7.350060e-02 
2.271972e+00 7.359883e-02 
2.274575e+00 7.369709e-02 
2.277177e+00 7.379537e-02 
2.279780e+00 7.389369e-02 
2.282382e+00 7.399202e-02 
2.284985e+00 7.409039e-02 
2.287588e+00 7.418878e-02 
2.290190e+00 7.428719e-02 
2.292793e+00 7.438564e-02 
2.295395e+00 7.448411e-02 
2.297998e+00 7.458260e-02 
2.300601e+00 7.468112e-02 
2.303203e+00 7.477967e-02 
2.305806e+00 7.487825e-02 
2.308408e+00 7.497685e-02 
2.311011e+00 7.507547e-02 
2.313614e+00 7.517413e-02 
2.316216e+00 7.527281e-02 
2.318819e+00 7.537151e-02 
2.321421e+00 7.547025e-02 
2.324024e+00 7.556901e-02 
2.326627e+00 7.566779e-02 
2.329229e+00 7.576660e-02 
2.331832e+00 7.586544e-02 
2.334434e+00 7.596431e-02 
2.337037e+00 7.606320e-02 
2.339640e+00 7.616212e-02 
2.342242e+00 7.626106e-02 
2.344845e+00 7.636003e-02 
2.347447e+00 7.645903e-02 
2.350050e+00 7.655805e-02 
2.352653e+00 7.665710e-02 
2.355255e+00 7.675618e-02 
2.357858e+00 7.685528e-02 
2.360460e+00 7.695441e-02 
2.363063e+00 7.705357e-02 
2.365666e+00 7.715275e-02 
2.368268e+00 7.725196e-02 
2.370871e+00 7.735120e-02 
2.373473e+00 7.745046e-02 
2.376076e+00 7.754975e-02 
2.378679e+00 7.764906e-02 
2.381281e+00 7.774841e-02 
2.383884e+00 7.784778e-02 
2.386486e+00 7.794717e-02 
2.389089e+00 7.804659e-02 
2.391692e+00 7.814604e-02 
2.394294e+00 7.824551e-02 
2.396897e+00 7.834502e-02 
2.399499e+00 7.844454e-02 
2.402102e+00 7.854410e-02 
2.404705e+00 7.864368e-02 
2.407307e+00 7.874329e-02 
2.409910e+00 7.884292e-02 
2.412513e+00 7.894258e-02 
2.415115e+00 7.904227e-02 
2.417718e+00 7.914198e-02 
2.420320e+00 7.924172e-02 
2.422923e+00 7.934149e-02 
2.425526e+00 7.944129e-02 
2.428128e+00 7.954111e-02 
2.430731e+00 7.964095e-02 
2.433333e+00 7.974083e-02 
2.435936e+00 7.984073e-02 
2.438539e+00 7.994066e-02 
2.441141e+00 8.004061e-02 
2.443744e+00 8.014059e-02 
2.446346e+00 8.024060e-02 
2.448949e+00 8.034063e-02 
2.451552e+00 8.044069e-02 
2.454154e+00 8.054078e-02 
2.456757e+00 8.064089e-02 
2.459359e+00 8.074103e-02 
2.461962e+00 8.084120e-02 
2.464565e+00 8.094140e-02 
2.467167e+00 8.104162e-02 
2.469770e+00 8.114186e-02 
2.472372e+00 8.124214e-02 
2.474975e+00 8.134244e-02 
2.477578e+00 8.144277e-02 
2.480180e+00 8.154312e-02 
2.482783e+00 8.164350e-02 
2.485385e+00 8.174391e-02 
2.487988e+00 8.184435e-02 
2.490591e+00 8.194481e-02 
2.493193e+00 8.204530e-02 
2.495796e+00 8.214581e-02 
2.498398e+00 8.224635e-02 
2.501001e+00 8.234692e-02 
2.503604e+00 8.244752e-02 
2.506206e+00 8.254814e-02 
2.508809e+00 8.264879e-02 
2.511411e+00 8.274947e-02 
2.514014e+00 8.285017e-02 
2.516617e+00 8.295090e-02 
2.519219e+00 8.305166e-02 
2.521822e+00 8.315244e-02 
2.524424e+00 8.325325e-02 
2.527027e+00 8.335409e-02 
2.529630e+00 8.345495e-02 
2.532232e+00 8.355584e-02 
2.534835e+00 8.365676e-02 
2.537437e+00 8.375771e-02 
2.540040e+00 8.385868e-02 
2.542643e+00 8.395968e-02 
2.545245e+00 8.406070e-02 
2.547848e+00 8.416175e-02 
2.550450e+00 8.426283e-02 
2.553053e+00 8.436394e-02 
2.555656e+00 8.446507e-02 
2.558258e+00 8.456623e-02 
2.560861e+00 8.466742e-02 
2.563463e+00 8.476863e-02 
2.566066e+00 8.486987e-02 
2.568669e+00 8.497114e-02 
2.571271e+00 8.507244e-02 
2.573874e+00 8.517376e-02 
2.576476e+00 8.527511e-02 
2.579079e+00 8.537648e-02 
2.581682e+00 8.547788e-02 
2.584284e+00 8.557931e-02 
2.586887e+00 8.568077e-02 
2.589489e+00 8.578225e-02 
2.592092e+00 8.588376e-02 
2.594695e+00 8.598530e-02 
2.597297e+00 8.608687e-02 
2.599900e+00 8.618846e-02 
2.602503e+00 8.629008e-02 
2.605105e+00 8.639172e-02 
2.607708e+00 8.649340e-02 
2.610310e+00 8.659510e-02 
2.612913e+00 8.669682e-02 
2.615516e+00 8.679858e-02 
2.618118e+00 8.690036e-02 
2.620721e+00 8.700216e-02 
2.623323e+00 8.710400e-02 
2.625926e+00 8.720586e-02 
2.628529e+00 8.730775e-02 
2.631131e+00 8.740967e-02 
2.633734e+00 8.751161e-02 
2.636336e+00 8.761358e-02 
2.638939e+00 8.771558e-02 
2.641542e+00 8.781760e-02 
2.644144e+00 8.791966e-02 
2.646747e+00 8.802173e-02 
2.649349e+00 8.812384e-02 
2.651952e+00 8.822597e-02 
2.654555e+00 8.832813e-02 
2.657157e+00 8.843032e-02 
2.659760e+00 8.853254e-02 
2.662362e+00 8.863478e-02 
2.664965e+00 8.873705e-02 
2.667568e+00 8.883934e-02 
2.670170e+00 8.894167e-02 
2.672773e+00 8.904402e-02 
2.675375e+00 8.914639e-02 
2.677978e+00 8.924880e-02 
2.680581e+00 8.935123e-02 
2.683183e+00 8.945369e-02 
2.685786e+00 8.955618e-02 
2.688388e+00 8.965869e-02 
2.690991e+00 8.976123e-02 
2.693594e+00 8.986380e-02 
2.696196e+00 8.996640e-02 
2.698799e+00 9.006902e-02 
2.701401e+00 9.017167e-02 
2.704004e+00 9.027435e-02 
2.706607e+00 9.037705e-02 
2.709209e+00 9.047978e-02 
2.711812e+00 9.058254e-02 
2.714414e+00 9.068533e-02 
2.717017e+00 9.078814e-02 
2.719620e+00 9.089098e-02 
2.722222e+00 9.099385e-02 
2.724825e+00 9.109674e-02 
2.727427e+00 9.119967e-02 
2.730030e+00 9.130262e-02 
2.732633e+00 9.140559e-02 
2.735235e+00 9.150860e-02 
2.737838e+00 9.161163e-02 
2.740440e+00 9.171469e-02 
2.743043e+00 9.181778e-02 
2.745646e+00 9.192089e-02 
2.748248e+00 9.202403e-02 
2.750851e+00 9.212720e-02 
2.753453e+00 9.223040e-02 
2.756056e+00 9.233362e-02 
2.758659e+00 9.243687e-02 
2.761261e+00 9.254015e-02 
2.763864e+00 9.264345e-02 
2.766466e+00 9.274679e-02 
2.769069e+00 9.285015e-02 
2.771672e+00 9.295353e-02 
2.774274e+00 9.305695e-02 
2.776877e+00 9.316039e-02 
2.779479e+00 9.326386e-02 
2.782082e+00 9.336736e-02 
2.784685e+00 9.347088e-02 
2.787287e+00 9.357444e-02 
2.789890e+00 9.367802e-02 
2.792492e+00 9.378162e-02 
2.795095e+00 9.388526e-02 
2.797698e+00 9.398892e-02 
2.800300e+00 9.409261e-02 
2.802903e+00 9.419632e-02 
2.805506e+00 9.430007e-02 
2.808108e+00 9.440384e-02 
2.810711e+00 9.450764e-02 
2.813313e+00 9.461147e-02 
2.815916e+00 9.471532e-02 
2.818519e+00 9.481920e-02 
2.821121e+00 9.492311e-02 
2.823724e+00 9.502705e-02 
2.826326e+00 9.513101e-02 
2.828929e+00 9.523501e-02 
2.831532e+00 9.533902e-02 
2.834134e+00 9.544307e-02 
2.836737e+00 9.554715e-02 
2.839339e+00 9.565125e-02 
2.841942e+00 9.575538e-02 
2.844545e+00 9.585953e-02 
2.847147e+00 9.596372e-02 
2.849750e+00 9.606793e-02 
2.852352e+00 9.617217e-02 
2.854955e+00 9.627644e-02 
2.857558e+00 9.638073e-02 
2.860160e+00 9.648506e-02 
2.862763e+00 9.658941e-02 
2.865365e+00 9.669378e-02 
2.867968e+00 9.679819e-02 
2.870571e+00 9.690262e-02 
2.873173e+00 9.700708e-02 
2.875776e+00 9.711157e-02 
2.878378e+00 9.721609e-02 
2.880981e+00 9.732063e-02 
2.883584e+00 9.742520e-02 
2.886186e+00 9.752980e-02 
2.888789e+00 9.763443e-02 
2.891391e+00 9.773908e-02 
2.893994e+00 9.784376e-02 
2.896597e+00 9.794847e-02 
2.899199e+00 9.805321e-02 
2.901802e+00 9.815798e-02 
2.904404e+00 9.826277e-02 
2.907007e+00 9.836759e-02 
2.909610e+00 9.847244e-02 
2.912212e+00 9.857731e-02 
2.914815e+00 9.868222e-02 
2.917417e+00 9.878715e-02 
2.920020e+00 9.889211e-02 
2.922623e+00 9.899709e-02 
2.925225e+00 9.910211e-02 
2.927828e+00 9.920715e-02 
2.930430e+00 9.931222e-02 
2.933033e+00 9.941732e-02 
2.935636e+00 9.952244e-02 
2.938238e+00 9.962760e-02 
2.940841e+00 9.973278e-02 
2.943443e+00 9.983799e-02 
2.946046e+00 9.994322e-02 
2.948649e+00 1.000485e-01 
2.951251e+00 1.001538e-01 
2.953854e+00 1.002591e-01 
2.956456e+00 1.003644e-01 
2.959059e+00 1.004698e-01 
2.961662e+00 1.005752e-01 
2.964264e+00 1.006807e-01 
2.966867e+00 1.007861e-01 
2.969469e+00 1.008916e-01 
2.972072e+00 1.009971e-01 
2.974675e+00 1.011027e-01 
2.977277e+00 1.012082e-01 
2.979880e+00 1.013138e-01 
2.982482e+00 1.014195e-01 
2.985085e+00 1.015251e-01 
2.987688e+00 1.016308e-01 
2.990290e+00 1.017365e-01 
2.992893e+00 1.018422e-01 
2.995495e+00 1.019480e-01 
2.998098e+00 1.020538e-01 
3.000701e+00 1.021596e-01 
3.003303e+00 1.022655e-01 
3.005906e+00 1.023713e-01 
3.008509e+00 1.024772e-01 
3.011111e+00 1.025832e-01 
3.013714e+00 1.026891e-01 
3.016316e+00 1.027951e-01 
3.018919e+00 1.029011e-01 
3.021522e+00 1.030072e-01 
3.024124e+00 1.031133e-01 
3.026727e+00 1.032194e-01 
3.029329e+00 1.033255e-01 
3.031932e+00 1.034317e-01 
3.034535e+00 1.035378e-01 
3.037137e+00 1.036441e-01 
3.039740e+00 1.037503e-01 
3.042342e+00 1.038566e-01 
3.044945e+00 1.039629e-01 
3.047548e+00 1.040692e-01 
3.050150e+00 1.041755e-01 
3.052753e+00 1.042819e-01 
3.055355e+00 1.043883e-01 
3.057958e+00 1.044948e-01 
3.060561e+00 1.046012e-01 
3.063163e+00 1.047077e-01 
3.065766e+00 1.048142e-01 
3.068368e+00 1.049208e-01 
3.070971e+00 1.050274e-01 
3.073574e+00 1.051340e-01 
3.076176e+00 1.052406e-01 
3.078779e+00 1.053473e-01 
3.081381e+00 1.054540e-01 
3.083984e+00 1.055607e-01 
3.086587e+00 1.056674e-01 
3.089189e+00 1.057742e-01 
3.091792e+00 1.058810e-01 
3.094394e+00 1.059878e-01 
3.096997e+00 1.060947e-01 
3.099600e+00 1.062016e-01 
3.102202e+00 1.063085e-01 
3.104805e+00 1.064154e-01 
3.107407e+00 1.065224e-01 
3.110010e+00 1.066294e-01 
3.112613e+00 1.067364e-01 
3.115215e+00 1.068435e-01 
3.117818e+00 1.069506e-01 
3.120420e+00 1.070577e-01 
3.123023e+00 1.071648e-01 
3.125626e+00 1.072720e-01 
3.128228e+00 1.073792e-01 
3.130831e+00 1.074864e-01 
3.133433e+00 1.075937e-01 
3.136036e+00 1.077009e-01 
3.138639e+00 1.078082e-01 
3.141241e+00 1.079156e-01 
3.143844e+00 1.080229e-01 
3.146446e+00 1.081303e-01 
3.149049e+00 1.082378e-01 
3.151652e+00 1.083452e-01 
3.154254e+00 1.084527e-01 
3.156857e+00 1.085602e-01 
3.159459e+00 1.086677e-01 
3.162062e+00 1.087753e-01 
3.164665e+00 1.088829e-01 
3.167267e+00 1.089905e-01 
3.169870e+00 1.090982e-01 
3.172472e+00 1.092058e-01 
3.175075e+00 1.093135e-01 
3.177678e+00 1.094213e-01 
3.180280e+00 1.095290e-01 
3.182883e+00 1.096368e-01 
3.185485e+00 1.097446e-01 
3.188088e+00 1.098525e-01 
3.190691e+00 1.099604e-01 
3.193293e+00 1.100683e-01 
3.195896e+00 1.101762e-01 
3.198498e+00 1.102841e-01 
3.201101e+00 1.103921e-01 
3.203704e+00 1.105002e-01 
3.206306e+00 1.106082e-01 
3.208909e+00 1.107163e-01 
3.211512e+00 1.108244e-01 
3.214114e+00 1.109325e-01 
3.216717e+00 1.110407e-01 
3.219319e+00 1.111488e-01 
3.221922e+00 1.112571e-01 
3.224525e+00 1.113653e-01 
3.227127e+00 1.114736e-01 
3.229730e+00 1.115819e-01 
3.232332e+00 1.116902e-01 
3.234935e+00 1.117986e-01 
3.237538e+00 1.119069e-01 
3.240140e+00 1.120154e-01 
3.242743e+00 1.121238e-01 
3.245345e+00 1.122323e-01 
3.247948e+00 1.123408e-01 
3.250551e+00 1.124493e-01 
3.253153e+00 1.125579e-01 
3.255756e+00 1.126664e-01 
3.258358e+00 1.127751e-01 
3.260961e+00 1.128837e-01 
3.263564e+00 1.129924e-01 
3.266166e+00 1.131011e-01 
3.268769e+00 1.132098e-01 
3.271371e+00 1.133186e-01 
3.273974e+00 1.134273e-01 
3.276577e+00 1.135361e-01 
3.279179e+00 1.136450e-01 
3.281782e+00 1.137539e-01 
3.284384e+00 1.138628e-01 
3.286987e+00 1.139717e-01 
3.289590e+00 1.140806e-01 
3.292192e+00 1.141896e-01 
3.294795e+00 1.142986e-01 
3.297397e+00 1.144077e-01 
3.300000e+00 1.145168e-01 
3.300000e+00 1.296398e-01 
3.297397e+00 1.295324e-01 
3.294795e+00 1.294251e-01 
3.292192e+00 1.293178e-01 
3.289590e+00 1.292105e-01 
3.286987e+00 1.291032e-01 
3.284384e+00 1.289960e-01 
3.281782e+00 1.288888e-01 
3.279179e+00 1.287817e-01 
3.276577e+00 1.286746e-01 
3.273974e+00 1.285675e-01 
3.271371e+00 1.284604e-01 
3.268769e+00 1.283534e-01 
3.266166e+00 1.282464e-01 
3.263564e+00 1.281395e-01 
3.260961e+00 1.280326e-01 
3.258358e+00 1.279257e-01 
3.255756e+00 1.278188e-01 
3.253153e+00 1.277120e-01 
3.250551e+00 1.276052e-01 
3.247948e+00 1.274985e-01 
3.245345e+00 1.273917e-01 
3.242743e+00 1.272850e-01 
3.240140e+00 1.271784e-01 
3.237538e+00 1.270717e-01 
3.234935e+00 1.269652e-01 
3.232332e+00 1.268586e-01 
3.229730e+00 1.267521e-01 
3.227127e+00 1.266456e-01 
3.224525e+00 1.265391e-01 
3.221922e+00 1.264327e-01 
3.219319e+00 1.263263e-01 
3.216717e+00 1.262199e-01 
3.214114e+00 1.261136e-01 
3.211512e+00 1.260073e-01 
3.208909e+00 1.259010e-01 
3.206306e+00 1.257948e-01 
3.203704e+00 1.256886e-01 
3.201101e+00 1.255824e-01 
3.198498e+00 1.254763e-01 
3.195896e+00 1.253701e-01 
3.193293e+00 1.252641e-01 
3.190691e+00 1.251580e-01 
3.188088e+00 1.250520e-01 
3.185485e+00 1.249460e-01 
3.182883e+00 1.248401e-01 
3.180280e+00 1.247342e-01 
3.177678e+00 1.246283e-01 
3.175075e+00 1.245225e-01 
3.172472e+00 1.244166e-01 
3.169870e+00 1.243109e-01 
3.167267e+00 1.242051e-01 
3.164665e+00 1.240994e-01 
3.162062e+00 1.239937e-01 
3.159459e+00 1.238880e-01 
3.156857e+00 1.237824e-01 
3.154254e+00 1.236768e-01 
3.151652e+00 1.235713e-01 
3.149049e+00 1.234657e-01 
3.146446e+00 1.233603e-01 
3.143844e+00 1.232548e-01 
3.141241e+00 1.231494e-01 
3.138639e+00 1.230440e-01 
3.136036e+00 1.229386e-01 
3.133433e+00 1.228333e-01 
3.130831e+00 1.227280e-01 
3.128228e+00 1.226227e-01 
3.125626e+00 1.225175e-01 
3.123023e+00 1.224123e-01 
3.120420e+00 1.223071e-01 
3.117818e+00 1.222019e-01 
3.115215e+00 1.220968e-01 
3.112613e+00 1.219918e-01 
3.110010e+00 1.218867e-01 
3.107407e+00 1.217817e-01 
3.104805e+00 1.216767e-01 
3.102202e+00 1.215718e-01 
3.099600e+00 1.214669e-01 
3.096997e+00 1.213620e-01 
3.094394e+00 1.212571e-01 
3.091792e+00 1.211523e-01 
3.089189e+00 1.210475e-01 
3.086587e+00 1.209428e-01 
3.083984e+00 1.208380e-01 
3.081381e+00 1.207333e-01 
3.078779e+00 1.206287e-01 
3.076176e+00 1.205241e-01 
3.073574e+00 1.204195e-01 
3.070971e+00 1.203149e-01 
3.068368e+00 1.202104e-01 
3.065766e+00 1.201059e-01 
3.063163e+00 1.200014e-01 
3.060561e+00 1.198970e-01 
3.057958e+00 1.197925e-01 
3.055355e+00 1.196882e-01 
3.052753e+00 1.195838e-01 
3.050150e+00 1.194795e-01 
3.047548e+00 1.193752e-01 
3.044945e+00 1.192710e-01 
3.042342e+00 1.191668e-01 
3.039740e+00 1.190626e-01 
3.037137e+00 1.189584e-01 
3.034535e+00 1.188543e-01 
3.031932e+00 1.187502e-01 
3.029329e+00 1.186462e-01 
3.026727e+00 1.185421e-01 
3.024124e+00 1.184382e-01 
3.021522e+00 1.183342e-01 
3.018919e+00 1.182303e-01 
3.016316e+00 1.181264e-01 
3.013714e+00 1.180225e-01 
3.011111e+00 1.179187e-01 
3.008509e+00 1.178149e-01 
3.005906e+00 1.177111e-01 
3.003303e+00 1.176073e-01 
3.000701e+00 1.175036e-01 
2.998098e+00 1.174000e-01 
2.995495e+00 1.172963e-01 
2.992893e+00 1.171927e-01 
2.990290e+00 1.170891e-01 
2.987688e+00 1.169856e-01 
2.985085e+00 1.168820e-01 
2.982482e+00 1.167786e-01 
2.979880e+00 1.166751e-01 
2.977277e+00 1.165717e-01 
2.974675e+00 1.164683e-01 
2.972072e+00 1.163649e-01 
2.969469e+00 1.162616e-01 
2.966867e+00 1.161583e-01 
2.964264e+00 1.160550e-01 
2.961662e+00 1.159518e-01 
2.959059e+00 1.158486e-01 
2.956456e+00 1.157454e-01 
2.953854e+00 1.156423e-01 
2.951251e+00 1.155391e-01 
2.948649e+00 1.154361e-01 
2.946046e+00 1.153330e-01 
2.943443e+00 1.152300e-01 
2.940841e+00 1.151270e-01 
2.938238e+00 1.150241e-01 
2.935636e+00 1.149211e-01 
2.933033e+00 1.148182e-01 
2.930430e+00 1.147154e-01 
2.927828e+00 1.146125e-01 
2.925225e+00 1.145097e-01 
2.922623e+00 1.144070e-01 
2.920020e+00 1.143042e-01 
2.917417e+00 1.142015e-01 
2.914815e+00 1.140989e-01 
2.912212e+00 1.139962e-01 
2.909610e+00 1.138936e-01 
2.907007e+00 1.137910e-01 
2.904404e+00 1.136885e-01 
2.901802e+00 1.135860e-01 
2.899199e+00 1.134835e-01 
2.896597e+00 1.133810e-01 
2.893994e+00 1.132786e-01 
2.891391e+00 1.131762e-01 
2.888789e+00 1.130738e-01 
2.886186e+00 1.129715e-01 
2.883584e+00 1.128692e-01 
2.880981e+00 1.127669e-01 
2.878378e+00 1.126647e-01 
2.875776e+00 1.125625e-01 
2.873173e+00 1.124603e-01 
2.870571e+00 1.123582e-01 
2.867968e+00 1.122561e-01 
2.865365e+00 1.121540e-01 
2.862763e+00 1.120519e-01 
2.860160e+00 1.119499e-01 
2.857558e+00 1.118479e-01 
2.854955e+00 1.117459e-01 
2.852352e+00 1.116440e-01 
2.849750e+00 1.115421e-01 
2.847147e+00 1.114403e-01 
2.844545e+00 1.113384e-01 
2.841942e+00 1.112366e-01 
2.839339e+00 1.111348e-01 
2.836737e+00 1.110331e-01 
2.834134e+00 1.109314e-01 
2.831532e+00 1.108297e-01 
2.828929e+00 1.107281e-01 
2.826326e+00 1.106264e-01 
2.823724e+00 1.105248e-01 
2.821121e+00 1.104233e-01 
2.818519e+00 1.103218e-01 
2.815916e+00 1.102203e-01 
2.813313e+00 1.101188e-01 
2.810711e+00 1.100174e-01 
2.808108e+00 1.099160e-01 
2.805506e+00 1.098146e-01 
2.802903e+00 1.097132e-01 
2.800300e+00 1.096119e-01 
2.797698e+00 1.095106e-01 
2.795095e+00 1.094094e-01 
2.792492e+00 1.093082e-01 
2.789890e+00 1.092070e-01 
2.787287e+00 1.091058e-01 
2.784685e+00 1.090047e-01 
2.782082e+00 1.089036e-01 
2.779479e+00 1.088025e-01 
2.776877e+00 1.087015e-01 
2.774274e+00 1.086005e-01 
2.771672e+00 1.084995e-01 
2.769069e+00 1.083986e-01 
2.766466e+00 1.082977e-01 
2.763864e+00 1.081968e-01 
2.761261e+00 1.080959e-01 
2.758659e+00 1.079951e-01 
2.756056e+00 1.078943e-01 
2.753453e+00 1.077936e-01 
2.750851e+00 1.076928e-01 
2.748248e+00 1.075921e-01 
2.745646e+00 1.074915e-01 
2.743043e+00 1.073908e-01 
2.740440e+00 1.072902e-01 
2.737838e+00 1.071896e-01 
2.735235e+00 1.070891e-01 
2.732633e+00 1.069886e-01 
2.730030e+00 1.068881e-01 
2.727427e+00 1.067876e-01 
2.724825e+00 1.066872e-01 
2.722222e+00 1.065868e-01 
2.719620e+00 1.064864e-01 
2.717017e+00 1.063861e-01 
2.714414e+00 1.062858e-01 
2.711812e+00 1.061855e-01 
2.709209e+00 1.060853e-01 
2.706607e+00 1.059851e-01 
2.704004e+00 1.058849e-01 
2.701401e+00 1.057847e-01 
2.698799e+00 1.056846e-01 
2.696196e+00 1.055845e-01 
2.693594e+00 1.054844e-01 
2.690991e+00 1.053844e-01 
2.688388e+00 1.052844e-01 
2.685786e+00 1.051844e-01 
2.683183e+00 1.050845e-01 
2.680581e+00 1.049846e-01 
2.677978e+00 1.048847e-01 
2.675375e+00 1.047849e-01 
2.672773e+00 1.046850e-01 
2.670170e+00 1.045853e-01 
2.667568e+00 1.044855e-01 
2.664965e+00 1.043858e-01 
2.662362e+00 1.042861e-01 
2.659760e+00 1.041864e-01 
2.657157e+00 1.040868e-01 
2.654555e+00 1.039871e-01 
2.651952e+00 1.038876e-01 
2.649349e+00 1.037880e-01 
2.646747e+00 1.036885e-01 
2.644144e+00 1.035890e-01 
2.641542e+00 1.034896e-01 
2.638939e+00 1.033901e-01 
2.636336e+00 1.032907e-01 
2.633734e+00 1.031914e-01 
2.631131e+00 1.030920e-01 
2.628529e+00 1.029927e-01 
2.625926e+00 1.028934e-01 
2.623323e+00 1.027942e-01 
2.620721e+00 1.026950e-01 
2.618118e+00 1.025958e-01 
2.615516e+00 1.024966e-01 
2.612913e+00 1.023975e-01 
2.610310e+00 1.022984e-01 
2.607708e+00 1.021993e-01 
2.605105e+00 1.021003e-01 
2.602503e+00 1.020013e-01 
2.599900e+00 1.019023e-01 
2.597297e+00 1.018033e-01 
2.594695e+00 1.017044e-01 
2.592092e+00 1.016055e-01 
2.589489e+00 1.015067e-01 
2.586887e+00 1.014079e-01 
2.584284e+00 1.013091e-01 
2.581682e+00 1.012103e-01 
2.579079e+00 1.011115e-01 
2.576476e+00 1.010128e-01 
2.573874e+00 1.009142e-01 
2.571271e+00 1.008155e-01 
2.568669e+00 1.007169e-01 
2.566066e+00 1.006183e-01 
2.563463e+00 1.005197e-01 
2.560861e+00 1.004212e-01 
2.558258e+00 1.003227e-01 
2.555656e+00 1.002242e-01 
2.553053e+00 1.001258e-01 
2.550450e+00 1.000274e-01 
2.547848e+00 9.992899e-02 
2.545245e+00 9.983063e-02 
2.542643e+00 9.973231e-02 
2.540040e+00 9.963402e-02 
2.537437e+00 9.953575e-02 
2.534835e+00 9.943752e-02 
2.532232e+00 9.933931e-02 
2.529630e+00 9.924114e-02 
2.527027e+00 9.914299e-02 
2.524424e+00 9.904487e-02 
2.521822e+00 9.894679e-02 
2.519219e+00 9.884873e-02 
2.516617e+00 9.875070e-02 
2.514014e+00 9.865271e-02 
2.511411e+00 9.855474e-02 
2.508809e+00 9.845680e-02 
2.506206e+00 9.835889e-02 
2.503604e+00 9.826101e-02 
2.501001e+00 9.816316e-02 
2.498398e+00 9.806534e-02 
2.495796e+00 9.796755e-02 
2.493193e+00 9.786979e-02 
2.490591e+00 9.777205e-02 
2.487988e+00 9.767435e-02 
2.485385e+00 9.757668e-02 
2.482783e+00 9.747903e-02 
2.480180e+00 9.738142e-02 
2.477578e+00 9.728383e-02 
2.474975e+00 9.718628e-02 
2.472372e+00 9.708875e-02 
2.469770e+00 9.699126e-02 
2.467167e+00 9.689379e-02 
2.464565e+00 9.679635e-02 
2.461962e+00 9.669894e-02 
2.459359e+00 9.660156e-02 
2.456757e+00 9.650421e-02 
2.454154e+00 9.640689e-02 
2.451552e+00 9.630960e-02 
2.448949e+00 9.621234e-02 
2.446346e+00 9.611511e-02 
2.443744e+00 9.601790e-02 
2.441141e+00 9.592073e-02 
2.438539e+00 9.582358e-02 
2.435936e+00 9.572647e-02 
2.433333e+00 9.562938e-02 
2.430731e+00 9.553232e-02 
2.428128e+00 9.543529e-02 
2.425526e+00 9.533830e-02 
2.422923e+00 9.524133e-02 
2.420320e+00 9.514439e-02 
2.417718e+00 9.504747e-02 
2.415115e+00 9.495059e-02 
2.412513e+00 9.485374e-02 
2.409910e+00 9.475692e-02 
2.407307e+00 9.466012e-02 
2.404705e+00 9.456336e-02 
2.402102e+00 9.446662e-02 
2.399499e+00 9.436991e-02 
2.396897e+00 9.427323e-02 
2.394294e+00 9.417659e-02 
2.391692e+00 9.407997e-02 
2.389089e+00 9.398337e-02 
2.386486e+00 9.388681e-02 
2.383884e+00 9.379028e-02 
2.381281e+00 9.369378e-02 
2.378679e+00 9.359730e-02 
2.376076e+00 9.350086e-02 
2.373473e+00 9.340444e-02 
2.370871e+00 9.330805e-02 
2.368268e+00 9.321169e-02 
2.365666e+00 9.311536e-02 
2.363063e+00 9.301906e-02 
2.360460e+00 9.292279e-02 
2.357858e+00 9.282655e-02 
2.355255e+00 9.273033e-02 
2.352653e+00 9.263415e-02 
2.350050e+00 9.253799e-02 
2.347447e+00 9.244187e-02 
2.344845e+00 9.234577e-02 
2.342242e+00 9.224970e-02 
2.339640e+00 9.215366e-02 
2.337037e+00 9.205765e-02 
2.334434e+00 9.196166e-02 
2.331832e+00 9.186571e-02 
2.329229e+00 9.176978e-02 
2.326627e+00 9.167389e-02 
2.324024e+00 9.157802e-02 
2.321421e+00 9.148218e-02 
2.318819e+00 9.138637e-02 
2.316216e+00 9.129059e-02 
2.313614e+00 9.119484e-02 
2.311011e+00 9.109912e-02 
2.308408e+00 9.100342e-02 
2.305806e+00 9.090776e-02 
2.303203e+00 9.081212e-02 
2.300601e+00 9.071651e-02 
2.297998e+00 9.062093e-02 
2.295395e+00 9.052538e-02 
2.292793e+00 9.042986e-02 
2.290190e+00 9.033436e-02 
2.287588e+00 9.023890e-02 
2.284985e+00 9.014346e-02 
2.282382e+00 9.004806e-02 
2.279780e+00 8.995268e-02 
2.277177e+00 8.985733e-02 
2.274575e+00 8.976200e-02 
2.271972e+00 8.966671e-02 
2.269369e+00 8.957145e-02 
2.266767e+00 8.947621e-02 
2.264164e+00 8.938100e-02 
2.261562e+00 8.928583e-02 
2.258959e+00 8.919068e-02 
2.256356e+00 8.909555e-02 
2.253754e+00 8.900046e-02 
2.251151e+00 8.890540e-02 
2.248549e+00 8.881036e-02 
2.245946e+00 8.871535e-02 
2.243343e+00 8.862038e-02 
2.240741e+00 8.852542e-02 
2.238138e+00 8.843050e-02 
2.235536e+00 8.833561e-02 
2.232933e+00 8.824074e-02 
2.230330e+00 8.814591e-02 
2.227728e+00 8.805110e-02 
2.225125e+00 8.795632e-02 
2.222523e+00 8.786157e-02 
2.219920e+00 8.776685e-02 
2.217317e+00 8.767215e-02 
2.214715e+00 8.757749e-02 
2.212112e+00 8.748285e-02 
2.209510e+00 8.738824e-02 
2.206907e+00 8.729366e-02 
2.204304e+00 8.719911e-02 
2.201702e+00 8.710458e-02 
2.199099e+00 8.701009e-02 
2.196496e+00 8.691562e-02 
2.193894e+00 8.682118e-02 
2.191291e+00 8.672677e-02 
2.188689e+00 8.663239e-02 
2.186086e+00 8.653804e-02 
2.183483e+00 8.644371e-02 
2.180881e+00 8.634941e-02 
2.178278e+00 8.625514e-02 
2.175676e+00 8.616090e-02 
2.173073e+00 8.606669e-02 
2.170470e+00 8.597251e-02 
2.167868e+00 8.587835e-02 
2.165265e+00 8.578422e-02 
2.162663e+00 8.569012e-02 
2.160060e+00 8.559605e-02 
2.157457e+00 8.550201e-02 
2.154855e+00 8.540799e-02 
2.152252e+00 8.531401e-02 
2.149650e+00 8.522005e-02 
2.147047e+00 8.512612e-02 
2.144444e+00 8.503221e-02 
2.141842e+00 8.493834e-02 
2.139239e+00 8.484449e-02 
2.136637e+00 8.475067e-02 
2.134034e+00 8.465688e-02 
2.131431e+00 8.456312e-02 
2.128829e+00 8.446939e-02 
2.126226e+00 8.437568e-02 
2.123624e+00 8.428201e-02 
2.121021e+00 8.418836e-02 
2.118418e+00 8.409473e-02 
2.115816e+00 8.400114e-02 
2.113213e+00 8.390757e-02 
2.110611e+00 8.381404e-02 
2.108008e+00 8.372053e-02 
2.105405e+00 8.362705e-02 
2.102803e+00 8.353359e-02 
2.100200e+00 8.344017e-02 
2.097598e+00 8.334677e-02 
2.094995e+00 8.325340e-02 
2.092392e+00 8.316006e-02 
2.089790e+00 8.306674e-02 
2.087187e+00 8.297346e-02 
2.084585e+00 8.288020e-02 
2.081982e+00 8.278697e-02 
2.079379e+00 8.269377e-02 
2.076777e+00 8.260059e-02 
2.074174e+00 8.250745e-02 
2.071572e+00 8.241433e-02 
2.068969e+00 8.232124e-02 
2.066366e+00 8.222818e-02 
2.063764e+00 8.213514e-02 
2.061161e+00 8.204214e-02 
2.058559e+00 8.194916e-02 
2.055956e+00 8.185620e-02 
2.053353e+00 8.176328e-02 
2.050751e+00 8.167039e-02 
2.048148e+00 8.157752e-02 
2.045546e+00 8.148468e-02 
2.042943e+00 8.139186e-02 
2.040340e+00 8.129908e-02 
2.037738e+00 8.120632e-02 
2.035135e+00 8.111359e-02 
2.032533e+00 8.102089e-02 
2.029930e+00 8.092822e-02 
2.027327e+00 8.083557e-02 
2.024725e+00 8.074295e-02 
2.022122e+00 8.065036e-02 
2.019520e+00 8.055780e-02 
2.016917e+00 8.046527e-02 
2.014314e+00 8.037276e-02 
2.011712e+00 8.028028e-02 
2.009109e+00 8.018783e-02 
2.006507e+00 8.009540e-02 
2.003904e+00 8.000300e-02 
2.001301e+00 7.991064e-02 
1.998699e+00 7.981829e-02 
1.996096e+00 7.972598e-02 
1.993493e+00 7.963369e-02 
1.990891e+00 7.954143e-02 
1.988288e+00 7.944920e-02 
1.985686e+00 7.935700e-02 
1.983083e+00 7.926482e-02 
1.980480e+00 7.917267e-02 
1.977878e+00 7.908055e-02 
1.975275e+00 7.898846e-02 
1.972673e+00 7.889639e-02 
1.970070e+00 7.880435e-02 
1.967467e+00 7.871234e-02 
1.964865e+00 7.862036e-02 
1.962262e+00 7.852840e-02 
1.959660e+00 7.843647e-02 
1.957057e+00 7.834457e-02 
1.954454e+00 7.825270e-02 
1.951852e+00 7.816085e-02 
1.949249e+00 7.806903e-02 
1.946647e+00 7.797724e-02 
1.944044e+00 7.788548e-02 
1.941441e+00 7.779374e-02 
1.938839e+00 7.770203e-02 
1.936236e+00 7.761035e-02 
1.933634e+00 7.751869e-02 
1.931031e+00 7.742707e-02 
1.928428e+00 7.733547e-02 
1.925826e+00 7.724389e-02 
1.923223e+00 7.715235e-02 
1.920621e+00 7.706083e-02 
1.918018e+00 7.696934e-02 
1.915415e+00 7.687788e-02 
1.912813e+00 7.678644e-02 
1.910210e+00 7.669503e-02 
1.907608e+00 7.660365e-02 
1.905005e+00 7.651230e-02 
1.902402e+00 7.642097e-02 
1.899800e+00 7.632967e-02 
1.897197e+00 7.623840e-02 
1.894595e+00 7.614715e-02 
1.891992e+00 7.605593e-02 
1.889389e+00 7.596474e-02 
1.886787e+00 7.587358e-02 
1.884184e+00 7.578244e-02 
1.881582e+00 7.569134e-02 
1.878979e+00 7.560025e-02 
1.876376e+00 7.550920e-02 
1.873774e+00 7.541817e-02 
1.871171e+00 7.532717e-02 
1.868569e+00 7.523620e-02 
1.865966e+00 7.514525e-02 
1.863363e+00 7.505433e-02 
1.860761e+00 7.496344e-02 
1.858158e+00 7.487257e-02 
1.855556e+00 7.478174e-02 
1.852953e+00 7.469093e-02 
1.850350e+00 7.460014e-02 
1.847748e+00 7.450939e-02 
1.845145e+00 7.441866e-02 
1.842543e+00 7.432795e-02 
1.839940e+00 7.423728e-02 
1.837337e+00 7.414663e-02 
1.834735e+00 7.405601e-02 
1.832132e+00 7.396541e-02 
1.829530e+00 7.387485e-02 
1.826927e+00 7.378431e-02 
1.824324e+00 7.369379e-02 
1.821722e+00 7.360331e-02 
1.819119e+00 7.351285e-02 
1.816517e+00 7.342242e-02 
1.813914e+00 7.333201e-02 
1.811311e+00 7.324163e-02 
1.808709e+00 7.315128e-02 
1.806106e+00 7.306096e-02 
1.803504e+00 7.297066e-02 
1.800901e+00 7.288039e-02 
1.798298e+00 7.279014e-02 
1.795696e+00 7.269993e-02 
1.793093e+00 7.260974e-02 
1.790490e+00 7.251957e-02 
1.787888e+00 7.242944e-02 
1.785285e+00 7.233933e-02 
1.782683e+00 7.224924e-02 
1.780080e+00 7.215919e-02 
1.777477e+00 7.206916e-02 
1.774875e+00 7.197916e-02 
1.772272e+00 7.188918e-02 
1.769670e+00 7.179923e-02 
1.767067e+00 7.170931e-02 
1.764464e+00 7.161941e-02 
1.761862e+00 7.152955e-02 
1.759259e+00 7.143970e-02 
1.756657e+00 7.134989e-02 
1.754054e+00 7.126010e-02 
1.751451e+00 7.117034e-02 
1.748849e+00 7.108060e-02 
1.746246e+00 7.099090e-02 
1.743644e+00 7.090121e-02 
1.741041e+00 7.081156e-02 
1.738438e+00 7.072193e-02 
1.735836e+00 7.063233e-02 
1.733233e+00 7.054276e-02 
1.730631e+00 7.045321e-02 
1.728028e+00 7.036369e-02 
1.725425e+00 7.027419e-02 
1.722823e+00 7.018472e-02 
1.720220e+00 7.009528e-02 
1.717618e+00 7.000587e-02 
1.715015e+00 6.991648e-02 
1.712412e+00 6.982712e-02 
1.709810e+00 6.973778e-02 
1.707207e+00 6.964847e-02 
1.704605e+00 6.955919e-02 
1.702002e+00 6.946994e-02 
1.699399e+00 6.938071e-02 
1.696797e+00 6.929151e-02 
1.694194e+00 6.920233e-02 
1.691592e+00 6.911318e-02 
1.688989e+00 6.902406e-02 
1.686386e+00 6.893496e-02 
1.683784e+00 6.884589e-02 
1.681181e+00 6.875685e-02 
1.678579e+00 6.866783e-02 
1.675976e+00 6.857884e-02 
1.673373e+00 6.848988e-02 
1.670771e+00 6.840094e-02 
1.668168e+00 6.831203e-02 
1.665566e+00 6.822315e-02 
1.662963e+00 6.813429e-02 
1.660360e+00 6.804546e-02 
1.657758e+00 6.795665e-02 
1.655155e+00 6.786787e-02 
1.652553e+00 6.777912e-02 
1.649950e+00 6.769039e-02 
1.647347e+00 6.760169e-02 
1.644745e+00 6.751302e-02 
1.642142e+00 6.742437e-02 
1.639540e+00 6.733575e-02 
1.636937e+00 6.724716e-02 
1.634334e+00 6.715859e-02 
1.631732e+00 6.707005e-02 
1.629129e+00 6.698153e-02 
1.626527e+00 6.689305e-02 
1.623924e+00 6.680458e-02 
1.621321e+00 6.671615e-02 
1.618719e+00 6.662774e-02 
1.616116e+00 6.653935e-02 
1.613514e+00 6.645099e-02 
1.610911e+00 6.636266e-02 
1.608308e+00 6.627436e-02 
1.605706e+00 6.618608e-02 
1.603103e+00 6.609783e-02 
1.600501e+00 6.600960e-02 
1.597898e+00 6.592140e-02 
1.595295e+00 6.583323e-02 
1.592693e+00 6.574508e-02 
1.590090e+00 6.565696e-02 
1.587487e+00 6.556886e-02 
1.584885e+00 6.548079e-02 
1.582282e+00 6.539275e-02 
1.579680e+00 6.530473e-02 
1.577077e+00 6.521674e-02 
1.574474e+00 6.512877e-02 
1.571872e+00 6.504084e-02 
1.569269e+00 6.495292e-02 
1.566667e+00 6.486504e-02 
1.564064e+00 6.477718e-02 
1.561461e+00 6.468934e-02 
1.558859e+00 6.460153e-02 
1.556256e+00 6.451375e-02 
1.553654e+00 6.442599e-02 
1.551051e+00 6.433826e-02 
1.548448e+00 6.425056e-02 
1.545846e+00 6.416288e-02 
1.543243e+00 6.407523e-02 
1.540641e+00 6.398760e-02 
1.538038e+00 6.390000e-02 
1.535435e+00 6.381243e-02 
1.532833e+00 6.372488e-02 
1.530230e+00 6.363736e-02 
1.527628e+00 6.354986e-02 
1.525025e+00 6.346239e-02 
1.522422e+00 6.337495e-02 
1.519820e+00 6.328753e-02 
1.517217e+00 6.320014e-02 
1.514615e+00 6.311277e-02 
1.512012e+00 6.302543e-02 
1.509409e+00 6.293812e-02 
1.506807e+00 6.285083e-02 
1.504204e+00 6.276357e-02 
1.501602e+00 6.267633e-02 
1.498999e+00 6.258912e-02 
1.496396e+00 6.250193e-02 
1.493794e+00 6.241477e-02 
1.491191e+00 6.232764e-02 
1.488589e+00 6.224053e-02 
1.485986e+00 6.215345e-02 
1.483383e+00 6.206639e-02 
1.480781e+00 6.197936e-02 
1.478178e+00 6.189236e-02 
1.475576e+00 6.180538e-02 
1.472973e+00 6.171843e-02 
1.470370e+00 6.163150e-02 
1.467768e+00 6.154460e-02 
1.465165e+00 6.145772e-02 
1.462563e+00 6.137087e-02 
1.459960e+00 6.128405e-02 
1.457357e+00 6.119725e-02 
1.454755e+00 6.111048e-02 
1.452152e+00 6.102373e-02 
1.449550e+00 6.093701e-02 
1.446947e+00 6.085031e-02 
1.444344e+00 6.076364e-02 
1.441742e+00 6.067700e-02 
1.439139e+00 6.059038e-02 
1.436537e+00 6.050379e-02 
1.433934e+00 6.041722e-02 
1.431331e+00 6.033068e-02 
1.428729e+00 6.024416e-02 
1.426126e+00 6.015767e-02 
1.423524e+00 6.007121e-02 
1.420921e+00 5.998477e-02 
1.418318e+00 5.989836e-02 
1.415716e+00 5.981197e-02 
1.413113e+00 5.972561e-02 
1.410511e+00 5.963927e-02 
1.407908e+00 5.955296e-02 
1.405305e+00 5.946667e-02 
1.402703e+00 5.938041e-02 
1.400100e+00 5.929418e-02 
1.397497e+00 5.920797e-02 
1.394895e+00 5.912179e-02 
1.392292e+00 5.903563e-02 
1.389690e+00 5.894950e-02 
1.387087e+00 5.886339e-02 
1.384484e+00 5.877731e-02 
1.381882e+00 5.869125e-02 
1.379279e+00 5.860522e-02 
1.376677e+00 5.851922e-02 
1.374074e+00 5.843324e-02 
1.371471e+00 5.834729e-02 
1.368869e+00 5.826136e-02 
1.366266e+00 5.817545e-02 
1.363664e+00 5.808958e-02 
1.361061e+00 5.800372e-02 
1.358458e+00 5.791790e-02 
1.355856e+00 5.783210e-02 
1.353253e+00 5.774632e-02 
1.350651e+00 5.766057e-02 
1.348048e+00 5.757484e-02 
1.345445e+00 5.748914e-02 
1.342843e+00 5.740347e-02 
1.340240e+00 5.731782e-02 
1.337638e+00 5.723220e-02 
1.335035e+00 5.714660e-02 
1.332432e+00 5.706102e-02 
1.329830e+00 5.697548e-02 
1.327227e+00 5.688995e-02 
1.324625e+00 5.680446e-02 
1.322022e+00 5.671898e-02 
1.319419e+00 5.663354e-02 
1.316817e+00 5.654812e-02 
1.314214e+00 5.646272e-02 
1.311612e+00 5.637735e-02 
1.309009e+00 5.629200e-02 
1.306406e+00 5.620668e-02 
1.303804e+00 5.612139e-02 
1.301201e+00 5.603612e-02 
1.298599e+00 5.595087e-02 
1.295996e+00 5.586565e-02 
1.293393e+00 5.578046e-02 
1.290791e+00 5.569529e-02 
1.288188e+00 5.561015e-02 
1.285586e+00 5.552503e-02 
1.282983e+00 5.543993e-02 
1.280380e+00 5.535486e-02 
1.277778e+00 5.526982e-02 
1.275175e+00 5.518480e-02 
1.272573e+00 5.509981e-02 
1.269970e+00 5.501484e-02 
1.267367e+00 5.492990e-02 
1.264765e+00 5.484498e-02 
1.262162e+00 5.476009e-02 
1.259560e+00 5.467522e-02 
1.256957e+00 5.459038e-02 
1.254354e+00 5.450556e-02 
1.251752e+00 5.442077e-02 
1.249149e+00 5.433600e-02 
1.246547e+00 5.425126e-02 
1.243944e+00 5.416654e-02 
1.241341e+00 5.408185e-02 
1.238739e+00 5.399718e-02 
1.236136e+00 5.391254e-02 
1.233534e+00 5.382792e-02 
1.230931e+00 5.374333e-02 
1.228328e+00 5.365876e-02 
1.225726e+00 5.357422e-02 
1.223123e+00 5.348971e-02 
1.220521e+00 5.340521e-02 
1.217918e+00 5.332075e-02 
1.215315e+00 5.323630e-02 
1.212713e+00 5.315189e-02 
1.210110e+00 5.306749e-02 
1.207508e+00 5.298313e-02 
1.204905e+00 5.289878e-02 
1.202302e+00 5.281447e-02 
1.199700e+00 5.273017e-02 
1.197097e+00 5.264591e-02 
1.194494e+00 5.256166e-02 
1.191892e+00 5.247744e-02 
1.189289e+00 5.239325e-02 
1.186687e+00 5.230908e-02 
1.184084e+00 5.222494e-02 
1.181481e+00 5.214082e-02 
1.178879e+00 5.205673e-02 
1.176276e+00 5.197266e-02 
1.173674e+00 5.188861e-02 
1.171071e+00 5.180459e-02 
1.168468e+00 5.172060e-02 
1.165866e+00 5.163663e-02 
1.163263e+00 5.155268e-02 
1.160661e+00 5.146876e-02 
1.158058e+00 5.138487e-02 
1.155455e+00 5.130100e-02 
1.152853e+00 5.121715e-02 
1.150250e+00 5.113333e-02 
1.147648e+00 5.104953e-02 
1.145045e+00 5.096576e-02 
1.142442e+00 5.088202e-02 
1.139840e+00 5.079829e-02 
1.137237e+00 5.071460e-02 
1.134635e+00 5.063092e-02 
1.132032e+00 5.054727e-02 
1.129429e+00 5.046365e-02 
1.126827e+00 5.038005e-02 
1.124224e+00 5.029648e-02 
1.121622e+00 5.021293e-02 
1.119019e+00 5.012940e-02 
1.116416e+00 5.004590e-02 
1.113814e+00 4.996243e-02 
1.111211e+00 4.987898e-02 
1.108609e+00 4.979555e-02 
1.106006e+00 4.971215e-02 
1.103403e+00 4.962877e-02 
1.100801e+00 4.954542e-02 
1.098198e+00 4.946209e-02 
1.095596e+00 4.937879e-02 
1.092993e+00 4.929551e-02 
1.090390e+00 4.921225e-02 
1.087788e+00 4.912902e-02 
1.085185e+00 4.904582e-02 
1.082583e+00 4.896264e-02 
1.079980e+00 4.887948e-02 
1.077377e+00 4.879635e-02 
1.074775e+00 4.871324e-02 
1.072172e+00 4.863016e-02 
1.069570e+00 4.854710e-02 
1.066967e+00 4.846407e-02 
1.064364e+00 4.838106e-02 
1.061762e+00 4.829807e-02 
1.059159e+00 4.821511e-02 
1.056557e+00 4.813218e-02 
1.053954e+00 4.804927e-02 
1.051351e+00 4.796638e-02 
1.048749e+00 4.788352e-02 
1.046146e+00 4.780068e-02 
1.043544e+00 4.771787e-02 
1.040941e+00 4.763508e-02 
1.038338e+00 4.755231e-02 
1.035736e+00 4.746957e-02 
1.033133e+00 4.738686e-02 
1.030531e+00 4.730416e-02 
1.027928e+00 4.722150e-02 
1.025325e+00 4.713885e-02 
1.022723e+00 4.705623e-02 
1.020120e+00 4.697364e-02 
1.017518e+00 4.689107e-02 
1.014915e+00 4.680852e-02 
1.012312e+00 4.672600e-02 
1.009710e+00 4.664351e-02 
1.007107e+00 4.656103e-02 
1.004505e+00 4.647858e-02 
1.001902e+00 4.639616e-02 
9.992993e-01 4.631376e-02 
9.966967e-01 4.623139e-02 
9.940941e-01 4.614903e-02 
9.914915e-01 4.606671e-02 
9.888889e-01 4.598440e-02 
9.862863e-01 4.590213e-02 
9.836837e-01 4.581987e-02 
9.810811e-01 4.573764e-02 
9.784785e-01 4.565543e-02 
9.758759e-01 4.557325e-02 
9.732733e-01 4.549110e-02 
9.706707e-01 4.540896e-02 
9.680681e-01 4.532685e-02 
9.654655e-01 4.524477e-02 
9.628629e-01 4.516271e-02 
9.602603e-01 4.508067e-02 
9.576577e-01 4.499866e-02 
9.550551e-01 4.491667e-02 
9.524525e-01 4.483471e-02 
9.498498e-01 4.475276e-02 
9.472472e-01 4.467085e-02 
9.446446e-01 4.458896e-02 
9.420420e-01 4.450709e-02 
9.394394e-01 4.442525e-02 
9.368368e-01 4.434343e-02 
9.342342e-01 4.426163e-02 
9.316316e-01 4.417986e-02 
9.290290e-01 4.409811e-02 
9.264264e-01 4.401639e-02 
9.238238e-01 4.393469e-02 
9.212212e-01 4.385301e-02 
9.186186e-01 4.377136e-02 
9.160160e-01 4.368974e-02 
9.134134e-01 4.360813e-02 
9.108108e-01 4.352655e-02 
9.082082e-01 4.344500e-02 
9.056056e-01 4.336347e-02 
9.030030e-01 4.328196e-02 
9.004004e-01 4.320048e-02 
8.977978e-01 4.311902e-02 
8.951952e-01 4.303758e-02 
8.925926e-01 4.295617e-02 
8.899900e-01 4.287478e-02 
8.873874e-01 4.279342e-02 
8.847848e-01 4.271208e-02 
8.821822e-01 4.263076e-02 
8.795796e-01 4.254947e-02 
8.769770e-01 4.246821e-02 
8.743744e-01 4.238696e-02 
8.717718e-01 4.230574e-02 
8.691692e-01 4.222455e-02 
8.665666e-01 4.214337e-02 
8.639640e-01 4.206222e-02 
8.613614e-01 4.198110e-02 
8.587588e-01 4.190000e-02 
8.561562e-01 4.181892e-02 
8.535536e-01 4.173787e-02 
8.509510e-01 4.165684e-02 
8.483483e-01 4.157584e-02 
8.457457e-01 4.149485e-02 
8.431431e-01 4.141390e-02 
8.405405e-01 4.133296e-02 
8.379379e-01 4.125205e-02 
8.353353e-01 4.117117e-02 
8.327327e-01 4.109030e-02 
8.301301e-01 4.100946e-02 
8.275275e-01 4.092865e-02 
8.249249e-01 4.084786e-02 
8.223223e-01 4.076709e-02 
8.197197e-01 4.068635e-02 
8.171171e-01 4.060563e-02 
8.145145e-01 4.052493e-02 
8.119119e-01 4.044426e-02 
8.093093e-01 4.036361e-02 
8.067067e-01 4.028298e-02 
8.041041e-01 4.020238e-02 
8.015015e-01 4.012180e-02 
7.988989e-01 4.004125e-02 
7.962963e-01 3.996072e-02 
7.936937e-01 3.988021e-02 
7.910911e-01 3.979973e-02 
7.884885e-01 3.971927e-02 
7.858859e-01 3.963883e-02 
7.832833e-01 3.955842e-02 
7.806807e-01 3.947803e-02 
7.780781e-01 3.939767e-02 
7.754755e-01 3.931733e-02 
7.728729e-01 3.923701e-02 
7.702703e-01 3.915672e-02 
7.676677e-01 3.907645e-02 
7.650651e-01 3.899620e-02 
7.624625e-01 3.891597e-02 
7.598599e-01 3.883577e-02 
7.572573e-01 3.875560e-02 
7.546547e-01 3.867545e-02 
7.520521e-01 3.859532e-02 
7.494494e-01 3.851521e-02 
7.468468e-01 3.843513e-02 
7.442442e-01 3.835507e-02 
7.416416e-01 3.827503e-02 
7.390390e-01 3.819502e-02 
7.364364e-01 3.811503e-02 
7.338338e-01 3.803507e-02 
7.312312e-01 3.795513e-02 
7.286286e-01 3.787521e-02 
7.260260e-01 3.779532e-02 
7.234234e-01 3.771545e-02 
7.208208e-01 3.763560e-02 
7.182182e-01 3.755577e-02 
7.156156e-01 3.747597e-02 
7.130130e-01 3.739620e-02 
7.104104e-01 3.731644e-02 
7.078078e-01 3.723671e-02 
7.052052e-01 3.715701e-02 
7.026026e-01 3.707732e-02 
7.000000e-01 3.699766e-02 
7.000000e-01 1.884836e-02 


==> Figures/4pt_I_rho_NE_dt12_muT/points_3.dat <==
-1.280000e+02 -2.593390e-01 
-1.277447e+02 -2.593390e-01 
-1.274895e+02 -2.593390e-01 
-1.272342e+02 -2.593390e-01 
-1.269790e+02 -2.593390e-01 
-1.267237e+02 -2.593390e-01 
-1.264685e+02 -2.593390e-01 
-1.262132e+02 -2.593390e-01 
-1.259580e+02 -2.593390e-01 
-1.257027e+02 -2.593389e-01 
-1.254474e+02 -2.593389e-01 
-1.251922e+02 -2.593389e-01 
-1.249369e+02 -2.593389e-01 
-1.246817e+02 -2.593389e-01 
-1.244264e+02 -2.593389e-01 
-1.241712e+02 -2.593389e-01 
-1.239159e+02 -2.593389e-01 
-1.236607e+02 -2.593389e-01 
-1.234054e+02 -2.593389e-01 
-1.231502e+02 -2.593388e-01 
-1.228949e+02 -2.593388e-01 
-1.226396e+02 -2.593388e-01 
-1.223844e+02 -2.593388e-01 
-1.221291e+02 -2.593388e-01 
-1.218739e+02 -2.593388e-01 
-1.216186e+02 -2.593388e-01 
-1.213634e+02 -2.593388e-01 
-1.211081e+02 -2.593387e-01 
-1.208529e+02 -2.593387e-01 
-1.205976e+02 -2.593387e-01 
-1.203423e+02 -2.593387e-01 
-1.200871e+02 -2.593387e-01 
-1.198318e+02 -2.593387e-01 
-1.195766e+02 -2.593387e-01 
-1.193213e+02 -2.593386e-01 
-1.190661e+02 -2.593386e-01 
-1.188108e+02 -2.593386e-01 
-1.185556e+02 -2.593386e-01 
-1.183003e+02 -2.593386e-01 
-1.180450e+02 -2.593386e-01 
-1.177898e+02 -2.593385e-01 
-1.175345e+02 -2.593385e-01 
-1.172793e+02 -2.593385e-01 
-1.170240e+02 -2.593385e-01 
-1.167688e+02 -2.593385e-01 
-1.165135e+02 -2.593384e-01 
-1.162583e+02 -2.593384e-01 
-1.160030e+02 -2.593384e-01 
-1.157477e+02 -2.593384e-01 
-1.154925e+02 -2.593383e-01 
-1.152372e+02 -2.593383e-01 
-1.149820e+02 -2.593383e-01 
-1.147267e+02 -2.593383e-01 
-1.144715e+02 -2.593382e-01 
-1.142162e+02 -2.593382e-01 
-1.139610e+02 -2.593382e-01 
-1.137057e+02 -2.593381e-01 
-1.134505e+02 -2.593381e-01 
-1.131952e+02 -2.593381e-01 
-1.129399e+02 -2.593380e-01 
-1.126847e+02 -2.593380e-01 
-1.124294e+02 -2.593380e-01 
-1.121742e+02 -2.593379e-01 
-1.119189e+02 -2.593379e-01 
-1.116637e+02 -2.593379e-01 
-1.114084e+02 -2.593378e-01 
-1.111532e+02 -2.593378e-01 
-1.108979e+02 -2.593377e-01 
-1.106426e+02 -2.593377e-01 
-1.103874e+02 -2.593377e-01 
-1.101321e+02 -2.593376e-01 
-1.098769e+02 -2.593376e-01 
-1.096216e+02 -2.593375e-01 
-1.093664e+02 -2.593375e-01 
-1.091111e+02 -2.593374e-01 
-1.088559e+02 -2.593374e-01 
-1.086006e+02 -2.593373e-01 
-1.083453e+02 -2.593373e-01 
-1.080901e+02 -2.593372e-01 
-1.078348e+02 -2.593372e-01 
-1.075796e+02 -2.593371e-01 
-1.073243e+02 -2.593370e-01 
-1.070691e+02 -2.593370e-01 
-1.068138e+02 -2.593369e-01 
-1.065586e+02 -2.593368e-01 
-1.063033e+02 -2.593368e-01 
-1.060480e+02 -2.593367e-01 
-1.057928e+02 -2.593366e-01 
-1.055375e+02 -2.593366e-01 
-1.052823e+02 -2.593365e-01 
-1.050270e+02 -2.593364e-01 
-1.047718e+02 -2.593363e-01 
-1.045165e+02 -2.593362e-01 
-1.042613e+02 -2.593362e-01 
-1.040060e+02 -2.593361e-01 
-1.037508e+02 -2.593360e-01 
-1.034955e+02 -2.593359e-01 
-1.032402e+02 -2.593358e-01 
-1.029850e+02 -2.593357e-01 
-1.027297e+02 -2.593356e-01 
-1.024745e+02 -2.593355e-01 
-1.022192e+02 -2.593354e-01 
-1.019640e+02 -2.593353e-01 
-1.017087e+02 -2.593352e-01 
-1.014535e+02 -2.593351e-01 
-1.011982e+02 -2.593349e-01 
-1.009429e+02 -2.593348e-01 
-1.006877e+02 -2.593347e-01 
-1.004324e+02 -2.593346e-01 
-1.001772e+02 -2.593344e-01 
-9.992192e+01 -2.593343e-01 
-9.966667e+01 -2.593342e-01 
-9.941141e+01 -2.593340e-01 
-9.915616e+01 -2.593339e-01 
-9.890090e+01 -2.593337e-01 
-9.864565e+01 -2.593336e-01 
-9.839039e+01 -2.593334e-01 
-9.813514e+01 -2.593332e-01 
-9.787988e+01 -2.593331e-01 
-9.762462e+01 -2.593329e-01 
-9.736937e+01 -2.593327e-01 
-9.711411e+01 -2.593325e-01 
-9.685886e+01 -2.593323e-01 
-9.660360e+01 -2.593322e-01 
-9.634835e+01 -2.593320e-01 
-9.609309e+01 -2.593317e-01 
-9.583784e+01 -2.593315e-01 
-9.558258e+01 -2.593313e-01 
-9.532733e+01 -2.593311e-01 
-9.507207e+01 -2.593309e-01 
-9.481682e+01 -2.593306e-01 
-9.456156e+01 -2.593304e-01 
-9.430631e+01 -2.593301e-01 
-9.405105e+01 -2.593299e-01 
-9.379580e+01 -2.593296e-01 
-9.354054e+01 -2.593293e-01 
-9.328529e+01 -2.593291e-01 
-9.303003e+01 -2.593288e-01 
-9.277477e+01 -2.593285e-01 
-9.251952e+01 -2.593282e-01 
-9.226426e+01 -2.593279e-01 
-9.200901e+01 -2.593275e-01 
-9.175375e+01 -2.593272e-01 
-9.149850e+01 -2.593269e-01 
-9.124324e+01 -2.593265e-01 
-9.098799e+01 -2.593262e-01 
-9.073273e+01 -2.593258e-01 
-9.047748e+01 -2.593254e-01 
-9.022222e+01 -2.593250e-01 
-8.996697e+01 -2.593246e-01 
-8.971171e+01 -2.593242e-01 
-8.945646e+01 -2.593238e-01 
-8.920120e+01 -2.593234e-01 
-8.894595e+01 -2.593229e-01 
-8.869069e+01 -2.593224e-01 
-8.843544e+01 -2.593220e-01 
-8.818018e+01 -2.593215e-01 
-8.792492e+01 -2.593210e-01 
-8.766967e+01 -2.593205e-01 
-8.741441e+01 -2.593199e-01 
-8.715916e+01 -2.593194e-01 
-8.690390e+01 -2.593188e-01 
-8.664865e+01 -2.593183e-01 
-8.639339e+01 -2.593177e-01 
-8.613814e+01 -2.593171e-01 
-8.588288e+01 -2.593164e-01 
-8.562763e+01 -2.593158e-01 
-8.537237e+01 -2.593151e-01 
-8.511712e+01 -2.593144e-01 
-8.486186e+01 -2.593137e-01 
-8.460661e+01 -2.593130e-01 
-8.435135e+01 -2.593123e-01 
-8.409610e+01 -2.593115e-01 
-8.384084e+01 -2.593107e-01 
-8.358559e+01 -2.593099e-01 
-8.333033e+01 -2.593091e-01 
-8.307508e+01 -2.593083e-01 
-8.281982e+01 -2.593074e-01 
-8.256456e+01 -2.593065e-01 
-8.230931e+01 -2.593056e-01 
-8.205405e+01 -2.593046e-01 
-8.179880e+01 -2.593036e-01 
-8.154354e+01 -2.593026e-01 
-8.128829e+01 -2.593016e-01 
-8.103303e+01 -2.593005e-01 
-8.077778e+01 -2.592994e-01 
-8.052252e+01 -2.592983e-01 
-8.026727e+01 -2.592972e-01 
-8.001201e+01 -2.592960e-01 
-7.975676e+01 -2.592947e-01 
-7.950150e+01 -2.592935e-01 
-7.924625e+01 -2.592922e-01 
-7.899099e+01 -2.592909e-01 
-7.873574e+01 -2.592895e-01 
-7.848048e+01 -2.592881e-01 
-7.822523e+01 -2.592867e-01 
-7.796997e+01 -2.592852e-01 
-7.771471e+01 -2.592837e-01 
-7.745946e+01 -2.592821e-01 
-7.720420e+01 -2.592805e-01 
-7.694895e+01 -2.592788e-01 
-7.669369e+01 -2.592771e-01 
-7.643844e+01 -2.592754e-01 
-7.618318e+01 -2.592735e-01 
-7.592793e+01 -2.592717e-01 
-7.567267e+01 -2.592698e-01 
-7.541742e+01 -2.592678e-01 
-7.516216e+01 -2.592658e-01 
-7.490691e+01 -2.592637e-01 
-7.465165e+01 -2.592616e-01 
-7.439640e+01 -2.592594e-01 
-7.414114e+01 -2.592572e-01 
-7.388589e+01 -2.592548e-01 
-7.363063e+01 -2.592525e-01 
-7.337538e+01 -2.592500e-01 
-7.312012e+01 -2.592475e-01 
-7.286486e+01 -2.592449e-01 
-7.260961e+01 -2.592422e-01 
-7.235435e+01 -2.592395e-01 
-7.209910e+01 -2.592367e-01 
-7.184384e+01 -2.592338e-01 
-7.158859e+01 -2.592308e-01 
-7.133333e+01 -2.592278e-01 
-7.107808e+01 -2.592246e-01 
-7.082282e+01 -2.592214e-01 
-7.056757e+01 -2.592181e-01 
-7.031231e+01 -2.592146e-01 
-7.005706e+01 -2.592111e-01 
-6.980180e+01 -2.592075e-01 
-6.954655e+01 -2.592038e-01 
-6.929129e+01 -2.592000e-01 
-6.903604e+01 -2.591960e-01 
-6.878078e+01 -2.591920e-01 
-6.852553e+01 -2.591878e-01 
-6.827027e+01 -2.591836e-01 
-6.801502e+01 -2.591792e-01 
-6.775976e+01 -2.591747e-01 
-6.750450e+01 -2.591700e-01 
-6.724925e+01 -2.591652e-01 
-6.699399e+01 -2.591603e-01 
-6.673874e+01 -2.591553e-01 
-6.648348e+01 -2.591501e-01 
-6.622823e+01 -2.591447e-01 
-6.597297e+01 -2.591393e-01 
-6.571772e+01 -2.591336e-01 
-6.546246e+01 -2.591278e-01 
-6.520721e+01 -2.591218e-01 
-6.495195e+01 -2.591157e-01 
-6.469670e+01 -2.591094e-01 
-6.444144e+01 -2.591029e-01 
-6.418619e+01 -2.590962e-01 
-6.393093e+01 -2.590894e-01 
-6.367568e+01 -2.590823e-01 
-6.342042e+01 -2.590751e-01 
-6.316517e+01 -2.590676e-01 
-6.290991e+01 -2.590600e-01 
-6.265465e+01 -2.590521e-01 
-6.239940e+01 -2.590440e-01 
-6.214414e+01 -2.590356e-01 
-6.188889e+01 -2.590271e-01 
-6.163363e+01 -2.590182e-01 
-6.137838e+01 -2.590092e-01 
-6.112312e+01 -2.589999e-01 
-6.086787e+01 -2.589903e-01 
-6.061261e+01 -2.589804e-01 
-6.035736e+01 -2.589703e-01 
-6.010210e+01 -2.589599e-01 
-5.984685e+01 -2.589492e-01 
-5.959159e+01 -2.589382e-01 
-5.933634e+01 -2.589269e-01 
-5.908108e+01 -2.589152e-01 
-5.882583e+01 -2.589033e-01 
-5.857057e+01 -2.588910e-01 
-5.831532e+01 -2.588783e-01 
-5.806006e+01 -2.588653e-01 
-5.780480e+01 -2.588519e-01 
-5.754955e+01 -2.588382e-01 
-5.729429e+01 -2.588240e-01 
-5.703904e+01 -2.588095e-01 
-5.678378e+01 -2.587945e-01 
-5.652853e+01 -2.587792e-01 
-5.627327e+01 -2.587634e-01 
-5.601802e+01 -2.587471e-01 
-5.576276e+01 -2.587304e-01 
-5.550751e+01 -2.587132e-01 
-5.525225e+01 -2.586955e-01 
-5.499700e+01 -2.586774e-01 
-5.474174e+01 -2.586587e-01 
-5.448649e+01 -2.586395e-01 
-5.423123e+01 -2.586197e-01 
-5.397598e+01 -2.585994e-01 
-5.372072e+01 -2.585786e-01 
-5.346547e+01 -2.585571e-01 
-5.321021e+01 -2.585350e-01 
-5.295495e+01 -2.585123e-01 
-5.269970e+01 -2.584890e-01 
-5.244444e+01 -2.584650e-01 
-5.218919e+01 -2.584403e-01 
-5.193393e+01 -2.584149e-01 
-5.167868e+01 -2.583888e-01 
-5.142342e+01 -2.583620e-01 
-5.116817e+01 -2.583344e-01 
-5.091291e+01 -2.583061e-01 
-5.065766e+01 -2.582769e-01 
-5.040240e+01 -2.582469e-01 
-5.014715e+01 -2.582161e-01 
-4.989189e+01 -2.581844e-01 
-4.963664e+01 -2.581518e-01 
-4.938138e+01 -2.581183e-01 
-4.912613e+01 -2.580838e-01 
-4.887087e+01 -2.580484e-01 
-4.861562e+01 -2.580120e-01 
-4.836036e+01 -2.579745e-01 
-4.810511e+01 -2.579360e-01 
-4.784985e+01 -2.578964e-01 
-4.759459e+01 -2.578557e-01 
-4.733934e+01 -2.578138e-01 
-4.708408e+01 -2.577708e-01 
-4.682883e+01 -2.577265e-01 
-4.657357e+01 -2.576810e-01 
-4.631832e+01 -2.576342e-01 
-4.606306e+01 -2.575860e-01 
-4.580781e+01 -2.575366e-01 
-4.555255e+01 -2.574857e-01 
-4.529730e+01 -2.574334e-01 
-4.504204e+01 -2.573796e-01 
-4.478679e+01 -2.573243e-01 
-4.453153e+01 -2.572674e-01 
-4.427628e+01 -2.572089e-01 
-4.402102e+01 -2.571488e-01 
-4.376577e+01 -2.570870e-01 
-4.351051e+01 -2.570234e-01 
-4.325526e+01 -2.569581e-01 
-4.300000e+01 -2.568908e-01 
-4.274474e+01 -2.568217e-01 
-4.248949e+01 -2.567507e-01 
-4.223423e+01 -2.566776e-01 
-4.197898e+01 -2.566025e-01 
-4.172372e+01 -2.565253e-01 
-4.146847e+01 -2.564459e-01 
-4.121321e+01 -2.563642e-01 
-4.095796e+01 -2.562802e-01 
-4.070270e+01 -2.561939e-01 
-4.044745e+01 -2.561051e-01 
-4.019219e+01 -2.560138e-01 
-3.993694e+01 -2.559200e-01 
-3.968168e+01 -2.558235e-01 
-3.942643e+01 -2.557243e-01 
-3.917117e+01 -2.556222e-01 
-3.891592e+01 -2.555173e-01 
-3.866066e+01 -2.554095e-01 
-3.840541e+01 -2.552985e-01 
-3.815015e+01 -2.551845e-01 
-3.789489e+01 -2.550672e-01 
-3.763964e+01 -2.549467e-01 
-3.738438e+01 -2.548227e-01 
-3.712913e+01 -2.546952e-01 
-3.687387e+01 -2.545642e-01 
-3.661862e+01 -2.544294e-01 
-3.636336e+01 -2.542908e-01 
-3.610811e+01 -2.541483e-01 
-3.585285e+01 -2.540018e-01 
-3.559760e+01 -2.538512e-01 
-3.534234e+01 -2.536963e-01 
-3.508709e+01 -2.535370e-01 
-3.483183e+01 -2.533733e-01 
-3.457658e+01 -2.532049e-01 
-3.432132e+01 -2.530318e-01 
-3.406607e+01 -2.528537e-01 
-3.381081e+01 -2.526707e-01 
-3.355556e+01 -2.524825e-01 
-3.330030e+01 -2.522890e-01 
-3.304505e+01 -2.520900e-01 
-3.278979e+01 -2.518854e-01 
-3.253453e+01 -2.516750e-01 
-3.227928e+01 -2.514587e-01 
-3.202402e+01 -2.512363e-01 
-3.176877e+01 -2.510076e-01 
-3.151351e+01 -2.507724e-01 
-3.125826e+01 -2.505306e-01 
-3.100300e+01 -2.502820e-01 
-3.074775e+01 -2.500264e-01 
-3.049249e+01 -2.497636e-01 
-3.023724e+01 -2.494933e-01 
-2.998198e+01 -2.492154e-01 
-2.972673e+01 -2.489297e-01 
-2.947147e+01 -2.486359e-01 
-2.921622e+01 -2.483338e-01 
-2.896096e+01 -2.480232e-01 
-2.870571e+01 -2.477038e-01 
-2.845045e+01 -2.473754e-01 
-2.819520e+01 -2.470378e-01 
-2.793994e+01 -2.466906e-01 
-2.768468e+01 -2.463336e-01 
-2.742943e+01 -2.459665e-01 
-2.717417e+01 -2.455891e-01 
-2.691892e+01 -2.452010e-01 
-2.666366e+01 -2.448020e-01 
-2.640841e+01 -2.443917e-01 
-2.615315e+01 -2.439698e-01 
-2.589790e+01 -2.435361e-01 
-2.564264e+01 -2.430900e-01 
-2.538739e+01 -2.426314e-01 
-2.513213e+01 -2.421599e-01 
-2.487688e+01 -2.416750e-01 
-2.462162e+01 -2.411765e-01 
-2.436637e+01 -2.406638e-01 
-2.411111e+01 -2.401368e-01 
-2.385586e+01 -2.395948e-01 
-2.360060e+01 -2.390375e-01 
-2.334535e+01 -2.384646e-01 
-2.309009e+01 -2.378754e-01 
-2.283483e+01 -2.372696e-01 
-2.257958e+01 -2.366467e-01 
-2.232432e+01 -2.360063e-01 
-2.206907e+01 -2.353477e-01 
-2.181381e+01 -2.346706e-01 
-2.155856e+01 -2.339744e-01 
-2.130330e+01 -2.332585e-01 
-2.104805e+01 -2.325224e-01 
-2.079279e+01 -2.317655e-01 
-2.053754e+01 -2.309873e-01 
-2.028228e+01 -2.301871e-01 
-2.002703e+01 -2.293644e-01 
-1.977177e+01 -2.285184e-01 
-1.951652e+01 -2.276485e-01 
-1.926126e+01 -2.267541e-01 
-1.900601e+01 -2.258344e-01 
-1.875075e+01 -2.248888e-01 
-1.849550e+01 -2.239165e-01 
-1.824024e+01 -2.229167e-01 
-1.798498e+01 -2.218887e-01 
-1.772973e+01 -2.208317e-01 
-1.747447e+01 -2.197449e-01 
-1.721922e+01 -2.186274e-01 
-1.696396e+01 -2.174784e-01 
-1.670871e+01 -2.162970e-01 
-1.645345e+01 -2.150821e-01 
-1.619820e+01 -2.138331e-01 
-1.594294e+01 -2.125487e-01 
-1.568769e+01 -2.112281e-01 
-1.543243e+01 -2.098703e-01 
-1.517718e+01 -2.084741e-01 
-1.492192e+01 -2.070385e-01 
-1.466667e+01 -2.055624e-01 
-1.441141e+01 -2.040446e-01 
-1.415616e+01 -2.024840e-01 
-1.390090e+01 -2.008793e-01 
-1.364565e+01 -1.992294e-01 
-1.339039e+01 -1.975329e-01 
-1.313514e+01 -1.957885e-01 
-1.287988e+01 -1.939949e-01 
-1.262462e+01 -1.921506e-01 
-1.236937e+01 -1.902543e-01 
-1.211411e+01 -1.883045e-01 
-1.185886e+01 -1.862997e-01 
-1.160360e+01 -1.842382e-01 
-1.134835e+01 -1.821186e-01 
-1.109309e+01 -1.799392e-01 
-1.083784e+01 -1.776982e-01 
-1.058258e+01 -1.753940e-01 
-1.032733e+01 -1.730248e-01 
-1.007207e+01 -1.705887e-01 
-9.816817e+00 -1.680839e-01 
-9.561562e+00 -1.655083e-01 
-9.306306e+00 -1.628601e-01 
-9.051051e+00 -1.601371e-01 
-8.795796e+00 -1.573373e-01 
-8.540541e+00 -1.544584e-01 
-8.285285e+00 -1.514983e-01 
-8.030030e+00 -1.484547e-01 
-7.774775e+00 -1.453251e-01 
-7.519520e+00 -1.421073e-01 
-7.264264e+00 -1.387986e-01 
-7.009009e+00 -1.353965e-01 
-6.753754e+00 -1.318984e-01 
-6.498498e+00 -1.283016e-01 
-6.243243e+00 -1.246032e-01 
-5.987988e+00 -1.208005e-01 
-5.732733e+00 -1.168904e-01 
-5.477477e+00 -1.128700e-01 
-5.222222e+00 -1.087362e-01 
-4.966967e+00 -1.044856e-01 
-4.711712e+00 -1.001151e-01 
-4.456456e+00 -9.562125e-02 
-4.201201e+00 -9.100056e-02 
-3.945946e+00 -8.624946e-02 
-3.690691e+00 -8.136426e-02 
-3.435435e+00 -7.634118e-02 
-3.180180e+00 -7.117634e-02 
-2.924925e+00 -6.586572e-02 
-2.669670e+00 -6.040523e-02 
-2.414414e+00 -5.479061e-02 
-2.159159e+00 -4.901754e-02 
-1.903904e+00 -4.308152e-02 
-1.648649e+00 -3.697798e-02 
-1.393393e+00 -3.070216e-02 
-1.138138e+00 -2.424923e-02 
-8.828829e-01 -1.761417e-02 
-6.276276e-01 -1.079184e-02 
-3.723724e-01 -3.776966e-03 
-1.171171e-01 3.435894e-03 
1.381381e-01 1.085233e-02 
3.933934e-01 1.847808e-02 
6.486486e-01 2.631905e-02 
9.039039e-01 3.438132e-02 
1.159159e+00 4.267114e-02 
1.414414e+00 5.119493e-02 
1.669670e+00 5.995929e-02 
1.924925e+00 6.897101e-02 
2.180180e+00 7.823707e-02 
2.435435e+00 8.776465e-02 
2.690691e+00 9.756114e-02 
2.945946e+00 1.076341e-01 
3.201201e+00 1.179914e-01 
3.456456e+00 1.286410e-01 
3.711712e+00 1.395911e-01 
3.966967e+00 1.508503e-01 
4.222222e+00 1.624273e-01 
4.477477e+00 1.743310e-01 
4.732733e+00 1.865707e-01 
4.987988e+00 1.991559e-01 
5.243243e+00 2.120962e-01 
5.498498e+00 2.254018e-01 
5.753754e+00 2.390828e-01 
6.009009e+00 2.531501e-01 
6.264264e+00 2.676143e-01 
6.519520e+00 2.824868e-01 
6.774775e+00 2.977790e-01 
7.030030e+00 3.135028e-01 
7.285285e+00 3.296704e-01 
7.540541e+00 3.462943e-01 
7.795796e+00 3.633874e-01 
8.051051e+00 3.809629e-01 
8.306306e+00 3.990345e-01 
8.561562e+00 4.176161e-01 
8.816817e+00 4.367221e-01 
9.072072e+00 4.563674e-01 
9.327327e+00 4.765672e-01 
9.582583e+00 4.973370e-01 
9.837838e+00 5.186931e-01 
1.009309e+01 5.406518e-01 
1.034835e+01 5.632304e-01 
1.060360e+01 5.864462e-01 
1.085886e+01 6.103172e-01 
1.111411e+01 6.348619e-01 
1.136937e+01 6.600994e-01 
1.162462e+01 6.860492e-01 
1.187988e+01 7.127313e-01 
1.213514e+01 7.401666e-01 
1.239039e+01 7.683761e-01 
1.264565e+01 7.973818e-01 
1.290090e+01 8.272062e-01 
1.315616e+01 8.578723e-01 
1.341141e+01 8.894039e-01 
1.366667e+01 9.218254e-01 
1.392192e+01 9.551620e-01 
1.417718e+01 9.894395e-01 
1.443243e+01 1.024684e+00 
1.468769e+01 1.060924e+00 
1.494294e+01 1.098186e+00 
1.519820e+01 1.136501e+00 
1.545345e+01 1.175896e+00 
1.570871e+01 1.216403e+00 
1.596396e+01 1.258054e+00 
1.621922e+01 1.300880e+00 
1.647447e+01 1.344915e+00 
1.672973e+01 1.390193e+00 
1.698498e+01 1.436748e+00 
1.724024e+01 1.484618e+00 
1.749550e+01 1.533838e+00 
1.775075e+01 1.584448e+00 
1.800601e+01 1.636486e+00 
1.826126e+01 1.689993e+00 
1.851652e+01 1.745010e+00 
1.877177e+01 1.801580e+00 
1.902703e+01 1.859746e+00 
1.928228e+01 1.919554e+00 
1.953754e+01 1.981050e+00 
1.979279e+01 2.044282e+00 
2.004805e+01 2.109298e+00 
2.030330e+01 2.176149e+00 
2.055856e+01 2.244887e+00 
2.081381e+01 2.315565e+00 
2.106907e+01 2.388238e+00 
2.132432e+01 2.462962e+00 
2.157958e+01 2.539794e+00 
2.183483e+01 2.618796e+00 
2.209009e+01 2.700027e+00 
2.234535e+01 2.783550e+00 
2.260060e+01 2.869431e+00 
2.285586e+01 2.957736e+00 
2.311111e+01 3.048533e+00 
2.336637e+01 3.141893e+00 
2.362162e+01 3.237888e+00 
2.387688e+01 3.336592e+00 
2.413213e+01 3.438081e+00 
2.438739e+01 3.542435e+00 
2.464264e+01 3.649735e+00 
2.489790e+01 3.760063e+00 
2.515315e+01 3.873504e+00 
2.540841e+01 3.990147e+00 
2.566366e+01 4.110083e+00 
2.591892e+01 4.233403e+00 
2.617417e+01 4.360204e+00 
2.642943e+01 4.490584e+00 
2.668468e+01 4.624643e+00 
2.693994e+01 4.762486e+00 
2.719520e+01 4.904219e+00 
2.745045e+01 5.049953e+00 
2.770571e+01 5.199800e+00 
2.796096e+01 5.353876e+00 
2.821622e+01 5.512300e+00 
2.847147e+01 5.675196e+00 
2.872673e+01 5.842690e+00 
2.898198e+01 6.014910e+00 
2.923724e+01 6.191991e+00 
2.949249e+01 6.374070e+00 
2.974775e+01 6.561288e+00 
3.000300e+01 6.753790e+00 
3.025826e+01 6.951725e+00 
3.051351e+01 7.155247e+00 
3.076877e+01 7.364512e+00 
3.102402e+01 7.579684e+00 
3.127928e+01 7.800929e+00 
3.153453e+01 8.028418e+00 
3.178979e+01 8.262327e+00 
3.204505e+01 8.502838e+00 
3.230030e+01 8.750137e+00 
3.255556e+01 9.004416e+00 
3.281081e+01 9.265872e+00 
3.306607e+01 9.534707e+00 
3.332132e+01 9.811129e+00 
3.357658e+01 1.009535e+01 
3.383183e+01 1.038760e+01 
3.408709e+01 1.068809e+01 
3.434234e+01 1.099707e+01 
3.459760e+01 1.131476e+01 
3.485285e+01 1.164142e+01 
3.510811e+01 1.197730e+01 
3.536336e+01 1.232266e+01 
3.561862e+01 1.267777e+01 
3.587387e+01 1.304290e+01 
3.612913e+01 1.341834e+01 
3.638438e+01 1.380437e+01 
3.663964e+01 1.420130e+01 
3.689489e+01 1.460943e+01 
3.715015e+01 1.502908e+01 
3.740541e+01 1.546057e+01 
3.766066e+01 1.590424e+01 
3.791592e+01 1.636043e+01 
3.817117e+01 1.682950e+01 
3.842643e+01 1.731181e+01 
3.868168e+01 1.780773e+01 
3.893694e+01 1.831764e+01 
3.919219e+01 1.884195e+01 
3.944745e+01 1.938105e+01 
3.970270e+01 1.993537e+01 
3.995796e+01 2.050534e+01 
4.021321e+01 2.109139e+01 
4.046847e+01 2.169398e+01 
4.072372e+01 2.231358e+01 
4.097898e+01 2.295067e+01 
4.123423e+01 2.360574e+01 
4.148949e+01 2.427929e+01 
4.174474e+01 2.497186e+01 
4.200000e+01 2.568397e+01 
4.225526e+01 2.641618e+01 
4.251051e+01 2.716906e+01 
4.276577e+01 2.794318e+01 
4.302102e+01 2.873916e+01 
4.327628e+01 2.955760e+01 
4.353153e+01 3.039913e+01 
4.378679e+01 3.126442e+01 
4.404204e+01 3.215413e+01 
4.429730e+01 3.306896e+01 
4.455255e+01 3.400960e+01 
4.480781e+01 3.497679e+01 
4.506306e+01 3.597127e+01 
4.531832e+01 3.699383e+01 
4.557357e+01 3.804524e+01 
4.582883e+01 3.912633e+01 
4.608408e+01 4.023793e+01 
4.633934e+01 4.138091e+01 
4.659459e+01 4.255614e+01 
4.684985e+01 4.376454e+01 
4.710511e+01 4.500705e+01 
4.736036e+01 4.628462e+01 
4.761562e+01 4.759826e+01 
4.787087e+01 4.894897e+01 
4.812613e+01 5.033780e+01 
4.838138e+01 5.176582e+01 
4.863664e+01 5.323416e+01 
4.889189e+01 5.474393e+01 
4.914715e+01 5.629631e+01 
4.940240e+01 5.789251e+01 
4.965766e+01 5.953376e+01 
4.991291e+01 6.122133e+01 
5.016817e+01 6.295653e+01 
5.042342e+01 6.474070e+01 
5.067868e+01 6.657523e+01 
5.093393e+01 6.846153e+01 
5.118919e+01 7.040108e+01 
5.144444e+01 7.239536e+01 
5.169970e+01 7.444593e+01 
5.195495e+01 7.655437e+01 
5.221021e+01 7.872232e+01 
5.246547e+01 8.095146e+01 
5.272072e+01 8.324352e+01 
5.297598e+01 8.560026e+01 
5.323123e+01 8.802352e+01 
5.348649e+01 9.051517e+01 
5.374174e+01 9.307714e+01 
5.399700e+01 9.571142e+01 
5.425225e+01 9.842005e+01 
5.450751e+01 1.012051e+02 
5.476276e+01 1.040688e+02 
5.501802e+01 1.070133e+02 
5.527327e+01 1.100409e+02 
5.552853e+01 1.131540e+02 
5.578378e+01 1.163549e+02 
5.603904e+01 1.196462e+02 
5.629429e+01 1.230303e+02 
5.654955e+01 1.265100e+02 
5.680480e+01 1.300879e+02 
5.706006e+01 1.337667e+02 
5.731532e+01 1.375494e+02 
5.757057e+01 1.414388e+02 
5.782583e+01 1.454380e+02 
5.808108e+01 1.495501e+02 
5.833634e+01 1.537783e+02 
5.859159e+01 1.581258e+02 
5.884685e+01 1.625959e+02 
5.910210e+01 1.671923e+02 
5.935736e+01 1.719184e+02 
5.961261e+01 1.767778e+02 
5.986787e+01 1.817744e+02 
6.012312e+01 1.869120e+02 
6.037838e+01 1.921947e+02 
6.063363e+01 1.976264e+02 
6.088889e+01 2.032114e+02 
6.114414e+01 2.089541e+02 
6.139940e+01 2.148588e+02 
6.165465e+01 2.209302e+02 
6.190991e+01 2.271729e+02 
6.216517e+01 2.335919e+02 
6.242042e+01 2.401920e+02 
6.267568e+01 2.469784e+02 
6.293093e+01 2.539563e+02 
6.318619e+01 2.611311e+02 
6.344144e+01 2.685085e+02 
6.369670e+01 2.760940e+02 
6.395195e+01 2.838937e+02 
6.420721e+01 2.919135e+02 
6.446246e+01 3.001596e+02 
6.471772e+01 3.086385e+02 
6.497297e+01 3.173567e+02 
6.522823e+01 3.263209e+02 
6.548348e+01 3.355381e+02 
6.573874e+01 3.450155e+02 
6.599399e+01 3.547604e+02 
6.624925e+01 3.647803e+02 
6.650450e+01 3.750830e+02 
6.675976e+01 3.856764e+02 
6.701502e+01 3.965689e+02 
6.727027e+01 4.077688e+02 
6.752553e+01 4.192847e+02 
6.778078e+01 4.311257e+02 
6.803604e+01 4.433009e+02 
6.829129e+01 4.558198e+02 
6.854655e+01 4.686919e+02 
6.880180e+01 4.819273e+02 
6.905706e+01 4.955363e+02 
6.931231e+01 5.095294e+02 
6.956757e+01 5.239174e+02 
6.982282e+01 5.387115e+02 
7.007808e+01 5.539232e+02 
7.033333e+01 5.695641e+02 
7.058859e+01 5.856466e+02 
7.084384e+01 6.021829e+02 
7.109910e+01 6.191859e+02 
7.135435e+01 6.366688e+02 
7.160961e+01 6.546451e+02 
7.186486e+01 6.731288e+02 
7.212012e+01 6.921342e+02 
7.237538e+01 7.116759e+02 
7.263063e+01 7.317692e+02 
7.288589e+01 7.524297e+02 
7.314114e+01 7.736732e+02 
7.339640e+01 7.955162e+02 
7.365165e+01 8.179758e+02 
7.390691e+01 8.410693e+02 
7.416216e+01 8.648145e+02 
7.441742e+01 8.892299e+02 
7.467267e+01 9.143344e+02 
7.492793e+01 9.401474e+02 
7.518318e+01 9.666890e+02 
7.543844e+01 9.939796e+02 
7.569369e+01 1.022041e+03 
7.594895e+01 1.050893e+03 
7.620420e+01 1.080561e+03 
7.645946e+01 1.111065e+03 
7.671471e+01 1.142431e+03 
7.696997e+01 1.174681e+03 
7.722523e+01 1.207842e+03 
7.748048e+01 1.241939e+03 
7.773574e+01 1.276998e+03 
7.799099e+01 1.313047e+03 
7.824625e+01 1.350113e+03 
7.850150e+01 1.388225e+03 
7.875676e+01 1.427413e+03 
7.901201e+01 1.467707e+03 
7.926727e+01 1.509138e+03 
7.952252e+01 1.551739e+03 
7.977778e+01 1.595541e+03 
8.003303e+01 1.640580e+03 
8.028829e+01 1.686891e+03 
8.054354e+01 1.734508e+03 
8.079880e+01 1.783469e+03 
8.105405e+01 1.833812e+03 
8.130931e+01 1.885576e+03 
8.156456e+01 1.938801e+03 
8.181982e+01 1.993528e+03 
8.207508e+01 2.049800e+03 
8.233033e+01 2.107659e+03 
8.258559e+01 2.167152e+03 
8.284084e+01 2.228324e+03 
8.309610e+01 2.291223e+03 
8.335135e+01 2.355896e+03 
8.360661e+01 2.422395e+03 
8.386186e+01 2.490771e+03 
8.411712e+01 2.561077e+03 
8.437237e+01 2.633366e+03 
8.462763e+01 2.707696e+03 
8.488288e+01 2.784124e+03 
8.513814e+01 2.862710e+03 
8.539339e+01 2.943512e+03 
8.564865e+01 3.026596e+03 
8.590390e+01 3.112024e+03 
8.615916e+01 3.199864e+03 
8.641441e+01 3.290183e+03 
8.666967e+01 3.383050e+03 
8.692492e+01 3.478539e+03 
8.718018e+01 3.576723e+03 
8.743544e+01 3.677678e+03 
8.769069e+01 3.781482e+03 
8.794595e+01 3.888216e+03 
8.820120e+01 3.997962e+03 
8.845646e+01 4.110806e+03 
8.871171e+01 4.226835e+03 
8.896697e+01 4.346138e+03 
8.922222e+01 4.468809e+03 
8.947748e+01 4.594941e+03 
8.973273e+01 4.724634e+03 
8.998799e+01 4.857987e+03 
9.024324e+01 4.995104e+03 
9.049850e+01 5.136090e+03 
9.075375e+01 5.281056e+03 
9.100901e+01 5.430113e+03 
9.126426e+01 5.583377e+03 
9.151952e+01 5.740967e+03 
9.177477e+01 5.903004e+03 
9.203003e+01 6.069615e+03 
9.228529e+01 6.240928e+03 
9.254054e+01 6.417076e+03 
9.279580e+01 6.598196e+03 
9.305105e+01 6.784427e+03 
9.330631e+01 6.975915e+03 
9.356156e+01 7.172807e+03 
9.381682e+01 7.375256e+03 
9.407207e+01 7.583419e+03 
9.432733e+01 7.797457e+03 
9.458258e+01 8.017535e+03 
9.483784e+01 8.243826e+03 
9.509309e+01 8.476502e+03 
9.534835e+01 8.715746e+03 
9.560360e+01 8.961742e+03 
9.585886e+01 9.214681e+03 
9.611411e+01 9.474759e+03 
9.636937e+01 9.742177e+03 
9.662462e+01 1.001714e+04 
9.687988e+01 1.029987e+04 
9.713514e+01 1.059057e+04 
9.739039e+01 1.088948e+04 
9.764565e+01 1.119683e+04 
9.790090e+01 1.151285e+04 
9.815616e+01 1.183779e+04 
9.841141e+01 1.217190e+04 
9.866667e+01 1.251544e+04 
9.892192e+01 1.286868e+04 
9.917718e+01 1.323189e+04 
9.943243e+01 1.360535e+04 
9.968769e+01 1.398934e+04 
9.994294e+01 1.438418e+04 
1.001982e+02 1.479016e+04 
1.004535e+02 1.520759e+04 
1.007087e+02 1.563681e+04 
1.009640e+02 1.607815e+04 
1.012192e+02 1.653194e+04 
1.014745e+02 1.699853e+04 
1.017297e+02 1.747830e+04 
1.019850e+02 1.797160e+04 
1.022402e+02 1.847883e+04 
1.024955e+02 1.900038e+04 
1.027508e+02 1.953664e+04 
1.030060e+02 2.008804e+04 
1.032613e+02 2.065500e+04 
1.035165e+02 2.123797e+04 
1.037718e+02 2.183738e+04 
1.040270e+02 2.245372e+04 
1.042823e+02 2.308745e+04 
1.045375e+02 2.373906e+04 
1.047928e+02 2.440907e+04 
1.050480e+02 2.509798e+04 
1.053033e+02 2.580634e+04 
1.055586e+02 2.653470e+04 
1.058138e+02 2.728361e+04 
1.060691e+02 2.805365e+04 
1.063243e+02 2.884543e+04 
1.065796e+02 2.965956e+04 
1.068348e+02 3.049666e+04 
1.070901e+02 3.135739e+04 
1.073453e+02 3.224241e+04 
1.076006e+02 3.315241e+04 
1.078559e+02 3.408810e+04 
1.081111e+02 3.505019e+04 
1.083664e+02 3.603944e+04 
1.086216e+02 3.705660e+04 
1.088769e+02 3.810248e+04 
1.091321e+02 3.917787e+04 
1.093874e+02 4.028361e+04 
1.096426e+02 4.142056e+04 
1.098979e+02 4.258961e+04 
1.101532e+02 4.379164e+04 
1.104084e+02 4.502760e+04 
1.106637e+02 4.629844e+04 
1.109189e+02 4.760515e+04 
1.111742e+02 4.894875e+04 
1.114294e+02 5.033026e+04 
1.116847e+02 5.175076e+04 
1.119399e+02 5.321135e+04 
1.121952e+02 5.471317e+04 
1.124505e+02 5.625738e+04 
1.127057e+02 5.784516e+04 
1.129610e+02 5.947776e+04 
1.132162e+02 6.115644e+04 
1.134715e+02 6.288250e+04 
1.137267e+02 6.465727e+04 
1.139820e+02 6.648213e+04 
1.142372e+02 6.835849e+04 
1.144925e+02 7.028782e+04 
1.147477e+02 7.227159e+04 
1.150030e+02 7.431136e+04 
1.152583e+02 7.640869e+04 
1.155135e+02 7.856522e+04 
1.157688e+02 8.078261e+04 
1.160240e+02 8.306258e+04 
1.162793e+02 8.540691e+04 
1.165345e+02 8.781739e+04 
1.167898e+02 9.029592e+04 
1.170450e+02 9.284439e+04 
1.173003e+02 9.546479e+04 
1.175556e+02 9.815915e+04 
1.178108e+02 1.009295e+05 
1.180661e+02 1.037781e+05 
1.183213e+02 1.067071e+05 
1.185766e+02 1.097188e+05 
1.188318e+02 1.128154e+05 
1.190871e+02 1.159995e+05 
1.193423e+02 1.192734e+05 
1.195976e+02 1.226397e+05 
1.198529e+02 1.261011e+05 
1.201081e+02 1.296601e+05 
1.203634e+02 1.333195e+05 
1.206186e+02 1.370823e+05 
1.208739e+02 1.409512e+05 
1.211291e+02 1.449294e+05 
1.213844e+02 1.490198e+05 
1.216396e+02 1.532257e+05 
1.218949e+02 1.575502e+05 
1.221502e+02 1.619969e+05 
1.224054e+02 1.665690e+05 
1.226607e+02 1.712702e+05 
1.229159e+02 1.761040e+05 
1.231712e+02 1.810743e+05 
1.234264e+02 1.861848e+05 
1.236817e+02 1.914396e+05 
1.239369e+02 1.968427e+05 
1.241922e+02 2.023983e+05 
1.244474e+02 2.081107e+05 
1.247027e+02 2.139843e+05 
1.249580e+02 2.200237e+05 
1.252132e+02 2.262336e+05 
1.254685e+02 2.326187e+05 
1.257237e+02 2.391840e+05 
1.259790e+02 2.459346e+05 
1.262342e+02 2.528758e+05 
1.264895e+02 2.600128e+05 
1.267447e+02 2.673513e+05 
1.270000e+02 2.748969e+05 


==> Figures/4pt_I_rho_NE_dt12_muT/points_4.dat <==
1.000000e+00 3.190370e-02 1.082390e-03 
2.000000e+00 6.647695e-02 2.239060e-03 
3.000000e+00 1.046714e-01 3.460601e-03 
4.000000e+00 1.470142e-01 4.894676e-03 
5.000000e+00 1.979557e-01 6.926084e-03 
6.000000e+00 2.417287e-01 8.981872e-03 
7.000000e+00 nan nan 
8.000000e+00 nan nan 


==> Figures/4pt_I_rho_NE_dt12_muZ/points_0.dat <==
-1.280000e+02 3.700928e-02 
1.270000e+02 3.700928e-02 
1.270000e+02 4.261366e-02 
-1.280000e+02 4.261366e-02 
-1.280000e+02 3.700928e-02 


==> Figures/4pt_I_rho_NE_dt12_muZ/points_1.dat <==
-1.280000e+02 3.700924e-02 
-1.277447e+02 3.700924e-02 
-1.274895e+02 3.700924e-02 
-1.272342e+02 3.700924e-02 
-1.269790e+02 3.700924e-02 
-1.267237e+02 3.700924e-02 
-1.264685e+02 3.700924e-02 
-1.262132e+02 3.700924e-02 
-1.259580e+02 3.700923e-02 
-1.257027e+02 3.700923e-02 
-1.254474e+02 3.700923e-02 
-1.251922e+02 3.700923e-02 
-1.249369e+02 3.700923e-02 
-1.246817e+02 3.700923e-02 
-1.244264e+02 3.700923e-02 
-1.241712e+02 3.700922e-02 
-1.239159e+02 3.700922e-02 
-1.236607e+02 3.700922e-02 
-1.234054e+02 3.700922e-02 
-1.231502e+02 3.700922e-02 
-1.228949e+02 3.700922e-02 
-1.226396e+02 3.700922e-02 
-1.223844e+02 3.700921e-02 
-1.221291e+02 3.700921e-02 
-1.218739e+02 3.700921e-02 
-1.216186e+02 3.700921e-02 
-1.213634e+02 3.700921e-02 
-1.211081e+02 3.700920e-02 
-1.208529e+02 3.700920e-02 
-1.205976e+02 3.700920e-02 
-1.203423e+02 3.700920e-02 
-1.200871e+02 3.700920e-02 
-1.198318e+02 3.700919e-02 
-1.195766e+02 3.700919e-02 
-1.193213e+02 3.700919e-02 
-1.190661e+02 3.700919e-02 
-1.188108e+02 3.700918e-02 
-1.185556e+02 3.700918e-02 
-1.183003e+02 3.700918e-02 
-1.180450e+02 3.700918e-02 
-1.177898e+02 3.700917e-02 
-1.175345e+02 3.700917e-02 
-1.172793e+02 3.700917e-02 
-1.170240e+02 3.700916e-02 
-1.167688e+02 3.700916e-02 
-1.165135e+02 3.700916e-02 
-1.162583e+02 3.700915e-02 
-1.160030e+02 3.700915e-02 
-1.157477e+02 3.700915e-02 
-1.154925e+02 3.700914e-02 
-1.152372e+02 3.700914e-02 
-1.149820e+02 3.700914e-02 
-1.147267e+02 3.700913e-02 
-1.144715e+02 3.700913e-02 
-1.142162e+02 3.700912e-02 
-1.139610e+02 3.700912e-02 
-1.137057e+02 3.700912e-02 
-1.134505e+02 3.700911e-02 
-1.131952e+02 3.700911e-02 
-1.129399e+02 3.700910e-02 
-1.126847e+02 3.700910e-02 
-1.124294e+02 3.700909e-02 
-1.121742e+02 3.700909e-02 
-1.119189e+02 3.700908e-02 
-1.116637e+02 3.700908e-02 
-1.114084e+02 3.700907e-02 
-1.111532e+02 3.700906e-02 
-1.108979e+02 3.700906e-02 
-1.106426e+02 3.700905e-02 
-1.103874e+02 3.700905e-02 
-1.101321e+02 3.700904e-02 
-1.098769e+02 3.700903e-02 
-1.096216e+02 3.700903e-02 
-1.093664e+02 3.700902e-02 
-1.091111e+02 3.700901e-02 
-1.088559e+02 3.700900e-02 
-1.086006e+02 3.700900e-02 
-1.083453e+02 3.700899e-02 
-1.080901e+02 3.700898e-02 
-1.078348e+02 3.700897e-02 
-1.075796e+02 3.700896e-02 
-1.073243e+02 3.700895e-02 
-1.070691e+02 3.700895e-02 
-1.068138e+02 3.700894e-02 
-1.065586e+02 3.700893e-02 
-1.063033e+02 3.700892e-02 
-1.060480e+02 3.700891e-02 
-1.057928e+02 3.700890e-02 
-1.055375e+02 3.700889e-02 
-1.052823e+02 3.700887e-02 
-1.050270e+02 3.700886e-02 
-1.047718e+02 3.700885e-02 
-1.045165e+02 3.700884e-02 
-1.042613e+02 3.700883e-02 
-1.040060e+02 3.700881e-02 
-1.037508e+02 3.700880e-02 
-1.034955e+02 3.700879e-02 
-1.032402e+02 3.700877e-02 
-1.029850e+02 3.700876e-02 
-1.027297e+02 3.700874e-02 
-1.024745e+02 3.700873e-02 
-1.022192e+02 3.700871e-02 
-1.019640e+02 3.700870e-02 
-1.017087e+02 3.700868e-02 
-1.014535e+02 3.700867e-02 
-1.011982e+02 3.700865e-02 
-1.009429e+02 3.700863e-02 
-1.006877e+02 3.700861e-02 
-1.004324e+02 3.700859e-02 
-1.001772e+02 3.700857e-02 
-9.992192e+01 3.700855e-02 
-9.966667e+01 3.700853e-02 
-9.941141e+01 3.700851e-02 
-9.915616e+01 3.700849e-02 
-9.890090e+01 3.700847e-02 
-9.864565e+01 3.700845e-02 
-9.839039e+01 3.700842e-02 
-9.813514e+01 3.700840e-02 
-9.787988e+01 3.700837e-02 
-9.762462e+01 3.700835e-02 
-9.736937e+01 3.700832e-02 
-9.711411e+01 3.700830e-02 
-9.685886e+01 3.700827e-02 
-9.660360e+01 3.700824e-02 
-9.634835e+01 3.700821e-02 
-9.609309e+01 3.700818e-02 
-9.583784e+01 3.700815e-02 
-9.558258e+01 3.700812e-02 
-9.532733e+01 3.700809e-02 
-9.507207e+01 3.700805e-02 
-9.481682e+01 3.700802e-02 
-9.456156e+01 3.700798e-02 
-9.430631e+01 3.700795e-02 
-9.405105e+01 3.700791e-02 
-9.379580e+01 3.700787e-02 
-9.354054e+01 3.700783e-02 
-9.328529e+01 3.700779e-02 
-9.303003e+01 3.700775e-02 
-9.277477e+01 3.700770e-02 
-9.251952e+01 3.700766e-02 
-9.226426e+01 3.700761e-02 
-9.200901e+01 3.700757e-02 
-9.175375e+01 3.700752e-02 
-9.149850e+01 3.700747e-02 
-9.124324e+01 3.700742e-02 
-9.098799e+01 3.700736e-02 
-9.073273e+01 3.700731e-02 
-9.047748e+01 3.700726e-02 
-9.022222e+01 3.700720e-02 
-8.996697e+01 3.700714e-02 
-8.971171e+01 3.700708e-02 
-8.945646e+01 3.700702e-02 
-8.920120e+01 3.700695e-02 
-8.894595e+01 3.700689e-02 
-8.869069e+01 3.700682e-02 
-8.843544e+01 3.700675e-02 
-8.818018e+01 3.700668e-02 
-8.792492e+01 3.700661e-02 
-8.766967e+01 3.700653e-02 
-8.741441e+01 3.700645e-02 
-8.715916e+01 3.700637e-02 
-8.690390e+01 3.700629e-02 
-8.664865e+01 3.700621e-02 
-8.639339e+01 3.700612e-02 
-8.613814e+01 3.700603e-02 
-8.588288e+01 3.700594e-02 
-8.562763e+01 3.700585e-02 
-8.537237e+01 3.700575e-02 
-8.511712e+01 3.700565e-02 
-8.486186e+01 3.700555e-02 
-8.460661e+01 3.700544e-02 
-8.435135e+01 3.700534e-02 
-8.409610e+01 3.700522e-02 
-8.384084e+01 3.700511e-02 
-8.358559e+01 3.700499e-02 
-8.333033e+01 3.700487e-02 
-8.307508e+01 3.700475e-02 
-8.281982e+01 3.700462e-02 
-8.256456e+01 3.700449e-02 
-8.230931e+01 3.700435e-02 
-8.205405e+01 3.700421e-02 
-8.179880e+01 3.700407e-02 
-8.154354e+01 3.700392e-02 
-8.128829e+01 3.700377e-02 
-8.103303e+01 3.700362e-02 
-8.077778e+01 3.700346e-02 
-8.052252e+01 3.700329e-02 
-8.026727e+01 3.700312e-02 
-8.001201e+01 3.700295e-02 
-7.975676e+01 3.700277e-02 
-7.950150e+01 3.700259e-02 
-7.924625e+01 3.700240e-02 
-7.899099e+01 3.700221e-02 
-7.873574e+01 3.700201e-02 
-7.848048e+01 3.700180e-02 
-7.822523e+01 3.700159e-02 
-7.796997e+01 3.700137e-02 
-7.771471e+01 3.700115e-02 
-7.745946e+01 3.700092e-02 
-7.720420e+01 3.700069e-02 
-7.694895e+01 3.700044e-02 
-7.669369e+01 3.700019e-02 
-7.643844e+01 3.699994e-02 
-7.618318e+01 3.699967e-02 
-7.592793e+01 3.699940e-02 
-7.567267e+01 3.699912e-02 
-7.541742e+01 3.699884e-02 
-7.516216e+01 3.699854e-02 
-7.490691e+01 3.699824e-02 
-7.465165e+01 3.699793e-02 
-7.439640e+01 3.699761e-02 
-7.414114e+01 3.699728e-02 
-7.388589e+01 3.699694e-02 
-7.363063e+01 3.699659e-02 
-7.337538e+01 3.699623e-02 
-7.312012e+01 3.699587e-02 
-7.286486e+01 3.699549e-02 
-7.260961e+01 3.699510e-02 
-7.235435e+01 3.699470e-02 
-7.209910e+01 3.699429e-02 
-7.184384e+01 3.699386e-02 
-7.158859e+01 3.699343e-02 
-7.133333e+01 3.699298e-02 
-7.107808e+01 3.699252e-02 
-7.082282e+01 3.699205e-02 
-7.056757e+01 3.699156e-02 
-7.031231e+01 3.699106e-02 
-7.005706e+01 3.699055e-02 
-6.980180e+01 3.699002e-02 
-6.954655e+01 3.698948e-02 
-6.929129e+01 3.698892e-02 
-6.903604e+01 3.698834e-02 
-6.878078e+01 3.698775e-02 
-6.852553e+01 3.698714e-02 
-6.827027e+01 3.698652e-02 
-6.801502e+01 3.698588e-02 
-6.775976e+01 3.698522e-02 
-6.750450e+01 3.698454e-02 
-6.724925e+01 3.698384e-02 
-6.699399e+01 3.698312e-02 
-6.673874e+01 3.698238e-02 
-6.648348e+01 3.698162e-02 
-6.622823e+01 3.698084e-02 
-6.597297e+01 3.698004e-02 
-6.571772e+01 3.697922e-02 
-6.546246e+01 3.697837e-02 
-6.520721e+01 3.697750e-02 
-6.495195e+01 3.697660e-02 
-6.469670e+01 3.697568e-02 
-6.444144e+01 3.697473e-02 
-6.418619e+01 3.697375e-02 
-6.393093e+01 3.697275e-02 
-6.367568e+01 3.697172e-02 
-6.342042e+01 3.697066e-02 
-6.316517e+01 3.696957e-02 
-6.290991e+01 3.696845e-02 
-6.265465e+01 3.696730e-02 
-6.239940e+01 3.696611e-02 
-6.214414e+01 3.696489e-02 
-6.188889e+01 3.696364e-02 
-6.163363e+01 3.696235e-02 
-6.137838e+01 3.696103e-02 
-6.112312e+01 3.695967e-02 
-6.086787e+01 3.695827e-02 
-6.061261e+01 3.695683e-02 
-6.035736e+01 3.695535e-02 
-6.010210e+01 3.695382e-02 
-5.984685e+01 3.695226e-02 
-5.959159e+01 3.695065e-02 
-5.933634e+01 3.694899e-02 
-5.908108e+01 3.694729e-02 
-5.882583e+01 3.694554e-02 
-5.857057e+01 3.694375e-02 
-5.831532e+01 3.694190e-02 
-5.806006e+01 3.693999e-02 
-5.780480e+01 3.693804e-02 
-5.754955e+01 3.693603e-02 
-5.729429e+01 3.693396e-02 
-5.703904e+01 3.693184e-02 
-5.678378e+01 3.692965e-02 
-5.652853e+01 3.692740e-02 
-5.627327e+01 3.692509e-02 
-5.601802e+01 3.692272e-02 
-5.576276e+01 3.692027e-02 
-5.550751e+01 3.691776e-02 
-5.525225e+01 3.691518e-02 
-5.499700e+01 3.691252e-02 
-5.474174e+01 3.690979e-02 
-5.448649e+01 3.690698e-02 
-5.423123e+01 3.690410e-02 
-5.397598e+01 3.690113e-02 
-5.372072e+01 3.689807e-02 
-5.346547e+01 3.689494e-02 
-5.321021e+01 3.689171e-02 
-5.295495e+01 3.688839e-02 
-5.269970e+01 3.688498e-02 
-5.244444e+01 3.688147e-02 
-5.218919e+01 3.687786e-02 
-5.193393e+01 3.687415e-02 
-5.167868e+01 3.687034e-02 
-5.142342e+01 3.686642e-02 
-5.116817e+01 3.686239e-02 
-5.091291e+01 3.685824e-02 
-5.065766e+01 3.685398e-02 
-5.040240e+01 3.684960e-02 
-5.014715e+01 3.684509e-02 
-4.989189e+01 3.684045e-02 
-4.963664e+01 3.683569e-02 
-4.938138e+01 3.683079e-02 
-4.912613e+01 3.682575e-02 
-4.887087e+01 3.682057e-02 
-4.861562e+01 3.681525e-02 
-4.836036e+01 3.680977e-02 
-4.810511e+01 3.680414e-02 
-4.784985e+01 3.679835e-02 
-4.759459e+01 3.679240e-02 
-4.733934e+01 3.678628e-02 
-4.708408e+01 3.677998e-02 
-4.682883e+01 3.677351e-02 
-4.657357e+01 3.676686e-02 
-4.631832e+01 3.676001e-02 
-4.606306e+01 3.675298e-02 
-4.580781e+01 3.674574e-02 
-4.555255e+01 3.673831e-02 
-4.529730e+01 3.673066e-02 
-4.504204e+01 3.672279e-02 
-4.478679e+01 3.671471e-02 
-4.453153e+01 3.670639e-02 
-4.427628e+01 3.669785e-02 
-4.402102e+01 3.668906e-02 
-4.376577e+01 3.668002e-02 
-4.351051e+01 3.667072e-02 
-4.325526e+01 3.666117e-02 
-4.300000e+01 3.665134e-02 
-4.274474e+01 3.664124e-02 
-4.248949e+01 3.663085e-02 
-4.223423e+01 3.662017e-02 
-4.197898e+01 3.660919e-02 
-4.172372e+01 3.659790e-02 
-4.146847e+01 3.658629e-02 
-4.121321e+01 3.657435e-02 
-4.095796e+01 3.656207e-02 
-4.070270e+01 3.654945e-02 
-4.044745e+01 3.653647e-02 
-4.019219e+01 3.652313e-02 
-3.993694e+01 3.650940e-02 
-3.968168e+01 3.649529e-02 
-3.942643e+01 3.648079e-02 
-3.917117e+01 3.646587e-02 
-3.891592e+01 3.645053e-02 
-3.866066e+01 3.643476e-02 
-3.840541e+01 3.641855e-02 
-3.815015e+01 3.640187e-02 
-3.789489e+01 3.638473e-02 
-3.763964e+01 3.636710e-02 
-3.738438e+01 3.634897e-02 
-3.712913e+01 3.633033e-02 
-3.687387e+01 3.631117e-02 
-3.661862e+01 3.629147e-02 
-3.636336e+01 3.627121e-02 
-3.610811e+01 3.625037e-02 
-3.585285e+01 3.622895e-02 
-3.559760e+01 3.620693e-02 
-3.534234e+01 3.618428e-02 
-3.508709e+01 3.616099e-02 
-3.483183e+01 3.613705e-02 
-3.457658e+01 3.611243e-02 
-3.432132e+01 3.608711e-02 
-3.406607e+01 3.606108e-02 
-3.381081e+01 3.603432e-02 
-3.355556e+01 3.600680e-02 
-3.330030e+01 3.597850e-02 
-3.304505e+01 3.594940e-02 
-3.278979e+01 3.591948e-02 
-3.253453e+01 3.588872e-02 
-3.227928e+01 3.585709e-02 
-3.202402e+01 3.582457e-02 
-3.176877e+01 3.579112e-02 
-3.151351e+01 3.575674e-02 
-3.125826e+01 3.572138e-02 
-3.100300e+01 3.568503e-02 
-3.074775e+01 3.564764e-02 
-3.049249e+01 3.560921e-02 
-3.023724e+01 3.556968e-02 
-2.998198e+01 3.552905e-02 
-2.972673e+01 3.548726e-02 
-2.947147e+01 3.544429e-02 
-2.921622e+01 3.540011e-02 
-2.896096e+01 3.535469e-02 
-2.870571e+01 3.530798e-02 
-2.845045e+01 3.525995e-02 
-2.819520e+01 3.521057e-02 
-2.793994e+01 3.515979e-02 
-2.768468e+01 3.510758e-02 
-2.742943e+01 3.505389e-02 
-2.717417e+01 3.499868e-02 
-2.691892e+01 3.494192e-02 
-2.666366e+01 3.488356e-02 
-2.640841e+01 3.482354e-02 
-2.615315e+01 3.476184e-02 
-2.589790e+01 3.469838e-02 
-2.564264e+01 3.463314e-02 
-2.538739e+01 3.456606e-02 
-2.513213e+01 3.449708e-02 
-2.487688e+01 3.442615e-02 
-2.462162e+01 3.435321e-02 
-2.436637e+01 3.427822e-02 
-2.411111e+01 3.420111e-02 
-2.385586e+01 3.412182e-02 
-2.360060e+01 3.404029e-02 
-2.334535e+01 3.395646e-02 
-2.309009e+01 3.387026e-02 
-2.283483e+01 3.378163e-02 
-2.257958e+01 3.369049e-02 
-2.232432e+01 3.359677e-02 
-2.206907e+01 3.350041e-02 
-2.181381e+01 3.340133e-02 
-2.155856e+01 3.329944e-02 
-2.130330e+01 3.319468e-02 
-2.104805e+01 3.308696e-02 
-2.079279e+01 3.297619e-02 
-2.053754e+01 3.286229e-02 
-2.028228e+01 3.274518e-02 
-2.002703e+01 3.262475e-02 
-1.977177e+01 3.250092e-02 
-1.951652e+01 3.237359e-02 
-1.926126e+01 3.224266e-02 
-1.900601e+01 3.210803e-02 
-1.875075e+01 3.196959e-02 
-1.849550e+01 3.182724e-02 
-1.824024e+01 3.168086e-02 
-1.798498e+01 3.153035e-02 
-1.772973e+01 3.137558e-02 
-1.747447e+01 3.121643e-02 
-1.721922e+01 3.105279e-02 
-1.696396e+01 3.088451e-02 
-1.670871e+01 3.071147e-02 
-1.645345e+01 3.053354e-02 
-1.619820e+01 3.035058e-02 
-1.594294e+01 3.016244e-02 
-1.568769e+01 2.996897e-02 
-1.543243e+01 2.977003e-02 
-1.517718e+01 2.956546e-02 
-1.492192e+01 2.935511e-02 
-1.466667e+01 2.913879e-02 
-1.441141e+01 2.891635e-02 
-1.415616e+01 2.868762e-02 
-1.390090e+01 2.845241e-02 
-1.364565e+01 2.821053e-02 
-1.339039e+01 2.796181e-02 
-1.313514e+01 2.770603e-02 
-1.287988e+01 2.744302e-02 
-1.262462e+01 2.717254e-02 
-1.236937e+01 2.689440e-02 
-1.211411e+01 2.660838e-02 
-1.185886e+01 2.631425e-02 
-1.160360e+01 2.601177e-02 
-1.134835e+01 2.570072e-02 
-1.109309e+01 2.538083e-02 
-1.083784e+01 2.505187e-02 
-1.058258e+01 2.471358e-02 
-1.032733e+01 2.436567e-02 
-1.007207e+01 2.400789e-02 
-9.816817e+00 2.363994e-02 
-9.561562e+00 2.326153e-02 
-9.306306e+00 2.287236e-02 
-9.051051e+00 2.247213e-02 
-8.795796e+00 2.206051e-02 
-8.540541e+00 2.163717e-02 
-8.285285e+00 2.120177e-02 
-8.030030e+00 2.075397e-02 
-7.774775e+00 2.029341e-02 
-7.519520e+00 1.981971e-02 
-7.264264e+00 1.933250e-02 
-7.009009e+00 1.883137e-02 
-6.753754e+00 1.831592e-02 
-6.498498e+00 1.778574e-02 
-6.243243e+00 1.724039e-02 
-5.987988e+00 1.667942e-02 
-5.732733e+00 1.610236e-02 
-5.477477e+00 1.550876e-02 
-5.222222e+00 1.489811e-02 
-4.966967e+00 1.426990e-02 
-4.711712e+00 1.362361e-02 
-4.456456e+00 1.295869e-02 
-4.201201e+00 1.227459e-02 
-3.945946e+00 1.157072e-02 
-3.690691e+00 1.084647e-02 
-3.435435e+00 1.010123e-02 
-3.180180e+00 9.334337e-03 
-2.924925e+00 8.545128e-03 
-2.669670e+00 7.732904e-03 
-2.414414e+00 6.896940e-03 
-2.159159e+00 6.036485e-03 
-1.903904e+00 5.150755e-03 
-1.648649e+00 4.238939e-03 
-1.393393e+00 3.300190e-03 
-1.138138e+00 2.333630e-03 
-8.828829e-01 1.338343e-03 
-6.276276e-01 3.133782e-04 
-3.723724e-01 -7.422541e-04 
-1.171171e-01 -1.829581e-03 
1.381381e-01 -2.949670e-03 
3.933934e-01 -4.103626e-03 
6.486486e-01 -5.292591e-03 
9.039039e-01 -6.517746e-03 
1.159159e+00 -7.780306e-03 
1.414414e+00 -9.081518e-03 
1.669670e+00 -1.042266e-02 
1.924925e+00 -1.180502e-02 
2.180180e+00 -1.322993e-02 
2.435435e+00 -1.469873e-02 
2.690691e+00 -1.621277e-02 
2.945946e+00 -1.777339e-02 
3.201201e+00 -1.938199e-02 
3.456456e+00 -2.103991e-02 
3.711712e+00 -2.274856e-02 
3.966967e+00 -2.450930e-02 
4.222222e+00 -2.632355e-02 
4.477477e+00 -2.819272e-02 
4.732733e+00 -3.011823e-02 
4.987988e+00 -3.210155e-02 
5.243243e+00 -3.414416e-02 
5.498498e+00 -3.624757e-02 
5.753754e+00 -3.841333e-02 
6.009009e+00 -4.064306e-02 
6.264264e+00 -4.293838e-02 
6.519520e+00 -4.530099e-02 
6.774775e+00 -4.773263e-02 
7.030030e+00 -5.023511e-02 
7.285285e+00 -5.281029e-02 
7.540541e+00 -5.546007e-02 
7.795796e+00 -5.818644e-02 
8.051051e+00 -6.099144e-02 
8.306306e+00 -6.387718e-02 
8.561562e+00 -6.684584e-02 
8.816817e+00 -6.989965e-02 
9.072072e+00 -7.304094e-02 
9.327327e+00 -7.627208e-02 
9.582583e+00 -7.959555e-02 
9.837838e+00 -8.301386e-02 
1.009309e+01 -8.652963e-02 
1.034835e+01 -9.014555e-02 
1.060360e+01 -9.386439e-02 
1.085886e+01 -9.768900e-02 
1.111411e+01 -1.016223e-01 
1.136937e+01 -1.056674e-01 
1.162462e+01 -1.098273e-01 
1.187988e+01 -1.141052e-01 
1.213514e+01 -1.185045e-01 
1.239039e+01 -1.230285e-01 
1.264565e+01 -1.276807e-01 
1.290090e+01 -1.324647e-01 
1.315616e+01 -1.373843e-01 
1.341141e+01 -1.424431e-01 
1.366667e+01 -1.476451e-01 
1.392192e+01 -1.529944e-01 
1.417718e+01 -1.584950e-01 
1.443243e+01 -1.641513e-01 
1.468769e+01 -1.699675e-01 
1.494294e+01 -1.759482e-01 
1.519820e+01 -1.820981e-01 
1.545345e+01 -1.884218e-01 
1.570871e+01 -1.949242e-01 
1.596396e+01 -2.016105e-01 
1.621922e+01 -2.084857e-01 
1.647447e+01 -2.155552e-01 
1.672973e+01 -2.228245e-01 
1.698498e+01 -2.302991e-01 
1.724024e+01 -2.379850e-01 
1.749550e+01 -2.458880e-01 
1.775075e+01 -2.540142e-01 
1.800601e+01 -2.623700e-01 
1.826126e+01 -2.709617e-01 
1.851652e+01 -2.797962e-01 
1.877177e+01 -2.888801e-01 
1.902703e+01 -2.982206e-01 
1.928228e+01 -3.078248e-01 
1.953754e+01 -3.177003e-01 
1.979279e+01 -3.278546e-01 
2.004805e+01 -3.382957e-01 
2.030330e+01 -3.490316e-01 
2.055856e+01 -3.600706e-01 
2.081381e+01 -3.714212e-01 
2.106907e+01 -3.830924e-01 
2.132432e+01 -3.950931e-01 
2.157958e+01 -4.074325e-01 
2.183483e+01 -4.201204e-01 
2.209009e+01 -4.331664e-01 
2.234535e+01 -4.465807e-01 
2.260060e+01 -4.603738e-01 
2.285586e+01 -4.745562e-01 
2.311111e+01 -4.891389e-01 
2.336637e+01 -5.041334e-01 
2.362162e+01 -5.195511e-01 
2.387688e+01 -5.354040e-01 
2.413213e+01 -5.517044e-01 
2.438739e+01 -5.684649e-01 
2.464264e+01 -5.856986e-01 
2.489790e+01 -6.034187e-01 
2.515315e+01 -6.216390e-01 
2.540841e+01 -6.403736e-01 
2.566366e+01 -6.596370e-01 
2.591892e+01 -6.794442e-01 
2.617417e+01 -6.998105e-01 
2.642943e+01 -7.207516e-01 
2.668468e+01 -7.422838e-01 
2.693994e+01 -7.644237e-01 
2.719520e+01 -7.871886e-01 
2.745045e+01 -8.105960e-01 
2.770571e+01 -8.346641e-01 
2.796096e+01 -8.594116e-01 
2.821622e+01 -8.848575e-01 
2.847147e+01 -9.110217e-01 
2.872673e+01 -9.379243e-01 
2.898198e+01 -9.655863e-01 
2.923724e+01 -9.940290e-01 
2.949249e+01 -1.023275e+00 
2.974775e+01 -1.053345e+00 
3.000300e+01 -1.084265e+00 
3.025826e+01 -1.116058e+00 
3.051351e+01 -1.148747e+00 
3.076877e+01 -1.182360e+00 
3.102402e+01 -1.216921e+00 
3.127928e+01 -1.252457e+00 
3.153453e+01 -1.288997e+00 
3.178979e+01 -1.326568e+00 
3.204505e+01 -1.365199e+00 
3.230030e+01 -1.404920e+00 
3.255556e+01 -1.445763e+00 
3.281081e+01 -1.487758e+00 
3.306607e+01 -1.530939e+00 
3.332132e+01 -1.575339e+00 
3.357658e+01 -1.620991e+00 
3.383183e+01 -1.667932e+00 
3.408709e+01 -1.716198e+00 
3.434234e+01 -1.765826e+00 
3.459760e+01 -1.816855e+00 
3.485285e+01 -1.869324e+00 
3.510811e+01 -1.923274e+00 
3.536336e+01 -1.978747e+00 
3.561862e+01 -2.035785e+00 
3.587387e+01 -2.094433e+00 
3.612913e+01 -2.154737e+00 
3.638438e+01 -2.216742e+00 
3.663964e+01 -2.280498e+00 
3.689489e+01 -2.346052e+00 
3.715015e+01 -2.413457e+00 
3.740541e+01 -2.482765e+00 
3.766066e+01 -2.554028e+00 
3.791592e+01 -2.627303e+00 
3.817117e+01 -2.702646e+00 
3.842643e+01 -2.780116e+00 
3.868168e+01 -2.859772e+00 
3.893694e+01 -2.941676e+00 
3.919219e+01 -3.025891e+00 
3.944745e+01 -3.112484e+00 
3.970270e+01 -3.201521e+00 
3.995796e+01 -3.293070e+00 
4.021321e+01 -3.387203e+00 
4.046847e+01 -3.483993e+00 
4.072372e+01 -3.583515e+00 
4.097898e+01 -3.685846e+00 
4.123423e+01 -3.791065e+00 
4.148949e+01 -3.899254e+00 
4.174474e+01 -4.010496e+00 
4.200000e+01 -4.124877e+00 
4.225526e+01 -4.242487e+00 
4.251051e+01 -4.363416e+00 
4.276577e+01 -4.487759e+00 
4.302102e+01 -4.615610e+00 
4.327628e+01 -4.747071e+00 
4.353153e+01 -4.882241e+00 
4.378679e+01 -5.021226e+00 
4.404204e+01 -5.164134e+00 
4.429730e+01 -5.311076e+00 
4.455255e+01 -5.462165e+00 
4.480781e+01 -5.617517e+00 
4.506306e+01 -5.777255e+00 
4.531832e+01 -5.941501e+00 
4.557357e+01 -6.110382e+00 
4.582883e+01 -6.284030e+00 
4.608408e+01 -6.462579e+00 
4.633934e+01 -6.646167e+00 
4.659459e+01 -6.834937e+00 
4.684985e+01 -7.029034e+00 
4.710511e+01 -7.228610e+00 
4.736036e+01 -7.433818e+00 
4.761562e+01 -7.644818e+00 
4.787087e+01 -7.861773e+00 
4.812613e+01 -8.084851e+00 
4.838138e+01 -8.314225e+00 
4.863664e+01 -8.550073e+00 
4.889189e+01 -8.792578e+00 
4.914715e+01 -9.041927e+00 
4.940240e+01 -9.298313e+00 
4.965766e+01 -9.561936e+00 
4.991291e+01 -9.832999e+00 
5.016817e+01 -1.011171e+01 
5.042342e+01 -1.039829e+01 
5.067868e+01 -1.069296e+01 
5.093393e+01 -1.099594e+01 
5.118919e+01 -1.130748e+01 
5.144444e+01 -1.162781e+01 
5.169970e+01 -1.195718e+01 
5.195495e+01 -1.229584e+01 
5.221021e+01 -1.264406e+01 
5.246547e+01 -1.300212e+01 
5.272072e+01 -1.337027e+01 
5.297598e+01 -1.374882e+01 
5.323123e+01 -1.413805e+01 
5.348649e+01 -1.453827e+01 
5.374174e+01 -1.494978e+01 
5.399700e+01 -1.537291e+01 
5.425225e+01 -1.580798e+01 
5.450751e+01 -1.625532e+01 
5.476276e+01 -1.671530e+01 
5.501802e+01 -1.718825e+01 
5.527327e+01 -1.767456e+01 
5.552853e+01 -1.817459e+01 
5.578378e+01 -1.868873e+01 
5.603904e+01 -1.921738e+01 
5.629429e+01 -1.976095e+01 
5.654955e+01 -2.031987e+01 
5.680480e+01 -2.089456e+01 
5.706006e+01 -2.148547e+01 
5.731532e+01 -2.209305e+01 
5.757057e+01 -2.271779e+01 
5.782583e+01 -2.336016e+01 
5.808108e+01 -2.402065e+01 
5.833634e+01 -2.469979e+01 
5.859159e+01 -2.539810e+01 
5.884685e+01 -2.611611e+01 
5.910210e+01 -2.685439e+01 
5.935736e+01 -2.761351e+01 
5.961261e+01 -2.839405e+01 
5.986787e+01 -2.919662e+01 
6.012312e+01 -3.002184e+01 
6.037838e+01 -3.087036e+01 
6.063363e+01 -3.174282e+01 
6.088889e+01 -3.263990e+01 
6.114414e+01 -3.356231e+01 
6.139940e+01 -3.451074e+01 
6.165465e+01 -3.548595e+01 
6.190991e+01 -3.648868e+01 
6.216517e+01 -3.751971e+01 
6.242042e+01 -3.857984e+01 
6.267568e+01 -3.966989e+01 
6.293093e+01 -4.079070e+01 
6.318619e+01 -4.194315e+01 
6.344144e+01 -4.312812e+01 
6.369670e+01 -4.434654e+01 
6.395195e+01 -4.559935e+01 
6.420721e+01 -4.688751e+01 
6.446246e+01 -4.821203e+01 
6.471772e+01 -4.957393e+01 
6.497297e+01 -5.097428e+01 
6.522823e+01 -5.241414e+01 
6.548348e+01 -5.389464e+01 
6.573874e+01 -5.541693e+01 
6.599399e+01 -5.698218e+01 
6.624925e+01 -5.859161e+01 
6.650450e+01 -6.024646e+01 
6.675976e+01 -6.194802e+01 
6.701502e+01 -6.369760e+01 
6.727027e+01 -6.549656e+01 
6.752553e+01 -6.734629e+01 
6.778078e+01 -6.924823e+01 
6.803604e+01 -7.120385e+01 
6.829129e+01 -7.321466e+01 
6.854655e+01 -7.528223e+01 
6.880180e+01 -7.740815e+01 
6.905706e+01 -7.959407e+01 
6.931231e+01 -8.184168e+01 
6.956757e+01 -8.415273e+01 
6.982282e+01 -8.652901e+01 
7.007808e+01 -8.897235e+01 
7.033333e+01 -9.148465e+01 
7.058859e+01 -9.406786e+01 
7.084384e+01 -9.672397e+01 
7.109910e+01 -9.945505e+01 
7.135435e+01 -1.022632e+02 
7.160961e+01 -1.051506e+02 
7.186486e+01 -1.081195e+02 
7.212012e+01 -1.111722e+02 
7.237538e+01 -1.143111e+02 
7.263063e+01 -1.175386e+02 
7.288589e+01 -1.208571e+02 
7.314114e+01 -1.242693e+02 
7.339640e+01 -1.277778e+02 
7.365165e+01 -1.313853e+02 
7.390691e+01 -1.350947e+02 
7.416216e+01 -1.389087e+02 
7.441742e+01 -1.428304e+02 
7.467267e+01 -1.468628e+02 
7.492793e+01 -1.510089e+02 
7.518318e+01 -1.552721e+02 
7.543844e+01 -1.596556e+02 
7.569369e+01 -1.641629e+02 
7.594895e+01 -1.687973e+02 
7.620420e+01 -1.735625e+02 
7.645946e+01 -1.784623e+02 
7.671471e+01 -1.835003e+02 
7.696997e+01 -1.886805e+02 
7.722523e+01 -1.940069e+02 
7.748048e+01 -1.994837e+02 
7.773574e+01 -2.051150e+02 
7.799099e+01 -2.109052e+02 
7.824625e+01 -2.168589e+02 
7.850150e+01 -2.229806e+02 
7.875676e+01 -2.292751e+02 
7.901201e+01 -2.357472e+02 
7.926727e+01 -2.424020e+02 
7.952252e+01 -2.492447e+02 
7.977778e+01 -2.562804e+02 
8.003303e+01 -2.635147e+02 
8.028829e+01 -2.709532e+02 
8.054354e+01 -2.786017e+02 
8.079880e+01 -2.864660e+02 
8.105405e+01 -2.945522e+02 
8.130931e+01 -3.028667e+02 
8.156456e+01 -3.114159e+02 
8.181982e+01 -3.202063e+02 
8.207508e+01 -3.292448e+02 
8.233033e+01 -3.385385e+02 
8.258559e+01 -3.480944e+02 
8.284084e+01 -3.579200e+02 
8.309610e+01 -3.680230e+02 
8.335135e+01 -3.784110e+02 
8.360661e+01 -3.890923e+02 
8.386186e+01 -4.000750e+02 
8.411712e+01 -4.113678e+02 
8.437237e+01 -4.229792e+02 
8.462763e+01 -4.349183e+02 
8.488288e+01 -4.471944e+02 
8.513814e+01 -4.598170e+02 
8.539339e+01 -4.727958e+02 
8.564865e+01 -4.861410e+02 
8.590390e+01 -4.998628e+02 
8.615916e+01 -5.139718e+02 
8.641441e+01 -5.284791e+02 
8.666967e+01 -5.433958e+02 
8.692492e+01 -5.587335e+02 
8.718018e+01 -5.745041e+02 
8.743544e+01 -5.907199e+02 
8.769069e+01 -6.073932e+02 
8.794595e+01 -6.245372e+02 
8.820120e+01 -6.421650e+02 
8.845646e+01 -6.602903e+02 
8.871171e+01 -6.789272e+02 
8.896697e+01 -6.980901e+02 
8.922222e+01 -7.177938e+02 
8.947748e+01 -7.380537e+02 
8.973273e+01 -7.588853e+02 
8.998799e+01 -7.803049e+02 
9.024324e+01 -8.023290e+02 
9.049850e+01 -8.249747e+02 
9.075375e+01 -8.482596e+02 
9.100901e+01 -8.722016e+02 
9.126426e+01 -8.968194e+02 
9.151952e+01 -9.221320e+02 
9.177477e+01 -9.481589e+02 
9.203003e+01 -9.749205e+02 
9.228529e+01 -1.002437e+03 
9.254054e+01 -1.030731e+03 
9.279580e+01 -1.059823e+03 
9.305105e+01 -1.089736e+03 
9.330631e+01 -1.120493e+03 
9.356156e+01 -1.152119e+03 
9.381682e+01 -1.184637e+03 
9.407207e+01 -1.218072e+03 
9.432733e+01 -1.252452e+03 
9.458258e+01 -1.287802e+03 
9.483784e+01 -1.324149e+03 
9.509309e+01 -1.361522e+03 
9.534835e+01 -1.399951e+03 
9.560360e+01 -1.439463e+03 
9.585886e+01 -1.480091e+03 
9.611411e+01 -1.521866e+03 
9.636937e+01 -1.564819e+03 
9.662462e+01 -1.608985e+03 
9.687988e+01 -1.654397e+03 
9.713514e+01 -1.701091e+03 
9.739039e+01 -1.749103e+03 
9.764565e+01 -1.798470e+03 
9.790090e+01 -1.849231e+03 
9.815616e+01 -1.901424e+03 
9.841141e+01 -1.955090e+03 
9.866667e+01 -2.010270e+03 
9.892192e+01 -2.067008e+03 
9.917718e+01 -2.125348e+03 
9.943243e+01 -2.185334e+03 
9.968769e+01 -2.247013e+03 
9.994294e+01 -2.310432e+03 
1.001982e+02 -2.375642e+03 
1.004535e+02 -2.442692e+03 
1.007087e+02 -2.511635e+03 
1.009640e+02 -2.582523e+03 
1.012192e+02 -2.655412e+03 
1.014745e+02 -2.730358e+03 
1.017297e+02 -2.807419e+03 
1.019850e+02 -2.886656e+03 
1.022402e+02 -2.968129e+03 
1.024955e+02 -3.051901e+03 
1.027508e+02 -3.138037e+03 
1.030060e+02 -3.226605e+03 
1.032613e+02 -3.317672e+03 
1.035165e+02 -3.411309e+03 
1.037718e+02 -3.507590e+03 
1.040270e+02 -3.606587e+03 
1.042823e+02 -3.708379e+03 
1.045375e+02 -3.813044e+03 
1.047928e+02 -3.920662e+03 
1.050480e+02 -4.031318e+03 
1.053033e+02 -4.145097e+03 
1.055586e+02 -4.262088e+03 
1.058138e+02 -4.382380e+03 
1.060691e+02 -4.506067e+03 
1.063243e+02 -4.633245e+03 
1.065796e+02 -4.764013e+03 
1.068348e+02 -4.898471e+03 
1.070901e+02 -5.036724e+03 
1.073453e+02 -5.178879e+03 
1.076006e+02 -5.325047e+03 
1.078559e+02 -5.475339e+03 
1.081111e+02 -5.629874e+03 
1.083664e+02 -5.788769e+03 
1.086216e+02 -5.952150e+03 
1.088769e+02 -6.120142e+03 
1.091321e+02 -6.292874e+03 
1.093874e+02 -6.470483e+03 
1.096426e+02 -6.653103e+03 
1.098979e+02 -6.840878e+03 
1.101532e+02 -7.033953e+03 
1.104084e+02 -7.232477e+03 
1.106637e+02 -7.436604e+03 
1.109189e+02 -7.646492e+03 
1.111742e+02 -7.862304e+03 
1.114294e+02 -8.084207e+03 
1.116847e+02 -8.312372e+03 
1.119399e+02 -8.546978e+03 
1.121952e+02 -8.788205e+03 
1.124505e+02 -9.036240e+03 
1.127057e+02 -9.291275e+03 
1.129610e+02 -9.553508e+03 
1.132162e+02 -9.823143e+03 
1.134715e+02 -1.010039e+04 
1.137267e+02 -1.038546e+04 
1.139820e+02 -1.067857e+04 
1.142372e+02 -1.097996e+04 
1.144925e+02 -1.128985e+04 
1.147477e+02 -1.160849e+04 
1.150030e+02 -1.193613e+04 
1.152583e+02 -1.227301e+04 
1.155135e+02 -1.261940e+04 
1.157688e+02 -1.297556e+04 
1.160240e+02 -1.334178e+04 
1.162793e+02 -1.371833e+04 
1.165345e+02 -1.410551e+04 
1.167898e+02 -1.450362e+04 
1.170450e+02 -1.491296e+04 
1.173003e+02 -1.533386e+04 
1.175556e+02 -1.576664e+04 
1.178108e+02 -1.621163e+04 
1.180661e+02 -1.666918e+04 
1.183213e+02 -1.713964e+04 
1.185766e+02 -1.762338e+04 
1.188318e+02 -1.812078e+04 
1.190871e+02 -1.863221e+04 
1.193423e+02 -1.915808e+04 
1.195976e+02 -1.969879e+04 
1.198529e+02 -2.025476e+04 
1.201081e+02 -2.082642e+04 
1.203634e+02 -2.141421e+04 
1.206186e+02 -2.201860e+04 
1.208739e+02 -2.264004e+04 
1.211291e+02 -2.327902e+04 
1.213844e+02 -2.393604e+04 
1.216396e+02 -2.461160e+04 
1.218949e+02 -2.530622e+04 
1.221502e+02 -2.602046e+04 
1.224054e+02 -2.675485e+04 
1.226607e+02 -2.750996e+04 
1.229159e+02 -2.828639e+04 
1.231712e+02 -2.908473e+04 
1.234264e+02 -2.990561e+04 
1.236817e+02 -3.074965e+04 
1.239369e+02 -3.161751e+04 
1.241922e+02 -3.250987e+04 
1.244474e+02 -3.342741e+04 
1.247027e+02 -3.437085e+04 
1.249580e+02 -3.534092e+04 
1.252132e+02 -3.633836e+04 
1.254685e+02 -3.736396e+04 
1.257237e+02 -3.841850e+04 
1.259790e+02 -3.950281e+04 
1.262342e+02 -4.061772e+04 
1.264895e+02 -4.176409e+04 
1.267447e+02 -4.294282e+04 
1.270000e+02 -4.415482e+04 
1.270000e+02 -3.989031e+04 
1.267447e+02 -3.879537e+04 
1.264895e+02 -3.773048e+04 
1.262342e+02 -3.669482e+04 
1.259790e+02 -3.568759e+04 
1.257237e+02 -3.470801e+04 
1.254685e+02 -3.375532e+04 
1.252132e+02 -3.282877e+04 
1.249580e+02 -3.192766e+04 
1.247027e+02 -3.105129e+04 
1.244474e+02 -3.019897e+04 
1.241922e+02 -2.937004e+04 
1.239369e+02 -2.856387e+04 
1.236817e+02 -2.777982e+04 
1.234264e+02 -2.701730e+04 
1.231712e+02 -2.627570e+04 
1.229159e+02 -2.555447e+04 
1.226607e+02 -2.485303e+04 
1.224054e+02 -2.417084e+04 
1.221502e+02 -2.350738e+04 
1.218949e+02 -2.286213e+04 
1.216396e+02 -2.223459e+04 
1.213844e+02 -2.162428e+04 
1.211291e+02 -2.103072e+04 
1.208739e+02 -2.045345e+04 
1.206186e+02 -1.989202e+04 
1.203634e+02 -1.934601e+04 
1.201081e+02 -1.881498e+04 
1.198529e+02 -1.829853e+04 
1.195976e+02 -1.779626e+04 
1.193423e+02 -1.730777e+04 
1.190871e+02 -1.683270e+04 
1.188318e+02 -1.637066e+04 
1.185766e+02 -1.592130e+04 
1.183213e+02 -1.548428e+04 
1.180661e+02 -1.505925e+04 
1.178108e+02 -1.464589e+04 
1.175556e+02 -1.424388e+04 
1.173003e+02 -1.385290e+04 
1.170450e+02 -1.347266e+04 
1.167898e+02 -1.310285e+04 
1.165345e+02 -1.274319e+04 
1.162793e+02 -1.239340e+04 
1.160240e+02 -1.205322e+04 
1.157688e+02 -1.172237e+04 
1.155135e+02 -1.140061e+04 
1.152583e+02 -1.108767e+04 
1.150030e+02 -1.078333e+04 
1.147477e+02 -1.048734e+04 
1.144925e+02 -1.019947e+04 
1.142372e+02 -9.919507e+03 
1.139820e+02 -9.647227e+03 
1.137267e+02 -9.382422e+03 
1.134715e+02 -9.124884e+03 
1.132162e+02 -8.874416e+03 
1.129610e+02 -8.630823e+03 
1.127057e+02 -8.393917e+03 
1.124505e+02 -8.163513e+03 
1.121952e+02 -7.939433e+03 
1.119399e+02 -7.721504e+03 
1.116847e+02 -7.509557e+03 
1.114294e+02 -7.303428e+03 
1.111742e+02 -7.102957e+03 
1.109189e+02 -6.907988e+03 
1.106637e+02 -6.718371e+03 
1.104084e+02 -6.533959e+03 
1.101532e+02 -6.354609e+03 
1.098979e+02 -6.180181e+03 
1.096426e+02 -6.010542e+03 
1.093874e+02 -5.845559e+03 
1.091321e+02 -5.685104e+03 
1.088769e+02 -5.529054e+03 
1.086216e+02 -5.377287e+03 
1.083664e+02 -5.229686e+03 
1.081111e+02 -5.086136e+03 
1.078559e+02 -4.946527e+03 
1.076006e+02 -4.810750e+03 
1.073453e+02 -4.678699e+03 
1.070901e+02 -4.550274e+03 
1.068348e+02 -4.425373e+03 
1.065796e+02 -4.303901e+03 
1.063243e+02 -4.185763e+03 
1.060691e+02 -4.070868e+03 
1.058138e+02 -3.959127e+03 
1.055586e+02 -3.850452e+03 
1.053033e+02 -3.744761e+03 
1.050480e+02 -3.641971e+03 
1.047928e+02 -3.542002e+03 
1.045375e+02 -3.444777e+03 
1.042823e+02 -3.350221e+03 
1.040270e+02 -3.258261e+03 
1.037718e+02 -3.168825e+03 
1.035165e+02 -3.081843e+03 
1.032613e+02 -2.997249e+03 
1.030060e+02 -2.914977e+03 
1.027508e+02 -2.834964e+03 
1.024955e+02 -2.757146e+03 
1.022402e+02 -2.681465e+03 
1.019850e+02 -2.607861e+03 
1.017297e+02 -2.536277e+03 
1.014745e+02 -2.466659e+03 
1.012192e+02 -2.398951e+03 
1.009640e+02 -2.333101e+03 
1.007087e+02 -2.269060e+03 
1.004535e+02 -2.206776e+03 
1.001982e+02 -2.146201e+03 
9.994294e+01 -2.087290e+03 
9.968769e+01 -2.029995e+03 
9.943243e+01 -1.974273e+03 
9.917718e+01 -1.920081e+03 
9.892192e+01 -1.867376e+03 
9.866667e+01 -1.816117e+03 
9.841141e+01 -1.766266e+03 
9.815616e+01 -1.717783e+03 
9.790090e+01 -1.670631e+03 
9.764565e+01 -1.624773e+03 
9.739039e+01 -1.580174e+03 
9.713514e+01 -1.536799e+03 
9.687988e+01 -1.494615e+03 
9.662462e+01 -1.453589e+03 
9.636937e+01 -1.413688e+03 
9.611411e+01 -1.374883e+03 
9.585886e+01 -1.337143e+03 
9.560360e+01 -1.300439e+03 
9.534835e+01 -1.264743e+03 
9.509309e+01 -1.230026e+03 
9.483784e+01 -1.196262e+03 
9.458258e+01 -1.163425e+03 
9.432733e+01 -1.131490e+03 
9.407207e+01 -1.100431e+03 
9.381682e+01 -1.070224e+03 
9.356156e+01 -1.040847e+03 
9.330631e+01 -1.012276e+03 
9.305105e+01 -9.844891e+02 
9.279580e+01 -9.574650e+02 
9.254054e+01 -9.311827e+02 
9.228529e+01 -9.056218e+02 
9.203003e+01 -8.807626e+02 
9.177477e+01 -8.565857e+02 
9.151952e+01 -8.330724e+02 
9.126426e+01 -8.102046e+02 
9.100901e+01 -7.879644e+02 
9.075375e+01 -7.663347e+02 
9.049850e+01 -7.452987e+02 
9.024324e+01 -7.248401e+02 
8.998799e+01 -7.049431e+02 
8.973273e+01 -6.855923e+02 
8.947748e+01 -6.667726e+02 
8.922222e+01 -6.484694e+02 
8.896697e+01 -6.306687e+02 
8.871171e+01 -6.133566e+02 
8.845646e+01 -5.965197e+02 
8.820120e+01 -5.801449e+02 
8.794595e+01 -5.642196e+02 
8.769069e+01 -5.487314e+02 
8.743544e+01 -5.336684e+02 
8.718018e+01 -5.190188e+02 
8.692492e+01 -5.047713e+02 
8.666967e+01 -4.909149e+02 
8.641441e+01 -4.774389e+02 
8.615916e+01 -4.643328e+02 
8.590390e+01 -4.515864e+02 
8.564865e+01 -4.391898e+02 
8.539339e+01 -4.271336e+02 
8.513814e+01 -4.154082e+02 
8.488288e+01 -4.040048e+02 
8.462763e+01 -3.929143e+02 
8.437237e+01 -3.821282e+02 
8.411712e+01 -3.716383e+02 
8.386186e+01 -3.614362e+02 
8.360661e+01 -3.515142e+02 
8.335135e+01 -3.418645e+02 
8.309610e+01 -3.324797e+02 
8.284084e+01 -3.233525e+02 
8.258559e+01 -3.144759e+02 
8.233033e+01 -3.058429e+02 
8.207508e+01 -2.974468e+02 
8.181982e+01 -2.892812e+02 
8.156456e+01 -2.813398e+02 
8.130931e+01 -2.736163e+02 
8.105405e+01 -2.661049e+02 
8.079880e+01 -2.587996e+02 
8.054354e+01 -2.516948e+02 
8.028829e+01 -2.447851e+02 
8.003303e+01 -2.380650e+02 
7.977778e+01 -2.315294e+02 
7.952252e+01 -2.251731e+02 
7.926727e+01 -2.189914e+02 
7.901201e+01 -2.129793e+02 
7.875676e+01 -2.071323e+02 
7.850150e+01 -2.014457e+02 
7.824625e+01 -1.959152e+02 
7.799099e+01 -1.905366e+02 
7.773574e+01 -1.853056e+02 
7.748048e+01 -1.802181e+02 
7.722523e+01 -1.752703e+02 
7.696997e+01 -1.704583e+02 
7.671471e+01 -1.657784e+02 
7.645946e+01 -1.612270e+02 
7.620420e+01 -1.568005e+02 
7.594895e+01 -1.524955e+02 
7.569369e+01 -1.483086e+02 
7.543844e+01 -1.442367e+02 
7.518318e+01 -1.402766e+02 
7.492793e+01 -1.364251e+02 
7.467267e+01 -1.326794e+02 
7.441742e+01 -1.290365e+02 
7.416216e+01 -1.254935e+02 
7.390691e+01 -1.220479e+02 
7.365165e+01 -1.186968e+02 
7.339640e+01 -1.154377e+02 
7.314114e+01 -1.122680e+02 
7.288589e+01 -1.091854e+02 
7.263063e+01 -1.061873e+02 
7.237538e+01 -1.032716e+02 
7.212012e+01 -1.004359e+02 
7.186486e+01 -9.767801e+01 
7.160961e+01 -9.499584e+01 
7.135435e+01 -9.238730e+01 
7.109910e+01 -8.985035e+01 
7.084384e+01 -8.738304e+01 
7.058859e+01 -8.498345e+01 
7.033333e+01 -8.264973e+01 
7.007808e+01 -8.038007e+01 
6.982282e+01 -7.817271e+01 
6.956757e+01 -7.602594e+01 
6.931231e+01 -7.393809e+01 
6.905706e+01 -7.190755e+01 
6.880180e+01 -6.993275e+01 
6.854655e+01 -6.801215e+01 
6.829129e+01 -6.614428e+01 
6.803604e+01 -6.432767e+01 
6.778078e+01 -6.256093e+01 
6.752553e+01 -6.084268e+01 
6.727027e+01 -5.917159e+01 
6.701502e+01 -5.754638e+01 
6.675976e+01 -5.596577e+01 
6.650450e+01 -5.442855e+01 
6.624925e+01 -5.293353e+01 
6.599399e+01 -5.147954e+01 
6.573874e+01 -5.006546e+01 
6.548348e+01 -4.869020e+01 
6.522823e+01 -4.735269e+01 
6.497297e+01 -4.605189e+01 
6.471772e+01 -4.478679e+01 
6.446246e+01 -4.355642e+01 
6.420721e+01 -4.235982e+01 
6.395195e+01 -4.119607e+01 
6.369670e+01 -4.006426e+01 
6.344144e+01 -3.896352e+01 
6.318619e+01 -3.789299e+01 
6.293093e+01 -3.685185e+01 
6.267568e+01 -3.583928e+01 
6.242042e+01 -3.485451e+01 
6.216517e+01 -3.389677e+01 
6.190991e+01 -3.296532e+01 
6.165465e+01 -3.205943e+01 
6.139940e+01 -3.117842e+01 
6.114414e+01 -3.032158e+01 
6.088889e+01 -2.948826e+01 
6.063363e+01 -2.867782e+01 
6.037838e+01 -2.788962e+01 
6.012312e+01 -2.712306e+01 
5.986787e+01 -2.637754e+01 
5.961261e+01 -2.565248e+01 
5.935736e+01 -2.494732e+01 
5.910210e+01 -2.426152e+01 
5.884685e+01 -2.359455e+01 
5.859159e+01 -2.294588e+01 
5.833634e+01 -2.231501e+01 
5.808108e+01 -2.170147e+01 
5.782583e+01 -2.110476e+01 
5.757057e+01 -2.052443e+01 
5.731532e+01 -1.996004e+01 
5.706006e+01 -1.941113e+01 
5.680480e+01 -1.887729e+01 
5.654955e+01 -1.835811e+01 
5.629429e+01 -1.785317e+01 
5.603904e+01 -1.736210e+01 
5.578378e+01 -1.688450e+01 
5.552853e+01 -1.642002e+01 
5.527327e+01 -1.596828e+01 
5.501802e+01 -1.552894e+01 
5.476276e+01 -1.510167e+01 
5.450751e+01 -1.468612e+01 
5.425225e+01 -1.428198e+01 
5.399700e+01 -1.388893e+01 
5.374174e+01 -1.350667e+01 
5.348649e+01 -1.313490e+01 
5.323123e+01 -1.277333e+01 
5.297598e+01 -1.242169e+01 
5.272072e+01 -1.207971e+01 
5.246547e+01 -1.174711e+01 
5.221021e+01 -1.142364e+01 
5.195495e+01 -1.110905e+01 
5.169970e+01 -1.080309e+01 
5.144444e+01 -1.050553e+01 
5.118919e+01 -1.021614e+01 
5.093393e+01 -9.934692e+00 
5.067868e+01 -9.660970e+00 
5.042342e+01 -9.394762e+00 
5.016817e+01 -9.135860e+00 
4.991291e+01 -8.884065e+00 
4.965766e+01 -8.639182e+00 
4.940240e+01 -8.401020e+00 
4.914715e+01 -8.169396e+00 
4.889189e+01 -7.944129e+00 
4.863664e+01 -7.725046e+00 
4.838138e+01 -7.511976e+00 
4.812613e+01 -7.304754e+00 
4.787087e+01 -7.103221e+00 
4.761562e+01 -6.907220e+00 
4.736036e+01 -6.716598e+00 
4.710511e+01 -6.531209e+00 
4.684985e+01 -6.350909e+00 
4.659459e+01 -6.175557e+00 
4.633934e+01 -6.005019e+00 
4.608408e+01 -5.839162e+00 
4.582883e+01 -5.677857e+00 
4.557357e+01 -5.520980e+00 
4.531832e+01 -5.368409e+00 
4.506306e+01 -5.220026e+00 
4.480781e+01 -5.075716e+00 
4.455255e+01 -4.935367e+00 
4.429730e+01 -4.798870e+00 
4.404204e+01 -4.666120e+00 
4.378679e+01 -4.537014e+00 
4.353153e+01 -4.411452e+00 
4.327628e+01 -4.289336e+00 
4.302102e+01 -4.170572e+00 
4.276577e+01 -4.055068e+00 
4.251051e+01 -3.942735e+00 
4.225526e+01 -3.833485e+00 
4.200000e+01 -3.727234e+00 
4.174474e+01 -3.623899e+00 
4.148949e+01 -3.523400e+00 
4.123423e+01 -3.425660e+00 
4.097898e+01 -3.330603e+00 
4.072372e+01 -3.238155e+00 
4.046847e+01 -3.148245e+00 
4.021321e+01 -3.060803e+00 
3.995796e+01 -2.975761e+00 
3.970270e+01 -2.893053e+00 
3.944745e+01 -2.812615e+00 
3.919219e+01 -2.734385e+00 
3.893694e+01 -2.658303e+00 
3.868168e+01 -2.584309e+00 
3.842643e+01 -2.512346e+00 
3.817117e+01 -2.442358e+00 
3.791592e+01 -2.374291e+00 
3.766066e+01 -2.308093e+00 
3.740541e+01 -2.243711e+00 
3.715015e+01 -2.181097e+00 
3.689489e+01 -2.120202e+00 
3.663964e+01 -2.060978e+00 
3.638438e+01 -2.003379e+00 
3.612913e+01 -1.947362e+00 
3.587387e+01 -1.892882e+00 
3.561862e+01 -1.839898e+00 
3.536336e+01 -1.788368e+00 
3.510811e+01 -1.738252e+00 
3.485285e+01 -1.689512e+00 
3.459760e+01 -1.642110e+00 
3.434234e+01 -1.596009e+00 
3.408709e+01 -1.551173e+00 
3.383183e+01 -1.507568e+00 
3.357658e+01 -1.465160e+00 
3.332132e+01 -1.423916e+00 
3.306607e+01 -1.383804e+00 
3.281081e+01 -1.344793e+00 
3.255556e+01 -1.306852e+00 
3.230030e+01 -1.269954e+00 
3.204505e+01 -1.234068e+00 
3.178979e+01 -1.199167e+00 
3.153453e+01 -1.165223e+00 
3.127928e+01 -1.132212e+00 
3.102402e+01 -1.100107e+00 
3.076877e+01 -1.068883e+00 
3.051351e+01 -1.038516e+00 
3.025826e+01 -1.008982e+00 
3.000300e+01 -9.802591e-01 
2.974775e+01 -9.523245e-01 
2.949249e+01 -9.251567e-01 
2.923724e+01 -8.987346e-01 
2.898198e+01 -8.730377e-01 
2.872673e+01 -8.480461e-01 
2.847147e+01 -8.237405e-01 
2.821622e+01 -8.001019e-01 
2.796096e+01 -7.771122e-01 
2.770571e+01 -7.547535e-01 
2.745045e+01 -7.330085e-01 
2.719520e+01 -7.118603e-01 
2.693994e+01 -6.912925e-01 
2.668468e+01 -6.712893e-01 
2.642943e+01 -6.518350e-01 
2.617417e+01 -6.329147e-01 
2.591892e+01 -6.145137e-01 
2.566366e+01 -5.966178e-01 
2.540841e+01 -5.792130e-01 
2.515315e+01 -5.622858e-01 
2.489790e+01 -5.458233e-01 
2.464264e+01 -5.298125e-01 
2.438739e+01 -5.142412e-01 
2.413213e+01 -4.990972e-01 
2.387688e+01 -4.843689e-01 
2.362162e+01 -4.700447e-01 
2.336637e+01 -4.561136e-01 
2.311111e+01 -4.425649e-01 
2.285586e+01 -4.293879e-01 
2.260060e+01 -4.165726e-01 
2.234535e+01 -4.041090e-01 
2.209009e+01 -3.919874e-01 
2.183483e+01 -3.801984e-01 
2.157958e+01 -3.687329e-01 
2.132432e+01 -3.575820e-01 
2.106907e+01 -3.467371e-01 
2.081381e+01 -3.361897e-01 
2.055856e+01 -3.259318e-01 
2.030330e+01 -3.159553e-01 
2.004805e+01 -3.062525e-01 
1.979279e+01 -2.968160e-01 
1.953754e+01 -2.876383e-01 
1.928228e+01 -2.787124e-01 
1.902703e+01 -2.700314e-01 
1.877177e+01 -2.615885e-01 
1.851652e+01 -2.533772e-01 
1.826126e+01 -2.453911e-01 
1.800601e+01 -2.376240e-01 
1.775075e+01 -2.300700e-01 
1.749550e+01 -2.227232e-01 
1.724024e+01 -2.155778e-01 
1.698498e+01 -2.086283e-01 
1.672973e+01 -2.018694e-01 
1.647447e+01 -1.952958e-01 
1.621922e+01 -1.889024e-01 
1.596396e+01 -1.826842e-01 
1.570871e+01 -1.766365e-01 
1.545345e+01 -1.707545e-01 
1.519820e+01 -1.650337e-01 
1.494294e+01 -1.594696e-01 
1.468769e+01 -1.540580e-01 
1.443243e+01 -1.487946e-01 
1.417718e+01 -1.436753e-01 
1.392192e+01 -1.386961e-01 
1.366667e+01 -1.338533e-01 
1.341141e+01 -1.291430e-01 
1.315616e+01 -1.245615e-01 
1.290090e+01 -1.201054e-01 
1.264565e+01 -1.157712e-01 
1.239039e+01 -1.115554e-01 
1.213514e+01 -1.074548e-01 
1.187988e+01 -1.034662e-01 
1.162462e+01 -9.958651e-02 
1.136937e+01 -9.581269e-02 
1.111411e+01 -9.214181e-02 
1.085886e+01 -8.857098e-02 
1.060360e+01 -8.509743e-02 
1.034835e+01 -8.171843e-02 
1.009309e+01 -7.843134e-02 
9.837838e+00 -7.523358e-02 
9.582583e+00 -7.212264e-02 
9.327327e+00 -6.909606e-02 
9.072072e+00 -6.615148e-02 
8.816817e+00 -6.328655e-02 
8.561562e+00 -6.049901e-02 
8.306306e+00 -5.778665e-02 
8.051051e+00 -5.514731e-02 
7.795796e+00 -5.257889e-02 
7.540541e+00 -5.007934e-02 
7.285285e+00 -4.764663e-02 
7.030030e+00 -4.527883e-02 
6.774775e+00 -4.297402e-02 
6.519520e+00 -4.073032e-02 
6.264264e+00 -3.854592e-02 
6.009009e+00 -3.641905e-02 
5.753754e+00 -3.434795e-02 
5.498498e+00 -3.233096e-02 
5.243243e+00 -3.036642e-02 
4.987988e+00 -2.845273e-02 
4.732733e+00 -2.658835e-02 
4.477477e+00 -2.477179e-02 
4.222222e+00 -2.300159e-02 
3.966967e+00 -2.127637e-02 
3.711712e+00 -1.959480e-02 
3.456456e+00 -1.795562e-02 
3.201201e+00 -1.635761e-02 
2.945946e+00 -1.479964e-02 
2.690691e+00 -1.328063e-02 
2.435435e+00 -1.179955e-02 
2.180180e+00 -1.035545e-02 
1.924925e+00 -8.947417e-03 
1.669670e+00 -7.574600e-03 
1.414414e+00 -6.236182e-03 
1.159159e+00 -4.931388e-03 
9.039039e-01 -3.659474e-03 
6.486486e-01 -2.419723e-03 
3.933934e-01 -1.211442e-03 
1.381381e-01 -3.395171e-05 
-1.171171e-01 1.113410e-03 
-3.723724e-01 2.231294e-03 
-6.276276e-01 3.320342e-03 
-8.828829e-01 4.381189e-03 
-1.138138e+00 5.414462e-03 
-1.393393e+00 6.420779e-03 
-1.648649e+00 7.400755e-03 
-1.903904e+00 8.354996e-03 
-2.159159e+00 9.284103e-03 
-2.414414e+00 1.018867e-02 
-2.669670e+00 1.106928e-02 
-2.924925e+00 1.192651e-02 
-3.180180e+00 1.276093e-02 
-3.435435e+00 1.357311e-02 
-3.690691e+00 1.436359e-02 
-3.945946e+00 1.513291e-02 
-4.201201e+00 1.588161e-02 
-4.456456e+00 1.661020e-02 
-4.711712e+00 1.731921e-02 
-4.966967e+00 1.800913e-02 
-5.222222e+00 1.868046e-02 
-5.477477e+00 1.933367e-02 
-5.732733e+00 1.996923e-02 
-5.987988e+00 2.058761e-02 
-6.243243e+00 2.118926e-02 
-6.498498e+00 2.177461e-02 
-6.753754e+00 2.234410e-02 
-7.009009e+00 2.289813e-02 
-7.264264e+00 2.343714e-02 
-7.519520e+00 2.396150e-02 
-7.774775e+00 2.447161e-02 
-8.030030e+00 2.496786e-02 
-8.285285e+00 2.545060e-02 
-8.540541e+00 2.592021e-02 
-8.795796e+00 2.637703e-02 
-9.051051e+00 2.682141e-02 
-9.306306e+00 2.725368e-02 
-9.561562e+00 2.767417e-02 
-9.816817e+00 2.808319e-02 
-1.007207e+01 2.848106e-02 
-1.032733e+01 2.886807e-02 
-1.058258e+01 2.924452e-02 
-1.083784e+01 2.961069e-02 
-1.109309e+01 2.996686e-02 
-1.134835e+01 3.031330e-02 
-1.160360e+01 3.065028e-02 
-1.185886e+01 3.097806e-02 
-1.211411e+01 3.129687e-02 
-1.236937e+01 3.160697e-02 
-1.262462e+01 3.190859e-02 
-1.287988e+01 3.220197e-02 
-1.313514e+01 3.248732e-02 
-1.339039e+01 3.276487e-02 
-1.364565e+01 3.303482e-02 
-1.390090e+01 3.329739e-02 
-1.415616e+01 3.355277e-02 
-1.441141e+01 3.380117e-02 
-1.466667e+01 3.404276e-02 
-1.492192e+01 3.427774e-02 
-1.517718e+01 3.450629e-02 
-1.543243e+01 3.472859e-02 
-1.568769e+01 3.494479e-02 
-1.594294e+01 3.515508e-02 
-1.619820e+01 3.535960e-02 
-1.645345e+01 3.555853e-02 
-1.670871e+01 3.575200e-02 
-1.696396e+01 3.594018e-02 
-1.721922e+01 3.612320e-02 
-1.747447e+01 3.630120e-02 
-1.772973e+01 3.647433e-02 
-1.798498e+01 3.664272e-02 
-1.824024e+01 3.680649e-02 
-1.849550e+01 3.696577e-02 
-1.875075e+01 3.712069e-02 
-1.900601e+01 3.727136e-02 
-1.926126e+01 3.741790e-02 
-1.951652e+01 3.756043e-02 
-1.977177e+01 3.769905e-02 
-2.002703e+01 3.783386e-02 
-2.028228e+01 3.796499e-02 
-2.053754e+01 3.809252e-02 
-2.079279e+01 3.821655e-02 
-2.104805e+01 3.833718e-02 
-2.130330e+01 3.845450e-02 
-2.155856e+01 3.856861e-02 
-2.181381e+01 3.867959e-02 
-2.206907e+01 3.878752e-02 
-2.232432e+01 3.889250e-02 
-2.257958e+01 3.899459e-02 
-2.283483e+01 3.909389e-02 
-2.309009e+01 3.919046e-02 
-2.334535e+01 3.928439e-02 
-2.360060e+01 3.937574e-02 
-2.385586e+01 3.946458e-02 
-2.411111e+01 3.955099e-02 
-2.436637e+01 3.963502e-02 
-2.462162e+01 3.971676e-02 
-2.487688e+01 3.979625e-02 
-2.513213e+01 3.987355e-02 
-2.538739e+01 3.994874e-02 
-2.564264e+01 4.002187e-02 
-2.589790e+01 4.009299e-02 
-2.615315e+01 4.016216e-02 
-2.640841e+01 4.022943e-02 
-2.666366e+01 4.029486e-02 
-2.691892e+01 4.035849e-02 
-2.717417e+01 4.042038e-02 
-2.742943e+01 4.048056e-02 
-2.768468e+01 4.053910e-02 
-2.793994e+01 4.059603e-02 
-2.819520e+01 4.065140e-02 
-2.845045e+01 4.070525e-02 
-2.870571e+01 4.075762e-02 
-2.896096e+01 4.080856e-02 
-2.921622e+01 4.085809e-02 
-2.947147e+01 4.090627e-02 
-2.972673e+01 4.095313e-02 
-2.998198e+01 4.099870e-02 
-3.023724e+01 4.104302e-02 
-3.049249e+01 4.108613e-02 
-3.074775e+01 4.112805e-02 
-3.100300e+01 4.116882e-02 
-3.125826e+01 4.120847e-02 
-3.151351e+01 4.124704e-02 
-3.176877e+01 4.128454e-02 
-3.202402e+01 4.132102e-02 
-3.227928e+01 4.135650e-02 
-3.253453e+01 4.139100e-02 
-3.278979e+01 4.142456e-02 
-3.304505e+01 4.145719e-02 
-3.330030e+01 4.148893e-02 
-3.355556e+01 4.151980e-02 
-3.381081e+01 4.154982e-02 
-3.406607e+01 4.157902e-02 
-3.432132e+01 4.160741e-02 
-3.457658e+01 4.163503e-02 
-3.483183e+01 4.166189e-02 
-3.508709e+01 4.168801e-02 
-3.534234e+01 4.171342e-02 
-3.559760e+01 4.173813e-02 
-3.585285e+01 4.176216e-02 
-3.610811e+01 4.178553e-02 
-3.636336e+01 4.180826e-02 
-3.661862e+01 4.183036e-02 
-3.687387e+01 4.185186e-02 
-3.712913e+01 4.187277e-02 
-3.738438e+01 4.189310e-02 
-3.763964e+01 4.191288e-02 
-3.789489e+01 4.193211e-02 
-3.815015e+01 4.195082e-02 
-3.840541e+01 4.196901e-02 
-3.866066e+01 4.198671e-02 
-3.891592e+01 4.200391e-02 
-3.917117e+01 4.202065e-02 
-3.942643e+01 4.203693e-02 
-3.968168e+01 4.205276e-02 
-3.993694e+01 4.206815e-02 
-4.019219e+01 4.208312e-02 
-4.044745e+01 4.209769e-02 
-4.070270e+01 4.211185e-02 
-4.095796e+01 4.212562e-02 
-4.121321e+01 4.213902e-02 
-4.146847e+01 4.215204e-02 
-4.172372e+01 4.216471e-02 
-4.197898e+01 4.217704e-02 
-4.223423e+01 4.218902e-02 
-4.248949e+01 4.220068e-02 
-4.274474e+01 4.221201e-02 
-4.300000e+01 4.222304e-02 
-4.325526e+01 4.223376e-02 
-4.351051e+01 4.224418e-02 
-4.376577e+01 4.225433e-02 
-4.402102e+01 4.226419e-02 
-4.427628e+01 4.227378e-02 
-4.453153e+01 4.228311e-02 
-4.478679e+01 4.229218e-02 
-4.504204e+01 4.230101e-02 
-4.529730e+01 4.230959e-02 
-4.555255e+01 4.231793e-02 
-4.580781e+01 4.232605e-02 
-4.606306e+01 4.233394e-02 
-4.631832e+01 4.234162e-02 
-4.657357e+01 4.234909e-02 
-4.682883e+01 4.235635e-02 
-4.708408e+01 4.236341e-02 
-4.733934e+01 4.237028e-02 
-4.759459e+01 4.237696e-02 
-4.784985e+01 4.238346e-02 
-4.810511e+01 4.238978e-02 
-4.836036e+01 4.239592e-02 
-4.861562e+01 4.240190e-02 
-4.887087e+01 4.240771e-02 
-4.912613e+01 4.241336e-02 
-4.938138e+01 4.241886e-02 
-4.963664e+01 4.242421e-02 
-4.989189e+01 4.242941e-02 
-5.014715e+01 4.243447e-02 
-5.040240e+01 4.243938e-02 
-5.065766e+01 4.244417e-02 
-5.091291e+01 4.244882e-02 
-5.116817e+01 4.245334e-02 
-5.142342e+01 4.245775e-02 
-5.167868e+01 4.246202e-02 
-5.193393e+01 4.246619e-02 
-5.218919e+01 4.247023e-02 
-5.244444e+01 4.247417e-02 
-5.269970e+01 4.247800e-02 
-5.295495e+01 4.248172e-02 
-5.321021e+01 4.248534e-02 
-5.346547e+01 4.248887e-02 
-5.372072e+01 4.249229e-02 
-5.397598e+01 4.249562e-02 
-5.423123e+01 4.249886e-02 
-5.448649e+01 4.250201e-02 
-5.474174e+01 4.250508e-02 
-5.499700e+01 4.250806e-02 
-5.525225e+01 4.251096e-02 
-5.550751e+01 4.251378e-02 
-5.576276e+01 4.251652e-02 
-5.601802e+01 4.251918e-02 
-5.627327e+01 4.252178e-02 
-5.652853e+01 4.252430e-02 
-5.678378e+01 4.252675e-02 
-5.703904e+01 4.252914e-02 
-5.729429e+01 4.253146e-02 
-5.754955e+01 4.253371e-02 
-5.780480e+01 4.253591e-02 
-5.806006e+01 4.253804e-02 
-5.831532e+01 4.254012e-02 
-5.857057e+01 4.254214e-02 
-5.882583e+01 4.254410e-02 
-5.908108e+01 4.254601e-02 
-5.933634e+01 4.254787e-02 
-5.959159e+01 4.254967e-02 
-5.984685e+01 4.255143e-02 
-6.010210e+01 4.255314e-02 
-6.035736e+01 4.255480e-02 
-6.061261e+01 4.255641e-02 
-6.086787e+01 4.255798e-02 
-6.112312e+01 4.255951e-02 
-6.137838e+01 4.256100e-02 
-6.163363e+01 4.256244e-02 
-6.188889e+01 4.256385e-02 
-6.214414e+01 4.256522e-02 
-6.239940e+01 4.256655e-02 
-6.265465e+01 4.256784e-02 
-6.290991e+01 4.256910e-02 
-6.316517e+01 4.257032e-02 
-6.342042e+01 4.257151e-02 
-6.367568e+01 4.257267e-02 
-6.393093e+01 4.257379e-02 
-6.418619e+01 4.257489e-02 
-6.444144e+01 4.257595e-02 
-6.469670e+01 4.257699e-02 
-6.495195e+01 4.257799e-02 
-6.520721e+01 4.257897e-02 
-6.546246e+01 4.257992e-02 
-6.571772e+01 4.258085e-02 
-6.597297e+01 4.258175e-02 
-6.622823e+01 4.258263e-02 
-6.648348e+01 4.258348e-02 
-6.673874e+01 4.258431e-02 
-6.699399e+01 4.258511e-02 
-6.724925e+01 4.258589e-02 
-6.750450e+01 4.258666e-02 
-6.775976e+01 4.258740e-02 
-6.801502e+01 4.258812e-02 
-6.827027e+01 4.258882e-02 
-6.852553e+01 4.258950e-02 
-6.878078e+01 4.259016e-02 
-6.903604e+01 4.259081e-02 
-6.929129e+01 4.259144e-02 
-6.954655e+01 4.259205e-02 
-6.980180e+01 4.259264e-02 
-7.005706e+01 4.259322e-02 
-7.031231e+01 4.259378e-02 
-7.056757e+01 4.259432e-02 
-7.082282e+01 4.259485e-02 
-7.107808e+01 4.259537e-02 
-7.133333e+01 4.259587e-02 
-7.158859e+01 4.259636e-02 
-7.184384e+01 4.259684e-02 
-7.209910e+01 4.259730e-02 
-7.235435e+01 4.259775e-02 
-7.260961e+01 4.259818e-02 
-7.286486e+01 4.259861e-02 
-7.312012e+01 4.259902e-02 
-7.337538e+01 4.259942e-02 
-7.363063e+01 4.259981e-02 
-7.388589e+01 4.260019e-02 
-7.414114e+01 4.260056e-02 
-7.439640e+01 4.260092e-02 
-7.465165e+01 4.260127e-02 
-7.490691e+01 4.260161e-02 
-7.516216e+01 4.260194e-02 
-7.541742e+01 4.260226e-02 
-7.567267e+01 4.260258e-02 
-7.592793e+01 4.260288e-02 
-7.618318e+01 4.260318e-02 
-7.643844e+01 4.260346e-02 
-7.669369e+01 4.260374e-02 
-7.694895e+01 4.260402e-02 
-7.720420e+01 4.260428e-02 
-7.745946e+01 4.260454e-02 
-7.771471e+01 4.260479e-02 
-7.796997e+01 4.260503e-02 
-7.822523e+01 4.260527e-02 
-7.848048e+01 4.260550e-02 
-7.873574e+01 4.260572e-02 
-7.899099e+01 4.260594e-02 
-7.924625e+01 4.260615e-02 
-7.950150e+01 4.260636e-02 
-7.975676e+01 4.260656e-02 
-8.001201e+01 4.260675e-02 
-8.026727e+01 4.260694e-02 
-8.052252e+01 4.260713e-02 
-8.077778e+01 4.260731e-02 
-8.103303e+01 4.260748e-02 
-8.128829e+01 4.260765e-02 
-8.154354e+01 4.260782e-02 
-8.179880e+01 4.260798e-02 
-8.205405e+01 4.260813e-02 
-8.230931e+01 4.260828e-02 
-8.256456e+01 4.260843e-02 
-8.281982e+01 4.260857e-02 
-8.307508e+01 4.260871e-02 
-8.333033e+01 4.260885e-02 
-8.358559e+01 4.260898e-02 
-8.384084e+01 4.260911e-02 
-8.409610e+01 4.260923e-02 
-8.435135e+01 4.260936e-02 
-8.460661e+01 4.260947e-02 
-8.486186e+01 4.260959e-02 
-8.511712e+01 4.260970e-02 
-8.537237e+01 4.260981e-02 
-8.562763e+01 4.260991e-02 
-8.588288e+01 4.261002e-02 
-8.613814e+01 4.261012e-02 
-8.639339e+01 4.261021e-02 
-8.664865e+01 4.261031e-02 
-8.690390e+01 4.261040e-02 
-8.715916e+01 4.261049e-02 
-8.741441e+01 4.261058e-02 
-8.766967e+01 4.261066e-02 
-8.792492e+01 4.261074e-02 
-8.818018e+01 4.261082e-02 
-8.843544e+01 4.261090e-02 
-8.869069e+01 4.261098e-02 
-8.894595e+01 4.261105e-02 
-8.920120e+01 4.261112e-02 
-8.945646e+01 4.261119e-02 
-8.971171e+01 4.261126e-02 
-8.996697e+01 4.261133e-02 
-9.022222e+01 4.261139e-02 
-9.047748e+01 4.261145e-02 
-9.073273e+01 4.261151e-02 
-9.098799e+01 4.261157e-02 
-9.124324e+01 4.261163e-02 
-9.149850e+01 4.261168e-02 
-9.175375e+01 4.261174e-02 
-9.200901e+01 4.261179e-02 
-9.226426e+01 4.261184e-02 
-9.251952e+01 4.261189e-02 
-9.277477e+01 4.261194e-02 
-9.303003e+01 4.261199e-02 
-9.328529e+01 4.261203e-02 
-9.354054e+01 4.261208e-02 
-9.379580e+01 4.261212e-02 
-9.405105e+01 4.261216e-02 
-9.430631e+01 4.261220e-02 
-9.456156e+01 4.261224e-02 
-9.481682e+01 4.261228e-02 
-9.507207e+01 4.261232e-02 
-9.532733e+01 4.261236e-02 
-9.558258e+01 4.261239e-02 
-9.583784e+01 4.261243e-02 
-9.609309e+01 4.261246e-02 
-9.634835e+01 4.261249e-02 
-9.660360e+01 4.261253e-02 
-9.685886e+01 4.261256e-02 
-9.711411e+01 4.261259e-02 
-9.736937e+01 4.261262e-02 
-9.762462e+01 4.261265e-02 
-9.787988e+01 4.261267e-02 
-9.813514e+01 4.261270e-02 
-9.839039e+01 4.261273e-02 
-9.864565e+01 4.261275e-02 
-9.890090e+01 4.261278e-02 
-9.915616e+01 4.261280e-02 
-9.941141e+01 4.261282e-02 
-9.966667e+01 4.261285e-02 
-9.992192e+01 4.261287e-02 
-1.001772e+02 4.261289e-02 
-1.004324e+02 4.261291e-02 
-1.006877e+02 4.261293e-02 
-1.009429e+02 4.261295e-02 
-1.011982e+02 4.261297e-02 
-1.014535e+02 4.261299e-02 
-1.017087e+02 4.261301e-02 
-1.019640e+02 4.261303e-02 
-1.022192e+02 4.261304e-02 
-1.024745e+02 4.261306e-02 
-1.027297e+02 4.261308e-02 
-1.029850e+02 4.261309e-02 
-1.032402e+02 4.261311e-02 
-1.034955e+02 4.261312e-02 
-1.037508e+02 4.261314e-02 
-1.040060e+02 4.261315e-02 
-1.042613e+02 4.261317e-02 
-1.045165e+02 4.261318e-02 
-1.047718e+02 4.261319e-02 
-1.050270e+02 4.261321e-02 
-1.052823e+02 4.261322e-02 
-1.055375e+02 4.261323e-02 
-1.057928e+02 4.261324e-02 
-1.060480e+02 4.261325e-02 
-1.063033e+02 4.261326e-02 
-1.065586e+02 4.261328e-02 
-1.068138e+02 4.261329e-02 
-1.070691e+02 4.261330e-02 
-1.073243e+02 4.261331e-02 
-1.075796e+02 4.261332e-02 
-1.078348e+02 4.261332e-02 
-1.080901e+02 4.261333e-02 
-1.083453e+02 4.261334e-02 
-1.086006e+02 4.261335e-02 
-1.088559e+02 4.261336e-02 
-1.091111e+02 4.261337e-02 
-1.093664e+02 4.261338e-02 
-1.096216e+02 4.261338e-02 
-1.098769e+02 4.261339e-02 
-1.101321e+02 4.261340e-02 
-1.103874e+02 4.261341e-02 
-1.106426e+02 4.261341e-02 
-1.108979e+02 4.261342e-02 
-1.111532e+02 4.261343e-02 
-1.114084e+02 4.261343e-02 
-1.116637e+02 4.261344e-02 
-1.119189e+02 4.261344e-02 
-1.121742e+02 4.261345e-02 
-1.124294e+02 4.261346e-02 
-1.126847e+02 4.261346e-02 
-1.129399e+02 4.261347e-02 
-1.131952e+02 4.261347e-02 
-1.134505e+02 4.261348e-02 
-1.137057e+02 4.261348e-02 
-1.139610e+02 4.261349e-02 
-1.142162e+02 4.261349e-02 
-1.144715e+02 4.261350e-02 
-1.147267e+02 4.261350e-02 
-1.149820e+02 4.261350e-02 
-1.152372e+02 4.261351e-02 
-1.154925e+02 4.261351e-02 
-1.157477e+02 4.261352e-02 
-1.160030e+02 4.261352e-02 
-1.162583e+02 4.261352e-02 
-1.165135e+02 4.261353e-02 
-1.167688e+02 4.261353e-02 
-1.170240e+02 4.261354e-02 
-1.172793e+02 4.261354e-02 
-1.175345e+02 4.261354e-02 
-1.177898e+02 4.261355e-02 
-1.180450e+02 4.261355e-02 
-1.183003e+02 4.261355e-02 
-1.185556e+02 4.261355e-02 
-1.188108e+02 4.261356e-02 
-1.190661e+02 4.261356e-02 
-1.193213e+02 4.261356e-02 
-1.195766e+02 4.261356e-02 
-1.198318e+02 4.261357e-02 
-1.200871e+02 4.261357e-02 
-1.203423e+02 4.261357e-02 
-1.205976e+02 4.261357e-02 
-1.208529e+02 4.261358e-02 
-1.211081e+02 4.261358e-02 
-1.213634e+02 4.261358e-02 
-1.216186e+02 4.261358e-02 
-1.218739e+02 4.261359e-02 
-1.221291e+02 4.261359e-02 
-1.223844e+02 4.261359e-02 
-1.226396e+02 4.261359e-02 
-1.228949e+02 4.261359e-02 
-1.231502e+02 4.261359e-02 
-1.234054e+02 4.261360e-02 
-1.236607e+02 4.261360e-02 
-1.239159e+02 4.261360e-02 
-1.241712e+02 4.261360e-02 
-1.244264e+02 4.261360e-02 
-1.246817e+02 4.261360e-02 
-1.249369e+02 4.261361e-02 
-1.251922e+02 4.261361e-02 
-1.254474e+02 4.261361e-02 
-1.257027e+02 4.261361e-02 
-1.259580e+02 4.261361e-02 
-1.262132e+02 4.261361e-02 
-1.264685e+02 4.261361e-02 
-1.267237e+02 4.261361e-02 
-1.269790e+02 4.261362e-02 
-1.272342e+02 4.261362e-02 
-1.274895e+02 4.261362e-02 
-1.277447e+02 4.261362e-02 
-1.280000e+02 4.261362e-02 
-1.280000e+02 3.700924e-02 


==> Figures/4pt_I_rho_NE_dt12_muZ/points_2.dat <==
7.000000e-01 -5.536117e-03 
7.026026e-01 -5.548498e-03 
7.052052e-01 -5.560884e-03 
7.078078e-01 -5.573273e-03 
7.104104e-01 -5.585666e-03 
7.130130e-01 -5.598063e-03 
7.156156e-01 -5.610463e-03 
7.182182e-01 -5.622868e-03 
7.208208e-01 -5.635276e-03 
7.234234e-01 -5.647688e-03 
7.260260e-01 -5.660104e-03 
7.286286e-01 -5.672523e-03 
7.312312e-01 -5.684946e-03 
7.338338e-01 -5.697374e-03 
7.364364e-01 -5.709805e-03 
7.390390e-01 -5.722239e-03 
7.416416e-01 -5.734678e-03 
7.442442e-01 -5.747120e-03 
7.468468e-01 -5.759567e-03 
7.494494e-01 -5.772017e-03 
7.520521e-01 -5.784470e-03 
7.546547e-01 -5.796928e-03 
7.572573e-01 -5.809389e-03 
7.598599e-01 -5.821855e-03 
7.624625e-01 -5.834324e-03 
7.650651e-01 -5.846797e-03 
7.676677e-01 -5.859273e-03 
7.702703e-01 -5.871754e-03 
7.728729e-01 -5.884238e-03 
7.754755e-01 -5.896726e-03 
7.780781e-01 -5.909218e-03 
7.806807e-01 -5.921714e-03 
7.832833e-01 -5.934214e-03 
7.858859e-01 -5.946717e-03 
7.884885e-01 -5.959225e-03 
7.910911e-01 -5.971736e-03 
7.936937e-01 -5.984251e-03 
7.962963e-01 -5.996770e-03 
7.988989e-01 -6.009292e-03 
8.015015e-01 -6.021819e-03 
8.041041e-01 -6.034349e-03 
8.067067e-01 -6.046883e-03 
8.093093e-01 -6.059421e-03 
8.119119e-01 -6.071963e-03 
8.145145e-01 -6.084509e-03 
8.171171e-01 -6.097058e-03 
8.197197e-01 -6.109612e-03 
8.223223e-01 -6.122169e-03 
8.249249e-01 -6.134730e-03 
8.275275e-01 -6.147295e-03 
8.301301e-01 -6.159863e-03 
8.327327e-01 -6.172436e-03 
8.353353e-01 -6.185013e-03 
8.379379e-01 -6.197593e-03 
8.405405e-01 -6.210177e-03 
8.431431e-01 -6.222765e-03 
8.457457e-01 -6.235357e-03 
8.483483e-01 -6.247953e-03 
8.509510e-01 -6.260552e-03 
8.535536e-01 -6.273156e-03 
8.561562e-01 -6.285763e-03 
8.587588e-01 -6.298374e-03 
8.613614e-01 -6.310989e-03 
8.639640e-01 -6.323608e-03 
8.665666e-01 -6.336231e-03 
8.691692e-01 -6.348858e-03 
8.717718e-01 -6.361488e-03 
8.743744e-01 -6.374123e-03 
8.769770e-01 -6.386761e-03 
8.795796e-01 -6.399403e-03 
8.821822e-01 -6.412049e-03 
8.847848e-01 -6.424699e-03 
8.873874e-01 -6.437353e-03 
8.899900e-01 -6.450010e-03 
8.925926e-01 -6.462672e-03 
8.951952e-01 -6.475337e-03 
8.977978e-01 -6.488007e-03 
9.004004e-01 -6.500680e-03 
9.030030e-01 -6.513357e-03 
9.056056e-01 -6.526038e-03 
9.082082e-01 -6.538723e-03 
9.108108e-01 -6.551412e-03 
9.134134e-01 -6.564104e-03 
9.160160e-01 -6.576801e-03 
9.186186e-01 -6.589501e-03 
9.212212e-01 -6.602206e-03 
9.238238e-01 -6.614914e-03 
9.264264e-01 -6.627626e-03 
9.290290e-01 -6.640342e-03 
9.316316e-01 -6.653062e-03 
9.342342e-01 -6.665786e-03 
9.368368e-01 -6.678514e-03 
9.394394e-01 -6.691245e-03 
9.420420e-01 -6.703981e-03 
9.446446e-01 -6.716720e-03 
9.472472e-01 -6.729463e-03 
9.498498e-01 -6.742211e-03 
9.524525e-01 -6.754962e-03 
9.550551e-01 -6.767717e-03 
9.576577e-01 -6.780476e-03 
9.602603e-01 -6.793239e-03 
9.628629e-01 -6.806006e-03 
9.654655e-01 -6.818777e-03 
9.680681e-01 -6.831551e-03 
9.706707e-01 -6.844330e-03 
9.732733e-01 -6.857112e-03 
9.758759e-01 -6.869899e-03 
9.784785e-01 -6.882689e-03 
9.810811e-01 -6.895483e-03 
9.836837e-01 -6.908282e-03 
9.862863e-01 -6.921084e-03 
9.888889e-01 -6.933890e-03 
9.914915e-01 -6.946700e-03 
9.940941e-01 -6.959514e-03 
9.966967e-01 -6.972332e-03 
9.992993e-01 -6.985154e-03 
1.001902e+00 -6.997979e-03 
1.004505e+00 -7.010809e-03 
1.007107e+00 -7.023643e-03 
1.009710e+00 -7.036480e-03 
1.012312e+00 -7.049322e-03 
1.014915e+00 -7.062167e-03 
1.017518e+00 -7.075017e-03 
1.020120e+00 -7.087870e-03 
1.022723e+00 -7.100727e-03 
1.025325e+00 -7.113588e-03 
1.027928e+00 -7.126454e-03 
1.030531e+00 -7.139323e-03 
1.033133e+00 -7.152196e-03 
1.035736e+00 -7.165073e-03 
1.038338e+00 -7.177954e-03 
1.040941e+00 -7.190839e-03 
1.043544e+00 -7.203728e-03 
1.046146e+00 -7.216621e-03 
1.048749e+00 -7.229517e-03 
1.051351e+00 -7.242418e-03 
1.053954e+00 -7.255323e-03 
1.056557e+00 -7.268232e-03 
1.059159e+00 -7.281144e-03 
1.061762e+00 -7.294061e-03 
1.064364e+00 -7.306982e-03 
1.066967e+00 -7.319906e-03 
1.069570e+00 -7.332835e-03 
1.072172e+00 -7.345767e-03 
1.074775e+00 -7.358704e-03 
1.077377e+00 -7.371644e-03 
1.079980e+00 -7.384589e-03 
1.082583e+00 -7.397537e-03 
1.085185e+00 -7.410490e-03 
1.087788e+00 -7.423446e-03 
1.090390e+00 -7.436406e-03 
1.092993e+00 -7.449371e-03 
1.095596e+00 -7.462339e-03 
1.098198e+00 -7.475311e-03 
1.100801e+00 -7.488288e-03 
1.103403e+00 -7.501268e-03 
1.106006e+00 -7.514252e-03 
1.108609e+00 -7.527241e-03 
1.111211e+00 -7.540233e-03 
1.113814e+00 -7.553229e-03 
1.116416e+00 -7.566229e-03 
1.119019e+00 -7.579234e-03 
1.121622e+00 -7.592242e-03 
1.124224e+00 -7.605254e-03 
1.126827e+00 -7.618270e-03 
1.129429e+00 -7.631291e-03 
1.132032e+00 -7.644315e-03 
1.134635e+00 -7.657343e-03 
1.137237e+00 -7.670375e-03 
1.139840e+00 -7.683412e-03 
1.142442e+00 -7.696452e-03 
1.145045e+00 -7.709496e-03 
1.147648e+00 -7.722544e-03 
1.150250e+00 -7.735597e-03 
1.152853e+00 -7.748653e-03 
1.155455e+00 -7.761713e-03 
1.158058e+00 -7.774778e-03 
1.160661e+00 -7.787846e-03 
1.163263e+00 -7.800919e-03 
1.165866e+00 -7.813995e-03 
1.168468e+00 -7.827075e-03 
1.171071e+00 -7.840160e-03 
1.173674e+00 -7.853248e-03 
1.176276e+00 -7.866341e-03 
1.178879e+00 -7.879437e-03 
1.181481e+00 -7.892538e-03 
1.184084e+00 -7.905643e-03 
1.186687e+00 -7.918751e-03 
1.189289e+00 -7.931864e-03 
1.191892e+00 -7.944980e-03 
1.194494e+00 -7.958101e-03 
1.197097e+00 -7.971226e-03 
1.199700e+00 -7.984355e-03 
1.202302e+00 -7.997488e-03 
1.204905e+00 -8.010624e-03 
1.207508e+00 -8.023765e-03 
1.210110e+00 -8.036910e-03 
1.212713e+00 -8.050059e-03 
1.215315e+00 -8.063212e-03 
1.217918e+00 -8.076369e-03 
1.220521e+00 -8.089531e-03 
1.223123e+00 -8.102696e-03 
1.225726e+00 -8.115865e-03 
1.228328e+00 -8.129038e-03 
1.230931e+00 -8.142216e-03 
1.233534e+00 -8.155397e-03 
1.236136e+00 -8.168583e-03 
1.238739e+00 -8.181772e-03 
1.241341e+00 -8.194966e-03 
1.243944e+00 -8.208163e-03 
1.246547e+00 -8.221365e-03 
1.249149e+00 -8.234571e-03 
1.251752e+00 -8.247781e-03 
1.254354e+00 -8.260994e-03 
1.256957e+00 -8.274212e-03 
1.259560e+00 -8.287434e-03 
1.262162e+00 -8.300661e-03 
1.264765e+00 -8.313891e-03 
1.267367e+00 -8.327125e-03 
1.269970e+00 -8.340363e-03 
1.272573e+00 -8.353606e-03 
1.275175e+00 -8.366852e-03 
1.277778e+00 -8.380103e-03 
1.280380e+00 -8.393357e-03 
1.282983e+00 -8.406616e-03 
1.285586e+00 -8.419879e-03 
1.288188e+00 -8.433146e-03 
1.290791e+00 -8.446417e-03 
1.293393e+00 -8.459692e-03 
1.295996e+00 -8.472971e-03 
1.298599e+00 -8.486254e-03 
1.301201e+00 -8.499541e-03 
1.303804e+00 -8.512833e-03 
1.306406e+00 -8.526128e-03 
1.309009e+00 -8.539428e-03 
1.311612e+00 -8.552731e-03 
1.314214e+00 -8.566039e-03 
1.316817e+00 -8.579351e-03 
1.319419e+00 -8.592667e-03 
1.322022e+00 -8.605987e-03 
1.324625e+00 -8.619311e-03 
1.327227e+00 -8.632640e-03 
1.329830e+00 -8.645972e-03 
1.332432e+00 -8.659308e-03 
1.335035e+00 -8.672649e-03 
1.337638e+00 -8.685994e-03 
1.340240e+00 -8.699343e-03 
1.342843e+00 -8.712696e-03 
1.345445e+00 -8.726053e-03 
1.348048e+00 -8.739414e-03 
1.350651e+00 -8.752779e-03 
1.353253e+00 -8.766148e-03 
1.355856e+00 -8.779522e-03 
1.358458e+00 -8.792900e-03 
1.361061e+00 -8.806281e-03 
1.363664e+00 -8.819667e-03 
1.366266e+00 -8.833057e-03 
1.368869e+00 -8.846451e-03 
1.371471e+00 -8.859850e-03 
1.374074e+00 -8.873252e-03 
1.376677e+00 -8.886658e-03 
1.379279e+00 -8.900069e-03 
1.381882e+00 -8.913484e-03 
1.384484e+00 -8.926903e-03 
1.387087e+00 -8.940326e-03 
1.389690e+00 -8.953753e-03 
1.392292e+00 -8.967184e-03 
1.394895e+00 -8.980620e-03 
1.397497e+00 -8.994059e-03 
1.400100e+00 -9.007503e-03 
1.402703e+00 -9.020951e-03 
1.405305e+00 -9.034403e-03 
1.407908e+00 -9.047859e-03 
1.410511e+00 -9.061319e-03 
1.413113e+00 -9.074784e-03 
1.415716e+00 -9.088253e-03 
1.418318e+00 -9.101725e-03 
1.420921e+00 -9.115202e-03 
1.423524e+00 -9.128683e-03 
1.426126e+00 -9.142168e-03 
1.428729e+00 -9.155658e-03 
1.431331e+00 -9.169151e-03 
1.433934e+00 -9.182649e-03 
1.436537e+00 -9.196151e-03 
1.439139e+00 -9.209657e-03 
1.441742e+00 -9.223167e-03 
1.444344e+00 -9.236682e-03 
1.446947e+00 -9.250200e-03 
1.449550e+00 -9.263723e-03 
1.452152e+00 -9.277250e-03 
1.454755e+00 -9.290781e-03 
1.457357e+00 -9.304316e-03 
1.459960e+00 -9.317855e-03 
1.462563e+00 -9.331399e-03 
1.465165e+00 -9.344946e-03 
1.467768e+00 -9.358498e-03 
1.470370e+00 -9.372054e-03 
1.472973e+00 -9.385615e-03 
1.475576e+00 -9.399179e-03 
1.478178e+00 -9.412748e-03 
1.480781e+00 -9.426321e-03 
1.483383e+00 -9.439898e-03 
1.485986e+00 -9.453479e-03 
1.488589e+00 -9.467064e-03 
1.491191e+00 -9.480654e-03 
1.493794e+00 -9.494247e-03 
1.496396e+00 -9.507845e-03 
1.498999e+00 -9.521447e-03 
1.501602e+00 -9.535054e-03 
1.504204e+00 -9.548664e-03 
1.506807e+00 -9.562279e-03 
1.509409e+00 -9.575898e-03 
1.512012e+00 -9.589521e-03 
1.514615e+00 -9.603148e-03 
1.517217e+00 -9.616780e-03 
1.519820e+00 -9.630416e-03 
1.522422e+00 -9.644056e-03 
1.525025e+00 -9.657700e-03 
1.527628e+00 -9.671348e-03 
1.530230e+00 -9.685001e-03 
1.532833e+00 -9.698657e-03 
1.535435e+00 -9.712318e-03 
1.538038e+00 -9.725984e-03 
1.540641e+00 -9.739653e-03 
1.543243e+00 -9.753327e-03 
1.545846e+00 -9.767005e-03 
1.548448e+00 -9.780687e-03 
1.551051e+00 -9.794373e-03 
1.553654e+00 -9.808063e-03 
1.556256e+00 -9.821758e-03 
1.558859e+00 -9.835457e-03 
1.561461e+00 -9.849160e-03 
1.564064e+00 -9.862868e-03 
1.566667e+00 -9.876579e-03 
1.569269e+00 -9.890295e-03 
1.571872e+00 -9.904015e-03 
1.574474e+00 -9.917740e-03 
1.577077e+00 -9.931468e-03 
1.579680e+00 -9.945201e-03 
1.582282e+00 -9.958938e-03 
1.584885e+00 -9.972679e-03 
1.587487e+00 -9.986425e-03 
1.590090e+00 -1.000017e-02 
1.592693e+00 -1.001393e-02 
1.595295e+00 -1.002769e-02 
1.597898e+00 -1.004145e-02 
1.600501e+00 -1.005522e-02 
1.603103e+00 -1.006899e-02 
1.605706e+00 -1.008276e-02 
1.608308e+00 -1.009654e-02 
1.610911e+00 -1.011033e-02 
1.613514e+00 -1.012411e-02 
1.616116e+00 -1.013791e-02 
1.618719e+00 -1.015170e-02 
1.621321e+00 -1.016550e-02 
1.623924e+00 -1.017931e-02 
1.626527e+00 -1.019312e-02 
1.629129e+00 -1.020693e-02 
1.631732e+00 -1.022075e-02 
1.634334e+00 -1.023457e-02 
1.636937e+00 -1.024840e-02 
1.639540e+00 -1.026223e-02 
1.642142e+00 -1.027606e-02 
1.644745e+00 -1.028990e-02 
1.647347e+00 -1.030375e-02 
1.649950e+00 -1.031759e-02 
1.652553e+00 -1.033145e-02 
1.655155e+00 -1.034530e-02 
1.657758e+00 -1.035916e-02 
1.660360e+00 -1.037303e-02 
1.662963e+00 -1.038690e-02 
1.665566e+00 -1.040077e-02 
1.668168e+00 -1.041465e-02 
1.670771e+00 -1.042853e-02 
1.673373e+00 -1.044242e-02 
1.675976e+00 -1.045631e-02 
1.678579e+00 -1.047020e-02 
1.681181e+00 -1.048410e-02 
1.683784e+00 -1.049800e-02 
1.686386e+00 -1.051191e-02 
1.688989e+00 -1.052582e-02 
1.691592e+00 -1.053974e-02 
1.694194e+00 -1.055366e-02 
1.696797e+00 -1.056759e-02 
1.699399e+00 -1.058151e-02 
1.702002e+00 -1.059545e-02 
1.704605e+00 -1.060939e-02 
1.707207e+00 -1.062333e-02 
1.709810e+00 -1.063727e-02 
1.712412e+00 -1.065122e-02 
1.715015e+00 -1.066518e-02 
1.717618e+00 -1.067914e-02 
1.720220e+00 -1.069310e-02 
1.722823e+00 -1.070707e-02 
1.725425e+00 -1.072104e-02 
1.728028e+00 -1.073502e-02 
1.730631e+00 -1.074900e-02 
1.733233e+00 -1.076299e-02 
1.735836e+00 -1.077698e-02 
1.738438e+00 -1.079097e-02 
1.741041e+00 -1.080497e-02 
1.743644e+00 -1.081897e-02 
1.746246e+00 -1.083298e-02 
1.748849e+00 -1.084699e-02 
1.751451e+00 -1.086100e-02 
1.754054e+00 -1.087502e-02 
1.756657e+00 -1.088905e-02 
1.759259e+00 -1.090308e-02 
1.761862e+00 -1.091711e-02 
1.764464e+00 -1.093115e-02 
1.767067e+00 -1.094519e-02 
1.769670e+00 -1.095923e-02 
1.772272e+00 -1.097328e-02 
1.774875e+00 -1.098734e-02 
1.777477e+00 -1.100140e-02 
1.780080e+00 -1.101546e-02 
1.782683e+00 -1.102953e-02 
1.785285e+00 -1.104360e-02 
1.787888e+00 -1.105768e-02 
1.790490e+00 -1.107176e-02 
1.793093e+00 -1.108584e-02 
1.795696e+00 -1.109993e-02 
1.798298e+00 -1.111402e-02 
1.800901e+00 -1.112812e-02 
1.803504e+00 -1.114222e-02 
1.806106e+00 -1.115633e-02 
1.808709e+00 -1.117044e-02 
1.811311e+00 -1.118456e-02 
1.813914e+00 -1.119868e-02 
1.816517e+00 -1.121280e-02 
1.819119e+00 -1.122693e-02 
1.821722e+00 -1.124106e-02 
1.824324e+00 -1.125520e-02 
1.826927e+00 -1.126934e-02 
1.829530e+00 -1.128349e-02 
1.832132e+00 -1.129764e-02 
1.834735e+00 -1.131179e-02 
1.837337e+00 -1.132595e-02 
1.839940e+00 -1.134012e-02 
1.842543e+00 -1.135428e-02 
1.845145e+00 -1.136846e-02 
1.847748e+00 -1.138263e-02 
1.850350e+00 -1.139681e-02 
1.852953e+00 -1.141100e-02 
1.855556e+00 -1.142519e-02 
1.858158e+00 -1.143938e-02 
1.860761e+00 -1.145358e-02 
1.863363e+00 -1.146778e-02 
1.865966e+00 -1.148199e-02 
1.868569e+00 -1.149620e-02 
1.871171e+00 -1.151042e-02 
1.873774e+00 -1.152464e-02 
1.876376e+00 -1.153886e-02 
1.878979e+00 -1.155309e-02 
1.881582e+00 -1.156733e-02 
1.884184e+00 -1.158157e-02 
1.886787e+00 -1.159581e-02 
1.889389e+00 -1.161006e-02 
1.891992e+00 -1.162431e-02 
1.894595e+00 -1.163856e-02 
1.897197e+00 -1.165282e-02 
1.899800e+00 -1.166709e-02 
1.902402e+00 -1.168136e-02 
1.905005e+00 -1.169563e-02 
1.907608e+00 -1.170991e-02 
1.910210e+00 -1.172419e-02 
1.912813e+00 -1.173848e-02 
1.915415e+00 -1.175277e-02 
1.918018e+00 -1.176706e-02 
1.920621e+00 -1.178136e-02 
1.923223e+00 -1.179567e-02 
1.925826e+00 -1.180997e-02 
1.928428e+00 -1.182429e-02 
1.931031e+00 -1.183861e-02 
1.933634e+00 -1.185293e-02 
1.936236e+00 -1.186725e-02 
1.938839e+00 -1.188158e-02 
1.941441e+00 -1.189592e-02 
1.944044e+00 -1.191026e-02 
1.946647e+00 -1.192460e-02 
1.949249e+00 -1.193895e-02 
1.951852e+00 -1.195330e-02 
1.954454e+00 -1.196766e-02 
1.957057e+00 -1.198202e-02 
1.959660e+00 -1.199639e-02 
1.962262e+00 -1.201076e-02 
1.964865e+00 -1.202514e-02 
1.967467e+00 -1.203952e-02 
1.970070e+00 -1.205390e-02 
1.972673e+00 -1.206829e-02 
1.975275e+00 -1.208268e-02 
1.977878e+00 -1.209708e-02 
1.980480e+00 -1.211148e-02 
1.983083e+00 -1.212589e-02 
1.985686e+00 -1.214030e-02 
1.988288e+00 -1.215471e-02 
1.990891e+00 -1.216913e-02 
1.993493e+00 -1.218356e-02 
1.996096e+00 -1.219799e-02 
1.998699e+00 -1.221242e-02 
2.001301e+00 -1.222686e-02 
2.003904e+00 -1.224130e-02 
2.006507e+00 -1.225574e-02 
2.009109e+00 -1.227020e-02 
2.011712e+00 -1.228465e-02 
2.014314e+00 -1.229911e-02 
2.016917e+00 -1.231358e-02 
2.019520e+00 -1.232804e-02 
2.022122e+00 -1.234252e-02 
2.024725e+00 -1.235700e-02 
2.027327e+00 -1.237148e-02 
2.029930e+00 -1.238596e-02 
2.032533e+00 -1.240046e-02 
2.035135e+00 -1.241495e-02 
2.037738e+00 -1.242945e-02 
2.040340e+00 -1.244396e-02 
2.042943e+00 -1.245846e-02 
2.045546e+00 -1.247298e-02 
2.048148e+00 -1.248750e-02 
2.050751e+00 -1.250202e-02 
2.053353e+00 -1.251655e-02 
2.055956e+00 -1.253108e-02 
2.058559e+00 -1.254561e-02 
2.061161e+00 -1.256015e-02 
2.063764e+00 -1.257470e-02 
2.066366e+00 -1.258925e-02 
2.068969e+00 -1.260380e-02 
2.071572e+00 -1.261836e-02 
2.074174e+00 -1.263292e-02 
2.076777e+00 -1.264749e-02 
2.079379e+00 -1.266206e-02 
2.081982e+00 -1.267664e-02 
2.084585e+00 -1.269122e-02 
2.087187e+00 -1.270581e-02 
2.089790e+00 -1.272040e-02 
2.092392e+00 -1.273499e-02 
2.094995e+00 -1.274959e-02 
2.097598e+00 -1.276420e-02 
2.100200e+00 -1.277880e-02 
2.102803e+00 -1.279342e-02 
2.105405e+00 -1.280803e-02 
2.108008e+00 -1.282266e-02 
2.110611e+00 -1.283728e-02 
2.113213e+00 -1.285191e-02 
2.115816e+00 -1.286655e-02 
2.118418e+00 -1.288119e-02 
2.121021e+00 -1.289583e-02 
2.123624e+00 -1.291048e-02 
2.126226e+00 -1.292513e-02 
2.128829e+00 -1.293979e-02 
2.131431e+00 -1.295445e-02 
2.134034e+00 -1.296912e-02 
2.136637e+00 -1.298379e-02 
2.139239e+00 -1.299847e-02 
2.141842e+00 -1.301315e-02 
2.144444e+00 -1.302784e-02 
2.147047e+00 -1.304252e-02 
2.149650e+00 -1.305722e-02 
2.152252e+00 -1.307192e-02 
2.154855e+00 -1.308662e-02 
2.157457e+00 -1.310133e-02 
2.160060e+00 -1.311604e-02 
2.162663e+00 -1.313076e-02 
2.165265e+00 -1.314548e-02 
2.167868e+00 -1.316021e-02 
2.170470e+00 -1.317494e-02 
2.173073e+00 -1.318967e-02 
2.175676e+00 -1.320441e-02 
2.178278e+00 -1.321916e-02 
2.180881e+00 -1.323391e-02 
2.183483e+00 -1.324866e-02 
2.186086e+00 -1.326342e-02 
2.188689e+00 -1.327818e-02 
2.191291e+00 -1.329295e-02 
2.193894e+00 -1.330772e-02 
2.196496e+00 -1.332249e-02 
2.199099e+00 -1.333728e-02 
2.201702e+00 -1.335206e-02 
2.204304e+00 -1.336685e-02 
2.206907e+00 -1.338165e-02 
2.209510e+00 -1.339644e-02 
2.212112e+00 -1.341125e-02 
2.214715e+00 -1.342606e-02 
2.217317e+00 -1.344087e-02 
2.219920e+00 -1.345569e-02 
2.222523e+00 -1.347051e-02 
2.225125e+00 -1.348534e-02 
2.227728e+00 -1.350017e-02 
2.230330e+00 -1.351500e-02 
2.232933e+00 -1.352984e-02 
2.235536e+00 -1.354469e-02 
2.238138e+00 -1.355954e-02 
2.240741e+00 -1.357439e-02 
2.243343e+00 -1.358925e-02 
2.245946e+00 -1.360411e-02 
2.248549e+00 -1.361898e-02 
2.251151e+00 -1.363386e-02 
2.253754e+00 -1.364873e-02 
2.256356e+00 -1.366361e-02 
2.258959e+00 -1.367850e-02 
2.261562e+00 -1.369339e-02 
2.264164e+00 -1.370829e-02 
2.266767e+00 -1.372319e-02 
2.269369e+00 -1.373809e-02 
2.271972e+00 -1.375300e-02 
2.274575e+00 -1.376792e-02 
2.277177e+00 -1.378283e-02 
2.279780e+00 -1.379776e-02 
2.282382e+00 -1.381269e-02 
2.284985e+00 -1.382762e-02 
2.287588e+00 -1.384256e-02 
2.290190e+00 -1.385750e-02 
2.292793e+00 -1.387244e-02 
2.295395e+00 -1.388739e-02 
2.297998e+00 -1.390235e-02 
2.300601e+00 -1.391731e-02 
2.303203e+00 -1.393228e-02 
2.305806e+00 -1.394725e-02 
2.308408e+00 -1.396222e-02 
2.311011e+00 -1.397720e-02 
2.313614e+00 -1.399218e-02 
2.316216e+00 -1.400717e-02 
2.318819e+00 -1.402216e-02 
2.321421e+00 -1.403716e-02 
2.324024e+00 -1.405216e-02 
2.326627e+00 -1.406717e-02 
2.329229e+00 -1.408218e-02 
2.331832e+00 -1.409720e-02 
2.334434e+00 -1.411222e-02 
2.337037e+00 -1.412724e-02 
2.339640e+00 -1.414227e-02 
2.342242e+00 -1.415731e-02 
2.344845e+00 -1.417234e-02 
2.347447e+00 -1.418739e-02 
2.350050e+00 -1.420244e-02 
2.352653e+00 -1.421749e-02 
2.355255e+00 -1.423255e-02 
2.357858e+00 -1.424761e-02 
2.360460e+00 -1.426268e-02 
2.363063e+00 -1.427775e-02 
2.365666e+00 -1.429283e-02 
2.368268e+00 -1.430791e-02 
2.370871e+00 -1.432299e-02 
2.373473e+00 -1.433808e-02 
2.376076e+00 -1.435318e-02 
2.378679e+00 -1.436828e-02 
2.381281e+00 -1.438338e-02 
2.383884e+00 -1.439849e-02 
2.386486e+00 -1.441360e-02 
2.389089e+00 -1.442872e-02 
2.391692e+00 -1.444385e-02 
2.394294e+00 -1.445897e-02 
2.396897e+00 -1.447411e-02 
2.399499e+00 -1.448924e-02 
2.402102e+00 -1.450439e-02 
2.404705e+00 -1.451953e-02 
2.407307e+00 -1.453468e-02 
2.409910e+00 -1.454984e-02 
2.412513e+00 -1.456500e-02 
2.415115e+00 -1.458017e-02 
2.417718e+00 -1.459534e-02 
2.420320e+00 -1.461051e-02 
2.422923e+00 -1.462569e-02 
2.425526e+00 -1.464087e-02 
2.428128e+00 -1.465606e-02 
2.430731e+00 -1.467126e-02 
2.433333e+00 -1.468645e-02 
2.435936e+00 -1.470166e-02 
2.438539e+00 -1.471686e-02 
2.441141e+00 -1.473208e-02 
2.443744e+00 -1.474729e-02 
2.446346e+00 -1.476251e-02 
2.448949e+00 -1.477774e-02 
2.451552e+00 -1.479297e-02 
2.454154e+00 -1.480821e-02 
2.456757e+00 -1.482345e-02 
2.459359e+00 -1.483869e-02 
2.461962e+00 -1.485394e-02 
2.464565e+00 -1.486920e-02 
2.467167e+00 -1.488446e-02 
2.469770e+00 -1.489972e-02 
2.472372e+00 -1.491499e-02 
2.474975e+00 -1.493026e-02 
2.477578e+00 -1.494554e-02 
2.480180e+00 -1.496083e-02 
2.482783e+00 -1.497611e-02 
2.485385e+00 -1.499141e-02 
2.487988e+00 -1.500670e-02 
2.490591e+00 -1.502200e-02 
2.493193e+00 -1.503731e-02 
2.495796e+00 -1.505262e-02 
2.498398e+00 -1.506794e-02 
2.501001e+00 -1.508326e-02 
2.503604e+00 -1.509859e-02 
2.506206e+00 -1.511392e-02 
2.508809e+00 -1.512925e-02 
2.511411e+00 -1.514459e-02 
2.514014e+00 -1.515993e-02 
2.516617e+00 -1.517528e-02 
2.519219e+00 -1.519064e-02 
2.521822e+00 -1.520600e-02 
2.524424e+00 -1.522136e-02 
2.527027e+00 -1.523673e-02 
2.529630e+00 -1.525210e-02 
2.532232e+00 -1.526748e-02 
2.534835e+00 -1.528286e-02 
2.537437e+00 -1.529825e-02 
2.540040e+00 -1.531364e-02 
2.542643e+00 -1.532904e-02 
2.545245e+00 -1.534444e-02 
2.547848e+00 -1.535985e-02 
2.550450e+00 -1.537526e-02 
2.553053e+00 -1.539067e-02 
2.555656e+00 -1.540609e-02 
2.558258e+00 -1.542152e-02 
2.560861e+00 -1.543695e-02 
2.563463e+00 -1.545238e-02 
2.566066e+00 -1.546782e-02 
2.568669e+00 -1.548327e-02 
2.571271e+00 -1.549872e-02 
2.573874e+00 -1.551417e-02 
2.576476e+00 -1.552963e-02 
2.579079e+00 -1.554510e-02 
2.581682e+00 -1.556056e-02 
2.584284e+00 -1.557604e-02 
2.586887e+00 -1.559151e-02 
2.589489e+00 -1.560700e-02 
2.592092e+00 -1.562248e-02 
2.594695e+00 -1.563798e-02 
2.597297e+00 -1.565347e-02 
2.599900e+00 -1.566898e-02 
2.602503e+00 -1.568448e-02 
2.605105e+00 -1.569999e-02 
2.607708e+00 -1.571551e-02 
2.610310e+00 -1.573103e-02 
2.612913e+00 -1.574656e-02 
2.615516e+00 -1.576209e-02 
2.618118e+00 -1.577762e-02 
2.620721e+00 -1.579316e-02 
2.623323e+00 -1.580871e-02 
2.625926e+00 -1.582426e-02 
2.628529e+00 -1.583981e-02 
2.631131e+00 -1.585537e-02 
2.633734e+00 -1.587094e-02 
2.636336e+00 -1.588651e-02 
2.638939e+00 -1.590208e-02 
2.641542e+00 -1.591766e-02 
2.644144e+00 -1.593324e-02 
2.646747e+00 -1.594883e-02 
2.649349e+00 -1.596443e-02 
2.651952e+00 -1.598002e-02 
2.654555e+00 -1.599563e-02 
2.657157e+00 -1.601123e-02 
2.659760e+00 -1.602685e-02 
2.662362e+00 -1.604246e-02 
2.664965e+00 -1.605809e-02 
2.667568e+00 -1.607371e-02 
2.670170e+00 -1.608935e-02 
2.672773e+00 -1.610498e-02 
2.675375e+00 -1.612062e-02 
2.677978e+00 -1.613627e-02 
2.680581e+00 -1.615192e-02 
2.683183e+00 -1.616758e-02 
2.685786e+00 -1.618324e-02 
2.688388e+00 -1.619890e-02 
2.690991e+00 -1.621457e-02 
2.693594e+00 -1.623025e-02 
2.696196e+00 -1.624593e-02 
2.698799e+00 -1.626162e-02 
2.701401e+00 -1.627731e-02 
2.704004e+00 -1.629300e-02 
2.706607e+00 -1.630870e-02 
2.709209e+00 -1.632440e-02 
2.711812e+00 -1.634011e-02 
2.714414e+00 -1.635583e-02 
2.717017e+00 -1.637155e-02 
2.719620e+00 -1.638727e-02 
2.722222e+00 -1.640300e-02 
2.724825e+00 -1.641873e-02 
2.727427e+00 -1.643447e-02 
2.730030e+00 -1.645022e-02 
2.732633e+00 -1.646596e-02 
2.735235e+00 -1.648172e-02 
2.737838e+00 -1.649747e-02 
2.740440e+00 -1.651324e-02 
2.743043e+00 -1.652901e-02 
2.745646e+00 -1.654478e-02 
2.748248e+00 -1.656056e-02 
2.750851e+00 -1.657634e-02 
2.753453e+00 -1.659212e-02 
2.756056e+00 -1.660792e-02 
2.758659e+00 -1.662371e-02 
2.761261e+00 -1.663952e-02 
2.763864e+00 -1.665532e-02 
2.766466e+00 -1.667113e-02 
2.769069e+00 -1.668695e-02 
2.771672e+00 -1.670277e-02 
2.774274e+00 -1.671860e-02 
2.776877e+00 -1.673443e-02 
2.779479e+00 -1.675027e-02 
2.782082e+00 -1.676611e-02 
2.784685e+00 -1.678195e-02 
2.787287e+00 -1.679780e-02 
2.789890e+00 -1.681366e-02 
2.792492e+00 -1.682952e-02 
2.795095e+00 -1.684538e-02 
2.797698e+00 -1.686126e-02 
2.800300e+00 -1.687713e-02 
2.802903e+00 -1.689301e-02 
2.805506e+00 -1.690890e-02 
2.808108e+00 -1.692479e-02 
2.810711e+00 -1.694068e-02 
2.813313e+00 -1.695658e-02 
2.815916e+00 -1.697249e-02 
2.818519e+00 -1.698839e-02 
2.821121e+00 -1.700431e-02 
2.823724e+00 -1.702023e-02 
2.826326e+00 -1.703615e-02 
2.828929e+00 -1.705208e-02 
2.831532e+00 -1.706802e-02 
2.834134e+00 -1.708396e-02 
2.836737e+00 -1.709990e-02 
2.839339e+00 -1.711585e-02 
2.841942e+00 -1.713180e-02 
2.844545e+00 -1.714776e-02 
2.847147e+00 -1.716373e-02 
2.849750e+00 -1.717969e-02 
2.852352e+00 -1.719567e-02 
2.854955e+00 -1.721165e-02 
2.857558e+00 -1.722763e-02 
2.860160e+00 -1.724362e-02 
2.862763e+00 -1.725961e-02 
2.865365e+00 -1.727561e-02 
2.867968e+00 -1.729161e-02 
2.870571e+00 -1.730762e-02 
2.873173e+00 -1.732363e-02 
2.875776e+00 -1.733965e-02 
2.878378e+00 -1.735568e-02 
2.880981e+00 -1.737170e-02 
2.883584e+00 -1.738774e-02 
2.886186e+00 -1.740377e-02 
2.888789e+00 -1.741982e-02 
2.891391e+00 -1.743587e-02 
2.893994e+00 -1.745192e-02 
2.896597e+00 -1.746798e-02 
2.899199e+00 -1.748404e-02 
2.901802e+00 -1.750011e-02 
2.904404e+00 -1.751618e-02 
2.907007e+00 -1.753226e-02 
2.909610e+00 -1.754834e-02 
2.912212e+00 -1.756443e-02 
2.914815e+00 -1.758052e-02 
2.917417e+00 -1.759662e-02 
2.920020e+00 -1.761272e-02 
2.922623e+00 -1.762883e-02 
2.925225e+00 -1.764494e-02 
2.927828e+00 -1.766106e-02 
2.930430e+00 -1.767718e-02 
2.933033e+00 -1.769331e-02 
2.935636e+00 -1.770944e-02 
2.938238e+00 -1.772557e-02 
2.940841e+00 -1.774172e-02 
2.943443e+00 -1.775786e-02 
2.946046e+00 -1.777402e-02 
2.948649e+00 -1.779017e-02 
2.951251e+00 -1.780634e-02 
2.953854e+00 -1.782250e-02 
2.956456e+00 -1.783867e-02 
2.959059e+00 -1.785485e-02 
2.961662e+00 -1.787103e-02 
2.964264e+00 -1.788722e-02 
2.966867e+00 -1.790341e-02 
2.969469e+00 -1.791961e-02 
2.972072e+00 -1.793581e-02 
2.974675e+00 -1.795202e-02 
2.977277e+00 -1.796823e-02 
2.979880e+00 -1.798445e-02 
2.982482e+00 -1.800067e-02 
2.985085e+00 -1.801690e-02 
2.987688e+00 -1.803313e-02 
2.990290e+00 -1.804937e-02 
2.992893e+00 -1.806561e-02 
2.995495e+00 -1.808186e-02 
2.998098e+00 -1.809811e-02 
3.000701e+00 -1.811437e-02 
3.003303e+00 -1.813063e-02 
3.005906e+00 -1.814690e-02 
3.008509e+00 -1.816317e-02 
3.011111e+00 -1.817944e-02 
3.013714e+00 -1.819573e-02 
3.016316e+00 -1.821201e-02 
3.018919e+00 -1.822831e-02 
3.021522e+00 -1.824460e-02 
3.024124e+00 -1.826091e-02 
3.026727e+00 -1.827721e-02 
3.029329e+00 -1.829353e-02 
3.031932e+00 -1.830984e-02 
3.034535e+00 -1.832617e-02 
3.037137e+00 -1.834249e-02 
3.039740e+00 -1.835883e-02 
3.042342e+00 -1.837516e-02 
3.044945e+00 -1.839151e-02 
3.047548e+00 -1.840785e-02 
3.050150e+00 -1.842421e-02 
3.052753e+00 -1.844057e-02 
3.055355e+00 -1.845693e-02 
3.057958e+00 -1.847330e-02 
3.060561e+00 -1.848967e-02 
3.063163e+00 -1.850605e-02 
3.065766e+00 -1.852243e-02 
3.068368e+00 -1.853882e-02 
3.070971e+00 -1.855521e-02 
3.073574e+00 -1.857161e-02 
3.076176e+00 -1.858801e-02 
3.078779e+00 -1.860442e-02 
3.081381e+00 -1.862083e-02 
3.083984e+00 -1.863725e-02 
3.086587e+00 -1.865368e-02 
3.089189e+00 -1.867011e-02 
3.091792e+00 -1.868654e-02 
3.094394e+00 -1.870298e-02 
3.096997e+00 -1.871942e-02 
3.099600e+00 -1.873587e-02 
3.102202e+00 -1.875232e-02 
3.104805e+00 -1.876878e-02 
3.107407e+00 -1.878525e-02 
3.110010e+00 -1.880172e-02 
3.112613e+00 -1.881819e-02 
3.115215e+00 -1.883467e-02 
3.117818e+00 -1.885115e-02 
3.120420e+00 -1.886764e-02 
3.123023e+00 -1.888414e-02 
3.125626e+00 -1.890064e-02 
3.128228e+00 -1.891714e-02 
3.130831e+00 -1.893365e-02 
3.133433e+00 -1.895017e-02 
3.136036e+00 -1.896669e-02 
3.138639e+00 -1.898321e-02 
3.141241e+00 -1.899974e-02 
3.143844e+00 -1.901628e-02 
3.146446e+00 -1.903282e-02 
3.149049e+00 -1.904936e-02 
3.151652e+00 -1.906591e-02 
3.154254e+00 -1.908247e-02 
3.156857e+00 -1.909903e-02 
3.159459e+00 -1.911560e-02 
3.162062e+00 -1.913217e-02 
3.164665e+00 -1.914874e-02 
3.167267e+00 -1.916532e-02 
3.169870e+00 -1.918191e-02 
3.172472e+00 -1.919850e-02 
3.175075e+00 -1.921510e-02 
3.177678e+00 -1.923170e-02 
3.180280e+00 -1.924831e-02 
3.182883e+00 -1.926492e-02 
3.185485e+00 -1.928154e-02 
3.188088e+00 -1.929816e-02 
3.190691e+00 -1.931479e-02 
3.193293e+00 -1.933142e-02 
3.195896e+00 -1.934806e-02 
3.198498e+00 -1.936470e-02 
3.201101e+00 -1.938135e-02 
3.203704e+00 -1.939800e-02 
3.206306e+00 -1.941466e-02 
3.208909e+00 -1.943132e-02 
3.211512e+00 -1.944799e-02 
3.214114e+00 -1.946466e-02 
3.216717e+00 -1.948134e-02 
3.219319e+00 -1.949802e-02 
3.221922e+00 -1.951471e-02 
3.224525e+00 -1.953141e-02 
3.227127e+00 -1.954811e-02 
3.229730e+00 -1.956481e-02 
3.232332e+00 -1.958152e-02 
3.234935e+00 -1.959823e-02 
3.237538e+00 -1.961495e-02 
3.240140e+00 -1.963168e-02 
3.242743e+00 -1.964841e-02 
3.245345e+00 -1.966514e-02 
3.247948e+00 -1.968188e-02 
3.250551e+00 -1.969863e-02 
3.253153e+00 -1.971538e-02 
3.255756e+00 -1.973214e-02 
3.258358e+00 -1.974890e-02 
3.260961e+00 -1.976566e-02 
3.263564e+00 -1.978243e-02 
3.266166e+00 -1.979921e-02 
3.268769e+00 -1.981599e-02 
3.271371e+00 -1.983278e-02 
3.273974e+00 -1.984957e-02 
3.276577e+00 -1.986637e-02 
3.279179e+00 -1.988317e-02 
3.281782e+00 -1.989998e-02 
3.284384e+00 -1.991679e-02 
3.286987e+00 -1.993361e-02 
3.289590e+00 -1.995043e-02 
3.292192e+00 -1.996726e-02 
3.294795e+00 -1.998409e-02 
3.297397e+00 -2.000093e-02 
3.300000e+00 -2.001777e-02 
3.300000e+00 -1.697132e-02 
3.297397e+00 -1.695508e-02 
3.294795e+00 -1.693884e-02 
3.292192e+00 -1.692260e-02 
3.289590e+00 -1.690637e-02 
3.286987e+00 -1.689015e-02 
3.284384e+00 -1.687392e-02 
3.281782e+00 -1.685770e-02 
3.279179e+00 -1.684149e-02 
3.276577e+00 -1.682528e-02 
3.273974e+00 -1.680907e-02 
3.271371e+00 -1.679287e-02 
3.268769e+00 -1.677667e-02 
3.266166e+00 -1.676048e-02 
3.263564e+00 -1.674429e-02 
3.260961e+00 -1.672810e-02 
3.258358e+00 -1.671192e-02 
3.255756e+00 -1.669574e-02 
3.253153e+00 -1.667957e-02 
3.250551e+00 -1.666340e-02 
3.247948e+00 -1.664724e-02 
3.245345e+00 -1.663108e-02 
3.242743e+00 -1.661492e-02 
3.240140e+00 -1.659877e-02 
3.237538e+00 -1.658262e-02 
3.234935e+00 -1.656648e-02 
3.232332e+00 -1.655034e-02 
3.229730e+00 -1.653420e-02 
3.227127e+00 -1.651807e-02 
3.224525e+00 -1.650195e-02 
3.221922e+00 -1.648582e-02 
3.219319e+00 -1.646971e-02 
3.216717e+00 -1.645359e-02 
3.214114e+00 -1.643748e-02 
3.211512e+00 -1.642138e-02 
3.208909e+00 -1.640527e-02 
3.206306e+00 -1.638918e-02 
3.203704e+00 -1.637308e-02 
3.201101e+00 -1.635699e-02 
3.198498e+00 -1.634091e-02 
3.195896e+00 -1.632483e-02 
3.193293e+00 -1.630875e-02 
3.190691e+00 -1.629268e-02 
3.188088e+00 -1.627661e-02 
3.185485e+00 -1.626054e-02 
3.182883e+00 -1.624448e-02 
3.180280e+00 -1.622843e-02 
3.177678e+00 -1.621238e-02 
3.175075e+00 -1.619633e-02 
3.172472e+00 -1.618028e-02 
3.169870e+00 -1.616425e-02 
3.167267e+00 -1.614821e-02 
3.164665e+00 -1.613218e-02 
3.162062e+00 -1.611615e-02 
3.159459e+00 -1.610013e-02 
3.156857e+00 -1.608411e-02 
3.154254e+00 -1.606810e-02 
3.151652e+00 -1.605209e-02 
3.149049e+00 -1.603608e-02 
3.146446e+00 -1.602008e-02 
3.143844e+00 -1.600408e-02 
3.141241e+00 -1.598808e-02 
3.138639e+00 -1.597209e-02 
3.136036e+00 -1.595611e-02 
3.133433e+00 -1.594013e-02 
3.130831e+00 -1.592415e-02 
3.128228e+00 -1.590818e-02 
3.125626e+00 -1.589221e-02 
3.123023e+00 -1.587624e-02 
3.120420e+00 -1.586028e-02 
3.117818e+00 -1.584433e-02 
3.115215e+00 -1.582837e-02 
3.112613e+00 -1.581242e-02 
3.110010e+00 -1.579648e-02 
3.107407e+00 -1.578054e-02 
3.104805e+00 -1.576460e-02 
3.102202e+00 -1.574867e-02 
3.099600e+00 -1.573274e-02 
3.096997e+00 -1.571682e-02 
3.094394e+00 -1.570090e-02 
3.091792e+00 -1.568498e-02 
3.089189e+00 -1.566907e-02 
3.086587e+00 -1.565317e-02 
3.083984e+00 -1.563726e-02 
3.081381e+00 -1.562136e-02 
3.078779e+00 -1.560547e-02 
3.076176e+00 -1.558958e-02 
3.073574e+00 -1.557369e-02 
3.070971e+00 -1.555781e-02 
3.068368e+00 -1.554193e-02 
3.065766e+00 -1.552606e-02 
3.063163e+00 -1.551018e-02 
3.060561e+00 -1.549432e-02 
3.057958e+00 -1.547846e-02 
3.055355e+00 -1.546260e-02 
3.052753e+00 -1.544674e-02 
3.050150e+00 -1.543089e-02 
3.047548e+00 -1.541505e-02 
3.044945e+00 -1.539921e-02 
3.042342e+00 -1.538337e-02 
3.039740e+00 -1.536754e-02 
3.037137e+00 -1.535171e-02 
3.034535e+00 -1.533588e-02 
3.031932e+00 -1.532006e-02 
3.029329e+00 -1.530424e-02 
3.026727e+00 -1.528843e-02 
3.024124e+00 -1.527262e-02 
3.021522e+00 -1.525682e-02 
3.018919e+00 -1.524101e-02 
3.016316e+00 -1.522522e-02 
3.013714e+00 -1.520943e-02 
3.011111e+00 -1.519364e-02 
3.008509e+00 -1.517785e-02 
3.005906e+00 -1.516207e-02 
3.003303e+00 -1.514630e-02 
3.000701e+00 -1.513052e-02 
2.998098e+00 -1.511475e-02 
2.995495e+00 -1.509899e-02 
2.992893e+00 -1.508323e-02 
2.990290e+00 -1.506747e-02 
2.987688e+00 -1.505172e-02 
2.985085e+00 -1.503597e-02 
2.982482e+00 -1.502023e-02 
2.979880e+00 -1.500449e-02 
2.977277e+00 -1.498876e-02 
2.974675e+00 -1.497302e-02 
2.972072e+00 -1.495730e-02 
2.969469e+00 -1.494157e-02 
2.966867e+00 -1.492585e-02 
2.964264e+00 -1.491014e-02 
2.961662e+00 -1.489443e-02 
2.959059e+00 -1.487872e-02 
2.956456e+00 -1.486302e-02 
2.953854e+00 -1.484732e-02 
2.951251e+00 -1.483162e-02 
2.948649e+00 -1.481593e-02 
2.946046e+00 -1.480024e-02 
2.943443e+00 -1.478456e-02 
2.940841e+00 -1.476888e-02 
2.938238e+00 -1.475321e-02 
2.935636e+00 -1.473754e-02 
2.933033e+00 -1.472187e-02 
2.930430e+00 -1.470621e-02 
2.927828e+00 -1.469055e-02 
2.925225e+00 -1.467489e-02 
2.922623e+00 -1.465924e-02 
2.920020e+00 -1.464360e-02 
2.917417e+00 -1.462795e-02 
2.914815e+00 -1.461232e-02 
2.912212e+00 -1.459668e-02 
2.909610e+00 -1.458105e-02 
2.907007e+00 -1.456542e-02 
2.904404e+00 -1.454980e-02 
2.901802e+00 -1.453418e-02 
2.899199e+00 -1.451857e-02 
2.896597e+00 -1.450296e-02 
2.893994e+00 -1.448735e-02 
2.891391e+00 -1.447175e-02 
2.888789e+00 -1.445615e-02 
2.886186e+00 -1.444056e-02 
2.883584e+00 -1.442497e-02 
2.880981e+00 -1.440938e-02 
2.878378e+00 -1.439380e-02 
2.875776e+00 -1.437822e-02 
2.873173e+00 -1.436265e-02 
2.870571e+00 -1.434708e-02 
2.867968e+00 -1.433151e-02 
2.865365e+00 -1.431595e-02 
2.862763e+00 -1.430039e-02 
2.860160e+00 -1.428484e-02 
2.857558e+00 -1.426929e-02 
2.854955e+00 -1.425374e-02 
2.852352e+00 -1.423820e-02 
2.849750e+00 -1.422266e-02 
2.847147e+00 -1.420713e-02 
2.844545e+00 -1.419160e-02 
2.841942e+00 -1.417607e-02 
2.839339e+00 -1.416055e-02 
2.836737e+00 -1.414503e-02 
2.834134e+00 -1.412952e-02 
2.831532e+00 -1.411401e-02 
2.828929e+00 -1.409850e-02 
2.826326e+00 -1.408300e-02 
2.823724e+00 -1.406750e-02 
2.821121e+00 -1.405201e-02 
2.818519e+00 -1.403652e-02 
2.815916e+00 -1.402103e-02 
2.813313e+00 -1.400555e-02 
2.810711e+00 -1.399007e-02 
2.808108e+00 -1.397460e-02 
2.805506e+00 -1.395913e-02 
2.802903e+00 -1.394367e-02 
2.800300e+00 -1.392820e-02 
2.797698e+00 -1.391275e-02 
2.795095e+00 -1.389729e-02 
2.792492e+00 -1.388184e-02 
2.789890e+00 -1.386640e-02 
2.787287e+00 -1.385095e-02 
2.784685e+00 -1.383552e-02 
2.782082e+00 -1.382008e-02 
2.779479e+00 -1.380465e-02 
2.776877e+00 -1.378923e-02 
2.774274e+00 -1.377380e-02 
2.771672e+00 -1.375838e-02 
2.769069e+00 -1.374297e-02 
2.766466e+00 -1.372756e-02 
2.763864e+00 -1.371215e-02 
2.761261e+00 -1.369675e-02 
2.758659e+00 -1.368135e-02 
2.756056e+00 -1.366596e-02 
2.753453e+00 -1.365057e-02 
2.750851e+00 -1.363518e-02 
2.748248e+00 -1.361980e-02 
2.745646e+00 -1.360442e-02 
2.743043e+00 -1.358905e-02 
2.740440e+00 -1.357368e-02 
2.737838e+00 -1.355831e-02 
2.735235e+00 -1.354295e-02 
2.732633e+00 -1.352759e-02 
2.730030e+00 -1.351224e-02 
2.727427e+00 -1.349688e-02 
2.724825e+00 -1.348154e-02 
2.722222e+00 -1.346620e-02 
2.719620e+00 -1.345086e-02 
2.717017e+00 -1.343552e-02 
2.714414e+00 -1.342019e-02 
2.711812e+00 -1.340486e-02 
2.709209e+00 -1.338954e-02 
2.706607e+00 -1.337422e-02 
2.704004e+00 -1.335891e-02 
2.701401e+00 -1.334360e-02 
2.698799e+00 -1.332829e-02 
2.696196e+00 -1.331299e-02 
2.693594e+00 -1.329769e-02 
2.690991e+00 -1.328239e-02 
2.688388e+00 -1.326710e-02 
2.685786e+00 -1.325181e-02 
2.683183e+00 -1.323653e-02 
2.680581e+00 -1.322125e-02 
2.677978e+00 -1.320597e-02 
2.675375e+00 -1.319070e-02 
2.672773e+00 -1.317543e-02 
2.670170e+00 -1.316017e-02 
2.667568e+00 -1.314491e-02 
2.664965e+00 -1.312965e-02 
2.662362e+00 -1.311440e-02 
2.659760e+00 -1.309915e-02 
2.657157e+00 -1.308391e-02 
2.654555e+00 -1.306867e-02 
2.651952e+00 -1.305343e-02 
2.649349e+00 -1.303820e-02 
2.646747e+00 -1.302297e-02 
2.644144e+00 -1.300775e-02 
2.641542e+00 -1.299253e-02 
2.638939e+00 -1.297731e-02 
2.636336e+00 -1.296210e-02 
2.633734e+00 -1.294689e-02 
2.631131e+00 -1.293168e-02 
2.628529e+00 -1.291648e-02 
2.625926e+00 -1.290129e-02 
2.623323e+00 -1.288609e-02 
2.620721e+00 -1.287090e-02 
2.618118e+00 -1.285572e-02 
2.615516e+00 -1.284054e-02 
2.612913e+00 -1.282536e-02 
2.610310e+00 -1.281019e-02 
2.607708e+00 -1.279502e-02 
2.605105e+00 -1.277985e-02 
2.602503e+00 -1.276469e-02 
2.599900e+00 -1.274953e-02 
2.597297e+00 -1.273438e-02 
2.594695e+00 -1.271923e-02 
2.592092e+00 -1.270408e-02 
2.589489e+00 -1.268894e-02 
2.586887e+00 -1.267380e-02 
2.584284e+00 -1.265867e-02 
2.581682e+00 -1.264353e-02 
2.579079e+00 -1.262841e-02 
2.576476e+00 -1.261329e-02 
2.573874e+00 -1.259817e-02 
2.571271e+00 -1.258305e-02 
2.568669e+00 -1.256794e-02 
2.566066e+00 -1.255283e-02 
2.563463e+00 -1.253773e-02 
2.560861e+00 -1.252263e-02 
2.558258e+00 -1.250753e-02 
2.555656e+00 -1.249244e-02 
2.553053e+00 -1.247736e-02 
2.550450e+00 -1.246227e-02 
2.547848e+00 -1.244719e-02 
2.545245e+00 -1.243212e-02 
2.542643e+00 -1.241704e-02 
2.540040e+00 -1.240197e-02 
2.537437e+00 -1.238691e-02 
2.534835e+00 -1.237185e-02 
2.532232e+00 -1.235679e-02 
2.529630e+00 -1.234174e-02 
2.527027e+00 -1.232669e-02 
2.524424e+00 -1.231165e-02 
2.521822e+00 -1.229661e-02 
2.519219e+00 -1.228157e-02 
2.516617e+00 -1.226653e-02 
2.514014e+00 -1.225151e-02 
2.511411e+00 -1.223648e-02 
2.508809e+00 -1.222146e-02 
2.506206e+00 -1.220644e-02 
2.503604e+00 -1.219143e-02 
2.501001e+00 -1.217642e-02 
2.498398e+00 -1.216141e-02 
2.495796e+00 -1.214641e-02 
2.493193e+00 -1.213141e-02 
2.490591e+00 -1.211641e-02 
2.487988e+00 -1.210142e-02 
2.485385e+00 -1.208644e-02 
2.482783e+00 -1.207145e-02 
2.480180e+00 -1.205647e-02 
2.477578e+00 -1.204150e-02 
2.474975e+00 -1.202653e-02 
2.472372e+00 -1.201156e-02 
2.469770e+00 -1.199659e-02 
2.467167e+00 -1.198163e-02 
2.464565e+00 -1.196668e-02 
2.461962e+00 -1.195173e-02 
2.459359e+00 -1.193678e-02 
2.456757e+00 -1.192183e-02 
2.454154e+00 -1.190689e-02 
2.451552e+00 -1.189196e-02 
2.448949e+00 -1.187702e-02 
2.446346e+00 -1.186209e-02 
2.443744e+00 -1.184717e-02 
2.441141e+00 -1.183225e-02 
2.438539e+00 -1.181733e-02 
2.435936e+00 -1.180242e-02 
2.433333e+00 -1.178751e-02 
2.430731e+00 -1.177260e-02 
2.428128e+00 -1.175770e-02 
2.425526e+00 -1.174280e-02 
2.422923e+00 -1.172790e-02 
2.420320e+00 -1.171301e-02 
2.417718e+00 -1.169813e-02 
2.415115e+00 -1.168324e-02 
2.412513e+00 -1.166837e-02 
2.409910e+00 -1.165349e-02 
2.407307e+00 -1.163862e-02 
2.404705e+00 -1.162375e-02 
2.402102e+00 -1.160889e-02 
2.399499e+00 -1.159403e-02 
2.396897e+00 -1.157917e-02 
2.394294e+00 -1.156432e-02 
2.391692e+00 -1.154947e-02 
2.389089e+00 -1.153462e-02 
2.386486e+00 -1.151978e-02 
2.383884e+00 -1.150495e-02 
2.381281e+00 -1.149011e-02 
2.378679e+00 -1.147528e-02 
2.376076e+00 -1.146046e-02 
2.373473e+00 -1.144564e-02 
2.370871e+00 -1.143082e-02 
2.368268e+00 -1.141600e-02 
2.365666e+00 -1.140119e-02 
2.363063e+00 -1.138639e-02 
2.360460e+00 -1.137159e-02 
2.357858e+00 -1.135679e-02 
2.355255e+00 -1.134199e-02 
2.352653e+00 -1.132720e-02 
2.350050e+00 -1.131241e-02 
2.347447e+00 -1.129763e-02 
2.344845e+00 -1.128285e-02 
2.342242e+00 -1.126807e-02 
2.339640e+00 -1.125330e-02 
2.337037e+00 -1.123853e-02 
2.334434e+00 -1.122377e-02 
2.331832e+00 -1.120901e-02 
2.329229e+00 -1.119425e-02 
2.326627e+00 -1.117950e-02 
2.324024e+00 -1.116475e-02 
2.321421e+00 -1.115000e-02 
2.318819e+00 -1.113526e-02 
2.316216e+00 -1.112052e-02 
2.313614e+00 -1.110579e-02 
2.311011e+00 -1.109106e-02 
2.308408e+00 -1.107633e-02 
2.305806e+00 -1.106161e-02 
2.303203e+00 -1.104689e-02 
2.300601e+00 -1.103217e-02 
2.297998e+00 -1.101746e-02 
2.295395e+00 -1.100276e-02 
2.292793e+00 -1.098805e-02 
2.290190e+00 -1.097335e-02 
2.287588e+00 -1.095866e-02 
2.284985e+00 -1.094396e-02 
2.282382e+00 -1.092927e-02 
2.279780e+00 -1.091459e-02 
2.277177e+00 -1.089991e-02 
2.274575e+00 -1.088523e-02 
2.271972e+00 -1.087056e-02 
2.269369e+00 -1.085589e-02 
2.266767e+00 -1.084122e-02 
2.264164e+00 -1.082656e-02 
2.261562e+00 -1.081190e-02 
2.258959e+00 -1.079725e-02 
2.256356e+00 -1.078260e-02 
2.253754e+00 -1.076795e-02 
2.251151e+00 -1.075331e-02 
2.248549e+00 -1.073867e-02 
2.245946e+00 -1.072403e-02 
2.243343e+00 -1.070940e-02 
2.240741e+00 -1.069477e-02 
2.238138e+00 -1.068015e-02 
2.235536e+00 -1.066553e-02 
2.232933e+00 -1.065091e-02 
2.230330e+00 -1.063630e-02 
2.227728e+00 -1.062169e-02 
2.225125e+00 -1.060708e-02 
2.222523e+00 -1.059248e-02 
2.219920e+00 -1.057788e-02 
2.217317e+00 -1.056329e-02 
2.214715e+00 -1.054870e-02 
2.212112e+00 -1.053411e-02 
2.209510e+00 -1.051953e-02 
2.206907e+00 -1.050495e-02 
2.204304e+00 -1.049037e-02 
2.201702e+00 -1.047580e-02 
2.199099e+00 -1.046123e-02 
2.196496e+00 -1.044667e-02 
2.193894e+00 -1.043211e-02 
2.191291e+00 -1.041755e-02 
2.188689e+00 -1.040300e-02 
2.186086e+00 -1.038845e-02 
2.183483e+00 -1.037390e-02 
2.180881e+00 -1.035936e-02 
2.178278e+00 -1.034482e-02 
2.175676e+00 -1.033029e-02 
2.173073e+00 -1.031576e-02 
2.170470e+00 -1.030123e-02 
2.167868e+00 -1.028671e-02 
2.165265e+00 -1.027219e-02 
2.162663e+00 -1.025768e-02 
2.160060e+00 -1.024316e-02 
2.157457e+00 -1.022866e-02 
2.154855e+00 -1.021415e-02 
2.152252e+00 -1.019965e-02 
2.149650e+00 -1.018515e-02 
2.147047e+00 -1.017066e-02 
2.144444e+00 -1.015617e-02 
2.141842e+00 -1.014169e-02 
2.139239e+00 -1.012720e-02 
2.136637e+00 -1.011273e-02 
2.134034e+00 -1.009825e-02 
2.131431e+00 -1.008378e-02 
2.128829e+00 -1.006931e-02 
2.126226e+00 -1.005485e-02 
2.123624e+00 -1.004039e-02 
2.121021e+00 -1.002594e-02 
2.118418e+00 -1.001148e-02 
2.115816e+00 -9.997037e-03 
2.113213e+00 -9.982592e-03 
2.110611e+00 -9.968151e-03 
2.108008e+00 -9.953714e-03 
2.105405e+00 -9.939281e-03 
2.102803e+00 -9.924852e-03 
2.100200e+00 -9.910426e-03 
2.097598e+00 -9.896004e-03 
2.094995e+00 -9.881585e-03 
2.092392e+00 -9.867170e-03 
2.089790e+00 -9.852759e-03 
2.087187e+00 -9.838352e-03 
2.084585e+00 -9.823949e-03 
2.081982e+00 -9.809549e-03 
2.079379e+00 -9.795153e-03 
2.076777e+00 -9.780760e-03 
2.074174e+00 -9.766372e-03 
2.071572e+00 -9.751987e-03 
2.068969e+00 -9.737605e-03 
2.066366e+00 -9.723228e-03 
2.063764e+00 -9.708854e-03 
2.061161e+00 -9.694484e-03 
2.058559e+00 -9.680117e-03 
2.055956e+00 -9.665755e-03 
2.053353e+00 -9.651396e-03 
2.050751e+00 -9.637040e-03 
2.048148e+00 -9.622689e-03 
2.045546e+00 -9.608341e-03 
2.042943e+00 -9.593997e-03 
2.040340e+00 -9.579656e-03 
2.037738e+00 -9.565319e-03 
2.035135e+00 -9.550986e-03 
2.032533e+00 -9.536657e-03 
2.029930e+00 -9.522331e-03 
2.027327e+00 -9.508009e-03 
2.024725e+00 -9.493691e-03 
2.022122e+00 -9.479376e-03 
2.019520e+00 -9.465065e-03 
2.016917e+00 -9.450758e-03 
2.014314e+00 -9.436454e-03 
2.011712e+00 -9.422155e-03 
2.009109e+00 -9.407858e-03 
2.006507e+00 -9.393566e-03 
2.003904e+00 -9.379277e-03 
2.001301e+00 -9.364992e-03 
1.998699e+00 -9.350711e-03 
1.996096e+00 -9.336433e-03 
1.993493e+00 -9.322159e-03 
1.990891e+00 -9.307889e-03 
1.988288e+00 -9.293622e-03 
1.985686e+00 -9.279359e-03 
1.983083e+00 -9.265100e-03 
1.980480e+00 -9.250844e-03 
1.977878e+00 -9.236592e-03 
1.975275e+00 -9.222344e-03 
1.972673e+00 -9.208099e-03 
1.970070e+00 -9.193858e-03 
1.967467e+00 -9.179621e-03 
1.964865e+00 -9.165387e-03 
1.962262e+00 -9.151157e-03 
1.959660e+00 -9.136931e-03 
1.957057e+00 -9.122709e-03 
1.954454e+00 -9.108490e-03 
1.951852e+00 -9.094275e-03 
1.949249e+00 -9.080063e-03 
1.946647e+00 -9.065855e-03 
1.944044e+00 -9.051651e-03 
1.941441e+00 -9.037450e-03 
1.938839e+00 -9.023254e-03 
1.936236e+00 -9.009060e-03 
1.933634e+00 -8.994871e-03 
1.931031e+00 -8.980685e-03 
1.928428e+00 -8.966503e-03 
1.925826e+00 -8.952324e-03 
1.923223e+00 -8.938149e-03 
1.920621e+00 -8.923978e-03 
1.918018e+00 -8.909811e-03 
1.915415e+00 -8.895647e-03 
1.912813e+00 -8.881486e-03 
1.910210e+00 -8.867330e-03 
1.907608e+00 -8.853177e-03 
1.905005e+00 -8.839028e-03 
1.902402e+00 -8.824882e-03 
1.899800e+00 -8.810740e-03 
1.897197e+00 -8.796602e-03 
1.894595e+00 -8.782467e-03 
1.891992e+00 -8.768336e-03 
1.889389e+00 -8.754208e-03 
1.886787e+00 -8.740085e-03 
1.884184e+00 -8.725965e-03 
1.881582e+00 -8.711848e-03 
1.878979e+00 -8.697735e-03 
1.876376e+00 -8.683626e-03 
1.873774e+00 -8.669521e-03 
1.871171e+00 -8.655419e-03 
1.868569e+00 -8.641321e-03 
1.865966e+00 -8.627226e-03 
1.863363e+00 -8.613135e-03 
1.860761e+00 -8.599048e-03 
1.858158e+00 -8.584964e-03 
1.855556e+00 -8.570884e-03 
1.852953e+00 -8.556808e-03 
1.850350e+00 -8.542735e-03 
1.847748e+00 -8.528666e-03 
1.845145e+00 -8.514600e-03 
1.842543e+00 -8.500539e-03 
1.839940e+00 -8.486480e-03 
1.837337e+00 -8.472426e-03 
1.834735e+00 -8.458375e-03 
1.832132e+00 -8.444328e-03 
1.829530e+00 -8.430284e-03 
1.826927e+00 -8.416244e-03 
1.824324e+00 -8.402207e-03 
1.821722e+00 -8.388175e-03 
1.819119e+00 -8.374145e-03 
1.816517e+00 -8.360120e-03 
1.813914e+00 -8.346098e-03 
1.811311e+00 -8.332080e-03 
1.808709e+00 -8.318065e-03 
1.806106e+00 -8.304054e-03 
1.803504e+00 -8.290046e-03 
1.800901e+00 -8.276043e-03 
1.798298e+00 -8.262042e-03 
1.795696e+00 -8.248046e-03 
1.793093e+00 -8.234053e-03 
1.790490e+00 -8.220063e-03 
1.787888e+00 -8.206078e-03 
1.785285e+00 -8.192096e-03 
1.782683e+00 -8.178117e-03 
1.780080e+00 -8.164142e-03 
1.777477e+00 -8.150171e-03 
1.774875e+00 -8.136203e-03 
1.772272e+00 -8.122239e-03 
1.769670e+00 -8.108279e-03 
1.767067e+00 -8.094322e-03 
1.764464e+00 -8.080369e-03 
1.761862e+00 -8.066419e-03 
1.759259e+00 -8.052473e-03 
1.756657e+00 -8.038530e-03 
1.754054e+00 -8.024592e-03 
1.751451e+00 -8.010656e-03 
1.748849e+00 -7.996725e-03 
1.746246e+00 -7.982797e-03 
1.743644e+00 -7.968872e-03 
1.741041e+00 -7.954952e-03 
1.738438e+00 -7.941034e-03 
1.735836e+00 -7.927121e-03 
1.733233e+00 -7.913211e-03 
1.730631e+00 -7.899304e-03 
1.728028e+00 -7.885401e-03 
1.725425e+00 -7.871502e-03 
1.722823e+00 -7.857607e-03 
1.720220e+00 -7.843715e-03 
1.717618e+00 -7.829826e-03 
1.715015e+00 -7.815941e-03 
1.712412e+00 -7.802060e-03 
1.709810e+00 -7.788182e-03 
1.707207e+00 -7.774308e-03 
1.704605e+00 -7.760438e-03 
1.702002e+00 -7.746571e-03 
1.699399e+00 -7.732707e-03 
1.696797e+00 -7.718848e-03 
1.694194e+00 -7.704991e-03 
1.691592e+00 -7.691139e-03 
1.688989e+00 -7.677290e-03 
1.686386e+00 -7.663445e-03 
1.683784e+00 -7.649603e-03 
1.681181e+00 -7.635764e-03 
1.678579e+00 -7.621930e-03 
1.675976e+00 -7.608099e-03 
1.673373e+00 -7.594271e-03 
1.670771e+00 -7.580447e-03 
1.668168e+00 -7.566627e-03 
1.665566e+00 -7.552810e-03 
1.662963e+00 -7.538997e-03 
1.660360e+00 -7.525187e-03 
1.657758e+00 -7.511381e-03 
1.655155e+00 -7.497579e-03 
1.652553e+00 -7.483780e-03 
1.649950e+00 -7.469984e-03 
1.647347e+00 -7.456193e-03 
1.644745e+00 -7.442404e-03 
1.642142e+00 -7.428620e-03 
1.639540e+00 -7.414839e-03 
1.636937e+00 -7.401061e-03 
1.634334e+00 -7.387287e-03 
1.631732e+00 -7.373517e-03 
1.629129e+00 -7.359750e-03 
1.626527e+00 -7.345987e-03 
1.623924e+00 -7.332227e-03 
1.621321e+00 -7.318471e-03 
1.618719e+00 -7.304718e-03 
1.616116e+00 -7.290969e-03 
1.613514e+00 -7.277224e-03 
1.610911e+00 -7.263482e-03 
1.608308e+00 -7.249744e-03 
1.605706e+00 -7.236009e-03 
1.603103e+00 -7.222278e-03 
1.600501e+00 -7.208550e-03 
1.597898e+00 -7.194826e-03 
1.595295e+00 -7.181105e-03 
1.592693e+00 -7.167388e-03 
1.590090e+00 -7.153675e-03 
1.587487e+00 -7.139965e-03 
1.584885e+00 -7.126259e-03 
1.582282e+00 -7.112556e-03 
1.579680e+00 -7.098856e-03 
1.577077e+00 -7.085161e-03 
1.574474e+00 -7.071469e-03 
1.571872e+00 -7.057780e-03 
1.569269e+00 -7.044095e-03 
1.566667e+00 -7.030413e-03 
1.564064e+00 -7.016735e-03 
1.561461e+00 -7.003061e-03 
1.558859e+00 -6.989390e-03 
1.556256e+00 -6.975723e-03 
1.553654e+00 -6.962059e-03 
1.551051e+00 -6.948398e-03 
1.548448e+00 -6.934742e-03 
1.545846e+00 -6.921088e-03 
1.543243e+00 -6.907439e-03 
1.540641e+00 -6.893793e-03 
1.538038e+00 -6.880150e-03 
1.535435e+00 -6.866511e-03 
1.532833e+00 -6.852875e-03 
1.530230e+00 -6.839243e-03 
1.527628e+00 -6.825615e-03 
1.525025e+00 -6.811990e-03 
1.522422e+00 -6.798368e-03 
1.519820e+00 -6.784751e-03 
1.517217e+00 -6.771136e-03 
1.514615e+00 -6.757525e-03 
1.512012e+00 -6.743918e-03 
1.509409e+00 -6.730314e-03 
1.506807e+00 -6.716714e-03 
1.504204e+00 -6.703117e-03 
1.501602e+00 -6.689524e-03 
1.498999e+00 -6.675934e-03 
1.496396e+00 -6.662348e-03 
1.493794e+00 -6.648766e-03 
1.491191e+00 -6.635186e-03 
1.488589e+00 -6.621611e-03 
1.485986e+00 -6.608039e-03 
1.483383e+00 -6.594470e-03 
1.480781e+00 -6.580905e-03 
1.478178e+00 -6.567344e-03 
1.475576e+00 -6.553785e-03 
1.472973e+00 -6.540231e-03 
1.470370e+00 -6.526680e-03 
1.467768e+00 -6.513132e-03 
1.465165e+00 -6.499589e-03 
1.462563e+00 -6.486048e-03 
1.459960e+00 -6.472511e-03 
1.457357e+00 -6.458978e-03 
1.454755e+00 -6.445448e-03 
1.452152e+00 -6.431921e-03 
1.449550e+00 -6.418398e-03 
1.446947e+00 -6.404879e-03 
1.444344e+00 -6.391363e-03 
1.441742e+00 -6.377851e-03 
1.439139e+00 -6.364342e-03 
1.436537e+00 -6.350836e-03 
1.433934e+00 -6.337334e-03 
1.431331e+00 -6.323836e-03 
1.428729e+00 -6.310341e-03 
1.426126e+00 -6.296850e-03 
1.423524e+00 -6.283362e-03 
1.420921e+00 -6.269877e-03 
1.418318e+00 -6.256397e-03 
1.415716e+00 -6.242919e-03 
1.413113e+00 -6.229445e-03 
1.410511e+00 -6.215975e-03 
1.407908e+00 -6.202508e-03 
1.405305e+00 -6.189044e-03 
1.402703e+00 -6.175585e-03 
1.400100e+00 -6.162128e-03 
1.397497e+00 -6.148675e-03 
1.394895e+00 -6.135226e-03 
1.392292e+00 -6.121780e-03 
1.389690e+00 -6.108337e-03 
1.387087e+00 -6.094898e-03 
1.384484e+00 -6.081463e-03 
1.381882e+00 -6.068031e-03 
1.379279e+00 -6.054602e-03 
1.376677e+00 -6.041177e-03 
1.374074e+00 -6.027755e-03 
1.371471e+00 -6.014337e-03 
1.368869e+00 -6.000923e-03 
1.366266e+00 -5.987512e-03 
1.363664e+00 -5.974104e-03 
1.361061e+00 -5.960700e-03 
1.358458e+00 -5.947299e-03 
1.355856e+00 -5.933902e-03 
1.353253e+00 -5.920508e-03 
1.350651e+00 -5.907118e-03 
1.348048e+00 -5.893731e-03 
1.345445e+00 -5.880348e-03 
1.342843e+00 -5.866968e-03 
1.340240e+00 -5.853592e-03 
1.337638e+00 -5.840219e-03 
1.335035e+00 -5.826849e-03 
1.332432e+00 -5.813483e-03 
1.329830e+00 -5.800121e-03 
1.327227e+00 -5.786762e-03 
1.324625e+00 -5.773406e-03 
1.322022e+00 -5.760054e-03 
1.319419e+00 -5.746706e-03 
1.316817e+00 -5.733361e-03 
1.314214e+00 -5.720019e-03 
1.311612e+00 -5.706681e-03 
1.309009e+00 -5.693346e-03 
1.306406e+00 -5.680015e-03 
1.303804e+00 -5.666687e-03 
1.301201e+00 -5.653363e-03 
1.298599e+00 -5.640042e-03 
1.295996e+00 -5.626724e-03 
1.293393e+00 -5.613410e-03 
1.290791e+00 -5.600100e-03 
1.288188e+00 -5.586793e-03 
1.285586e+00 -5.573489e-03 
1.282983e+00 -5.560189e-03 
1.280380e+00 -5.546892e-03 
1.277778e+00 -5.533599e-03 
1.275175e+00 -5.520309e-03 
1.272573e+00 -5.507023e-03 
1.269970e+00 -5.493740e-03 
1.267367e+00 -5.480461e-03 
1.264765e+00 -5.467185e-03 
1.262162e+00 -5.453912e-03 
1.259560e+00 -5.440643e-03 
1.256957e+00 -5.427377e-03 
1.254354e+00 -5.414115e-03 
1.251752e+00 -5.400857e-03 
1.249149e+00 -5.387601e-03 
1.246547e+00 -5.374349e-03 
1.243944e+00 -5.361101e-03 
1.241341e+00 -5.347856e-03 
1.238739e+00 -5.334615e-03 
1.236136e+00 -5.321376e-03 
1.233534e+00 -5.308142e-03 
1.230931e+00 -5.294911e-03 
1.228328e+00 -5.281683e-03 
1.225726e+00 -5.268459e-03 
1.223123e+00 -5.255238e-03 
1.220521e+00 -5.242020e-03 
1.217918e+00 -5.228806e-03 
1.215315e+00 -5.215596e-03 
1.212713e+00 -5.202389e-03 
1.210110e+00 -5.189185e-03 
1.207508e+00 -5.175985e-03 
1.204905e+00 -5.162788e-03 
1.202302e+00 -5.149594e-03 
1.199700e+00 -5.136404e-03 
1.197097e+00 -5.123218e-03 
1.194494e+00 -5.110035e-03 
1.191892e+00 -5.096855e-03 
1.189289e+00 -5.083679e-03 
1.186687e+00 -5.070506e-03 
1.184084e+00 -5.057337e-03 
1.181481e+00 -5.044171e-03 
1.178879e+00 -5.031008e-03 
1.176276e+00 -5.017849e-03 
1.173674e+00 -5.004693e-03 
1.171071e+00 -4.991541e-03 
1.168468e+00 -4.978392e-03 
1.165866e+00 -4.965247e-03 
1.163263e+00 -4.952105e-03 
1.160661e+00 -4.938966e-03 
1.158058e+00 -4.925831e-03 
1.155455e+00 -4.912699e-03 
1.152853e+00 -4.899571e-03 
1.150250e+00 -4.886446e-03 
1.147648e+00 -4.873324e-03 
1.145045e+00 -4.860206e-03 
1.142442e+00 -4.847091e-03 
1.139840e+00 -4.833980e-03 
1.137237e+00 -4.820872e-03 
1.134635e+00 -4.807768e-03 
1.132032e+00 -4.794667e-03 
1.129429e+00 -4.781569e-03 
1.126827e+00 -4.768475e-03 
1.124224e+00 -4.755384e-03 
1.121622e+00 -4.742297e-03 
1.119019e+00 -4.729213e-03 
1.116416e+00 -4.716132e-03 
1.113814e+00 -4.703055e-03 
1.111211e+00 -4.689981e-03 
1.108609e+00 -4.676911e-03 
1.106006e+00 -4.663844e-03 
1.103403e+00 -4.650780e-03 
1.100801e+00 -4.637720e-03 
1.098198e+00 -4.624663e-03 
1.095596e+00 -4.611610e-03 
1.092993e+00 -4.598560e-03 
1.090390e+00 -4.585513e-03 
1.087788e+00 -4.572470e-03 
1.085185e+00 -4.559430e-03 
1.082583e+00 -4.546394e-03 
1.079980e+00 -4.533361e-03 
1.077377e+00 -4.520331e-03 
1.074775e+00 -4.507305e-03 
1.072172e+00 -4.494282e-03 
1.069570e+00 -4.481263e-03 
1.066967e+00 -4.468247e-03 
1.064364e+00 -4.455234e-03 
1.061762e+00 -4.442225e-03 
1.059159e+00 -4.429219e-03 
1.056557e+00 -4.416217e-03 
1.053954e+00 -4.403218e-03 
1.051351e+00 -4.390222e-03 
1.048749e+00 -4.377230e-03 
1.046146e+00 -4.364241e-03 
1.043544e+00 -4.351255e-03 
1.040941e+00 -4.338273e-03 
1.038338e+00 -4.325294e-03 
1.035736e+00 -4.312319e-03 
1.033133e+00 -4.299347e-03 
1.030531e+00 -4.286378e-03 
1.027928e+00 -4.273413e-03 
1.025325e+00 -4.260451e-03 
1.022723e+00 -4.247493e-03 
1.020120e+00 -4.234538e-03 
1.017518e+00 -4.221586e-03 
1.014915e+00 -4.208638e-03 
1.012312e+00 -4.195693e-03 
1.009710e+00 -4.182751e-03 
1.007107e+00 -4.169813e-03 
1.004505e+00 -4.156878e-03 
1.001902e+00 -4.143947e-03 
9.992993e-01 -4.131018e-03 
9.966967e-01 -4.118094e-03 
9.940941e-01 -4.105172e-03 
9.914915e-01 -4.092254e-03 
9.888889e-01 -4.079340e-03 
9.862863e-01 -4.066428e-03 
9.836837e-01 -4.053521e-03 
9.810811e-01 -4.040616e-03 
9.784785e-01 -4.027715e-03 
9.758759e-01 -4.014817e-03 
9.732733e-01 -4.001923e-03 
9.706707e-01 -3.989032e-03 
9.680681e-01 -3.976144e-03 
9.654655e-01 -3.963260e-03 
9.628629e-01 -3.950379e-03 
9.602603e-01 -3.937501e-03 
9.576577e-01 -3.924627e-03 
9.550551e-01 -3.911756e-03 
9.524525e-01 -3.898888e-03 
9.498498e-01 -3.886024e-03 
9.472472e-01 -3.873163e-03 
9.446446e-01 -3.860306e-03 
9.420420e-01 -3.847452e-03 
9.394394e-01 -3.834601e-03 
9.368368e-01 -3.821753e-03 
9.342342e-01 -3.808909e-03 
9.316316e-01 -3.796069e-03 
9.290290e-01 -3.783231e-03 
9.264264e-01 -3.770397e-03 
9.238238e-01 -3.757567e-03 
9.212212e-01 -3.744739e-03 
9.186186e-01 -3.731915e-03 
9.160160e-01 -3.719095e-03 
9.134134e-01 -3.706278e-03 
9.108108e-01 -3.693464e-03 
9.082082e-01 -3.680653e-03 
9.056056e-01 -3.667846e-03 
9.030030e-01 -3.655042e-03 
9.004004e-01 -3.642241e-03 
8.977978e-01 -3.629444e-03 
8.951952e-01 -3.616650e-03 
8.925926e-01 -3.603860e-03 
8.899900e-01 -3.591073e-03 
8.873874e-01 -3.578289e-03 
8.847848e-01 -3.565508e-03 
8.821822e-01 -3.552731e-03 
8.795796e-01 -3.539957e-03 
8.769770e-01 -3.527187e-03 
8.743744e-01 -3.514420e-03 
8.717718e-01 -3.501656e-03 
8.691692e-01 -3.488895e-03 
8.665666e-01 -3.476138e-03 
8.639640e-01 -3.463385e-03 
8.613614e-01 -3.450634e-03 
8.587588e-01 -3.437887e-03 
8.561562e-01 -3.425143e-03 
8.535536e-01 -3.412403e-03 
8.509510e-01 -3.399665e-03 
8.483483e-01 -3.386932e-03 
8.457457e-01 -3.374201e-03 
8.431431e-01 -3.361474e-03 
8.405405e-01 -3.348750e-03 
8.379379e-01 -3.336030e-03 
8.353353e-01 -3.323312e-03 
8.327327e-01 -3.310599e-03 
8.301301e-01 -3.297888e-03 
8.275275e-01 -3.285181e-03 
8.249249e-01 -3.272477e-03 
8.223223e-01 -3.259776e-03 
8.197197e-01 -3.247079e-03 
8.171171e-01 -3.234385e-03 
8.145145e-01 -3.221694e-03 
8.119119e-01 -3.209007e-03 
8.093093e-01 -3.196323e-03 
8.067067e-01 -3.183642e-03 
8.041041e-01 -3.170965e-03 
8.015015e-01 -3.158291e-03 
7.988989e-01 -3.145620e-03 
7.962963e-01 -3.132953e-03 
7.936937e-01 -3.120289e-03 
7.910911e-01 -3.107628e-03 
7.884885e-01 -3.094971e-03 
7.858859e-01 -3.082316e-03 
7.832833e-01 -3.069666e-03 
7.806807e-01 -3.057018e-03 
7.780781e-01 -3.044374e-03 
7.754755e-01 -3.031733e-03 
7.728729e-01 -3.019095e-03 
7.702703e-01 -3.006461e-03 
7.676677e-01 -2.993830e-03 
7.650651e-01 -2.981202e-03 
7.624625e-01 -2.968578e-03 
7.598599e-01 -2.955957e-03 
7.572573e-01 -2.943339e-03 
7.546547e-01 -2.930724e-03 
7.520521e-01 -2.918113e-03 
7.494494e-01 -2.905505e-03 
7.468468e-01 -2.892901e-03 
7.442442e-01 -2.880299e-03 
7.416416e-01 -2.867701e-03 
7.390390e-01 -2.855107e-03 
7.364364e-01 -2.842515e-03 
7.338338e-01 -2.829927e-03 
7.312312e-01 -2.817342e-03 
7.286286e-01 -2.804761e-03 
7.260260e-01 -2.792183e-03 
7.234234e-01 -2.779608e-03 
7.208208e-01 -2.767036e-03 
7.182182e-01 -2.754468e-03 
7.156156e-01 -2.741903e-03 
7.130130e-01 -2.729341e-03 
7.104104e-01 -2.716782e-03 
7.078078e-01 -2.704227e-03 
7.052052e-01 -2.691675e-03 
7.026026e-01 -2.679127e-03 
7.000000e-01 -2.666581e-03 
7.000000e-01 -5.536117e-03 


==> Figures/4pt_I_rho_NE_dt12_muZ/points_3.dat <==
-1.280000e+02 3.981143e-02 
-1.277447e+02 3.981143e-02 
-1.274895e+02 3.981143e-02 
-1.272342e+02 3.981143e-02 
-1.269790e+02 3.981143e-02 
-1.267237e+02 3.981143e-02 
-1.264685e+02 3.981143e-02 
-1.262132e+02 3.981142e-02 
-1.259580e+02 3.981142e-02 
-1.257027e+02 3.981142e-02 
-1.254474e+02 3.981142e-02 
-1.251922e+02 3.981142e-02 
-1.249369e+02 3.981142e-02 
-1.246817e+02 3.981142e-02 
-1.244264e+02 3.981141e-02 
-1.241712e+02 3.981141e-02 
-1.239159e+02 3.981141e-02 
-1.236607e+02 3.981141e-02 
-1.234054e+02 3.981141e-02 
-1.231502e+02 3.981141e-02 
-1.228949e+02 3.981141e-02 
-1.226396e+02 3.981140e-02 
-1.223844e+02 3.981140e-02 
-1.221291e+02 3.981140e-02 
-1.218739e+02 3.981140e-02 
-1.216186e+02 3.981140e-02 
-1.213634e+02 3.981139e-02 
-1.211081e+02 3.981139e-02 
-1.208529e+02 3.981139e-02 
-1.205976e+02 3.981139e-02 
-1.203423e+02 3.981139e-02 
-1.200871e+02 3.981138e-02 
-1.198318e+02 3.981138e-02 
-1.195766e+02 3.981138e-02 
-1.193213e+02 3.981138e-02 
-1.190661e+02 3.981137e-02 
-1.188108e+02 3.981137e-02 
-1.185556e+02 3.981137e-02 
-1.183003e+02 3.981137e-02 
-1.180450e+02 3.981136e-02 
-1.177898e+02 3.981136e-02 
-1.175345e+02 3.981136e-02 
-1.172793e+02 3.981135e-02 
-1.170240e+02 3.981135e-02 
-1.167688e+02 3.981135e-02 
-1.165135e+02 3.981134e-02 
-1.162583e+02 3.981134e-02 
-1.160030e+02 3.981134e-02 
-1.157477e+02 3.981133e-02 
-1.154925e+02 3.981133e-02 
-1.152372e+02 3.981132e-02 
-1.149820e+02 3.981132e-02 
-1.147267e+02 3.981132e-02 
-1.144715e+02 3.981131e-02 
-1.142162e+02 3.981131e-02 
-1.139610e+02 3.981130e-02 
-1.137057e+02 3.981130e-02 
-1.134505e+02 3.981129e-02 
-1.131952e+02 3.981129e-02 
-1.129399e+02 3.981128e-02 
-1.126847e+02 3.981128e-02 
-1.124294e+02 3.981127e-02 
-1.121742e+02 3.981127e-02 
-1.119189e+02 3.981126e-02 
-1.116637e+02 3.981126e-02 
-1.114084e+02 3.981125e-02 
-1.111532e+02 3.981125e-02 
-1.108979e+02 3.981124e-02 
-1.106426e+02 3.981123e-02 
-1.103874e+02 3.981123e-02 
-1.101321e+02 3.981122e-02 
-1.098769e+02 3.981121e-02 
-1.096216e+02 3.981120e-02 
-1.093664e+02 3.981120e-02 
-1.091111e+02 3.981119e-02 
-1.088559e+02 3.981118e-02 
-1.086006e+02 3.981117e-02 
-1.083453e+02 3.981117e-02 
-1.080901e+02 3.981116e-02 
-1.078348e+02 3.981115e-02 
-1.075796e+02 3.981114e-02 
-1.073243e+02 3.981113e-02 
-1.070691e+02 3.981112e-02 
-1.068138e+02 3.981111e-02 
-1.065586e+02 3.981110e-02 
-1.063033e+02 3.981109e-02 
-1.060480e+02 3.981108e-02 
-1.057928e+02 3.981107e-02 
-1.055375e+02 3.981106e-02 
-1.052823e+02 3.981105e-02 
-1.050270e+02 3.981103e-02 
-1.047718e+02 3.981102e-02 
-1.045165e+02 3.981101e-02 
-1.042613e+02 3.981100e-02 
-1.040060e+02 3.981098e-02 
-1.037508e+02 3.981097e-02 
-1.034955e+02 3.981096e-02 
-1.032402e+02 3.981094e-02 
-1.029850e+02 3.981093e-02 
-1.027297e+02 3.981091e-02 
-1.024745e+02 3.981090e-02 
-1.022192e+02 3.981088e-02 
-1.019640e+02 3.981086e-02 
-1.017087e+02 3.981085e-02 
-1.014535e+02 3.981083e-02 
-1.011982e+02 3.981081e-02 
-1.009429e+02 3.981079e-02 
-1.006877e+02 3.981077e-02 
-1.004324e+02 3.981075e-02 
-1.001772e+02 3.981073e-02 
-9.992192e+01 3.981071e-02 
-9.966667e+01 3.981069e-02 
-9.941141e+01 3.981067e-02 
-9.915616e+01 3.981065e-02 
-9.890090e+01 3.981062e-02 
-9.864565e+01 3.981060e-02 
-9.839039e+01 3.981058e-02 
-9.813514e+01 3.981055e-02 
-9.787988e+01 3.981052e-02 
-9.762462e+01 3.981050e-02 
-9.736937e+01 3.981047e-02 
-9.711411e+01 3.981044e-02 
-9.685886e+01 3.981041e-02 
-9.660360e+01 3.981038e-02 
-9.634835e+01 3.981035e-02 
-9.609309e+01 3.981032e-02 
-9.583784e+01 3.981029e-02 
-9.558258e+01 3.981026e-02 
-9.532733e+01 3.981022e-02 
-9.507207e+01 3.981019e-02 
-9.481682e+01 3.981015e-02 
-9.456156e+01 3.981011e-02 
-9.430631e+01 3.981007e-02 
-9.405105e+01 3.981004e-02 
-9.379580e+01 3.981000e-02 
-9.354054e+01 3.980995e-02 
-9.328529e+01 3.980991e-02 
-9.303003e+01 3.980987e-02 
-9.277477e+01 3.980982e-02 
-9.251952e+01 3.980978e-02 
-9.226426e+01 3.980973e-02 
-9.200901e+01 3.980968e-02 
-9.175375e+01 3.980963e-02 
-9.149850e+01 3.980958e-02 
-9.124324e+01 3.980952e-02 
-9.098799e+01 3.980947e-02 
-9.073273e+01 3.980941e-02 
-9.047748e+01 3.980935e-02 
-9.022222e+01 3.980929e-02 
-8.996697e+01 3.980923e-02 
-8.971171e+01 3.980917e-02 
-8.945646e+01 3.980910e-02 
-8.920120e+01 3.980904e-02 
-8.894595e+01 3.980897e-02 
-8.869069e+01 3.980890e-02 
-8.843544e+01 3.980883e-02 
-8.818018e+01 3.980875e-02 
-8.792492e+01 3.980868e-02 
-8.766967e+01 3.980860e-02 
-8.741441e+01 3.980852e-02 
-8.715916e+01 3.980843e-02 
-8.690390e+01 3.980835e-02 
-8.664865e+01 3.980826e-02 
-8.639339e+01 3.980817e-02 
-8.613814e+01 3.980808e-02 
-8.588288e+01 3.980798e-02 
-8.562763e+01 3.980788e-02 
-8.537237e+01 3.980778e-02 
-8.511712e+01 3.980768e-02 
-8.486186e+01 3.980757e-02 
-8.460661e+01 3.980746e-02 
-8.435135e+01 3.980735e-02 
-8.409610e+01 3.980723e-02 
-8.384084e+01 3.980711e-02 
-8.358559e+01 3.980699e-02 
-8.333033e+01 3.980686e-02 
-8.307508e+01 3.980673e-02 
-8.281982e+01 3.980660e-02 
-8.256456e+01 3.980646e-02 
-8.230931e+01 3.980632e-02 
-8.205405e+01 3.980617e-02 
-8.179880e+01 3.980602e-02 
-8.154354e+01 3.980587e-02 
-8.128829e+01 3.980571e-02 
-8.103303e+01 3.980555e-02 
-8.077778e+01 3.980538e-02 
-8.052252e+01 3.980521e-02 
-8.026727e+01 3.980503e-02 
-8.001201e+01 3.980485e-02 
-7.975676e+01 3.980467e-02 
-7.950150e+01 3.980447e-02 
-7.924625e+01 3.980428e-02 
-7.899099e+01 3.980407e-02 
-7.873574e+01 3.980386e-02 
-7.848048e+01 3.980365e-02 
-7.822523e+01 3.980343e-02 
-7.796997e+01 3.980320e-02 
-7.771471e+01 3.980297e-02 
-7.745946e+01 3.980273e-02 
-7.720420e+01 3.980248e-02 
-7.694895e+01 3.980223e-02 
-7.669369e+01 3.980197e-02 
-7.643844e+01 3.980170e-02 
-7.618318e+01 3.980142e-02 
-7.592793e+01 3.980114e-02 
-7.567267e+01 3.980085e-02 
-7.541742e+01 3.980055e-02 
-7.516216e+01 3.980024e-02 
-7.490691e+01 3.979993e-02 
-7.465165e+01 3.979960e-02 
-7.439640e+01 3.979926e-02 
-7.414114e+01 3.979892e-02 
-7.388589e+01 3.979857e-02 
-7.363063e+01 3.979820e-02 
-7.337538e+01 3.979783e-02 
-7.312012e+01 3.979744e-02 
-7.286486e+01 3.979705e-02 
-7.260961e+01 3.979664e-02 
-7.235435e+01 3.979622e-02 
-7.209910e+01 3.979579e-02 
-7.184384e+01 3.979535e-02 
-7.158859e+01 3.979489e-02 
-7.133333e+01 3.979443e-02 
-7.107808e+01 3.979395e-02 
-7.082282e+01 3.979345e-02 
-7.056757e+01 3.979294e-02 
-7.031231e+01 3.979242e-02 
-7.005706e+01 3.979188e-02 
-6.980180e+01 3.979133e-02 
-6.954655e+01 3.979076e-02 
-6.929129e+01 3.979018e-02 
-6.903604e+01 3.978958e-02 
-6.878078e+01 3.978896e-02 
-6.852553e+01 3.978832e-02 
-6.827027e+01 3.978767e-02 
-6.801502e+01 3.978700e-02 
-6.775976e+01 3.978631e-02 
-6.750450e+01 3.978560e-02 
-6.724925e+01 3.978487e-02 
-6.699399e+01 3.978412e-02 
-6.673874e+01 3.978334e-02 
-6.648348e+01 3.978255e-02 
-6.622823e+01 3.978173e-02 
-6.597297e+01 3.978090e-02 
-6.571772e+01 3.978003e-02 
-6.546246e+01 3.977915e-02 
-6.520721e+01 3.977823e-02 
-6.495195e+01 3.977730e-02 
-6.469670e+01 3.977633e-02 
-6.444144e+01 3.977534e-02 
-6.418619e+01 3.977432e-02 
-6.393093e+01 3.977327e-02 
-6.367568e+01 3.977219e-02 
-6.342042e+01 3.977108e-02 
-6.316517e+01 3.976994e-02 
-6.290991e+01 3.976877e-02 
-6.265465e+01 3.976757e-02 
-6.239940e+01 3.976633e-02 
-6.214414e+01 3.976505e-02 
-6.188889e+01 3.976374e-02 
-6.163363e+01 3.976240e-02 
-6.137838e+01 3.976101e-02 
-6.112312e+01 3.975959e-02 
-6.086787e+01 3.975813e-02 
-6.061261e+01 3.975662e-02 
-6.035736e+01 3.975507e-02 
-6.010210e+01 3.975348e-02 
-5.984685e+01 3.975184e-02 
-5.959159e+01 3.975016e-02 
-5.933634e+01 3.974843e-02 
-5.908108e+01 3.974665e-02 
-5.882583e+01 3.974482e-02 
-5.857057e+01 3.974294e-02 
-5.831532e+01 3.974101e-02 
-5.806006e+01 3.973902e-02 
-5.780480e+01 3.973697e-02 
-5.754955e+01 3.973487e-02 
-5.729429e+01 3.973271e-02 
-5.703904e+01 3.973049e-02 
-5.678378e+01 3.972820e-02 
-5.652853e+01 3.972585e-02 
-5.627327e+01 3.972343e-02 
-5.601802e+01 3.972095e-02 
-5.576276e+01 3.971840e-02 
-5.550751e+01 3.971577e-02 
-5.525225e+01 3.971307e-02 
-5.499700e+01 3.971029e-02 
-5.474174e+01 3.970743e-02 
-5.448649e+01 3.970450e-02 
-5.423123e+01 3.970148e-02 
-5.397598e+01 3.969838e-02 
-5.372072e+01 3.969518e-02 
-5.346547e+01 3.969190e-02 
-5.321021e+01 3.968853e-02 
-5.295495e+01 3.968506e-02 
-5.269970e+01 3.968149e-02 
-5.244444e+01 3.967782e-02 
-5.218919e+01 3.967405e-02 
-5.193393e+01 3.967017e-02 
-5.167868e+01 3.966618e-02 
-5.142342e+01 3.966208e-02 
-5.116817e+01 3.965787e-02 
-5.091291e+01 3.965353e-02 
-5.065766e+01 3.964907e-02 
-5.040240e+01 3.964449e-02 
-5.014715e+01 3.963978e-02 
-4.989189e+01 3.963493e-02 
-4.963664e+01 3.962995e-02 
-4.938138e+01 3.962483e-02 
-4.912613e+01 3.961956e-02 
-4.887087e+01 3.961414e-02 
-4.861562e+01 3.960857e-02 
-4.836036e+01 3.960285e-02 
-4.810511e+01 3.959696e-02 
-4.784985e+01 3.959090e-02 
-4.759459e+01 3.958468e-02 
-4.733934e+01 3.957828e-02 
-4.708408e+01 3.957170e-02 
-4.682883e+01 3.956493e-02 
-4.657357e+01 3.955797e-02 
-4.631832e+01 3.955082e-02 
-4.606306e+01 3.954346e-02 
-4.580781e+01 3.953590e-02 
-4.555255e+01 3.952812e-02 
-4.529730e+01 3.952012e-02 
-4.504204e+01 3.951190e-02 
-4.478679e+01 3.950345e-02 
-4.453153e+01 3.949475e-02 
-4.427628e+01 3.948581e-02 
-4.402102e+01 3.947662e-02 
-4.376577e+01 3.946717e-02 
-4.351051e+01 3.945745e-02 
-4.325526e+01 3.944746e-02 
-4.300000e+01 3.943719e-02 
-4.274474e+01 3.942663e-02 
-4.248949e+01 3.941576e-02 
-4.223423e+01 3.940460e-02 
-4.197898e+01 3.939311e-02 
-4.172372e+01 3.938131e-02 
-4.146847e+01 3.936917e-02 
-4.121321e+01 3.935668e-02 
-4.095796e+01 3.934385e-02 
-4.070270e+01 3.933065e-02 
-4.044745e+01 3.931708e-02 
-4.019219e+01 3.930312e-02 
-3.993694e+01 3.928878e-02 
-3.968168e+01 3.927403e-02 
-3.942643e+01 3.925886e-02 
-3.917117e+01 3.924326e-02 
-3.891592e+01 3.922722e-02 
-3.866066e+01 3.921073e-02 
-3.840541e+01 3.919378e-02 
-3.815015e+01 3.917635e-02 
-3.789489e+01 3.915842e-02 
-3.763964e+01 3.913999e-02 
-3.738438e+01 3.912104e-02 
-3.712913e+01 3.910155e-02 
-3.687387e+01 3.908152e-02 
-3.661862e+01 3.906091e-02 
-3.636336e+01 3.903973e-02 
-3.610811e+01 3.901795e-02 
-3.585285e+01 3.899555e-02 
-3.559760e+01 3.897253e-02 
-3.534234e+01 3.894885e-02 
-3.508709e+01 3.892450e-02 
-3.483183e+01 3.889947e-02 
-3.457658e+01 3.887373e-02 
-3.432132e+01 3.884726e-02 
-3.406607e+01 3.882005e-02 
-3.381081e+01 3.879207e-02 
-3.355556e+01 3.876330e-02 
-3.330030e+01 3.873371e-02 
-3.304505e+01 3.870330e-02 
-3.278979e+01 3.867202e-02 
-3.253453e+01 3.863986e-02 
-3.227928e+01 3.860679e-02 
-3.202402e+01 3.857279e-02 
-3.176877e+01 3.853783e-02 
-3.151351e+01 3.850189e-02 
-3.125826e+01 3.846493e-02 
-3.100300e+01 3.842692e-02 
-3.074775e+01 3.838785e-02 
-3.049249e+01 3.834767e-02 
-3.023724e+01 3.830635e-02 
-2.998198e+01 3.826387e-02 
-2.972673e+01 3.822019e-02 
-2.947147e+01 3.817528e-02 
-2.921622e+01 3.812910e-02 
-2.896096e+01 3.808162e-02 
-2.870571e+01 3.803280e-02 
-2.845045e+01 3.798260e-02 
-2.819520e+01 3.793098e-02 
-2.793994e+01 3.787791e-02 
-2.768468e+01 3.782334e-02 
-2.742943e+01 3.776723e-02 
-2.717417e+01 3.770953e-02 
-2.691892e+01 3.765021e-02 
-2.666366e+01 3.758921e-02 
-2.640841e+01 3.752649e-02 
-2.615315e+01 3.746200e-02 
-2.589790e+01 3.739569e-02 
-2.564264e+01 3.732751e-02 
-2.538739e+01 3.725740e-02 
-2.513213e+01 3.718531e-02 
-2.487688e+01 3.711120e-02 
-2.462162e+01 3.703498e-02 
-2.436637e+01 3.695662e-02 
-2.411111e+01 3.687605e-02 
-2.385586e+01 3.679320e-02 
-2.360060e+01 3.670802e-02 
-2.334535e+01 3.662042e-02 
-2.309009e+01 3.653036e-02 
-2.283483e+01 3.643776e-02 
-2.257958e+01 3.634254e-02 
-2.232432e+01 3.624464e-02 
-2.206907e+01 3.614397e-02 
-2.181381e+01 3.604046e-02 
-2.155856e+01 3.593403e-02 
-2.130330e+01 3.582459e-02 
-2.104805e+01 3.571207e-02 
-2.079279e+01 3.559637e-02 
-2.053754e+01 3.547740e-02 
-2.028228e+01 3.535508e-02 
-2.002703e+01 3.522931e-02 
-1.977177e+01 3.509998e-02 
-1.951652e+01 3.496701e-02 
-1.926126e+01 3.483028e-02 
-1.900601e+01 3.468969e-02 
-1.875075e+01 3.454514e-02 
-1.849550e+01 3.439650e-02 
-1.824024e+01 3.424368e-02 
-1.798498e+01 3.408653e-02 
-1.772973e+01 3.392496e-02 
-1.747447e+01 3.375882e-02 
-1.721922e+01 3.358799e-02 
-1.696396e+01 3.341234e-02 
-1.670871e+01 3.323174e-02 
-1.645345e+01 3.304603e-02 
-1.619820e+01 3.285509e-02 
-1.594294e+01 3.265876e-02 
-1.568769e+01 3.245688e-02 
-1.543243e+01 3.224931e-02 
-1.517718e+01 3.203588e-02 
-1.492192e+01 3.181643e-02 
-1.466667e+01 3.159078e-02 
-1.441141e+01 3.135876e-02 
-1.415616e+01 3.112020e-02 
-1.390090e+01 3.087490e-02 
-1.364565e+01 3.062268e-02 
-1.339039e+01 3.036334e-02 
-1.313514e+01 3.009668e-02 
-1.287988e+01 2.982249e-02 
-1.262462e+01 2.954057e-02 
-1.236937e+01 2.925069e-02 
-1.211411e+01 2.895263e-02 
-1.185886e+01 2.864615e-02 
-1.160360e+01 2.833103e-02 
-1.134835e+01 2.800701e-02 
-1.109309e+01 2.767385e-02 
-1.083784e+01 2.733128e-02 
-1.058258e+01 2.697905e-02 
-1.032733e+01 2.661687e-02 
-1.007207e+01 2.624447e-02 
-9.816817e+00 2.586156e-02 
-9.561562e+00 2.546785e-02 
-9.306306e+00 2.506302e-02 
-9.051051e+00 2.464677e-02 
-8.795796e+00 2.421877e-02 
-8.540541e+00 2.377869e-02 
-8.285285e+00 2.332619e-02 
-8.030030e+00 2.286092e-02 
-7.774775e+00 2.238251e-02 
-7.519520e+00 2.189061e-02 
-7.264264e+00 2.138482e-02 
-7.009009e+00 2.086475e-02 
-6.753754e+00 2.033001e-02 
-6.498498e+00 1.978018e-02 
-6.243243e+00 1.921482e-02 
-5.987988e+00 1.863351e-02 
-5.732733e+00 1.803580e-02 
-5.477477e+00 1.742121e-02 
-5.222222e+00 1.678928e-02 
-4.966967e+00 1.613951e-02 
-4.711712e+00 1.547141e-02 
-4.456456e+00 1.478445e-02 
-4.201201e+00 1.407810e-02 
-3.945946e+00 1.335181e-02 
-3.690691e+00 1.260503e-02 
-3.435435e+00 1.183717e-02 
-3.180180e+00 1.104764e-02 
-2.924925e+00 1.023582e-02 
-2.669670e+00 9.401092e-03 
-2.414414e+00 8.542805e-03 
-2.159159e+00 7.660294e-03 
-1.903904e+00 6.752876e-03 
-1.648649e+00 5.819847e-03 
-1.393393e+00 4.860485e-03 
-1.138138e+00 3.874046e-03 
-8.828829e-01 2.859766e-03 
-6.276276e-01 1.816860e-03 
-3.723724e-01 7.445198e-04 
-1.171171e-01 -3.580859e-04 
1.381381e-01 -1.491811e-03 
3.933934e-01 -2.657534e-03 
6.486486e-01 -3.856157e-03 
9.039039e-01 -5.088610e-03 
1.159159e+00 -6.355847e-03 
1.414414e+00 -7.658850e-03 
1.669670e+00 -8.998628e-03 
1.924925e+00 -1.037622e-02 
2.180180e+00 -1.179269e-02 
2.435435e+00 -1.324914e-02 
2.690691e+00 -1.474670e-02 
2.945946e+00 -1.628652e-02 
3.201201e+00 -1.786980e-02 
3.456456e+00 -1.949777e-02 
3.711712e+00 -2.117168e-02 
3.966967e+00 -2.289284e-02 
4.222222e+00 -2.466257e-02 
4.477477e+00 -2.648225e-02 
4.732733e+00 -2.835329e-02 
4.987988e+00 -3.027714e-02 
5.243243e+00 -3.225529e-02 
5.498498e+00 -3.428926e-02 
5.753754e+00 -3.638064e-02 
6.009009e+00 -3.853105e-02 
6.264264e+00 -4.074215e-02 
6.519520e+00 -4.301565e-02 
6.774775e+00 -4.535333e-02 
7.030030e+00 -4.775697e-02 
7.285285e+00 -5.022846e-02 
7.540541e+00 -5.276970e-02 
7.795796e+00 -5.538267e-02 
8.051051e+00 -5.806938e-02 
8.306306e+00 -6.083192e-02 
8.561562e+00 -6.367242e-02 
8.816817e+00 -6.659310e-02 
9.072072e+00 -6.959621e-02 
9.327327e+00 -7.268407e-02 
9.582583e+00 -7.585909e-02 
9.837838e+00 -7.912372e-02 
1.009309e+01 -8.248048e-02 
1.034835e+01 -8.593199e-02 
1.060360e+01 -8.948091e-02 
1.085886e+01 -9.312999e-02 
1.111411e+01 -9.688206e-02 
1.136937e+01 -1.007400e-01 
1.162462e+01 -1.047069e-01 
1.187988e+01 -1.087857e-01 
1.213514e+01 -1.129796e-01 
1.239039e+01 -1.172919e-01 
1.264565e+01 -1.217259e-01 
1.290090e+01 -1.262851e-01 
1.315616e+01 -1.309729e-01 
1.341141e+01 -1.357930e-01 
1.366667e+01 -1.407492e-01 
1.392192e+01 -1.458453e-01 
1.417718e+01 -1.510851e-01 
1.443243e+01 -1.564729e-01 
1.468769e+01 -1.620127e-01 
1.494294e+01 -1.677089e-01 
1.519820e+01 -1.735659e-01 
1.545345e+01 -1.795881e-01 
1.570871e+01 -1.857804e-01 
1.596396e+01 -1.921473e-01 
1.621922e+01 -1.986940e-01 
1.647447e+01 -2.054255e-01 
1.672973e+01 -2.123469e-01 
1.698498e+01 -2.194637e-01 
1.724024e+01 -2.267814e-01 
1.749550e+01 -2.343056e-01 
1.775075e+01 -2.420421e-01 
1.800601e+01 -2.499970e-01 
1.826126e+01 -2.581764e-01 
1.851652e+01 -2.665867e-01 
1.877177e+01 -2.752343e-01 
1.902703e+01 -2.841260e-01 
1.928228e+01 -2.932686e-01 
1.953754e+01 -3.026693e-01 
1.979279e+01 -3.123353e-01 
2.004805e+01 -3.222741e-01 
2.030330e+01 -3.324934e-01 
2.055856e+01 -3.430012e-01 
2.081381e+01 -3.538055e-01 
2.106907e+01 -3.649147e-01 
2.132432e+01 -3.763375e-01 
2.157958e+01 -3.880827e-01 
2.183483e+01 -4.001594e-01 
2.209009e+01 -4.125769e-01 
2.234535e+01 -4.253449e-01 
2.260060e+01 -4.384732e-01 
2.285586e+01 -4.519721e-01 
2.311111e+01 -4.658519e-01 
2.336637e+01 -4.801235e-01 
2.362162e+01 -4.947979e-01 
2.387688e+01 -5.098864e-01 
2.413213e+01 -5.254008e-01 
2.438739e+01 -5.413531e-01 
2.464264e+01 -5.577556e-01 
2.489790e+01 -5.746210e-01 
2.515315e+01 -5.919624e-01 
2.540841e+01 -6.097933e-01 
2.566366e+01 -6.281274e-01 
2.591892e+01 -6.469790e-01 
2.617417e+01 -6.663626e-01 
2.642943e+01 -6.862933e-01 
2.668468e+01 -7.067865e-01 
2.693994e+01 -7.278581e-01 
2.719520e+01 -7.495244e-01 
2.745045e+01 -7.718022e-01 
2.770571e+01 -7.947088e-01 
2.796096e+01 -8.182619e-01 
2.821622e+01 -8.424797e-01 
2.847147e+01 -8.673811e-01 
2.872673e+01 -8.929852e-01 
2.898198e+01 -9.193120e-01 
2.923724e+01 -9.463818e-01 
2.949249e+01 -9.742156e-01 
2.974775e+01 -1.002835e+00 
3.000300e+01 -1.032262e+00 
3.025826e+01 -1.062520e+00 
3.051351e+01 -1.093631e+00 
3.076877e+01 -1.125621e+00 
3.102402e+01 -1.158514e+00 
3.127928e+01 -1.192335e+00 
3.153453e+01 -1.227110e+00 
3.178979e+01 -1.262867e+00 
3.204505e+01 -1.299633e+00 
3.230030e+01 -1.337437e+00 
3.255556e+01 -1.376308e+00 
3.281081e+01 -1.416276e+00 
3.306607e+01 -1.457371e+00 
3.332132e+01 -1.499627e+00 
3.357658e+01 -1.543075e+00 
3.383183e+01 -1.587750e+00 
3.408709e+01 -1.633686e+00 
3.434234e+01 -1.680917e+00 
3.459760e+01 -1.729482e+00 
3.485285e+01 -1.779418e+00 
3.510811e+01 -1.830763e+00 
3.536336e+01 -1.883557e+00 
3.561862e+01 -1.937841e+00 
3.587387e+01 -1.993658e+00 
3.612913e+01 -2.051049e+00 
3.638438e+01 -2.110061e+00 
3.663964e+01 -2.170738e+00 
3.689489e+01 -2.233127e+00 
3.715015e+01 -2.297277e+00 
3.740541e+01 -2.363238e+00 
3.766066e+01 -2.431061e+00 
3.791592e+01 -2.500797e+00 
3.817117e+01 -2.572502e+00 
3.842643e+01 -2.646231e+00 
3.868168e+01 -2.722040e+00 
3.893694e+01 -2.799989e+00 
3.919219e+01 -2.880138e+00 
3.944745e+01 -2.962550e+00 
3.970270e+01 -3.047287e+00 
3.995796e+01 -3.134415e+00 
4.021321e+01 -3.224003e+00 
4.046847e+01 -3.316119e+00 
4.072372e+01 -3.410835e+00 
4.097898e+01 -3.508225e+00 
4.123423e+01 -3.608363e+00 
4.148949e+01 -3.711327e+00 
4.174474e+01 -3.817197e+00 
4.200000e+01 -3.926055e+00 
4.225526e+01 -4.037986e+00 
4.251051e+01 -4.153076e+00 
4.276577e+01 -4.271414e+00 
4.302102e+01 -4.393091e+00 
4.327628e+01 -4.518203e+00 
4.353153e+01 -4.646847e+00 
4.378679e+01 -4.779120e+00 
4.404204e+01 -4.915127e+00 
4.429730e+01 -5.054973e+00 
4.455255e+01 -5.198766e+00 
4.480781e+01 -5.346617e+00 
4.506306e+01 -5.498640e+00 
4.531832e+01 -5.654955e+00 
4.557357e+01 -5.815681e+00 
4.582883e+01 -5.980944e+00 
4.608408e+01 -6.150870e+00 
4.633934e+01 -6.325593e+00 
4.659459e+01 -6.505247e+00 
4.684985e+01 -6.689971e+00 
4.710511e+01 -6.879909e+00 
4.736036e+01 -7.075208e+00 
4.761562e+01 -7.276019e+00 
4.787087e+01 -7.482497e+00 
4.812613e+01 -7.694803e+00 
4.838138e+01 -7.913101e+00 
4.863664e+01 -8.137560e+00 
4.889189e+01 -8.368353e+00 
4.914715e+01 -8.605661e+00 
4.940240e+01 -8.849667e+00 
4.965766e+01 -9.100559e+00 
4.991291e+01 -9.358532e+00 
5.016817e+01 -9.623786e+00 
5.042342e+01 -9.896527e+00 
5.067868e+01 -1.017696e+01 
5.093393e+01 -1.046532e+01 
5.118919e+01 -1.076181e+01 
5.144444e+01 -1.106667e+01 
5.169970e+01 -1.138013e+01 
5.195495e+01 -1.170244e+01 
5.221021e+01 -1.203385e+01 
5.246547e+01 -1.237461e+01 
5.272072e+01 -1.272499e+01 
5.297598e+01 -1.308526e+01 
5.323123e+01 -1.345569e+01 
5.348649e+01 -1.383658e+01 
5.374174e+01 -1.422822e+01 
5.399700e+01 -1.463092e+01 
5.425225e+01 -1.504498e+01 
5.450751e+01 -1.547072e+01 
5.476276e+01 -1.590848e+01 
5.501802e+01 -1.635860e+01 
5.527327e+01 -1.682142e+01 
5.552853e+01 -1.729730e+01 
5.578378e+01 -1.778662e+01 
5.603904e+01 -1.828974e+01 
5.629429e+01 -1.880706e+01 
5.654955e+01 -1.933899e+01 
5.680480e+01 -1.988593e+01 
5.706006e+01 -2.044830e+01 
5.731532e+01 -2.102655e+01 
5.757057e+01 -2.162111e+01 
5.782583e+01 -2.223246e+01 
5.808108e+01 -2.286106e+01 
5.833634e+01 -2.350740e+01 
5.859159e+01 -2.417199e+01 
5.884685e+01 -2.485533e+01 
5.910210e+01 -2.555796e+01 
5.935736e+01 -2.628042e+01 
5.961261e+01 -2.702326e+01 
5.986787e+01 -2.778708e+01 
6.012312e+01 -2.857245e+01 
6.037838e+01 -2.937999e+01 
6.063363e+01 -3.021032e+01 
6.088889e+01 -3.106408e+01 
6.114414e+01 -3.194194e+01 
6.139940e+01 -3.284458e+01 
6.165465e+01 -3.377269e+01 
6.190991e+01 -3.472700e+01 
6.216517e+01 -3.570824e+01 
6.242042e+01 -3.671717e+01 
6.267568e+01 -3.775458e+01 
6.293093e+01 -3.882127e+01 
6.318619e+01 -3.991807e+01 
6.344144e+01 -4.104582e+01 
6.369670e+01 -4.220540e+01 
6.395195e+01 -4.339771e+01 
6.420721e+01 -4.462367e+01 
6.446246e+01 -4.588423e+01 
6.471772e+01 -4.718036e+01 
6.497297e+01 -4.851308e+01 
6.522823e+01 -4.988341e+01 
6.548348e+01 -5.129242e+01 
6.573874e+01 -5.274120e+01 
6.599399e+01 -5.423086e+01 
6.624925e+01 -5.576257e+01 
6.650450e+01 -5.733751e+01 
6.675976e+01 -5.895689e+01 
6.701502e+01 -6.062199e+01 
6.727027e+01 -6.233408e+01 
6.752553e+01 -6.409448e+01 
6.778078e+01 -6.590458e+01 
6.803604e+01 -6.776576e+01 
6.829129e+01 -6.967947e+01 
6.854655e+01 -7.164719e+01 
6.880180e+01 -7.367045e+01 
6.905706e+01 -7.575081e+01 
6.931231e+01 -7.788989e+01 
6.956757e+01 -8.008933e+01 
6.982282e+01 -8.235086e+01 
7.007808e+01 -8.467621e+01 
7.033333e+01 -8.706719e+01 
7.058859e+01 -8.952566e+01 
7.084384e+01 -9.205351e+01 
7.109910e+01 -9.465270e+01 
7.135435e+01 -9.732525e+01 
7.160961e+01 -1.000732e+02 
7.186486e+01 -1.028988e+02 
7.212012e+01 -1.058041e+02 
7.237538e+01 -1.087913e+02 
7.263063e+01 -1.118629e+02 
7.288589e+01 -1.150212e+02 
7.314114e+01 -1.182687e+02 
7.339640e+01 -1.216077e+02 
7.365165e+01 -1.250410e+02 
7.390691e+01 -1.285713e+02 
7.416216e+01 -1.322011e+02 
7.441742e+01 -1.359334e+02 
7.467267e+01 -1.397711e+02 
7.492793e+01 -1.437170e+02 
7.518318e+01 -1.477743e+02 
7.543844e+01 -1.519462e+02 
7.569369e+01 -1.562357e+02 
7.594895e+01 -1.606464e+02 
7.620420e+01 -1.651815e+02 
7.645946e+01 -1.698446e+02 
7.671471e+01 -1.746394e+02 
7.696997e+01 -1.795694e+02 
7.722523e+01 -1.846386e+02 
7.748048e+01 -1.898509e+02 
7.773574e+01 -1.952103e+02 
7.799099e+01 -2.007209e+02 
7.824625e+01 -2.063871e+02 
7.850150e+01 -2.122132e+02 
7.875676e+01 -2.182037e+02 
7.901201e+01 -2.243633e+02 
7.926727e+01 -2.306967e+02 
7.952252e+01 -2.372089e+02 
7.977778e+01 -2.439049e+02 
8.003303e+01 -2.507899e+02 
8.028829e+01 -2.578692e+02 
8.054354e+01 -2.651482e+02 
8.079880e+01 -2.726328e+02 
8.105405e+01 -2.803285e+02 
8.130931e+01 -2.882415e+02 
8.156456e+01 -2.963778e+02 
8.181982e+01 -3.047438e+02 
8.207508e+01 -3.133458e+02 
8.233033e+01 -3.221907e+02 
8.258559e+01 -3.312851e+02 
8.284084e+01 -3.406363e+02 
8.309610e+01 -3.502513e+02 
8.335135e+01 -3.601378e+02 
8.360661e+01 -3.703033e+02 
8.386186e+01 -3.807556e+02 
8.411712e+01 -3.915030e+02 
8.437237e+01 -4.025537e+02 
8.462763e+01 -4.139163e+02 
8.488288e+01 -4.255996e+02 
8.513814e+01 -4.376126e+02 
8.539339e+01 -4.499647e+02 
8.564865e+01 -4.626654e+02 
8.590390e+01 -4.757246e+02 
8.615916e+01 -4.891523e+02 
8.641441e+01 -5.029590e+02 
8.666967e+01 -5.171554e+02 
8.692492e+01 -5.317524e+02 
8.718018e+01 -5.467615e+02 
8.743544e+01 -5.621941e+02 
8.769069e+01 -5.780623e+02 
8.794595e+01 -5.943784e+02 
8.820120e+01 -6.111549e+02 
8.845646e+01 -6.284050e+02 
8.871171e+01 -6.461419e+02 
8.896697e+01 -6.643794e+02 
8.922222e+01 -6.831316e+02 
8.947748e+01 -7.024131e+02 
8.973273e+01 -7.222388e+02 
8.998799e+01 -7.426240e+02 
9.024324e+01 -7.635846e+02 
9.049850e+01 -7.851367e+02 
9.075375e+01 -8.072972e+02 
9.100901e+01 -8.300830e+02 
9.126426e+01 -8.535120e+02 
9.151952e+01 -8.776022e+02 
9.177477e+01 -9.023723e+02 
9.203003e+01 -9.278415e+02 
9.228529e+01 -9.540296e+02 
9.254054e+01 -9.809568e+02 
9.279580e+01 -1.008644e+03 
9.305105e+01 -1.037112e+03 
9.330631e+01 -1.066385e+03 
9.356156e+01 -1.096483e+03 
9.381682e+01 -1.127430e+03 
9.407207e+01 -1.159252e+03 
9.432733e+01 -1.191971e+03 
9.458258e+01 -1.225614e+03 
9.483784e+01 -1.260206e+03 
9.509309e+01 -1.295774e+03 
9.534835e+01 -1.332347e+03 
9.560360e+01 -1.369951e+03 
9.585886e+01 -1.408617e+03 
9.611411e+01 -1.448374e+03 
9.636937e+01 -1.489254e+03 
9.662462e+01 -1.531287e+03 
9.687988e+01 -1.574506e+03 
9.713514e+01 -1.618945e+03 
9.739039e+01 -1.664639e+03 
9.764565e+01 -1.711622e+03 
9.790090e+01 -1.759931e+03 
9.815616e+01 -1.809603e+03 
9.841141e+01 -1.860678e+03 
9.866667e+01 -1.913194e+03 
9.892192e+01 -1.967192e+03 
9.917718e+01 -2.022714e+03 
9.943243e+01 -2.079803e+03 
9.968769e+01 -2.138504e+03 
9.994294e+01 -2.198861e+03 
1.001982e+02 -2.260922e+03 
1.004535e+02 -2.324734e+03 
1.007087e+02 -2.390347e+03 
1.009640e+02 -2.457812e+03 
1.012192e+02 -2.527181e+03 
1.014745e+02 -2.598508e+03 
1.017297e+02 -2.671848e+03 
1.019850e+02 -2.747258e+03 
1.022402e+02 -2.824797e+03 
1.024955e+02 -2.904524e+03 
1.027508e+02 -2.986500e+03 
1.030060e+02 -3.070791e+03 
1.032613e+02 -3.157461e+03 
1.035165e+02 -3.246576e+03 
1.037718e+02 -3.338207e+03 
1.040270e+02 -3.432424e+03 
1.042823e+02 -3.529300e+03 
1.045375e+02 -3.628911e+03 
1.047928e+02 -3.731332e+03 
1.050480e+02 -3.836645e+03 
1.053033e+02 -3.944929e+03 
1.055586e+02 -4.056270e+03 
1.058138e+02 -4.170753e+03 
1.060691e+02 -4.288468e+03 
1.063243e+02 -4.409504e+03 
1.065796e+02 -4.533957e+03 
1.068348e+02 -4.661922e+03 
1.070901e+02 -4.793499e+03 
1.073453e+02 -4.928789e+03 
1.076006e+02 -5.067898e+03 
1.078559e+02 -5.210933e+03 
1.081111e+02 -5.358005e+03 
1.083664e+02 -5.509228e+03 
1.086216e+02 -5.664718e+03 
1.088769e+02 -5.824598e+03 
1.091321e+02 -5.988989e+03 
1.093874e+02 -6.158021e+03 
1.096426e+02 -6.331823e+03 
1.098979e+02 -6.510530e+03 
1.101532e+02 -6.694281e+03 
1.104084e+02 -6.883218e+03 
1.106637e+02 -7.077487e+03 
1.109189e+02 -7.277240e+03 
1.111742e+02 -7.482630e+03 
1.114294e+02 -7.693817e+03 
1.116847e+02 -7.910965e+03 
1.119399e+02 -8.134241e+03 
1.121952e+02 -8.363819e+03 
1.124505e+02 -8.599876e+03 
1.127057e+02 -8.842596e+03 
1.129610e+02 -9.092166e+03 
1.132162e+02 -9.348780e+03 
1.134715e+02 -9.612636e+03 
1.137267e+02 -9.883939e+03 
1.139820e+02 -1.016290e+04 
1.142372e+02 -1.044973e+04 
1.144925e+02 -1.074466e+04 
1.147477e+02 -1.104792e+04 
1.150030e+02 -1.135973e+04 
1.152583e+02 -1.168034e+04 
1.155135e+02 -1.201000e+04 
1.157688e+02 -1.234897e+04 
1.160240e+02 -1.269750e+04 
1.162793e+02 -1.305587e+04 
1.165345e+02 -1.342435e+04 
1.167898e+02 -1.380323e+04 
1.170450e+02 -1.419281e+04 
1.173003e+02 -1.459338e+04 
1.175556e+02 -1.500526e+04 
1.178108e+02 -1.542876e+04 
1.180661e+02 -1.586422e+04 
1.183213e+02 -1.631196e+04 
1.185766e+02 -1.677234e+04 
1.188318e+02 -1.724572e+04 
1.190871e+02 -1.773245e+04 
1.193423e+02 -1.823293e+04 
1.195976e+02 -1.874752e+04 
1.198529e+02 -1.927665e+04 
1.201081e+02 -1.982070e+04 
1.203634e+02 -2.038011e+04 
1.206186e+02 -2.095531e+04 
1.208739e+02 -2.154674e+04 
1.211291e+02 -2.215487e+04 
1.213844e+02 -2.278016e+04 
1.216396e+02 -2.342309e+04 
1.218949e+02 -2.408418e+04 
1.221502e+02 -2.476392e+04 
1.224054e+02 -2.546284e+04 
1.226607e+02 -2.618149e+04 
1.229159e+02 -2.692043e+04 
1.231712e+02 -2.768022e+04 
1.234264e+02 -2.846145e+04 
1.236817e+02 -2.926473e+04 
1.239369e+02 -3.009069e+04 
1.241922e+02 -3.093995e+04 
1.244474e+02 -3.181319e+04 
1.247027e+02 -3.271107e+04 
1.249580e+02 -3.363429e+04 
1.252132e+02 -3.458357e+04 
1.254685e+02 -3.555964e+04 
1.257237e+02 -3.656326e+04 
1.259790e+02 -3.759520e+04 
1.262342e+02 -3.865627e+04 
1.264895e+02 -3.974729e+04 
1.267447e+02 -4.086909e+04 
1.270000e+02 -4.202256e+04 


==> Figures/4pt_I_rho_NE_dt12_muZ/points_4.dat <==
1.000000e+00 -4.728982e-03 2.350932e-04 
2.000000e+00 -9.971886e-03 4.810794e-04 
3.000000e+00 -1.570518e-02 7.688438e-04 
4.000000e+00 -2.199563e-02 1.128432e-03 
5.000000e+00 -2.940624e-02 1.624542e-03 
6.000000e+00 -3.580020e-02 2.147526e-03 
7.000000e+00 nan nan 
8.000000e+00 nan nan 


==> Figures/4pt_I_rho_NE_meas_muT/points_0.dat <==
-1.280000e+02 -2.906698e-01 
1.270000e+02 -2.906698e-01 
1.270000e+02 -2.305880e-01 
-1.280000e+02 -2.305880e-01 
-1.280000e+02 -2.906698e-01 


==> Figures/4pt_I_rho_NE_meas_muT/points_1.dat <==
-1.280000e+02 -2.906695e-01 
-1.277447e+02 -2.906695e-01 
-1.274895e+02 -2.906695e-01 
-1.272342e+02 -2.906695e-01 
-1.269790e+02 -2.906695e-01 
-1.267237e+02 -2.906695e-01 
-1.264685e+02 -2.906695e-01 
-1.262132e+02 -2.906695e-01 
-1.259580e+02 -2.906694e-01 
-1.257027e+02 -2.906694e-01 
-1.254474e+02 -2.906694e-01 
-1.251922e+02 -2.906694e-01 
-1.249369e+02 -2.906694e-01 
-1.246817e+02 -2.906694e-01 
-1.244264e+02 -2.906694e-01 
-1.241712e+02 -2.906694e-01 
-1.239159e+02 -2.906694e-01 
-1.236607e+02 -2.906693e-01 
-1.234054e+02 -2.906693e-01 
-1.231502e+02 -2.906693e-01 
-1.228949e+02 -2.906693e-01 
-1.226396e+02 -2.906693e-01 
-1.223844e+02 -2.906693e-01 
-1.221291e+02 -2.906693e-01 
-1.218739e+02 -2.906693e-01 
-1.216186e+02 -2.906692e-01 
-1.213634e+02 -2.906692e-01 
-1.211081e+02 -2.906692e-01 
-1.208529e+02 -2.906692e-01 
-1.205976e+02 -2.906692e-01 
-1.203423e+02 -2.906692e-01 
-1.200871e+02 -2.906691e-01 
-1.198318e+02 -2.906691e-01 
-1.195766e+02 -2.906691e-01 
-1.193213e+02 -2.906691e-01 
-1.190661e+02 -2.906691e-01 
-1.188108e+02 -2.906690e-01 
-1.185556e+02 -2.906690e-01 
-1.183003e+02 -2.906690e-01 
-1.180450e+02 -2.906690e-01 
-1.177898e+02 -2.906690e-01 
-1.175345e+02 -2.906689e-01 
-1.172793e+02 -2.906689e-01 
-1.170240e+02 -2.906689e-01 
-1.167688e+02 -2.906689e-01 
-1.165135e+02 -2.906688e-01 
-1.162583e+02 -2.906688e-01 
-1.160030e+02 -2.906688e-01 
-1.157477e+02 -2.906688e-01 
-1.154925e+02 -2.906687e-01 
-1.152372e+02 -2.906687e-01 
-1.149820e+02 -2.906687e-01 
-1.147267e+02 -2.906686e-01 
-1.144715e+02 -2.906686e-01 
-1.142162e+02 -2.906686e-01 
-1.139610e+02 -2.906685e-01 
-1.137057e+02 -2.906685e-01 
-1.134505e+02 -2.906685e-01 
-1.131952e+02 -2.906684e-01 
-1.129399e+02 -2.906684e-01 
-1.126847e+02 -2.906683e-01 
-1.124294e+02 -2.906683e-01 
-1.121742e+02 -2.906683e-01 
-1.119189e+02 -2.906682e-01 
-1.116637e+02 -2.906682e-01 
-1.114084e+02 -2.906681e-01 
-1.111532e+02 -2.906681e-01 
-1.108979e+02 -2.906680e-01 
-1.106426e+02 -2.906680e-01 
-1.103874e+02 -2.906679e-01 
-1.101321e+02 -2.906679e-01 
-1.098769e+02 -2.906678e-01 
-1.096216e+02 -2.906678e-01 
-1.093664e+02 -2.906677e-01 
-1.091111e+02 -2.906677e-01 
-1.088559e+02 -2.906676e-01 
-1.086006e+02 -2.906675e-01 
-1.083453e+02 -2.906675e-01 
-1.080901e+02 -2.906674e-01 
-1.078348e+02 -2.906673e-01 
-1.075796e+02 -2.906673e-01 
-1.073243e+02 -2.906672e-01 
-1.070691e+02 -2.906671e-01 
-1.068138e+02 -2.906671e-01 
-1.065586e+02 -2.906670e-01 
-1.063033e+02 -2.906669e-01 
-1.060480e+02 -2.906668e-01 
-1.057928e+02 -2.906667e-01 
-1.055375e+02 -2.906666e-01 
-1.052823e+02 -2.906666e-01 
-1.050270e+02 -2.906665e-01 
-1.047718e+02 -2.906664e-01 
-1.045165e+02 -2.906663e-01 
-1.042613e+02 -2.906662e-01 
-1.040060e+02 -2.906661e-01 
-1.037508e+02 -2.906660e-01 
-1.034955e+02 -2.906659e-01 
-1.032402e+02 -2.906658e-01 
-1.029850e+02 -2.906656e-01 
-1.027297e+02 -2.906655e-01 
-1.024745e+02 -2.906654e-01 
-1.022192e+02 -2.906653e-01 
-1.019640e+02 -2.906651e-01 
-1.017087e+02 -2.906650e-01 
-1.014535e+02 -2.906649e-01 
-1.011982e+02 -2.906647e-01 
-1.009429e+02 -2.906646e-01 
-1.006877e+02 -2.906645e-01 
-1.004324e+02 -2.906643e-01 
-1.001772e+02 -2.906642e-01 
-9.992192e+01 -2.906640e-01 
-9.966667e+01 -2.906638e-01 
-9.941141e+01 -2.906637e-01 
-9.915616e+01 -2.906635e-01 
-9.890090e+01 -2.906633e-01 
-9.864565e+01 -2.906631e-01 
-9.839039e+01 -2.906629e-01 
-9.813514e+01 -2.906627e-01 
-9.787988e+01 -2.906626e-01 
-9.762462e+01 -2.906623e-01 
-9.736937e+01 -2.906621e-01 
-9.711411e+01 -2.906619e-01 
-9.685886e+01 -2.906617e-01 
-9.660360e+01 -2.906615e-01 
-9.634835e+01 -2.906612e-01 
-9.609309e+01 -2.906610e-01 
-9.583784e+01 -2.906607e-01 
-9.558258e+01 -2.906605e-01 
-9.532733e+01 -2.906602e-01 
-9.507207e+01 -2.906600e-01 
-9.481682e+01 -2.906597e-01 
-9.456156e+01 -2.906594e-01 
-9.430631e+01 -2.906591e-01 
-9.405105e+01 -2.906588e-01 
-9.379580e+01 -2.906585e-01 
-9.354054e+01 -2.906582e-01 
-9.328529e+01 -2.906578e-01 
-9.303003e+01 -2.906575e-01 
-9.277477e+01 -2.906572e-01 
-9.251952e+01 -2.906568e-01 
-9.226426e+01 -2.906564e-01 
-9.200901e+01 -2.906561e-01 
-9.175375e+01 -2.906557e-01 
-9.149850e+01 -2.906553e-01 
-9.124324e+01 -2.906549e-01 
-9.098799e+01 -2.906544e-01 
-9.073273e+01 -2.906540e-01 
-9.047748e+01 -2.906536e-01 
-9.022222e+01 -2.906531e-01 
-8.996697e+01 -2.906526e-01 
-8.971171e+01 -2.906522e-01 
-8.945646e+01 -2.906517e-01 
-8.920120e+01 -2.906511e-01 
-8.894595e+01 -2.906506e-01 
-8.869069e+01 -2.906501e-01 
-8.843544e+01 -2.906495e-01 
-8.818018e+01 -2.906490e-01 
-8.792492e+01 -2.906484e-01 
-8.766967e+01 -2.906478e-01 
-8.741441e+01 -2.906471e-01 
-8.715916e+01 -2.906465e-01 
-8.690390e+01 -2.906458e-01 
-8.664865e+01 -2.906452e-01 
-8.639339e+01 -2.906445e-01 
-8.613814e+01 -2.906438e-01 
-8.588288e+01 -2.906430e-01 
-8.562763e+01 -2.906423e-01 
-8.537237e+01 -2.906415e-01 
-8.511712e+01 -2.906407e-01 
-8.486186e+01 -2.906399e-01 
-8.460661e+01 -2.906390e-01 
-8.435135e+01 -2.906382e-01 
-8.409610e+01 -2.906373e-01 
-8.384084e+01 -2.906364e-01 
-8.358559e+01 -2.906354e-01 
-8.333033e+01 -2.906344e-01 
-8.307508e+01 -2.906334e-01 
-8.281982e+01 -2.906324e-01 
-8.256456e+01 -2.906314e-01 
-8.230931e+01 -2.906303e-01 
-8.205405e+01 -2.906292e-01 
-8.179880e+01 -2.906280e-01 
-8.154354e+01 -2.906268e-01 
-8.128829e+01 -2.906256e-01 
-8.103303e+01 -2.906244e-01 
-8.077778e+01 -2.906231e-01 
-8.052252e+01 -2.906218e-01 
-8.026727e+01 -2.906204e-01 
-8.001201e+01 -2.906190e-01 
-7.975676e+01 -2.906176e-01 
-7.950150e+01 -2.906161e-01 
-7.924625e+01 -2.906146e-01 
-7.899099e+01 -2.906131e-01 
-7.873574e+01 -2.906115e-01 
-7.848048e+01 -2.906098e-01 
-7.822523e+01 -2.906081e-01 
-7.796997e+01 -2.906064e-01 
-7.771471e+01 -2.906046e-01 
-7.745946e+01 -2.906027e-01 
-7.720420e+01 -2.906009e-01 
-7.694895e+01 -2.905989e-01 
-7.669369e+01 -2.905969e-01 
-7.643844e+01 -2.905949e-01 
-7.618318e+01 -2.905927e-01 
-7.592793e+01 -2.905906e-01 
-7.567267e+01 -2.905883e-01 
-7.541742e+01 -2.905860e-01 
-7.516216e+01 -2.905837e-01 
-7.490691e+01 -2.905812e-01 
-7.465165e+01 -2.905787e-01 
-7.439640e+01 -2.905762e-01 
-7.414114e+01 -2.905735e-01 
-7.388589e+01 -2.905708e-01 
-7.363063e+01 -2.905680e-01 
-7.337538e+01 -2.905651e-01 
-7.312012e+01 -2.905622e-01 
-7.286486e+01 -2.905591e-01 
-7.260961e+01 -2.905560e-01 
-7.235435e+01 -2.905528e-01 
-7.209910e+01 -2.905495e-01 
-7.184384e+01 -2.905461e-01 
-7.158859e+01 -2.905426e-01 
-7.133333e+01 -2.905390e-01 
-7.107808e+01 -2.905353e-01 
-7.082282e+01 -2.905316e-01 
-7.056757e+01 -2.905277e-01 
-7.031231e+01 -2.905236e-01 
-7.005706e+01 -2.905195e-01 
-6.980180e+01 -2.905153e-01 
-6.954655e+01 -2.905109e-01 
-6.929129e+01 -2.905064e-01 
-6.903604e+01 -2.905018e-01 
-6.878078e+01 -2.904971e-01 
-6.852553e+01 -2.904922e-01 
-6.827027e+01 -2.904872e-01 
-6.801502e+01 -2.904820e-01 
-6.775976e+01 -2.904767e-01 
-6.750450e+01 -2.904713e-01 
-6.724925e+01 -2.904657e-01 
-6.699399e+01 -2.904599e-01 
-6.673874e+01 -2.904540e-01 
-6.648348e+01 -2.904479e-01 
-6.622823e+01 -2.904417e-01 
-6.597297e+01 -2.904352e-01 
-6.571772e+01 -2.904286e-01 
-6.546246e+01 -2.904218e-01 
-6.520721e+01 -2.904148e-01 
-6.495195e+01 -2.904076e-01 
-6.469670e+01 -2.904002e-01 
-6.444144e+01 -2.903926e-01 
-6.418619e+01 -2.903848e-01 
-6.393093e+01 -2.903767e-01 
-6.367568e+01 -2.903685e-01 
-6.342042e+01 -2.903599e-01 
-6.316517e+01 -2.903512e-01 
-6.290991e+01 -2.903422e-01 
-6.265465e+01 -2.903330e-01 
-6.239940e+01 -2.903235e-01 
-6.214414e+01 -2.903137e-01 
-6.188889e+01 -2.903036e-01 
-6.163363e+01 -2.902933e-01 
-6.137838e+01 -2.902827e-01 
-6.112312e+01 -2.902717e-01 
-6.086787e+01 -2.902605e-01 
-6.061261e+01 -2.902490e-01 
-6.035736e+01 -2.902371e-01 
-6.010210e+01 -2.902249e-01 
-5.984685e+01 -2.902123e-01 
-5.959159e+01 -2.901994e-01 
-5.933634e+01 -2.901861e-01 
-5.908108e+01 -2.901725e-01 
-5.882583e+01 -2.901584e-01 
-5.857057e+01 -2.901440e-01 
-5.831532e+01 -2.901292e-01 
-5.806006e+01 -2.901139e-01 
-5.780480e+01 -2.900982e-01 
-5.754955e+01 -2.900821e-01 
-5.729429e+01 -2.900655e-01 
-5.703904e+01 -2.900485e-01 
-5.678378e+01 -2.900309e-01 
-5.652853e+01 -2.900129e-01 
-5.627327e+01 -2.899943e-01 
-5.601802e+01 -2.899753e-01 
-5.576276e+01 -2.899557e-01 
-5.550751e+01 -2.899355e-01 
-5.525225e+01 -2.899148e-01 
-5.499700e+01 -2.898935e-01 
-5.474174e+01 -2.898716e-01 
-5.448649e+01 -2.898491e-01 
-5.423123e+01 -2.898259e-01 
-5.397598e+01 -2.898021e-01 
-5.372072e+01 -2.897776e-01 
-5.346547e+01 -2.897524e-01 
-5.321021e+01 -2.897265e-01 
-5.295495e+01 -2.896999e-01 
-5.269970e+01 -2.896725e-01 
-5.244444e+01 -2.896444e-01 
-5.218919e+01 -2.896154e-01 
-5.193393e+01 -2.895857e-01 
-5.167868e+01 -2.895551e-01 
-5.142342e+01 -2.895236e-01 
-5.116817e+01 -2.894913e-01 
-5.091291e+01 -2.894580e-01 
-5.065766e+01 -2.894238e-01 
-5.040240e+01 -2.893886e-01 
-5.014715e+01 -2.893525e-01 
-4.989189e+01 -2.893153e-01 
-4.963664e+01 -2.892771e-01 
-4.938138e+01 -2.892378e-01 
-4.912613e+01 -2.891974e-01 
-4.887087e+01 -2.891558e-01 
-4.861562e+01 -2.891131e-01 
-4.836036e+01 -2.890691e-01 
-4.810511e+01 -2.890240e-01 
-4.784985e+01 -2.889775e-01 
-4.759459e+01 -2.889297e-01 
-4.733934e+01 -2.888806e-01 
-4.708408e+01 -2.888301e-01 
-4.682883e+01 -2.887782e-01 
-4.657357e+01 -2.887248e-01 
-4.631832e+01 -2.886699e-01 
-4.606306e+01 -2.886135e-01 
-4.580781e+01 -2.885555e-01 
-4.555255e+01 -2.884958e-01 
-4.529730e+01 -2.884344e-01 
-4.504204e+01 -2.883713e-01 
-4.478679e+01 -2.883065e-01 
-4.453153e+01 -2.882398e-01 
-4.427628e+01 -2.881712e-01 
-4.402102e+01 -2.881007e-01 
-4.376577e+01 -2.880282e-01 
-4.351051e+01 -2.879536e-01 
-4.325526e+01 -2.878769e-01 
-4.300000e+01 -2.877981e-01 
-4.274474e+01 -2.877171e-01 
-4.248949e+01 -2.876337e-01 
-4.223423e+01 -2.875480e-01 
-4.197898e+01 -2.874599e-01 
-4.172372e+01 -2.873693e-01 
-4.146847e+01 -2.872762e-01 
-4.121321e+01 -2.871804e-01 
-4.095796e+01 -2.870819e-01 
-4.070270e+01 -2.869807e-01 
-4.044745e+01 -2.868765e-01 
-4.019219e+01 -2.867695e-01 
-3.993694e+01 -2.866594e-01 
-3.968168e+01 -2.865462e-01 
-3.942643e+01 -2.864298e-01 
-3.917117e+01 -2.863102e-01 
-3.891592e+01 -2.861871e-01 
-3.866066e+01 -2.860606e-01 
-3.840541e+01 -2.859305e-01 
-3.815015e+01 -2.857968e-01 
-3.789489e+01 -2.856592e-01 
-3.763964e+01 -2.855178e-01 
-3.738438e+01 -2.853724e-01 
-3.712913e+01 -2.852229e-01 
-3.687387e+01 -2.850692e-01 
-3.661862e+01 -2.849111e-01 
-3.636336e+01 -2.847486e-01 
-3.610811e+01 -2.845815e-01 
-3.585285e+01 -2.844096e-01 
-3.559760e+01 -2.842329e-01 
-3.534234e+01 -2.840513e-01 
-3.508709e+01 -2.838645e-01 
-3.483183e+01 -2.836724e-01 
-3.457658e+01 -2.834749e-01 
-3.432132e+01 -2.832719e-01 
-3.406607e+01 -2.830631e-01 
-3.381081e+01 -2.828484e-01 
-3.355556e+01 -2.826276e-01 
-3.330030e+01 -2.824006e-01 
-3.304505e+01 -2.821673e-01 
-3.278979e+01 -2.819273e-01 
-3.253453e+01 -2.816805e-01 
-3.227928e+01 -2.814268e-01 
-3.202402e+01 -2.811660e-01 
-3.176877e+01 -2.808977e-01 
-3.151351e+01 -2.806219e-01 
-3.125826e+01 -2.803384e-01 
-3.100300e+01 -2.800468e-01 
-3.074775e+01 -2.797469e-01 
-3.049249e+01 -2.794387e-01 
-3.023724e+01 -2.791217e-01 
-2.998198e+01 -2.787958e-01 
-2.972673e+01 -2.784606e-01 
-2.947147e+01 -2.781160e-01 
-2.921622e+01 -2.777617e-01 
-2.896096e+01 -2.773974e-01 
-2.870571e+01 -2.770228e-01 
-2.845045e+01 -2.766377e-01 
-2.819520e+01 -2.762416e-01 
-2.793994e+01 -2.758344e-01 
-2.768468e+01 -2.754157e-01 
-2.742943e+01 -2.749852e-01 
-2.717417e+01 -2.745425e-01 
-2.691892e+01 -2.740874e-01 
-2.666366e+01 -2.736193e-01 
-2.640841e+01 -2.731381e-01 
-2.615315e+01 -2.726433e-01 
-2.589790e+01 -2.721345e-01 
-2.564264e+01 -2.716114e-01 
-2.538739e+01 -2.710735e-01 
-2.513213e+01 -2.705204e-01 
-2.487688e+01 -2.699518e-01 
-2.462162e+01 -2.693670e-01 
-2.436637e+01 -2.687658e-01 
-2.411111e+01 -2.681476e-01 
-2.385586e+01 -2.675119e-01 
-2.360060e+01 -2.668583e-01 
-2.334535e+01 -2.661863e-01 
-2.309009e+01 -2.654953e-01 
-2.283483e+01 -2.647848e-01 
-2.257958e+01 -2.640542e-01 
-2.232432e+01 -2.633030e-01 
-2.206907e+01 -2.625306e-01 
-2.181381e+01 -2.617364e-01 
-2.155856e+01 -2.609198e-01 
-2.130330e+01 -2.600802e-01 
-2.104805e+01 -2.592168e-01 
-2.079279e+01 -2.583291e-01 
-2.053754e+01 -2.574164e-01 
-2.028228e+01 -2.564778e-01 
-2.002703e+01 -2.555128e-01 
-1.977177e+01 -2.545206e-01 
-1.951652e+01 -2.535003e-01 
-1.926126e+01 -2.524513e-01 
-1.900601e+01 -2.513726e-01 
-1.875075e+01 -2.502635e-01 
-1.849550e+01 -2.491231e-01 
-1.824024e+01 -2.479505e-01 
-1.798498e+01 -2.467448e-01 
-1.772973e+01 -2.455051e-01 
-1.747447e+01 -2.442304e-01 
-1.721922e+01 -2.429197e-01 
-1.696396e+01 -2.415720e-01 
-1.670871e+01 -2.401863e-01 
-1.645345e+01 -2.387615e-01 
-1.619820e+01 -2.372965e-01 
-1.594294e+01 -2.357901e-01 
-1.568769e+01 -2.342412e-01 
-1.543243e+01 -2.326486e-01 
-1.517718e+01 -2.310110e-01 
-1.492192e+01 -2.293272e-01 
-1.466667e+01 -2.275959e-01 
-1.441141e+01 -2.258158e-01 
-1.415616e+01 -2.239854e-01 
-1.390090e+01 -2.221033e-01 
-1.364565e+01 -2.201681e-01 
-1.339039e+01 -2.181783e-01 
-1.313514e+01 -2.161324e-01 
-1.287988e+01 -2.140286e-01 
-1.262462e+01 -2.118656e-01 
-1.236937e+01 -2.096414e-01 
-1.211411e+01 -2.073545e-01 
-1.185886e+01 -2.050031e-01 
-1.160360e+01 -2.025853e-01 
-1.134835e+01 -2.000992e-01 
-1.109309e+01 -1.975430e-01 
-1.083784e+01 -1.949146e-01 
-1.058258e+01 -1.922121e-01 
-1.032733e+01 -1.894333e-01 
-1.007207e+01 -1.865760e-01 
-9.816817e+00 -1.836381e-01 
-9.561562e+00 -1.806173e-01 
-9.306306e+00 -1.775113e-01 
-9.051051e+00 -1.743175e-01 
-8.795796e+00 -1.710337e-01 
-8.540541e+00 -1.676571e-01 
-8.285285e+00 -1.641853e-01 
-8.030030e+00 -1.606154e-01 
-7.774775e+00 -1.569449e-01 
-7.519520e+00 -1.531707e-01 
-7.264264e+00 -1.492900e-01 
-7.009009e+00 -1.452997e-01 
-6.753754e+00 -1.411969e-01 
-6.498498e+00 -1.369782e-01 
-6.243243e+00 -1.326405e-01 
-5.987988e+00 -1.281804e-01 
-5.732733e+00 -1.235944e-01 
-5.477477e+00 -1.188789e-01 
-5.222222e+00 -1.140304e-01 
-4.966967e+00 -1.090450e-01 
-4.711712e+00 -1.039189e-01 
-4.456456e+00 -9.864815e-02 
-4.201201e+00 -9.322863e-02 
-3.945946e+00 -8.765615e-02 
-3.690691e+00 -8.192640e-02 
-3.435435e+00 -7.603493e-02 
-3.180180e+00 -6.997718e-02 
-2.924925e+00 -6.374847e-02 
-2.669670e+00 -5.734396e-02 
-2.414414e+00 -5.075869e-02 
-2.159159e+00 -4.398756e-02 
-1.903904e+00 -3.702532e-02 
-1.648649e+00 -2.986659e-02 
-1.393393e+00 -2.250581e-02 
-1.138138e+00 -1.493729e-02 
-8.828829e-01 -7.155157e-03 
-6.276276e-01 8.466163e-04 
-3.723724e-01 9.074227e-03 
-1.171171e-01 1.753405e-02 
1.381381e-01 2.623264e-02 
3.933934e-01 3.517673e-02 
6.486486e-01 4.437326e-02 
9.039039e-01 5.382934e-02 
1.159159e+00 6.355231e-02 
1.414414e+00 7.354969e-02 
1.669670e+00 8.382924e-02 
1.924925e+00 9.439891e-02 
2.180180e+00 1.052669e-01 
2.435435e+00 1.164416e-01 
2.690691e+00 1.279317e-01 
2.945946e+00 1.397461e-01 
3.201201e+00 1.518939e-01 
3.456456e+00 1.643846e-01 
3.711712e+00 1.772279e-01 
3.966967e+00 1.904336e-01 
4.222222e+00 2.040120e-01 
4.477477e+00 2.179736e-01 
4.732733e+00 2.323293e-01 
4.987988e+00 2.470902e-01 
5.243243e+00 2.622677e-01 
5.498498e+00 2.778735e-01 
5.753754e+00 2.939198e-01 
6.009009e+00 3.104189e-01 
6.264264e+00 3.273837e-01 
6.519520e+00 3.448274e-01 
6.774775e+00 3.627633e-01 
7.030030e+00 3.812055e-01 
7.285285e+00 4.001681e-01 
7.540541e+00 4.196660e-01 
7.795796e+00 4.397142e-01 
8.051051e+00 4.603281e-01 
8.306306e+00 4.815239e-01 
8.561562e+00 5.033179e-01 
8.816817e+00 5.257270e-01 
9.072072e+00 5.487686e-01 
9.327327e+00 5.724605e-01 
9.582583e+00 5.968210e-01 
9.837838e+00 6.218691e-01 
1.009309e+01 6.476242e-01 
1.034835e+01 6.741061e-01 
1.060360e+01 7.013354e-01 
1.085886e+01 7.293333e-01 
1.111411e+01 7.581213e-01 
1.136937e+01 7.877219e-01 
1.162462e+01 8.181579e-01 
1.187988e+01 8.494529e-01 
1.213514e+01 8.816311e-01 
1.239039e+01 9.147175e-01 
1.264565e+01 9.487378e-01 
1.290090e+01 9.837182e-01 
1.315616e+01 1.019686e+00 
1.341141e+01 1.056669e+00 
1.366667e+01 1.094695e+00 
1.392192e+01 1.133795e+00 
1.417718e+01 1.173998e+00 
1.443243e+01 1.215337e+00 
1.468769e+01 1.257841e+00 
1.494294e+01 1.301546e+00 
1.519820e+01 1.346484e+00 
1.545345e+01 1.392690e+00 
1.570871e+01 1.440200e+00 
1.596396e+01 1.489051e+00 
1.621922e+01 1.539281e+00 
1.647447e+01 1.590929e+00 
1.672973e+01 1.644034e+00 
1.698498e+01 1.698638e+00 
1.724024e+01 1.754783e+00 
1.749550e+01 1.812513e+00 
1.775075e+01 1.871872e+00 
1.800601e+01 1.932907e+00 
1.826126e+01 1.995664e+00 
1.851652e+01 2.060192e+00 
1.877177e+01 2.126542e+00 
1.902703e+01 2.194764e+00 
1.928228e+01 2.264912e+00 
1.953754e+01 2.337039e+00 
1.979279e+01 2.411202e+00 
2.004805e+01 2.487458e+00 
2.030330e+01 2.565867e+00 
2.055856e+01 2.646488e+00 
2.081381e+01 2.729385e+00 
2.106907e+01 2.814622e+00 
2.132432e+01 2.902264e+00 
2.157958e+01 2.992380e+00 
2.183483e+01 3.085039e+00 
2.209009e+01 3.180313e+00 
2.234535e+01 3.278276e+00 
2.260060e+01 3.379004e+00 
2.285586e+01 3.482575e+00 
2.311111e+01 3.589069e+00 
2.336637e+01 3.698569e+00 
2.362162e+01 3.811160e+00 
2.387688e+01 3.926927e+00 
2.413213e+01 4.045963e+00 
2.438739e+01 4.168358e+00 
2.464264e+01 4.294207e+00 
2.489790e+01 4.423608e+00 
2.515315e+01 4.556662e+00 
2.540841e+01 4.693470e+00 
2.566366e+01 4.834140e+00 
2.591892e+01 4.978780e+00 
2.617417e+01 5.127502e+00 
2.642943e+01 5.280422e+00 
2.668468e+01 5.437658e+00 
2.693994e+01 5.599331e+00 
2.719520e+01 5.765568e+00 
2.745045e+01 5.936496e+00 
2.770571e+01 6.112248e+00 
2.796096e+01 6.292961e+00 
2.821622e+01 6.478774e+00 
2.847147e+01 6.669831e+00 
2.872673e+01 6.866281e+00 
2.898198e+01 7.068275e+00 
2.923724e+01 7.275970e+00 
2.949249e+01 7.489527e+00 
2.974775e+01 7.709111e+00 
3.000300e+01 7.934893e+00 
3.025826e+01 8.167047e+00 
3.051351e+01 8.405754e+00 
3.076877e+01 8.651197e+00 
3.102402e+01 8.903568e+00 
3.127928e+01 9.163061e+00 
3.153453e+01 9.429879e+00 
3.178979e+01 9.704226e+00 
3.204505e+01 9.986317e+00 
3.230030e+01 1.027637e+01 
3.255556e+01 1.057461e+01 
3.281081e+01 1.088126e+01 
3.306607e+01 1.119658e+01 
3.332132e+01 1.152079e+01 
3.357658e+01 1.185415e+01 
3.383183e+01 1.219692e+01 
3.408709e+01 1.254936e+01 
3.434234e+01 1.291175e+01 
3.459760e+01 1.328437e+01 
3.485285e+01 1.366750e+01 
3.510811e+01 1.406145e+01 
3.536336e+01 1.446652e+01 
3.561862e+01 1.488302e+01 
3.587387e+01 1.531127e+01 
3.612913e+01 1.575161e+01 
3.638438e+01 1.620438e+01 
3.663964e+01 1.666993e+01 
3.689489e+01 1.714862e+01 
3.715015e+01 1.764081e+01 
3.740541e+01 1.814690e+01 
3.766066e+01 1.866728e+01 
3.791592e+01 1.920234e+01 
3.817117e+01 1.975250e+01 
3.842643e+01 2.031819e+01 
3.868168e+01 2.089984e+01 
3.893694e+01 2.149791e+01 
3.919219e+01 2.211286e+01 
3.944745e+01 2.274516e+01 
3.970270e+01 2.339532e+01 
3.995796e+01 2.406382e+01 
4.021321e+01 2.475119e+01 
4.046847e+01 2.545795e+01 
4.072372e+01 2.618467e+01 
4.097898e+01 2.693190e+01 
4.123423e+01 2.770021e+01 
4.148949e+01 2.849021e+01 
4.174474e+01 2.930251e+01 
4.200000e+01 3.013773e+01 
4.225526e+01 3.099653e+01 
4.251051e+01 3.187956e+01 
4.276577e+01 3.278752e+01 
4.302102e+01 3.372110e+01 
4.327628e+01 3.468103e+01 
4.353153e+01 3.566806e+01 
4.378679e+01 3.668294e+01 
4.404204e+01 3.772646e+01 
4.429730e+01 3.879944e+01 
4.455255e+01 3.990270e+01 
4.480781e+01 4.103709e+01 
4.506306e+01 4.220351e+01 
4.531832e+01 4.340284e+01 
4.557357e+01 4.463603e+01 
4.582883e+01 4.590401e+01 
4.608408e+01 4.720779e+01 
4.633934e+01 4.854836e+01 
4.659459e+01 4.992677e+01 
4.684985e+01 5.134408e+01 
4.710511e+01 5.280139e+01 
4.736036e+01 5.429984e+01 
4.761562e+01 5.584057e+01 
4.787087e+01 5.742479e+01 
4.812613e+01 5.905372e+01 
4.838138e+01 6.072863e+01 
4.863664e+01 6.245081e+01 
4.889189e+01 6.422159e+01 
4.914715e+01 6.604235e+01 
4.940240e+01 6.791450e+01 
4.965766e+01 6.983949e+01 
4.991291e+01 7.181881e+01 
5.016817e+01 7.385399e+01 
5.042342e+01 7.594661e+01 
5.067868e+01 7.809829e+01 
5.093393e+01 8.031070e+01 
5.118919e+01 8.258556e+01 
5.144444e+01 8.492461e+01 
5.169970e+01 8.732968e+01 
5.195495e+01 8.980264e+01 
5.221021e+01 9.234538e+01 
5.246547e+01 9.495990e+01 
5.272072e+01 9.764820e+01 
5.297598e+01 1.004124e+02 
5.323123e+01 1.032546e+02 
5.348649e+01 1.061770e+02 
5.374174e+01 1.091819e+02 
5.399700e+01 1.122716e+02 
5.425225e+01 1.154485e+02 
5.450751e+01 1.187150e+02 
5.476276e+01 1.220738e+02 
5.501802e+01 1.255273e+02 
5.527327e+01 1.290784e+02 
5.552853e+01 1.327296e+02 
5.578378e+01 1.364839e+02 
5.603904e+01 1.403442e+02 
5.629429e+01 1.443134e+02 
5.654955e+01 1.483946e+02 
5.680480e+01 1.525910e+02 
5.706006e+01 1.569059e+02 
5.731532e+01 1.613425e+02 
5.757057e+01 1.659044e+02 
5.782583e+01 1.705950e+02 
5.808108e+01 1.754179e+02 
5.833634e+01 1.803771e+02 
5.859159e+01 1.854761e+02 
5.884685e+01 1.907191e+02 
5.910210e+01 1.961101e+02 
5.935736e+01 2.016532e+02 
5.961261e+01 2.073528e+02 
5.986787e+01 2.132132e+02 
6.012312e+01 2.192390e+02 
6.037838e+01 2.254349e+02 
6.063363e+01 2.318057e+02 
6.088889e+01 2.383562e+02 
6.114414e+01 2.450917e+02 
6.139940e+01 2.520172e+02 
6.165465e+01 2.591382e+02 
6.190991e+01 2.664602e+02 
6.216517e+01 2.739889e+02 
6.242042e+01 2.817300e+02 
6.267568e+01 2.896896e+02 
6.293093e+01 2.978739e+02 
6.318619e+01 3.062891e+02 
6.344144e+01 3.149419e+02 
6.369670e+01 3.238388e+02 
6.395195e+01 3.329869e+02 
6.420721e+01 3.423931e+02 
6.446246e+01 3.520649e+02 
6.471772e+01 3.620096e+02 
6.497297e+01 3.722350e+02 
6.522823e+01 3.827489e+02 
6.548348e+01 3.935596e+02 
6.573874e+01 4.046755e+02 
6.599399e+01 4.161050e+02 
6.624925e+01 4.278572e+02 
6.650450e+01 4.399410e+02 
6.675976e+01 4.523659e+02 
6.701502e+01 4.651414e+02 
6.727027e+01 4.782775e+02 
6.752553e+01 4.917844e+02 
6.778078e+01 5.056725e+02 
6.803604e+01 5.199525e+02 
6.829129e+01 5.346356e+02 
6.854655e+01 5.497331e+02 
6.880180e+01 5.652567e+02 
6.905706e+01 5.812184e+02 
6.931231e+01 5.976306e+02 
6.956757e+01 6.145061e+02 
6.982282e+01 6.318578e+02 
7.007808e+01 6.496992e+02 
7.033333e+01 6.680442e+02 
7.058859e+01 6.869069e+02 
7.084384e+01 7.063020e+02 
7.109910e+01 7.262446e+02 
7.135435e+01 7.467499e+02 
7.160961e+01 7.678340e+02 
7.186486e+01 7.895132e+02 
7.212012e+01 8.118042e+02 
7.237538e+01 8.347244e+02 
7.263063e+01 8.582914e+02 
7.288589e+01 8.825236e+02 
7.314114e+01 9.074397e+02 
7.339640e+01 9.330590e+02 
7.365165e+01 9.594014e+02 
7.390691e+01 9.864872e+02 
7.416216e+01 1.014338e+03 
7.441742e+01 1.042974e+03 
7.467267e+01 1.072418e+03 
7.492793e+01 1.102694e+03 
7.518318e+01 1.133824e+03 
7.543844e+01 1.165833e+03 
7.569369e+01 1.198745e+03 
7.594895e+01 1.232586e+03 
7.620420e+01 1.267382e+03 
7.645946e+01 1.303160e+03 
7.671471e+01 1.339948e+03 
7.696997e+01 1.377774e+03 
7.722523e+01 1.416668e+03 
7.748048e+01 1.456660e+03 
7.773574e+01 1.497780e+03 
7.799099e+01 1.540061e+03 
7.824625e+01 1.583535e+03 
7.850150e+01 1.628236e+03 
7.875676e+01 1.674198e+03 
7.901201e+01 1.721458e+03 
7.926727e+01 1.770052e+03 
7.952252e+01 1.820017e+03 
7.977778e+01 1.871393e+03 
8.003303e+01 1.924218e+03 
8.028829e+01 1.978535e+03 
8.054354e+01 2.034384e+03 
8.079880e+01 2.091810e+03 
8.105405e+01 2.150856e+03 
8.130931e+01 2.211569e+03 
8.156456e+01 2.273995e+03 
8.181982e+01 2.338184e+03 
8.207508e+01 2.404184e+03 
8.233033e+01 2.472046e+03 
8.258559e+01 2.541824e+03 
8.284084e+01 2.613572e+03 
8.309610e+01 2.687344e+03 
8.335135e+01 2.763198e+03 
8.360661e+01 2.841194e+03 
8.386186e+01 2.921390e+03 
8.411712e+01 3.003850e+03 
8.437237e+01 3.088638e+03 
8.462763e+01 3.175818e+03 
8.488288e+01 3.265459e+03 
8.513814e+01 3.357630e+03 
8.539339e+01 3.452402e+03 
8.564865e+01 3.549849e+03 
8.590390e+01 3.650046e+03 
8.615916e+01 3.753072e+03 
8.641441e+01 3.859005e+03 
8.666967e+01 3.967927e+03 
8.692492e+01 4.079924e+03 
8.718018e+01 4.195082e+03 
8.743544e+01 4.313490e+03 
8.769069e+01 4.435240e+03 
8.794595e+01 4.560426e+03 
8.820120e+01 4.689146e+03 
8.845646e+01 4.821498e+03 
8.871171e+01 4.957586e+03 
8.896697e+01 5.097514e+03 
8.922222e+01 5.241392e+03 
8.947748e+01 5.389331e+03 
8.973273e+01 5.541445e+03 
8.998799e+01 5.697852e+03 
9.024324e+01 5.858673e+03 
9.049850e+01 6.024034e+03 
9.075375e+01 6.194061e+03 
9.100901e+01 6.368888e+03 
9.126426e+01 6.548648e+03 
9.151952e+01 6.733482e+03 
9.177477e+01 6.923532e+03 
9.203003e+01 7.118947e+03 
9.228529e+01 7.319877e+03 
9.254054e+01 7.526477e+03 
9.279580e+01 7.738909e+03 
9.305105e+01 7.957336e+03 
9.330631e+01 8.181928e+03 
9.356156e+01 8.412859e+03 
9.381682e+01 8.650308e+03 
9.407207e+01 8.894458e+03 
9.432733e+01 9.145498e+03 
9.458258e+01 9.403625e+03 
9.483784e+01 9.669036e+03 
9.509309e+01 9.941938e+03 
9.534835e+01 1.022254e+04 
9.560360e+01 1.051107e+04 
9.585886e+01 1.080773e+04 
9.611411e+01 1.111277e+04 
9.636937e+01 1.142642e+04 
9.662462e+01 1.174893e+04 
9.687988e+01 1.208053e+04 
9.713514e+01 1.242149e+04 
9.739039e+01 1.277208e+04 
9.764565e+01 1.313256e+04 
9.790090e+01 1.350321e+04 
9.815616e+01 1.388433e+04 
9.841141e+01 1.427620e+04 
9.866667e+01 1.467913e+04 
9.892192e+01 1.509344e+04 
9.917718e+01 1.551944e+04 
9.943243e+01 1.595746e+04 
9.968769e+01 1.640784e+04 
9.994294e+01 1.687094e+04 
1.001982e+02 1.734710e+04 
1.004535e+02 1.783671e+04 
1.007087e+02 1.834013e+04 
1.009640e+02 1.885776e+04 
1.012192e+02 1.939000e+04 
1.014745e+02 1.993726e+04 
1.017297e+02 2.049997e+04 
1.019850e+02 2.107856e+04 
1.022402e+02 2.167347e+04 
1.024955e+02 2.228518e+04 
1.027508e+02 2.291416e+04 
1.030060e+02 2.356088e+04 
1.032613e+02 2.422586e+04 
1.035165e+02 2.490961e+04 
1.037718e+02 2.561265e+04 
1.040270e+02 2.633554e+04 
1.042823e+02 2.707883e+04 
1.045375e+02 2.784310e+04 
1.047928e+02 2.862893e+04 
1.050480e+02 2.943695e+04 
1.053033e+02 3.026777e+04 
1.055586e+02 3.112204e+04 
1.058138e+02 3.200042e+04 
1.060691e+02 3.290360e+04 
1.063243e+02 3.383226e+04 
1.065796e+02 3.478713e+04 
1.068348e+02 3.576895e+04 
1.070901e+02 3.677849e+04 
1.073453e+02 3.781651e+04 
1.076006e+02 3.888383e+04 
1.078559e+02 3.998128e+04 
1.081111e+02 4.110970e+04 
1.083664e+02 4.226997e+04 
1.086216e+02 4.346298e+04 
1.088769e+02 4.468967e+04 
1.091321e+02 4.595097e+04 
1.093874e+02 4.724788e+04 
1.096426e+02 4.858139e+04 
1.098979e+02 4.995253e+04 
1.101532e+02 5.136237e+04 
1.104084e+02 5.281201e+04 
1.106637e+02 5.430256e+04 
1.109189e+02 5.583517e+04 
1.111742e+02 5.741104e+04 
1.114294e+02 5.903139e+04 
1.116847e+02 6.069747e+04 
1.119399e+02 6.241057e+04 
1.121952e+02 6.417203e+04 
1.124505e+02 6.598319e+04 
1.127057e+02 6.784548e+04 
1.129610e+02 6.976032e+04 
1.132162e+02 7.172921e+04 
1.134715e+02 7.375367e+04 
1.137267e+02 7.583526e+04 
1.139820e+02 7.797561e+04 
1.142372e+02 8.017636e+04 
1.144925e+02 8.243922e+04 
1.147477e+02 8.476595e+04 
1.150030e+02 8.715835e+04 
1.152583e+02 8.961828e+04 
1.155135e+02 9.214762e+04 
1.157688e+02 9.474836e+04 
1.160240e+02 9.742250e+04 
1.162793e+02 1.001721e+05 
1.165345e+02 1.029993e+05 
1.167898e+02 1.059063e+05 
1.170450e+02 1.088954e+05 
1.173003e+02 1.119688e+05 
1.175556e+02 1.151290e+05 
1.178108e+02 1.183783e+05 
1.180661e+02 1.217194e+05 
1.183213e+02 1.251547e+05 
1.185766e+02 1.286870e+05 
1.188318e+02 1.323190e+05 
1.190871e+02 1.360536e+05 
1.193423e+02 1.398935e+05 
1.195976e+02 1.438418e+05 
1.198529e+02 1.479015e+05 
1.201081e+02 1.520758e+05 
1.203634e+02 1.563679e+05 
1.206186e+02 1.607812e+05 
1.208739e+02 1.653190e+05 
1.211291e+02 1.699849e+05 
1.213844e+02 1.747824e+05 
1.216396e+02 1.797154e+05 
1.218949e+02 1.847876e+05 
1.221502e+02 1.900030e+05 
1.224054e+02 1.953655e+05 
1.226607e+02 2.008794e+05 
1.229159e+02 2.065490e+05 
1.231712e+02 2.123785e+05 
1.234264e+02 2.183726e+05 
1.236817e+02 2.245358e+05 
1.239369e+02 2.308730e+05 
1.241922e+02 2.373891e+05 
1.244474e+02 2.440890e+05 
1.247027e+02 2.509781e+05 
1.249580e+02 2.580616e+05 
1.252132e+02 2.653450e+05 
1.254685e+02 2.728339e+05 
1.257237e+02 2.805343e+05 
1.259790e+02 2.884519e+05 
1.262342e+02 2.965931e+05 
1.264895e+02 3.049640e+05 
1.267447e+02 3.135711e+05 
1.270000e+02 3.224212e+05 
1.270000e+02 3.224213e+05 
1.267447e+02 3.135712e+05 
1.264895e+02 3.049640e+05 
1.262342e+02 2.965931e+05 
1.259790e+02 2.884520e+05 
1.257237e+02 2.805343e+05 
1.254685e+02 2.728340e+05 
1.252132e+02 2.653450e+05 
1.249580e+02 2.580616e+05 
1.247027e+02 2.509781e+05 
1.244474e+02 2.440891e+05 
1.241922e+02 2.373891e+05 
1.239369e+02 2.308731e+05 
1.236817e+02 2.245359e+05 
1.234264e+02 2.183726e+05 
1.231712e+02 2.123786e+05 
1.229159e+02 2.065490e+05 
1.226607e+02 2.008795e+05 
1.224054e+02 1.953656e+05 
1.221502e+02 1.900030e+05 
1.218949e+02 1.847877e+05 
1.216396e+02 1.797155e+05 
1.213844e+02 1.747825e+05 
1.211291e+02 1.699849e+05 
1.208739e+02 1.653190e+05 
1.206186e+02 1.607812e+05 
1.203634e+02 1.563680e+05 
1.201081e+02 1.520758e+05 
1.198529e+02 1.479015e+05 
1.195976e+02 1.438418e+05 
1.193423e+02 1.398935e+05 
1.190871e+02 1.360536e+05 
1.188318e+02 1.323191e+05 
1.185766e+02 1.286871e+05 
1.183213e+02 1.251548e+05 
1.180661e+02 1.217194e+05 
1.178108e+02 1.183784e+05 
1.175556e+02 1.151290e+05 
1.173003e+02 1.119689e+05 
1.170450e+02 1.088954e+05 
1.167898e+02 1.059064e+05 
1.165345e+02 1.029994e+05 
1.162793e+02 1.001722e+05 
1.160240e+02 9.742256e+04 
1.157688e+02 9.474842e+04 
1.155135e+02 9.214768e+04 
1.152583e+02 8.961834e+04 
1.150030e+02 8.715841e+04 
1.147477e+02 8.476601e+04 
1.144925e+02 8.243928e+04 
1.142372e+02 8.017642e+04 
1.139820e+02 7.797567e+04 
1.137267e+02 7.583532e+04 
1.134715e+02 7.375373e+04 
1.132162e+02 7.172927e+04 
1.129610e+02 6.976038e+04 
1.127057e+02 6.784554e+04 
1.124505e+02 6.598325e+04 
1.121952e+02 6.417209e+04 
1.119399e+02 6.241063e+04 
1.116847e+02 6.069753e+04 
1.114294e+02 5.903145e+04 
1.111742e+02 5.741110e+04 
1.109189e+02 5.583523e+04 
1.106637e+02 5.430262e+04 
1.104084e+02 5.281207e+04 
1.101532e+02 5.136243e+04 
1.098979e+02 4.995259e+04 
1.096426e+02 4.858145e+04 
1.093874e+02 4.724794e+04 
1.091321e+02 4.595103e+04 
1.088769e+02 4.468973e+04 
1.086216e+02 4.346304e+04 
1.083664e+02 4.227003e+04 
1.081111e+02 4.110976e+04 
1.078559e+02 3.998134e+04 
1.076006e+02 3.888389e+04 
1.073453e+02 3.781657e+04 
1.070901e+02 3.677855e+04 
1.068348e+02 3.576901e+04 
1.065796e+02 3.478719e+04 
1.063243e+02 3.383232e+04 
1.060691e+02 3.290366e+04 
1.058138e+02 3.200048e+04 
1.055586e+02 3.112210e+04 
1.053033e+02 3.026783e+04 
1.050480e+02 2.943701e+04 
1.047928e+02 2.862899e+04 
1.045375e+02 2.784316e+04 
1.042823e+02 2.707889e+04 
1.040270e+02 2.633560e+04 
1.037718e+02 2.561271e+04 
1.035165e+02 2.490967e+04 
1.032613e+02 2.422592e+04 
1.030060e+02 2.356094e+04 
1.027508e+02 2.291422e+04 
1.024955e+02 2.228524e+04 
1.022402e+02 2.167353e+04 
1.019850e+02 2.107862e+04 
1.017297e+02 2.050003e+04 
1.014745e+02 1.993732e+04 
1.012192e+02 1.939006e+04 
1.009640e+02 1.885782e+04 
1.007087e+02 1.834019e+04 
1.004535e+02 1.783677e+04 
1.001982e+02 1.734716e+04 
9.994294e+01 1.687100e+04 
9.968769e+01 1.640790e+04 
9.943243e+01 1.595752e+04 
9.917718e+01 1.551950e+04 
9.892192e+01 1.509350e+04 
9.866667e+01 1.467919e+04 
9.841141e+01 1.427626e+04 
9.815616e+01 1.388439e+04 
9.790090e+01 1.350327e+04 
9.764565e+01 1.313262e+04 
9.739039e+01 1.277214e+04 
9.713514e+01 1.242155e+04 
9.687988e+01 1.208059e+04 
9.662462e+01 1.174899e+04 
9.636937e+01 1.142648e+04 
9.611411e+01 1.111283e+04 
9.585886e+01 1.080779e+04 
9.560360e+01 1.051113e+04 
9.534835e+01 1.022260e+04 
9.509309e+01 9.941998e+03 
9.483784e+01 9.669096e+03 
9.458258e+01 9.403685e+03 
9.432733e+01 9.145559e+03 
9.407207e+01 8.894518e+03 
9.381682e+01 8.650368e+03 
9.356156e+01 8.412919e+03 
9.330631e+01 8.181988e+03 
9.305105e+01 7.957396e+03 
9.279580e+01 7.738969e+03 
9.254054e+01 7.526537e+03 
9.228529e+01 7.319937e+03 
9.203003e+01 7.119007e+03 
9.177477e+01 6.923593e+03 
9.151952e+01 6.733542e+03 
9.126426e+01 6.548708e+03 
9.100901e+01 6.368948e+03 
9.075375e+01 6.194121e+03 
9.049850e+01 6.024094e+03 
9.024324e+01 5.858733e+03 
8.998799e+01 5.697912e+03 
8.973273e+01 5.541505e+03 
8.947748e+01 5.389391e+03 
8.922222e+01 5.241452e+03 
8.896697e+01 5.097574e+03 
8.871171e+01 4.957646e+03 
8.845646e+01 4.821558e+03 
8.820120e+01 4.689206e+03 
8.794595e+01 4.560487e+03 
8.769069e+01 4.435300e+03 
8.743544e+01 4.313550e+03 
8.718018e+01 4.195142e+03 
8.692492e+01 4.079984e+03 
8.666967e+01 3.967987e+03 
8.641441e+01 3.859065e+03 
8.615916e+01 3.753132e+03 
8.590390e+01 3.650106e+03 
8.564865e+01 3.549909e+03 
8.539339e+01 3.452462e+03 
8.513814e+01 3.357690e+03 
8.488288e+01 3.265519e+03 
8.462763e+01 3.175878e+03 
8.437237e+01 3.088698e+03 
8.411712e+01 3.003910e+03 
8.386186e+01 2.921450e+03 
8.360661e+01 2.841254e+03 
8.335135e+01 2.763258e+03 
8.309610e+01 2.687404e+03 
8.284084e+01 2.613632e+03 
8.258559e+01 2.541884e+03 
8.233033e+01 2.472106e+03 
8.207508e+01 2.404244e+03 
8.181982e+01 2.338244e+03 
8.156456e+01 2.274055e+03 
8.130931e+01 2.211629e+03 
8.105405e+01 2.150916e+03 
8.079880e+01 2.091870e+03 
8.054354e+01 2.034444e+03 
8.028829e+01 1.978595e+03 
8.003303e+01 1.924278e+03 
7.977778e+01 1.871453e+03 
7.952252e+01 1.820078e+03 
7.926727e+01 1.770112e+03 
7.901201e+01 1.721519e+03 
7.875676e+01 1.674259e+03 
7.850150e+01 1.628296e+03 
7.824625e+01 1.583595e+03 
7.799099e+01 1.540121e+03 
7.773574e+01 1.497840e+03 
7.748048e+01 1.456720e+03 
7.722523e+01 1.416728e+03 
7.696997e+01 1.377834e+03 
7.671471e+01 1.340008e+03 
7.645946e+01 1.303220e+03 
7.620420e+01 1.267442e+03 
7.594895e+01 1.232646e+03 
7.569369e+01 1.198805e+03 
7.543844e+01 1.165893e+03 
7.518318e+01 1.133884e+03 
7.492793e+01 1.102754e+03 
7.467267e+01 1.072479e+03 
7.441742e+01 1.043034e+03 
7.416216e+01 1.014398e+03 
7.390691e+01 9.865473e+02 
7.365165e+01 9.594615e+02 
7.339640e+01 9.331191e+02 
7.314114e+01 9.074998e+02 
7.288589e+01 8.825837e+02 
7.263063e+01 8.583515e+02 
7.237538e+01 8.347844e+02 
7.212012e+01 8.118643e+02 
7.186486e+01 7.895733e+02 
7.160961e+01 7.678941e+02 
7.135435e+01 7.468100e+02 
7.109910e+01 7.263046e+02 
7.084384e+01 7.063621e+02 
7.058859e+01 6.869670e+02 
7.033333e+01 6.681043e+02 
7.007808e+01 6.497593e+02 
6.982282e+01 6.319179e+02 
6.956757e+01 6.145661e+02 
6.931231e+01 5.976907e+02 
6.905706e+01 5.812785e+02 
6.880180e+01 5.653168e+02 
6.854655e+01 5.497932e+02 
6.829129e+01 5.346957e+02 
6.803604e+01 5.200126e+02 
6.778078e+01 5.057326e+02 
6.752553e+01 4.918445e+02 
6.727027e+01 4.783376e+02 
6.701502e+01 4.652015e+02 
6.675976e+01 4.524260e+02 
6.650450e+01 4.400011e+02 
6.624925e+01 4.279173e+02 
6.599399e+01 4.161651e+02 
6.573874e+01 4.047356e+02 
6.548348e+01 3.936197e+02 
6.522823e+01 3.828090e+02 
6.497297e+01 3.722950e+02 
6.471772e+01 3.620697e+02 
6.446246e+01 3.521250e+02 
6.420721e+01 3.424532e+02 
6.395195e+01 3.330470e+02 
6.369670e+01 3.238989e+02 
6.344144e+01 3.150019e+02 
6.318619e+01 3.063492e+02 
6.293093e+01 2.979339e+02 
6.267568e+01 2.897497e+02 
6.242042e+01 2.817901e+02 
6.216517e+01 2.740489e+02 
6.190991e+01 2.665203e+02 
6.165465e+01 2.591983e+02 
6.139940e+01 2.520773e+02 
6.114414e+01 2.451518e+02 
6.088889e+01 2.384163e+02 
6.063363e+01 2.318657e+02 
6.037838e+01 2.254950e+02 
6.012312e+01 2.192991e+02 
5.986787e+01 2.132733e+02 
5.961261e+01 2.074128e+02 
5.935736e+01 2.017133e+02 
5.910210e+01 1.961702e+02 
5.884685e+01 1.907792e+02 
5.859159e+01 1.855362e+02 
5.833634e+01 1.804371e+02 
5.808108e+01 1.754780e+02 
5.782583e+01 1.706550e+02 
5.757057e+01 1.659644e+02 
5.731532e+01 1.614026e+02 
5.706006e+01 1.569659e+02 
5.680480e+01 1.526511e+02 
5.654955e+01 1.484547e+02 
5.629429e+01 1.443734e+02 
5.603904e+01 1.404042e+02 
5.578378e+01 1.365440e+02 
5.552853e+01 1.327897e+02 
5.527327e+01 1.291384e+02 
5.501802e+01 1.255874e+02 
5.476276e+01 1.221339e+02 
5.450751e+01 1.187751e+02 
5.425225e+01 1.155085e+02 
5.399700e+01 1.123316e+02 
5.374174e+01 1.092419e+02 
5.348649e+01 1.062371e+02 
5.323123e+01 1.033147e+02 
5.297598e+01 1.004725e+02 
5.272072e+01 9.770828e+01 
5.246547e+01 9.501998e+01 
5.221021e+01 9.240547e+01 
5.195495e+01 8.986272e+01 
5.169970e+01 8.738977e+01 
5.144444e+01 8.498469e+01 
5.118919e+01 8.264564e+01 
5.093393e+01 8.037079e+01 
5.067868e+01 7.815837e+01 
5.042342e+01 7.600669e+01 
5.016817e+01 7.391407e+01 
4.991291e+01 7.187889e+01 
4.965766e+01 6.989957e+01 
4.940240e+01 6.797458e+01 
4.914715e+01 6.610243e+01 
4.889189e+01 6.428167e+01 
4.863664e+01 6.251089e+01 
4.838138e+01 6.078871e+01 
4.812613e+01 5.911381e+01 
4.787087e+01 5.748487e+01 
4.761562e+01 5.590065e+01 
4.736036e+01 5.435992e+01 
4.710511e+01 5.286148e+01 
4.684985e+01 5.140416e+01 
4.659459e+01 4.998685e+01 
4.633934e+01 4.860844e+01 
4.608408e+01 4.726787e+01 
4.582883e+01 4.596410e+01 
4.557357e+01 4.469611e+01 
4.531832e+01 4.346292e+01 
4.506306e+01 4.226359e+01 
4.480781e+01 4.109718e+01 
4.455255e+01 3.996278e+01 
4.429730e+01 3.885952e+01 
4.404204e+01 3.778654e+01 
4.378679e+01 3.674302e+01 
4.353153e+01 3.572814e+01 
4.327628e+01 3.474111e+01 
4.302102e+01 3.378118e+01 
4.276577e+01 3.284760e+01 
4.251051e+01 3.193965e+01 
4.225526e+01 3.105661e+01 
4.200000e+01 3.019782e+01 
4.174474e+01 2.936259e+01 
4.148949e+01 2.855030e+01 
4.123423e+01 2.776030e+01 
4.097898e+01 2.699198e+01 
4.072372e+01 2.624475e+01 
4.046847e+01 2.551804e+01 
4.021321e+01 2.481127e+01 
3.995796e+01 2.412390e+01 
3.970270e+01 2.345540e+01 
3.944745e+01 2.280525e+01 
3.919219e+01 2.217294e+01 
3.893694e+01 2.155799e+01 
3.868168e+01 2.095992e+01 
3.842643e+01 2.037827e+01 
3.817117e+01 1.981258e+01 
3.791592e+01 1.926242e+01 
3.766066e+01 1.872736e+01 
3.740541e+01 1.820699e+01 
3.715015e+01 1.770090e+01 
3.689489e+01 1.720870e+01 
3.663964e+01 1.673001e+01 
3.638438e+01 1.626446e+01 
3.612913e+01 1.581169e+01 
3.587387e+01 1.537135e+01 
3.561862e+01 1.494310e+01 
3.536336e+01 1.452660e+01 
3.510811e+01 1.412153e+01 
3.485285e+01 1.372758e+01 
3.459760e+01 1.334445e+01 
3.434234e+01 1.297183e+01 
3.408709e+01 1.260944e+01 
3.383183e+01 1.225700e+01 
3.357658e+01 1.191423e+01 
3.332132e+01 1.158087e+01 
3.306607e+01 1.125666e+01 
3.281081e+01 1.094135e+01 
3.255556e+01 1.063469e+01 
3.230030e+01 1.033645e+01 
3.204505e+01 1.004640e+01 
3.178979e+01 9.764308e+00 
3.153453e+01 9.489960e+00 
3.127928e+01 9.223143e+00 
3.102402e+01 8.963650e+00 
3.076877e+01 8.711279e+00 
3.051351e+01 8.465835e+00 
3.025826e+01 8.227129e+00 
3.000300e+01 7.994975e+00 
2.974775e+01 7.769193e+00 
2.949249e+01 7.549609e+00 
2.923724e+01 7.336052e+00 
2.898198e+01 7.128357e+00 
2.872673e+01 6.926363e+00 
2.847147e+01 6.729913e+00 
2.821622e+01 6.538856e+00 
2.796096e+01 6.353043e+00 
2.770571e+01 6.172330e+00 
2.745045e+01 5.996578e+00 
2.719520e+01 5.825649e+00 
2.693994e+01 5.659413e+00 
2.668468e+01 5.497740e+00 
2.642943e+01 5.340504e+00 
2.617417e+01 5.187584e+00 
2.591892e+01 5.038862e+00 
2.566366e+01 4.894222e+00 
2.540841e+01 4.753552e+00 
2.515315e+01 4.616743e+00 
2.489790e+01 4.483690e+00 
2.464264e+01 4.354289e+00 
2.438739e+01 4.228439e+00 
2.413213e+01 4.106045e+00 
2.387688e+01 3.987009e+00 
2.362162e+01 3.871241e+00 
2.336637e+01 3.758651e+00 
2.311111e+01 3.649151e+00 
2.285586e+01 3.542657e+00 
2.260060e+01 3.439086e+00 
2.234535e+01 3.338358e+00 
2.209009e+01 3.240395e+00 
2.183483e+01 3.145120e+00 
2.157958e+01 3.052461e+00 
2.132432e+01 2.962346e+00 
2.106907e+01 2.874703e+00 
2.081381e+01 2.789467e+00 
2.055856e+01 2.706570e+00 
2.030330e+01 2.625949e+00 
2.004805e+01 2.547540e+00 
1.979279e+01 2.471284e+00 
1.953754e+01 2.397121e+00 
1.928228e+01 2.324993e+00 
1.902703e+01 2.254846e+00 
1.877177e+01 2.186624e+00 
1.851652e+01 2.120274e+00 
1.826126e+01 2.055746e+00 
1.800601e+01 1.992989e+00 
1.775075e+01 1.931954e+00 
1.749550e+01 1.872595e+00 
1.724024e+01 1.814865e+00 
1.698498e+01 1.758720e+00 
1.672973e+01 1.704116e+00 
1.647447e+01 1.651011e+00 
1.621922e+01 1.599363e+00 
1.596396e+01 1.549133e+00 
1.570871e+01 1.500282e+00 
1.545345e+01 1.452771e+00 
1.519820e+01 1.406565e+00 
1.494294e+01 1.361627e+00 
1.468769e+01 1.317923e+00 
1.443243e+01 1.275418e+00 
1.417718e+01 1.234080e+00 
1.392192e+01 1.193877e+00 
1.366667e+01 1.154777e+00 
1.341141e+01 1.116750e+00 
1.315616e+01 1.079768e+00 
1.290090e+01 1.043800e+00 
1.264565e+01 1.008820e+00 
1.239039e+01 9.747993e-01 
1.213514e+01 9.417129e-01 
1.187988e+01 9.095346e-01 
1.162462e+01 8.782396e-01 
1.136937e+01 8.478037e-01 
1.111411e+01 8.182031e-01 
1.085886e+01 7.894151e-01 
1.060360e+01 7.614172e-01 
1.034835e+01 7.341879e-01 
1.009309e+01 7.077059e-01 
9.837838e+00 6.819509e-01 
9.582583e+00 6.569028e-01 
9.327327e+00 6.325423e-01 
9.072072e+00 6.088504e-01 
8.816817e+00 5.858088e-01 
8.561562e+00 5.633997e-01 
8.306306e+00 5.416057e-01 
8.051051e+00 5.204099e-01 
7.795796e+00 4.997959e-01 
7.540541e+00 4.797478e-01 
7.285285e+00 4.602499e-01 
7.030030e+00 4.412872e-01 
6.774775e+00 4.228451e-01 
6.519520e+00 4.049091e-01 
6.264264e+00 3.874655e-01 
6.009009e+00 3.705007e-01 
5.753754e+00 3.540015e-01 
5.498498e+00 3.379552e-01 
5.243243e+00 3.223494e-01 
4.987988e+00 3.071720e-01 
4.732733e+00 2.924111e-01 
4.477477e+00 2.780554e-01 
4.222222e+00 2.640938e-01 
3.966967e+00 2.505153e-01 
3.711712e+00 2.373096e-01 
3.456456e+00 2.244664e-01 
3.201201e+00 2.119757e-01 
2.945946e+00 1.998279e-01 
2.690691e+00 1.880135e-01 
2.435435e+00 1.765234e-01 
2.180180e+00 1.653487e-01 
1.924925e+00 1.544807e-01 
1.669670e+00 1.439110e-01 
1.414414e+00 1.336315e-01 
1.159159e+00 1.236341e-01 
9.039039e-01 1.139111e-01 
6.486486e-01 1.044550e-01 
3.933934e-01 9.525850e-02 
1.381381e-01 8.631440e-02 
-1.171171e-01 7.761581e-02 
-3.723724e-01 6.915599e-02 
-6.276276e-01 6.092838e-02 
-8.828829e-01 5.292661e-02 
-1.138138e+00 4.514447e-02 
-1.393393e+00 3.757595e-02 
-1.648649e+00 3.021517e-02 
-1.903904e+00 2.305644e-02 
-2.159159e+00 1.609421e-02 
-2.414414e+00 9.323079e-03 
-2.669670e+00 2.737809e-03 
-2.924925e+00 -3.666703e-03 
-3.180180e+00 -9.895419e-03 
-3.435435e+00 -1.595316e-02 
-3.690691e+00 -2.184463e-02 
-3.945946e+00 -2.757438e-02 
-4.201201e+00 -3.314686e-02 
-4.456456e+00 -3.856638e-02 
-4.711712e+00 -4.383715e-02 
-4.966967e+00 -4.896323e-02 
-5.222222e+00 -5.394861e-02 
-5.477477e+00 -5.879715e-02 
-5.732733e+00 -6.351260e-02 
-5.987988e+00 -6.809862e-02 
-6.243243e+00 -7.255876e-02 
-6.498498e+00 -7.689647e-02 
-6.753754e+00 -8.111512e-02 
-7.009009e+00 -8.521797e-02 
-7.264264e+00 -8.920820e-02 
-7.519520e+00 -9.308891e-02 
-7.774775e+00 -9.686309e-02 
-8.030030e+00 -1.005337e-01 
-8.285285e+00 -1.041035e-01 
-8.540541e+00 -1.075754e-01 
-8.795796e+00 -1.109519e-01 
-9.051051e+00 -1.142358e-01 
-9.306306e+00 -1.174295e-01 
-9.561562e+00 -1.205356e-01 
-9.816817e+00 -1.235564e-01 
-1.007207e+01 -1.264943e-01 
-1.032733e+01 -1.293515e-01 
-1.058258e+01 -1.321303e-01 
-1.083784e+01 -1.348329e-01 
-1.109309e+01 -1.374612e-01 
-1.134835e+01 -1.400175e-01 
-1.160360e+01 -1.425035e-01 
-1.185886e+01 -1.449213e-01 
-1.211411e+01 -1.472728e-01 
-1.236937e+01 -1.495597e-01 
-1.262462e+01 -1.517838e-01 
-1.287988e+01 -1.539469e-01 
-1.313514e+01 -1.560506e-01 
-1.339039e+01 -1.580966e-01 
-1.364565e+01 -1.600864e-01 
-1.390090e+01 -1.620215e-01 
-1.415616e+01 -1.639036e-01 
-1.441141e+01 -1.657340e-01 
-1.466667e+01 -1.675142e-01 
-1.492192e+01 -1.692455e-01 
-1.517718e+01 -1.709293e-01 
-1.543243e+01 -1.725668e-01 
-1.568769e+01 -1.741594e-01 
-1.594294e+01 -1.757083e-01 
-1.619820e+01 -1.772147e-01 
-1.645345e+01 -1.786797e-01 
-1.670871e+01 -1.801046e-01 
-1.696396e+01 -1.814903e-01 
-1.721922e+01 -1.828379e-01 
-1.747447e+01 -1.841486e-01 
-1.772973e+01 -1.854233e-01 
-1.798498e+01 -1.866630e-01 
-1.824024e+01 -1.878687e-01 
-1.849550e+01 -1.890413e-01 
-1.875075e+01 -1.901817e-01 
-1.900601e+01 -1.912908e-01 
-1.926126e+01 -1.923695e-01 
-1.951652e+01 -1.934185e-01 
-1.977177e+01 -1.944388e-01 
-2.002703e+01 -1.954311e-01 
-2.028228e+01 -1.963961e-01 
-2.053754e+01 -1.973346e-01 
-2.079279e+01 -1.982474e-01 
-2.104805e+01 -1.991351e-01 
-2.130330e+01 -1.999984e-01 
-2.155856e+01 -2.008381e-01 
-2.181381e+01 -2.016547e-01 
-2.206907e+01 -2.024489e-01 
-2.232432e+01 -2.032212e-01 
-2.257958e+01 -2.039724e-01 
-2.283483e+01 -2.047030e-01 
-2.309009e+01 -2.054135e-01 
-2.334535e+01 -2.061045e-01 
-2.360060e+01 -2.067766e-01 
-2.385586e+01 -2.074302e-01 
-2.411111e+01 -2.080658e-01 
-2.436637e+01 -2.086840e-01 
-2.462162e+01 -2.092853e-01 
-2.487688e+01 -2.098700e-01 
-2.513213e+01 -2.104387e-01 
-2.538739e+01 -2.109918e-01 
-2.564264e+01 -2.115296e-01 
-2.589790e+01 -2.120528e-01 
-2.615315e+01 -2.125615e-01 
-2.640841e+01 -2.130563e-01 
-2.666366e+01 -2.135376e-01 
-2.691892e+01 -2.140056e-01 
-2.717417e+01 -2.144608e-01 
-2.742943e+01 -2.149034e-01 
-2.768468e+01 -2.153340e-01 
-2.793994e+01 -2.157527e-01 
-2.819520e+01 -2.161599e-01 
-2.845045e+01 -2.165559e-01 
-2.870571e+01 -2.169411e-01 
-2.896096e+01 -2.173157e-01 
-2.921622e+01 -2.176800e-01 
-2.947147e+01 -2.180343e-01 
-2.972673e+01 -2.183789e-01 
-2.998198e+01 -2.187140e-01 
-3.023724e+01 -2.190399e-01 
-3.049249e+01 -2.193569e-01 
-3.074775e+01 -2.196652e-01 
-3.100300e+01 -2.199650e-01 
-3.125826e+01 -2.202566e-01 
-3.151351e+01 -2.205402e-01 
-3.176877e+01 -2.208160e-01 
-3.202402e+01 -2.210842e-01 
-3.227928e+01 -2.213451e-01 
-3.253453e+01 -2.215988e-01 
-3.278979e+01 -2.218455e-01 
-3.304505e+01 -2.220855e-01 
-3.330030e+01 -2.223189e-01 
-3.355556e+01 -2.225459e-01 
-3.381081e+01 -2.227666e-01 
-3.406607e+01 -2.229813e-01 
-3.432132e+01 -2.231901e-01 
-3.457658e+01 -2.233932e-01 
-3.483183e+01 -2.235906e-01 
-3.508709e+01 -2.237827e-01 
-3.534234e+01 -2.239695e-01 
-3.559760e+01 -2.241512e-01 
-3.585285e+01 -2.243279e-01 
-3.610811e+01 -2.244997e-01 
-3.636336e+01 -2.246668e-01 
-3.661862e+01 -2.248293e-01 
-3.687387e+01 -2.249874e-01 
-3.712913e+01 -2.251411e-01 
-3.738438e+01 -2.252907e-01 
-3.763964e+01 -2.254361e-01 
-3.789489e+01 -2.255775e-01 
-3.815015e+01 -2.257150e-01 
-3.840541e+01 -2.258488e-01 
-3.866066e+01 -2.259789e-01 
-3.891592e+01 -2.261054e-01 
-3.917117e+01 -2.262284e-01 
-3.942643e+01 -2.263481e-01 
-3.968168e+01 -2.264645e-01 
-3.993694e+01 -2.265776e-01 
-4.019219e+01 -2.266877e-01 
-4.044745e+01 -2.267948e-01 
-4.070270e+01 -2.268989e-01 
-4.095796e+01 -2.270002e-01 
-4.121321e+01 -2.270986e-01 
-4.146847e+01 -2.271944e-01 
-4.172372e+01 -2.272876e-01 
-4.197898e+01 -2.273782e-01 
-4.223423e+01 -2.274663e-01 
-4.248949e+01 -2.275520e-01 
-4.274474e+01 -2.276353e-01 
-4.300000e+01 -2.277163e-01 
-4.325526e+01 -2.277952e-01 
-4.351051e+01 -2.278718e-01 
-4.376577e+01 -2.279464e-01 
-4.402102e+01 -2.280189e-01 
-4.427628e+01 -2.280894e-01 
-4.453153e+01 -2.281580e-01 
-4.478679e+01 -2.282247e-01 
-4.504204e+01 -2.282896e-01 
-4.529730e+01 -2.283527e-01 
-4.555255e+01 -2.284140e-01 
-4.580781e+01 -2.284737e-01 
-4.606306e+01 -2.285317e-01 
-4.631832e+01 -2.285882e-01 
-4.657357e+01 -2.286431e-01 
-4.682883e+01 -2.286965e-01 
-4.708408e+01 -2.287484e-01 
-4.733934e+01 -2.287989e-01 
-4.759459e+01 -2.288480e-01 
-4.784985e+01 -2.288957e-01 
-4.810511e+01 -2.289422e-01 
-4.836036e+01 -2.289874e-01 
-4.861562e+01 -2.290313e-01 
-4.887087e+01 -2.290740e-01 
-4.912613e+01 -2.291156e-01 
-4.938138e+01 -2.291560e-01 
-4.963664e+01 -2.291953e-01 
-4.989189e+01 -2.292335e-01 
-5.014715e+01 -2.292707e-01 
-5.040240e+01 -2.293069e-01 
-5.065766e+01 -2.293420e-01 
-5.091291e+01 -2.293762e-01 
-5.116817e+01 -2.294095e-01 
-5.142342e+01 -2.294419e-01 
-5.167868e+01 -2.294733e-01 
-5.193393e+01 -2.295039e-01 
-5.218919e+01 -2.295337e-01 
-5.244444e+01 -2.295626e-01 
-5.269970e+01 -2.295908e-01 
-5.295495e+01 -2.296181e-01 
-5.321021e+01 -2.296448e-01 
-5.346547e+01 -2.296706e-01 
-5.372072e+01 -2.296958e-01 
-5.397598e+01 -2.297203e-01 
-5.423123e+01 -2.297441e-01 
-5.448649e+01 -2.297673e-01 
-5.474174e+01 -2.297898e-01 
-5.499700e+01 -2.298117e-01 
-5.525225e+01 -2.298330e-01 
-5.550751e+01 -2.298538e-01 
-5.576276e+01 -2.298739e-01 
-5.601802e+01 -2.298935e-01 
-5.627327e+01 -2.299126e-01 
-5.652853e+01 -2.299311e-01 
-5.678378e+01 -2.299492e-01 
-5.703904e+01 -2.299667e-01 
-5.729429e+01 -2.299837e-01 
-5.754955e+01 -2.300003e-01 
-5.780480e+01 -2.300165e-01 
-5.806006e+01 -2.300322e-01 
-5.831532e+01 -2.300474e-01 
-5.857057e+01 -2.300622e-01 
-5.882583e+01 -2.300767e-01 
-5.908108e+01 -2.300907e-01 
-5.933634e+01 -2.301044e-01 
-5.959159e+01 -2.301176e-01 
-5.984685e+01 -2.301306e-01 
-6.010210e+01 -2.301431e-01 
-6.035736e+01 -2.301553e-01 
-6.061261e+01 -2.301672e-01 
-6.086787e+01 -2.301788e-01 
-6.112312e+01 -2.301900e-01 
-6.137838e+01 -2.302009e-01 
-6.163363e+01 -2.302115e-01 
-6.188889e+01 -2.302219e-01 
-6.214414e+01 -2.302319e-01 
-6.239940e+01 -2.302417e-01 
-6.265465e+01 -2.302512e-01 
-6.290991e+01 -2.302604e-01 
-6.316517e+01 -2.302694e-01 
-6.342042e+01 -2.302782e-01 
-6.367568e+01 -2.302867e-01 
-6.393093e+01 -2.302950e-01 
-6.418619e+01 -2.303030e-01 
-6.444144e+01 -2.303108e-01 
-6.469670e+01 -2.303184e-01 
-6.495195e+01 -2.303258e-01 
-6.520721e+01 -2.303330e-01 
-6.546246e+01 -2.303400e-01 
-6.571772e+01 -2.303468e-01 
-6.597297e+01 -2.303535e-01 
-6.622823e+01 -2.303599e-01 
-6.648348e+01 -2.303662e-01 
-6.673874e+01 -2.303722e-01 
-6.699399e+01 -2.303782e-01 
-6.724925e+01 -2.303839e-01 
-6.750450e+01 -2.303895e-01 
-6.775976e+01 -2.303950e-01 
-6.801502e+01 -2.304003e-01 
-6.827027e+01 -2.304054e-01 
-6.852553e+01 -2.304104e-01 
-6.878078e+01 -2.304153e-01 
-6.903604e+01 -2.304201e-01 
-6.929129e+01 -2.304247e-01 
-6.954655e+01 -2.304292e-01 
-6.980180e+01 -2.304335e-01 
-7.005706e+01 -2.304378e-01 
-7.031231e+01 -2.304419e-01 
-7.056757e+01 -2.304459e-01 
-7.082282e+01 -2.304498e-01 
-7.107808e+01 -2.304536e-01 
-7.133333e+01 -2.304573e-01 
-7.158859e+01 -2.304609e-01 
-7.184384e+01 -2.304644e-01 
-7.209910e+01 -2.304677e-01 
-7.235435e+01 -2.304710e-01 
-7.260961e+01 -2.304743e-01 
-7.286486e+01 -2.304774e-01 
-7.312012e+01 -2.304804e-01 
-7.337538e+01 -2.304834e-01 
-7.363063e+01 -2.304862e-01 
-7.388589e+01 -2.304890e-01 
-7.414114e+01 -2.304918e-01 
-7.439640e+01 -2.304944e-01 
-7.465165e+01 -2.304970e-01 
-7.490691e+01 -2.304995e-01 
-7.516216e+01 -2.305019e-01 
-7.541742e+01 -2.305043e-01 
-7.567267e+01 -2.305066e-01 
-7.592793e+01 -2.305088e-01 
-7.618318e+01 -2.305110e-01 
-7.643844e+01 -2.305131e-01 
-7.669369e+01 -2.305151e-01 
-7.694895e+01 -2.305171e-01 
-7.720420e+01 -2.305191e-01 
-7.745946e+01 -2.305210e-01 
-7.771471e+01 -2.305228e-01 
-7.796997e+01 -2.305246e-01 
-7.822523e+01 -2.305264e-01 
-7.848048e+01 -2.305280e-01 
-7.873574e+01 -2.305297e-01 
-7.899099e+01 -2.305313e-01 
-7.924625e+01 -2.305328e-01 
-7.950150e+01 -2.305344e-01 
-7.975676e+01 -2.305358e-01 
-8.001201e+01 -2.305373e-01 
-8.026727e+01 -2.305387e-01 
-8.052252e+01 -2.305400e-01 
-8.077778e+01 -2.305413e-01 
-8.103303e+01 -2.305426e-01 
-8.128829e+01 -2.305439e-01 
-8.154354e+01 -2.305451e-01 
-8.179880e+01 -2.305463e-01 
-8.205405e+01 -2.305474e-01 
-8.230931e+01 -2.305485e-01 
-8.256456e+01 -2.305496e-01 
-8.281982e+01 -2.305507e-01 
-8.307508e+01 -2.305517e-01 
-8.333033e+01 -2.305527e-01 
-8.358559e+01 -2.305536e-01 
-8.384084e+01 -2.305546e-01 
-8.409610e+01 -2.305555e-01 
-8.435135e+01 -2.305564e-01 
-8.460661e+01 -2.305573e-01 
-8.486186e+01 -2.305581e-01 
-8.511712e+01 -2.305589e-01 
-8.537237e+01 -2.305597e-01 
-8.562763e+01 -2.305605e-01 
-8.588288e+01 -2.305613e-01 
-8.613814e+01 -2.305620e-01 
-8.639339e+01 -2.305627e-01 
-8.664865e+01 -2.305634e-01 
-8.690390e+01 -2.305641e-01 
-8.715916e+01 -2.305647e-01 
-8.741441e+01 -2.305654e-01 
-8.766967e+01 -2.305660e-01 
-8.792492e+01 -2.305666e-01 
-8.818018e+01 -2.305672e-01 
-8.843544e+01 -2.305678e-01 
-8.869069e+01 -2.305683e-01 
-8.894595e+01 -2.305689e-01 
-8.920120e+01 -2.305694e-01 
-8.945646e+01 -2.305699e-01 
-8.971171e+01 -2.305704e-01 
-8.996697e+01 -2.305709e-01 
-9.022222e+01 -2.305713e-01 
-9.047748e+01 -2.305718e-01 
-9.073273e+01 -2.305723e-01 
-9.098799e+01 -2.305727e-01 
-9.124324e+01 -2.305731e-01 
-9.149850e+01 -2.305735e-01 
-9.175375e+01 -2.305739e-01 
-9.200901e+01 -2.305743e-01 
-9.226426e+01 -2.305747e-01 
-9.251952e+01 -2.305750e-01 
-9.277477e+01 -2.305754e-01 
-9.303003e+01 -2.305757e-01 
-9.328529e+01 -2.305761e-01 
-9.354054e+01 -2.305764e-01 
-9.379580e+01 -2.305767e-01 
-9.405105e+01 -2.305770e-01 
-9.430631e+01 -2.305773e-01 
-9.456156e+01 -2.305776e-01 
-9.481682e+01 -2.305779e-01 
-9.507207e+01 -2.305782e-01 
-9.532733e+01 -2.305785e-01 
-9.558258e+01 -2.305787e-01 
-9.583784e+01 -2.305790e-01 
-9.609309e+01 -2.305792e-01 
-9.634835e+01 -2.305795e-01 
-9.660360e+01 -2.305797e-01 
-9.685886e+01 -2.305799e-01 
-9.711411e+01 -2.305802e-01 
-9.736937e+01 -2.305804e-01 
-9.762462e+01 -2.305806e-01 
-9.787988e+01 -2.305808e-01 
-9.813514e+01 -2.305810e-01 
-9.839039e+01 -2.305812e-01 
-9.864565e+01 -2.305814e-01 
-9.890090e+01 -2.305815e-01 
-9.915616e+01 -2.305817e-01 
-9.941141e+01 -2.305819e-01 
-9.966667e+01 -2.305821e-01 
-9.992192e+01 -2.305822e-01 
-1.001772e+02 -2.305824e-01 
-1.004324e+02 -2.305825e-01 
-1.006877e+02 -2.305827e-01 
-1.009429e+02 -2.305828e-01 
-1.011982e+02 -2.305830e-01 
-1.014535e+02 -2.305831e-01 
-1.017087e+02 -2.305833e-01 
-1.019640e+02 -2.305834e-01 
-1.022192e+02 -2.305835e-01 
-1.024745e+02 -2.305836e-01 
-1.027297e+02 -2.305838e-01 
-1.029850e+02 -2.305839e-01 
-1.032402e+02 -2.305840e-01 
-1.034955e+02 -2.305841e-01 
-1.037508e+02 -2.305842e-01 
-1.040060e+02 -2.305843e-01 
-1.042613e+02 -2.305844e-01 
-1.045165e+02 -2.305845e-01 
-1.047718e+02 -2.305846e-01 
-1.050270e+02 -2.305847e-01 
-1.052823e+02 -2.305848e-01 
-1.055375e+02 -2.305849e-01 
-1.057928e+02 -2.305850e-01 
-1.060480e+02 -2.305851e-01 
-1.063033e+02 -2.305851e-01 
-1.065586e+02 -2.305852e-01 
-1.068138e+02 -2.305853e-01 
-1.070691e+02 -2.305854e-01 
-1.073243e+02 -2.305854e-01 
-1.075796e+02 -2.305855e-01 
-1.078348e+02 -2.305856e-01 
-1.080901e+02 -2.305856e-01 
-1.083453e+02 -2.305857e-01 
-1.086006e+02 -2.305858e-01 
-1.088559e+02 -2.305858e-01 
-1.091111e+02 -2.305859e-01 
-1.093664e+02 -2.305860e-01 
-1.096216e+02 -2.305860e-01 
-1.098769e+02 -2.305861e-01 
-1.101321e+02 -2.305861e-01 
-1.103874e+02 -2.305862e-01 
-1.106426e+02 -2.305862e-01 
-1.108979e+02 -2.305863e-01 
-1.111532e+02 -2.305863e-01 
-1.114084e+02 -2.305864e-01 
-1.116637e+02 -2.305864e-01 
-1.119189e+02 -2.305865e-01 
-1.121742e+02 -2.305865e-01 
-1.124294e+02 -2.305865e-01 
-1.126847e+02 -2.305866e-01 
-1.129399e+02 -2.305866e-01 
-1.131952e+02 -2.305867e-01 
-1.134505e+02 -2.305867e-01 
-1.137057e+02 -2.305867e-01 
-1.139610e+02 -2.305868e-01 
-1.142162e+02 -2.305868e-01 
-1.144715e+02 -2.305868e-01 
-1.147267e+02 -2.305869e-01 
-1.149820e+02 -2.305869e-01 
-1.152372e+02 -2.305869e-01 
-1.154925e+02 -2.305870e-01 
-1.157477e+02 -2.305870e-01 
-1.160030e+02 -2.305870e-01 
-1.162583e+02 -2.305870e-01 
-1.165135e+02 -2.305871e-01 
-1.167688e+02 -2.305871e-01 
-1.170240e+02 -2.305871e-01 
-1.172793e+02 -2.305871e-01 
-1.175345e+02 -2.305872e-01 
-1.177898e+02 -2.305872e-01 
-1.180450e+02 -2.305872e-01 
-1.183003e+02 -2.305872e-01 
-1.185556e+02 -2.305873e-01 
-1.188108e+02 -2.305873e-01 
-1.190661e+02 -2.305873e-01 
-1.193213e+02 -2.305873e-01 
-1.195766e+02 -2.305873e-01 
-1.198318e+02 -2.305874e-01 
-1.200871e+02 -2.305874e-01 
-1.203423e+02 -2.305874e-01 
-1.205976e+02 -2.305874e-01 
-1.208529e+02 -2.305874e-01 
-1.211081e+02 -2.305874e-01 
-1.213634e+02 -2.305875e-01 
-1.216186e+02 -2.305875e-01 
-1.218739e+02 -2.305875e-01 
-1.221291e+02 -2.305875e-01 
-1.223844e+02 -2.305875e-01 
-1.226396e+02 -2.305875e-01 
-1.228949e+02 -2.305875e-01 
-1.231502e+02 -2.305876e-01 
-1.234054e+02 -2.305876e-01 
-1.236607e+02 -2.305876e-01 
-1.239159e+02 -2.305876e-01 
-1.241712e+02 -2.305876e-01 
-1.244264e+02 -2.305876e-01 
-1.246817e+02 -2.305876e-01 
-1.249369e+02 -2.305876e-01 
-1.251922e+02 -2.305877e-01 
-1.254474e+02 -2.305877e-01 
-1.257027e+02 -2.305877e-01 
-1.259580e+02 -2.305877e-01 
-1.262132e+02 -2.305877e-01 
-1.264685e+02 -2.305877e-01 
-1.267237e+02 -2.305877e-01 
-1.269790e+02 -2.305877e-01 
-1.272342e+02 -2.305877e-01 
-1.274895e+02 -2.305877e-01 
-1.277447e+02 -2.305877e-01 
-1.280000e+02 -2.305877e-01 
-1.280000e+02 -2.906695e-01 


==> Figures/4pt_I_rho_NE_meas_muT/points_2.dat <==
7.000000e-01 4.625451e-02 
7.046046e-01 4.642371e-02 
7.092092e-01 4.659300e-02 
7.138138e-01 4.676238e-02 
7.184184e-01 4.693184e-02 
7.230230e-01 4.710138e-02 
7.276276e-01 4.727101e-02 
7.322322e-01 4.744073e-02 
7.368368e-01 4.761053e-02 
7.414414e-01 4.778041e-02 
7.460460e-01 4.795038e-02 
7.506507e-01 4.812044e-02 
7.552553e-01 4.829058e-02 
7.598599e-01 4.846081e-02 
7.644645e-01 4.863112e-02 
7.690691e-01 4.880152e-02 
7.736737e-01 4.897200e-02 
7.782783e-01 4.914257e-02 
7.828829e-01 4.931323e-02 
7.874875e-01 4.948397e-02 
7.920921e-01 4.965479e-02 
7.966967e-01 4.982571e-02 
8.013013e-01 4.999671e-02 
8.059059e-01 5.016779e-02 
8.105105e-01 5.033896e-02 
8.151151e-01 5.051021e-02 
8.197197e-01 5.068156e-02 
8.243243e-01 5.085298e-02 
8.289289e-01 5.102450e-02 
8.335335e-01 5.119610e-02 
8.381381e-01 5.136778e-02 
8.427427e-01 5.153956e-02 
8.473473e-01 5.171142e-02 
8.519520e-01 5.188336e-02 
8.565566e-01 5.205539e-02 
8.611612e-01 5.222751e-02 
8.657658e-01 5.239971e-02 
8.703704e-01 5.257200e-02 
8.749750e-01 5.274438e-02 
8.795796e-01 5.291685e-02 
8.841842e-01 5.308940e-02 
8.887888e-01 5.326203e-02 
8.933934e-01 5.343476e-02 
8.979980e-01 5.360757e-02 
9.026026e-01 5.378046e-02 
9.072072e-01 5.395345e-02 
9.118118e-01 5.412652e-02 
9.164164e-01 5.429968e-02 
9.210210e-01 5.447292e-02 
9.256256e-01 5.464625e-02 
9.302302e-01 5.481967e-02 
9.348348e-01 5.499318e-02 
9.394394e-01 5.516677e-02 
9.440440e-01 5.534045e-02 
9.486486e-01 5.551422e-02 
9.532533e-01 5.568807e-02 
9.578579e-01 5.586202e-02 
9.624625e-01 5.603605e-02 
9.670671e-01 5.621016e-02 
9.716717e-01 5.638437e-02 
9.762763e-01 5.655866e-02 
9.808809e-01 5.673304e-02 
9.854855e-01 5.690750e-02 
9.900901e-01 5.708206e-02 
9.946947e-01 5.725670e-02 
9.992993e-01 5.743143e-02 
1.003904e+00 5.760625e-02 
1.008509e+00 5.778115e-02 
1.013113e+00 5.795615e-02 
1.017718e+00 5.813123e-02 
1.022322e+00 5.830640e-02 
1.026927e+00 5.848165e-02 
1.031532e+00 5.865700e-02 
1.036136e+00 5.883243e-02 
1.040741e+00 5.900795e-02 
1.045345e+00 5.918356e-02 
1.049950e+00 5.935926e-02 
1.054555e+00 5.953505e-02 
1.059159e+00 5.971092e-02 
1.063764e+00 5.988688e-02 
1.068368e+00 6.006293e-02 
1.072973e+00 6.023907e-02 
1.077578e+00 6.041530e-02 
1.082182e+00 6.059162e-02 
1.086787e+00 6.076802e-02 
1.091391e+00 6.094451e-02 
1.095996e+00 6.112110e-02 
1.100601e+00 6.129777e-02 
1.105205e+00 6.147453e-02 
1.109810e+00 6.165137e-02 
1.114414e+00 6.182831e-02 
1.119019e+00 6.200534e-02 
1.123624e+00 6.218245e-02 
1.128228e+00 6.235966e-02 
1.132833e+00 6.253695e-02 
1.137437e+00 6.271433e-02 
1.142042e+00 6.289180e-02 
1.146647e+00 6.306936e-02 
1.151251e+00 6.324701e-02 
1.155856e+00 6.342475e-02 
1.160460e+00 6.360257e-02 
1.165065e+00 6.378049e-02 
1.169670e+00 6.395850e-02 
1.174274e+00 6.413659e-02 
1.178879e+00 6.431478e-02 
1.183483e+00 6.449305e-02 
1.188088e+00 6.467142e-02 
1.192693e+00 6.484987e-02 
1.197297e+00 6.502841e-02 
1.201902e+00 6.520705e-02 
1.206507e+00 6.538577e-02 
1.211111e+00 6.556458e-02 
1.215716e+00 6.574348e-02 
1.220320e+00 6.592248e-02 
1.224925e+00 6.610156e-02 
1.229530e+00 6.628073e-02 
1.234134e+00 6.645999e-02 
1.238739e+00 6.663934e-02 
1.243343e+00 6.681878e-02 
1.247948e+00 6.699832e-02 
1.252553e+00 6.717794e-02 
1.257157e+00 6.735765e-02 
1.261762e+00 6.753745e-02 
1.266366e+00 6.771735e-02 
1.270971e+00 6.789733e-02 
1.275576e+00 6.807740e-02 
1.280180e+00 6.825757e-02 
1.284785e+00 6.843782e-02 
1.289389e+00 6.861817e-02 
1.293994e+00 6.879860e-02 
1.298599e+00 6.897913e-02 
1.303203e+00 6.915975e-02 
1.307808e+00 6.934045e-02 
1.312412e+00 6.952125e-02 
1.317017e+00 6.970214e-02 
1.321622e+00 6.988312e-02 
1.326226e+00 7.006419e-02 
1.330831e+00 7.024535e-02 
1.335435e+00 7.042661e-02 
1.340040e+00 7.060795e-02 
1.344645e+00 7.078938e-02 
1.349249e+00 7.097091e-02 
1.353854e+00 7.115253e-02 
1.358458e+00 7.133424e-02 
1.363063e+00 7.151604e-02 
1.367668e+00 7.169793e-02 
1.372272e+00 7.187991e-02 
1.376877e+00 7.206198e-02 
1.381481e+00 7.224415e-02 
1.386086e+00 7.242640e-02 
1.390691e+00 7.260875e-02 
1.395295e+00 7.279119e-02 
1.399900e+00 7.297372e-02 
1.404505e+00 7.315635e-02 
1.409109e+00 7.333906e-02 
1.413714e+00 7.352187e-02 
1.418318e+00 7.370477e-02 
1.422923e+00 7.388776e-02 
1.427528e+00 7.407084e-02 
1.432132e+00 7.425401e-02 
1.436737e+00 7.443728e-02 
1.441341e+00 7.462064e-02 
1.445946e+00 7.480409e-02 
1.450551e+00 7.498763e-02 
1.455155e+00 7.517126e-02 
1.459760e+00 7.535499e-02 
1.464364e+00 7.553881e-02 
1.468969e+00 7.572272e-02 
1.473574e+00 7.590672e-02 
1.478178e+00 7.609082e-02 
1.482783e+00 7.627501e-02 
1.487387e+00 7.645929e-02 
1.491992e+00 7.664366e-02 
1.496597e+00 7.682813e-02 
1.501201e+00 7.701269e-02 
1.505806e+00 7.719734e-02 
1.510410e+00 7.738208e-02 
1.515015e+00 7.756692e-02 
1.519620e+00 7.775185e-02 
1.524224e+00 7.793687e-02 
1.528829e+00 7.812199e-02 
1.533433e+00 7.830720e-02 
1.538038e+00 7.849250e-02 
1.542643e+00 7.867789e-02 
1.547247e+00 7.886338e-02 
1.551852e+00 7.904896e-02 
1.556456e+00 7.923463e-02 
1.561061e+00 7.942040e-02 
1.565666e+00 7.960626e-02 
1.570270e+00 7.979222e-02 
1.574875e+00 7.997826e-02 
1.579479e+00 8.016440e-02 
1.584084e+00 8.035064e-02 
1.588689e+00 8.053697e-02 
1.593293e+00 8.072339e-02 
1.597898e+00 8.090990e-02 
1.602503e+00 8.109651e-02 
1.607107e+00 8.128321e-02 
1.611712e+00 8.147001e-02 
1.616316e+00 8.165690e-02 
1.620921e+00 8.184388e-02 
1.625526e+00 8.203096e-02 
1.630130e+00 8.221813e-02 
1.634735e+00 8.240540e-02 
1.639339e+00 8.259276e-02 
1.643944e+00 8.278021e-02 
1.648549e+00 8.296776e-02 
1.653153e+00 8.315540e-02 
1.657758e+00 8.334314e-02 
1.662362e+00 8.353097e-02 
1.666967e+00 8.371889e-02 
1.671572e+00 8.390691e-02 
1.676176e+00 8.409503e-02 
1.680781e+00 8.428323e-02 
1.685385e+00 8.447154e-02 
1.689990e+00 8.465993e-02 
1.694595e+00 8.484843e-02 
1.699199e+00 8.503701e-02 
1.703804e+00 8.522569e-02 
1.708408e+00 8.541447e-02 
1.713013e+00 8.560334e-02 
1.717618e+00 8.579231e-02 
1.722222e+00 8.598137e-02 
1.726827e+00 8.617052e-02 
1.731431e+00 8.635977e-02 
1.736036e+00 8.654912e-02 
1.740641e+00 8.673856e-02 
1.745245e+00 8.692809e-02 
1.749850e+00 8.711772e-02 
1.754454e+00 8.730745e-02 
1.759059e+00 8.749727e-02 
1.763664e+00 8.768719e-02 
1.768268e+00 8.787720e-02 
1.772873e+00 8.806731e-02 
1.777477e+00 8.825751e-02 
1.782082e+00 8.844781e-02 
1.786687e+00 8.863820e-02 
1.791291e+00 8.882869e-02 
1.795896e+00 8.901928e-02 
1.800501e+00 8.920996e-02 
1.805105e+00 8.940074e-02 
1.809710e+00 8.959161e-02 
1.814314e+00 8.978258e-02 
1.818919e+00 8.997364e-02 
1.823524e+00 9.016480e-02 
1.828128e+00 9.035606e-02 
1.832733e+00 9.054741e-02 
1.837337e+00 9.073886e-02 
1.841942e+00 9.093041e-02 
1.846547e+00 9.112205e-02 
1.851151e+00 9.131378e-02 
1.855756e+00 9.150562e-02 
1.860360e+00 9.169755e-02 
1.864965e+00 9.188957e-02 
1.869570e+00 9.208170e-02 
1.874174e+00 9.227392e-02 
1.878779e+00 9.246623e-02 
1.883383e+00 9.265864e-02 
1.887988e+00 9.285115e-02 
1.892593e+00 9.304376e-02 
1.897197e+00 9.323646e-02 
1.901802e+00 9.342926e-02 
1.906406e+00 9.362215e-02 
1.911011e+00 9.381515e-02 
1.915616e+00 9.400824e-02 
1.920220e+00 9.420142e-02 
1.924825e+00 9.439471e-02 
1.929429e+00 9.458809e-02 
1.934034e+00 9.478157e-02 
1.938639e+00 9.497514e-02 
1.943243e+00 9.516881e-02 
1.947848e+00 9.536258e-02 
1.952452e+00 9.555645e-02 
1.957057e+00 9.575041e-02 
1.961662e+00 9.594448e-02 
1.966266e+00 9.613863e-02 
1.970871e+00 9.633289e-02 
1.975475e+00 9.652724e-02 
1.980080e+00 9.672170e-02 
1.984685e+00 9.691625e-02 
1.989289e+00 9.711089e-02 
1.993894e+00 9.730564e-02 
1.998498e+00 9.750048e-02 
2.003103e+00 9.769542e-02 
2.007708e+00 9.789046e-02 
2.012312e+00 9.808559e-02 
2.016917e+00 9.828083e-02 
2.021522e+00 9.847616e-02 
2.026126e+00 9.867159e-02 
2.030731e+00 9.886712e-02 
2.035335e+00 9.906275e-02 
2.039940e+00 9.925847e-02 
2.044545e+00 9.945430e-02 
2.049149e+00 9.965022e-02 
2.053754e+00 9.984624e-02 
2.058358e+00 1.000424e-01 
2.062963e+00 1.002386e-01 
2.067568e+00 1.004349e-01 
2.072172e+00 1.006313e-01 
2.076777e+00 1.008278e-01 
2.081381e+00 1.010244e-01 
2.085986e+00 1.012211e-01 
2.090591e+00 1.014179e-01 
2.095195e+00 1.016149e-01 
2.099800e+00 1.018119e-01 
2.104404e+00 1.020090e-01 
2.109009e+00 1.022062e-01 
2.113614e+00 1.024035e-01 
2.118218e+00 1.026009e-01 
2.122823e+00 1.027984e-01 
2.127427e+00 1.029960e-01 
2.132032e+00 1.031937e-01 
2.136637e+00 1.033915e-01 
2.141241e+00 1.035894e-01 
2.145846e+00 1.037874e-01 
2.150450e+00 1.039855e-01 
2.155055e+00 1.041837e-01 
2.159660e+00 1.043820e-01 
2.164264e+00 1.045804e-01 
2.168869e+00 1.047789e-01 
2.173473e+00 1.049775e-01 
2.178078e+00 1.051762e-01 
2.182683e+00 1.053749e-01 
2.187287e+00 1.055738e-01 
2.191892e+00 1.057728e-01 
2.196496e+00 1.059719e-01 
2.201101e+00 1.061711e-01 
2.205706e+00 1.063704e-01 
2.210310e+00 1.065698e-01 
2.214915e+00 1.067693e-01 
2.219520e+00 1.069689e-01 
2.224124e+00 1.071686e-01 
2.228729e+00 1.073684e-01 
2.233333e+00 1.075683e-01 
2.237938e+00 1.077683e-01 
2.242543e+00 1.079684e-01 
2.247147e+00 1.081686e-01 
2.251752e+00 1.083689e-01 
2.256356e+00 1.085693e-01 
2.260961e+00 1.087698e-01 
2.265566e+00 1.089704e-01 
2.270170e+00 1.091711e-01 
2.274775e+00 1.093719e-01 
2.279379e+00 1.095728e-01 
2.283984e+00 1.097738e-01 
2.288589e+00 1.099749e-01 
2.293193e+00 1.101761e-01 
2.297798e+00 1.103774e-01 
2.302402e+00 1.105788e-01 
2.307007e+00 1.107803e-01 
2.311612e+00 1.109819e-01 
2.316216e+00 1.111836e-01 
2.320821e+00 1.113855e-01 
2.325425e+00 1.115874e-01 
2.330030e+00 1.117894e-01 
2.334635e+00 1.119915e-01 
2.339239e+00 1.121937e-01 
2.343844e+00 1.123960e-01 
2.348448e+00 1.125985e-01 
2.353053e+00 1.128010e-01 
2.357658e+00 1.130036e-01 
2.362262e+00 1.132063e-01 
2.366867e+00 1.134092e-01 
2.371471e+00 1.136121e-01 
2.376076e+00 1.138151e-01 
2.380681e+00 1.140183e-01 
2.385285e+00 1.142215e-01 
2.389890e+00 1.144248e-01 
2.394494e+00 1.146283e-01 
2.399099e+00 1.148318e-01 
2.403704e+00 1.150355e-01 
2.408308e+00 1.152392e-01 
2.412913e+00 1.154430e-01 
2.417518e+00 1.156470e-01 
2.422122e+00 1.158511e-01 
2.426727e+00 1.160552e-01 
2.431331e+00 1.162595e-01 
2.435936e+00 1.164638e-01 
2.440541e+00 1.166683e-01 
2.445145e+00 1.168729e-01 
2.449750e+00 1.170775e-01 
2.454354e+00 1.172823e-01 
2.458959e+00 1.174872e-01 
2.463564e+00 1.176922e-01 
2.468168e+00 1.178972e-01 
2.472773e+00 1.181024e-01 
2.477377e+00 1.183077e-01 
2.481982e+00 1.185131e-01 
2.486587e+00 1.187186e-01 
2.491191e+00 1.189242e-01 
2.495796e+00 1.191299e-01 
2.500400e+00 1.193357e-01 
2.505005e+00 1.195416e-01 
2.509610e+00 1.197476e-01 
2.514214e+00 1.199537e-01 
2.518819e+00 1.201599e-01 
2.523423e+00 1.203662e-01 
2.528028e+00 1.205727e-01 
2.532633e+00 1.207792e-01 
2.537237e+00 1.209858e-01 
2.541842e+00 1.211926e-01 
2.546446e+00 1.213994e-01 
2.551051e+00 1.216063e-01 
2.555656e+00 1.218134e-01 
2.560260e+00 1.220205e-01 
2.564865e+00 1.222278e-01 
2.569469e+00 1.224352e-01 
2.574074e+00 1.226426e-01 
2.578679e+00 1.228502e-01 
2.583283e+00 1.230579e-01 
2.587888e+00 1.232656e-01 
2.592492e+00 1.234735e-01 
2.597097e+00 1.236815e-01 
2.601702e+00 1.238896e-01 
2.606306e+00 1.240978e-01 
2.610911e+00 1.243061e-01 
2.615516e+00 1.245145e-01 
2.620120e+00 1.247230e-01 
2.624725e+00 1.249316e-01 
2.629329e+00 1.251403e-01 
2.633934e+00 1.253491e-01 
2.638539e+00 1.255581e-01 
2.643143e+00 1.257671e-01 
2.647748e+00 1.259762e-01 
2.652352e+00 1.261855e-01 
2.656957e+00 1.263948e-01 
2.661562e+00 1.266043e-01 
2.666166e+00 1.268138e-01 
2.670771e+00 1.270235e-01 
2.675375e+00 1.272333e-01 
2.679980e+00 1.274431e-01 
2.684585e+00 1.276531e-01 
2.689189e+00 1.278632e-01 
2.693794e+00 1.280734e-01 
2.698398e+00 1.282837e-01 
2.703003e+00 1.284941e-01 
2.707608e+00 1.287046e-01 
2.712212e+00 1.289152e-01 
2.716817e+00 1.291259e-01 
2.721421e+00 1.293367e-01 
2.726026e+00 1.295477e-01 
2.730631e+00 1.297587e-01 
2.735235e+00 1.299698e-01 
2.739840e+00 1.301811e-01 
2.744444e+00 1.303924e-01 
2.749049e+00 1.306039e-01 
2.753654e+00 1.308155e-01 
2.758258e+00 1.310271e-01 
2.762863e+00 1.312389e-01 
2.767467e+00 1.314508e-01 
2.772072e+00 1.316628e-01 
2.776677e+00 1.318749e-01 
2.781281e+00 1.320871e-01 
2.785886e+00 1.322994e-01 
2.790490e+00 1.325118e-01 
2.795095e+00 1.327243e-01 
2.799700e+00 1.329370e-01 
2.804304e+00 1.331497e-01 
2.808909e+00 1.333625e-01 
2.813514e+00 1.335755e-01 
2.818118e+00 1.337885e-01 
2.822723e+00 1.340017e-01 
2.827327e+00 1.342150e-01 
2.831932e+00 1.344284e-01 
2.836537e+00 1.346418e-01 
2.841141e+00 1.348554e-01 
2.845746e+00 1.350691e-01 
2.850350e+00 1.352829e-01 
2.854955e+00 1.354969e-01 
2.859560e+00 1.357109e-01 
2.864164e+00 1.359250e-01 
2.868769e+00 1.361392e-01 
2.873373e+00 1.363536e-01 
2.877978e+00 1.365680e-01 
2.882583e+00 1.367826e-01 
2.887187e+00 1.369973e-01 
2.891792e+00 1.372121e-01 
2.896396e+00 1.374269e-01 
2.901001e+00 1.376419e-01 
2.905606e+00 1.378570e-01 
2.910210e+00 1.380722e-01 
2.914815e+00 1.382875e-01 
2.919419e+00 1.385030e-01 
2.924024e+00 1.387185e-01 
2.928629e+00 1.389341e-01 
2.933233e+00 1.391499e-01 
2.937838e+00 1.393658e-01 
2.942442e+00 1.395817e-01 
2.947047e+00 1.397978e-01 
2.951652e+00 1.400140e-01 
2.956256e+00 1.402303e-01 
2.960861e+00 1.404467e-01 
2.965465e+00 1.406632e-01 
2.970070e+00 1.408798e-01 
2.974675e+00 1.410965e-01 
2.979279e+00 1.413133e-01 
2.983884e+00 1.415303e-01 
2.988488e+00 1.417473e-01 
2.993093e+00 1.419645e-01 
2.997698e+00 1.421818e-01 
3.002302e+00 1.423992e-01 
3.006907e+00 1.426166e-01 
3.011512e+00 1.428342e-01 
3.016116e+00 1.430519e-01 
3.020721e+00 1.432698e-01 
3.025325e+00 1.434877e-01 
3.029930e+00 1.437057e-01 
3.034535e+00 1.439239e-01 
3.039139e+00 1.441421e-01 
3.043744e+00 1.443605e-01 
3.048348e+00 1.445790e-01 
3.052953e+00 1.447975e-01 
3.057558e+00 1.450162e-01 
3.062162e+00 1.452350e-01 
3.066767e+00 1.454540e-01 
3.071371e+00 1.456730e-01 
3.075976e+00 1.458921e-01 
3.080581e+00 1.461114e-01 
3.085185e+00 1.463307e-01 
3.089790e+00 1.465502e-01 
3.094394e+00 1.467697e-01 
3.098999e+00 1.469894e-01 
3.103604e+00 1.472092e-01 
3.108208e+00 1.474291e-01 
3.112813e+00 1.476491e-01 
3.117417e+00 1.478693e-01 
3.122022e+00 1.480895e-01 
3.126627e+00 1.483098e-01 
3.131231e+00 1.485303e-01 
3.135836e+00 1.487509e-01 
3.140440e+00 1.489716e-01 
3.145045e+00 1.491923e-01 
3.149650e+00 1.494132e-01 
3.154254e+00 1.496343e-01 
3.158859e+00 1.498554e-01 
3.163463e+00 1.500766e-01 
3.168068e+00 1.502980e-01 
3.172673e+00 1.505194e-01 
3.177277e+00 1.507410e-01 
3.181882e+00 1.509627e-01 
3.186486e+00 1.511844e-01 
3.191091e+00 1.514063e-01 
3.195696e+00 1.516284e-01 
3.200300e+00 1.518505e-01 
3.204905e+00 1.520727e-01 
3.209510e+00 1.522951e-01 
3.214114e+00 1.525175e-01 
3.218719e+00 1.527401e-01 
3.223323e+00 1.529628e-01 
3.227928e+00 1.531856e-01 
3.232533e+00 1.534085e-01 
3.237137e+00 1.536315e-01 
3.241742e+00 1.538546e-01 
3.246346e+00 1.540779e-01 
3.250951e+00 1.543012e-01 
3.255556e+00 1.545247e-01 
3.260160e+00 1.547483e-01 
3.264765e+00 1.549719e-01 
3.269369e+00 1.551957e-01 
3.273974e+00 1.554197e-01 
3.278579e+00 1.556437e-01 
3.283183e+00 1.558678e-01 
3.287788e+00 1.560921e-01 
3.292392e+00 1.563165e-01 
3.296997e+00 1.565409e-01 
3.301602e+00 1.567655e-01 
3.306206e+00 1.569902e-01 
3.310811e+00 1.572150e-01 
3.315415e+00 1.574400e-01 
3.320020e+00 1.576650e-01 
3.324625e+00 1.578902e-01 
3.329229e+00 1.581154e-01 
3.333834e+00 1.583408e-01 
3.338438e+00 1.585663e-01 
3.343043e+00 1.587919e-01 
3.347648e+00 1.590176e-01 
3.352252e+00 1.592435e-01 
3.356857e+00 1.594694e-01 
3.361461e+00 1.596955e-01 
3.366066e+00 1.599217e-01 
3.370671e+00 1.601479e-01 
3.375275e+00 1.603743e-01 
3.379880e+00 1.606009e-01 
3.384484e+00 1.608275e-01 
3.389089e+00 1.610542e-01 
3.393694e+00 1.612811e-01 
3.398298e+00 1.615081e-01 
3.402903e+00 1.617352e-01 
3.407508e+00 1.619624e-01 
3.412112e+00 1.621897e-01 
3.416717e+00 1.624171e-01 
3.421321e+00 1.626446e-01 
3.425926e+00 1.628723e-01 
3.430531e+00 1.631001e-01 
3.435135e+00 1.633279e-01 
3.439740e+00 1.635559e-01 
3.444344e+00 1.637841e-01 
3.448949e+00 1.640123e-01 
3.453554e+00 1.642406e-01 
3.458158e+00 1.644691e-01 
3.462763e+00 1.646977e-01 
3.467367e+00 1.649263e-01 
3.471972e+00 1.651551e-01 
3.476577e+00 1.653841e-01 
3.481181e+00 1.656131e-01 
3.485786e+00 1.658422e-01 
3.490390e+00 1.660715e-01 
3.494995e+00 1.663009e-01 
3.499600e+00 1.665304e-01 
3.504204e+00 1.667600e-01 
3.508809e+00 1.669897e-01 
3.513413e+00 1.672195e-01 
3.518018e+00 1.674495e-01 
3.522623e+00 1.676796e-01 
3.527227e+00 1.679098e-01 
3.531832e+00 1.681401e-01 
3.536436e+00 1.683705e-01 
3.541041e+00 1.686010e-01 
3.545646e+00 1.688316e-01 
3.550250e+00 1.690624e-01 
3.554855e+00 1.692933e-01 
3.559459e+00 1.695243e-01 
3.564064e+00 1.697554e-01 
3.568669e+00 1.699866e-01 
3.573273e+00 1.702180e-01 
3.577878e+00 1.704494e-01 
3.582482e+00 1.706810e-01 
3.587087e+00 1.709127e-01 
3.591692e+00 1.711445e-01 
3.596296e+00 1.713764e-01 
3.600901e+00 1.716085e-01 
3.605506e+00 1.718406e-01 
3.610110e+00 1.720729e-01 
3.614715e+00 1.723053e-01 
3.619319e+00 1.725378e-01 
3.623924e+00 1.727704e-01 
3.628529e+00 1.730032e-01 
3.633133e+00 1.732360e-01 
3.637738e+00 1.734690e-01 
3.642342e+00 1.737021e-01 
3.646947e+00 1.739353e-01 
3.651552e+00 1.741686e-01 
3.656156e+00 1.744021e-01 
3.660761e+00 1.746356e-01 
3.665365e+00 1.748693e-01 
3.669970e+00 1.751031e-01 
3.674575e+00 1.753370e-01 
3.679179e+00 1.755710e-01 
3.683784e+00 1.758052e-01 
3.688388e+00 1.760395e-01 
3.692993e+00 1.762738e-01 
3.697598e+00 1.765083e-01 
3.702202e+00 1.767430e-01 
3.706807e+00 1.769777e-01 
3.711411e+00 1.772125e-01 
3.716016e+00 1.774475e-01 
3.720621e+00 1.776826e-01 
3.725225e+00 1.779178e-01 
3.729830e+00 1.781531e-01 
3.734434e+00 1.783886e-01 
3.739039e+00 1.786242e-01 
3.743644e+00 1.788598e-01 
3.748248e+00 1.790956e-01 
3.752853e+00 1.793315e-01 
3.757457e+00 1.795676e-01 
3.762062e+00 1.798037e-01 
3.766667e+00 1.800400e-01 
3.771271e+00 1.802764e-01 
3.775876e+00 1.805129e-01 
3.780480e+00 1.807495e-01 
3.785085e+00 1.809863e-01 
3.789690e+00 1.812232e-01 
3.794294e+00 1.814601e-01 
3.798899e+00 1.816973e-01 
3.803504e+00 1.819345e-01 
3.808108e+00 1.821718e-01 
3.812713e+00 1.824093e-01 
3.817317e+00 1.826469e-01 
3.821922e+00 1.828846e-01 
3.826527e+00 1.831224e-01 
3.831131e+00 1.833603e-01 
3.835736e+00 1.835984e-01 
3.840340e+00 1.838366e-01 
3.844945e+00 1.840749e-01 
3.849550e+00 1.843133e-01 
3.854154e+00 1.845518e-01 
3.858759e+00 1.847905e-01 
3.863363e+00 1.850293e-01 
3.867968e+00 1.852682e-01 
3.872573e+00 1.855072e-01 
3.877177e+00 1.857463e-01 
3.881782e+00 1.859856e-01 
3.886386e+00 1.862249e-01 
3.890991e+00 1.864644e-01 
3.895596e+00 1.867041e-01 
3.900200e+00 1.869438e-01 
3.904805e+00 1.871837e-01 
3.909409e+00 1.874236e-01 
3.914014e+00 1.876637e-01 
3.918619e+00 1.879040e-01 
3.923223e+00 1.881443e-01 
3.927828e+00 1.883848e-01 
3.932432e+00 1.886253e-01 
3.937037e+00 1.888661e-01 
3.941642e+00 1.891069e-01 
3.946246e+00 1.893478e-01 
3.950851e+00 1.895889e-01 
3.955455e+00 1.898301e-01 
3.960060e+00 1.900714e-01 
3.964665e+00 1.903128e-01 
3.969269e+00 1.905544e-01 
3.973874e+00 1.907960e-01 
3.978478e+00 1.910378e-01 
3.983083e+00 1.912797e-01 
3.987688e+00 1.915218e-01 
3.992292e+00 1.917639e-01 
3.996897e+00 1.920062e-01 
4.001502e+00 1.922486e-01 
4.006106e+00 1.924911e-01 
4.010711e+00 1.927338e-01 
4.015315e+00 1.929766e-01 
4.019920e+00 1.932194e-01 
4.024525e+00 1.934625e-01 
4.029129e+00 1.937056e-01 
4.033734e+00 1.939488e-01 
4.038338e+00 1.941922e-01 
4.042943e+00 1.944357e-01 
4.047548e+00 1.946793e-01 
4.052152e+00 1.949231e-01 
4.056757e+00 1.951670e-01 
4.061361e+00 1.954109e-01 
4.065966e+00 1.956551e-01 
4.070571e+00 1.958993e-01 
4.075175e+00 1.961436e-01 
4.079780e+00 1.963881e-01 
4.084384e+00 1.966327e-01 
4.088989e+00 1.968775e-01 
4.093594e+00 1.971223e-01 
4.098198e+00 1.973673e-01 
4.102803e+00 1.976124e-01 
4.107407e+00 1.978576e-01 
4.112012e+00 1.981029e-01 
4.116617e+00 1.983484e-01 
4.121221e+00 1.985940e-01 
4.125826e+00 1.988397e-01 
4.130430e+00 1.990855e-01 
4.135035e+00 1.993315e-01 
4.139640e+00 1.995776e-01 
4.144244e+00 1.998238e-01 
4.148849e+00 2.000701e-01 
4.153453e+00 2.003165e-01 
4.158058e+00 2.005631e-01 
4.162663e+00 2.008098e-01 
4.167267e+00 2.010566e-01 
4.171872e+00 2.013036e-01 
4.176476e+00 2.015506e-01 
4.181081e+00 2.017978e-01 
4.185686e+00 2.020452e-01 
4.190290e+00 2.022926e-01 
4.194895e+00 2.025402e-01 
4.199499e+00 2.027879e-01 
4.204104e+00 2.030357e-01 
4.208709e+00 2.032836e-01 
4.213313e+00 2.035317e-01 
4.217918e+00 2.037799e-01 
4.222523e+00 2.040282e-01 
4.227127e+00 2.042766e-01 
4.231732e+00 2.045252e-01 
4.236336e+00 2.047739e-01 
4.240941e+00 2.050227e-01 
4.245546e+00 2.052716e-01 
4.250150e+00 2.055207e-01 
4.254755e+00 2.057699e-01 
4.259359e+00 2.060192e-01 
4.263964e+00 2.062686e-01 
4.268569e+00 2.065182e-01 
4.273173e+00 2.067679e-01 
4.277778e+00 2.070177e-01 
4.282382e+00 2.072676e-01 
4.286987e+00 2.075177e-01 
4.291592e+00 2.077679e-01 
4.296196e+00 2.080182e-01 
4.300801e+00 2.082687e-01 
4.305405e+00 2.085192e-01 
4.310010e+00 2.087699e-01 
4.314615e+00 2.090207e-01 
4.319219e+00 2.092717e-01 
4.323824e+00 2.095228e-01 
4.328428e+00 2.097740e-01 
4.333033e+00 2.100253e-01 
4.337638e+00 2.102767e-01 
4.342242e+00 2.105283e-01 
4.346847e+00 2.107800e-01 
4.351451e+00 2.110318e-01 
4.356056e+00 2.112838e-01 
4.360661e+00 2.115359e-01 
4.365265e+00 2.117881e-01 
4.369870e+00 2.120404e-01 
4.374474e+00 2.122929e-01 
4.379079e+00 2.125455e-01 
4.383684e+00 2.127982e-01 
4.388288e+00 2.130510e-01 
4.392893e+00 2.133040e-01 
4.397497e+00 2.135571e-01 
4.402102e+00 2.138103e-01 
4.406707e+00 2.140637e-01 
4.411311e+00 2.143172e-01 
4.415916e+00 2.145708e-01 
4.420521e+00 2.148245e-01 
4.425125e+00 2.150784e-01 
4.429730e+00 2.153324e-01 
4.434334e+00 2.155865e-01 
4.438939e+00 2.158407e-01 
4.443544e+00 2.160951e-01 
4.448148e+00 2.163496e-01 
4.452753e+00 2.166042e-01 
4.457357e+00 2.168590e-01 
4.461962e+00 2.171139e-01 
4.466567e+00 2.173689e-01 
4.471171e+00 2.176240e-01 
4.475776e+00 2.178793e-01 
4.480380e+00 2.181347e-01 
4.484985e+00 2.183902e-01 
4.489590e+00 2.186458e-01 
4.494194e+00 2.189016e-01 
4.498799e+00 2.191575e-01 
4.503403e+00 2.194136e-01 
4.508008e+00 2.196697e-01 
4.512613e+00 2.199260e-01 
4.517217e+00 2.201824e-01 
4.521822e+00 2.204390e-01 
4.526426e+00 2.206957e-01 
4.531031e+00 2.209525e-01 
4.535636e+00 2.212094e-01 
4.540240e+00 2.214665e-01 
4.544845e+00 2.217237e-01 
4.549449e+00 2.219810e-01 
4.554054e+00 2.222385e-01 
4.558659e+00 2.224961e-01 
4.563263e+00 2.227538e-01 
4.567868e+00 2.230116e-01 
4.572472e+00 2.232696e-01 
4.577077e+00 2.235277e-01 
4.581682e+00 2.237859e-01 
4.586286e+00 2.240443e-01 
4.590891e+00 2.243028e-01 
4.595495e+00 2.245614e-01 
4.600100e+00 2.248201e-01 
4.604705e+00 2.250790e-01 
4.609309e+00 2.253380e-01 
4.613914e+00 2.255972e-01 
4.618519e+00 2.258564e-01 
4.623123e+00 2.261158e-01 
4.627728e+00 2.263754e-01 
4.632332e+00 2.266350e-01 
4.636937e+00 2.268948e-01 
4.641542e+00 2.271548e-01 
4.646146e+00 2.274148e-01 
4.650751e+00 2.276750e-01 
4.655355e+00 2.279353e-01 
4.659960e+00 2.281958e-01 
4.664565e+00 2.284563e-01 
4.669169e+00 2.287170e-01 
4.673774e+00 2.289779e-01 
4.678378e+00 2.292388e-01 
4.682983e+00 2.294999e-01 
4.687588e+00 2.297612e-01 
4.692192e+00 2.300225e-01 
4.696797e+00 2.302840e-01 
4.701401e+00 2.305457e-01 
4.706006e+00 2.308074e-01 
4.710611e+00 2.310693e-01 
4.715215e+00 2.313313e-01 
4.719820e+00 2.315935e-01 
4.724424e+00 2.318557e-01 
4.729029e+00 2.321182e-01 
4.733634e+00 2.323807e-01 
4.738238e+00 2.326434e-01 
4.742843e+00 2.329062e-01 
4.747447e+00 2.331691e-01 
4.752052e+00 2.334322e-01 
4.756657e+00 2.336954e-01 
4.761261e+00 2.339588e-01 
4.765866e+00 2.342222e-01 
4.770470e+00 2.344858e-01 
4.775075e+00 2.347496e-01 
4.779680e+00 2.350134e-01 
4.784284e+00 2.352774e-01 
4.788889e+00 2.355416e-01 
4.793493e+00 2.358058e-01 
4.798098e+00 2.360702e-01 
4.802703e+00 2.363348e-01 
4.807307e+00 2.365994e-01 
4.811912e+00 2.368642e-01 
4.816517e+00 2.371291e-01 
4.821121e+00 2.373942e-01 
4.825726e+00 2.376594e-01 
4.830330e+00 2.379247e-01 
4.834935e+00 2.381902e-01 
4.839540e+00 2.384558e-01 
4.844144e+00 2.387215e-01 
4.848749e+00 2.389874e-01 
4.853353e+00 2.392534e-01 
4.857958e+00 2.395195e-01 
4.862563e+00 2.397858e-01 
4.867167e+00 2.400522e-01 
4.871772e+00 2.403187e-01 
4.876376e+00 2.405854e-01 
4.880981e+00 2.408522e-01 
4.885586e+00 2.411191e-01 
4.890190e+00 2.413862e-01 
4.894795e+00 2.416534e-01 
4.899399e+00 2.419207e-01 
4.904004e+00 2.421882e-01 
4.908609e+00 2.424558e-01 
4.913213e+00 2.427235e-01 
4.917818e+00 2.429914e-01 
4.922422e+00 2.432594e-01 
4.927027e+00 2.435275e-01 
4.931632e+00 2.437958e-01 
4.936236e+00 2.440642e-01 
4.940841e+00 2.443328e-01 
4.945445e+00 2.446014e-01 
4.950050e+00 2.448702e-01 
4.954655e+00 2.451392e-01 
4.959259e+00 2.454083e-01 
4.963864e+00 2.456775e-01 
4.968468e+00 2.459469e-01 
4.973073e+00 2.462163e-01 
4.977678e+00 2.464860e-01 
4.982282e+00 2.467557e-01 
4.986887e+00 2.470256e-01 
4.991491e+00 2.472957e-01 
4.996096e+00 2.475658e-01 
5.000701e+00 2.478361e-01 
5.005305e+00 2.481066e-01 
5.009910e+00 2.483772e-01 
5.014515e+00 2.486479e-01 
5.019119e+00 2.489187e-01 
5.023724e+00 2.491897e-01 
5.028328e+00 2.494608e-01 
5.032933e+00 2.497321e-01 
5.037538e+00 2.500035e-01 
5.042142e+00 2.502750e-01 
5.046747e+00 2.505467e-01 
5.051351e+00 2.508185e-01 
5.055956e+00 2.510904e-01 
5.060561e+00 2.513625e-01 
5.065165e+00 2.516347e-01 
5.069770e+00 2.519070e-01 
5.074374e+00 2.521795e-01 
5.078979e+00 2.524521e-01 
5.083584e+00 2.527249e-01 
5.088188e+00 2.529978e-01 
5.092793e+00 2.532708e-01 
5.097397e+00 2.535440e-01 
5.102002e+00 2.538173e-01 
5.106607e+00 2.540907e-01 
5.111211e+00 2.543643e-01 
5.115816e+00 2.546380e-01 
5.120420e+00 2.549119e-01 
5.125025e+00 2.551859e-01 
5.129630e+00 2.554600e-01 
5.134234e+00 2.557343e-01 
5.138839e+00 2.560087e-01 
5.143443e+00 2.562832e-01 
5.148048e+00 2.565579e-01 
5.152653e+00 2.568327e-01 
5.157257e+00 2.571077e-01 
5.161862e+00 2.573828e-01 
5.166466e+00 2.576580e-01 
5.171071e+00 2.579334e-01 
5.175676e+00 2.582089e-01 
5.180280e+00 2.584845e-01 
5.184885e+00 2.587603e-01 
5.189489e+00 2.590363e-01 
5.194094e+00 2.593123e-01 
5.198699e+00 2.595885e-01 
5.203303e+00 2.598649e-01 
5.207908e+00 2.601413e-01 
5.212513e+00 2.604180e-01 
5.217117e+00 2.606947e-01 
5.221722e+00 2.609716e-01 
5.226326e+00 2.612487e-01 
5.230931e+00 2.615258e-01 
5.235536e+00 2.618031e-01 
5.240140e+00 2.620806e-01 
5.244745e+00 2.623582e-01 
5.249349e+00 2.626359e-01 
5.253954e+00 2.629138e-01 
5.258559e+00 2.631918e-01 
5.263163e+00 2.634700e-01 
5.267768e+00 2.637483e-01 
5.272372e+00 2.640267e-01 
5.276977e+00 2.643053e-01 
5.281582e+00 2.645840e-01 
5.286186e+00 2.648628e-01 
5.290791e+00 2.651418e-01 
5.295395e+00 2.654209e-01 
5.300000e+00 2.657002e-01 
5.300000e+00 3.257820e-01 
5.295395e+00 3.255027e-01 
5.290791e+00 3.252236e-01 
5.286186e+00 3.249446e-01 
5.281582e+00 3.246657e-01 
5.276977e+00 3.243870e-01 
5.272372e+00 3.241084e-01 
5.267768e+00 3.238300e-01 
5.263163e+00 3.235517e-01 
5.258559e+00 3.232736e-01 
5.253954e+00 3.229956e-01 
5.249349e+00 3.227177e-01 
5.244745e+00 3.224400e-01 
5.240140e+00 3.221624e-01 
5.235536e+00 3.218849e-01 
5.230931e+00 3.216076e-01 
5.226326e+00 3.213304e-01 
5.221722e+00 3.210534e-01 
5.217117e+00 3.207765e-01 
5.212513e+00 3.204997e-01 
5.207908e+00 3.202231e-01 
5.203303e+00 3.199466e-01 
5.198699e+00 3.196703e-01 
5.194094e+00 3.193941e-01 
5.189489e+00 3.191180e-01 
5.184885e+00 3.188421e-01 
5.180280e+00 3.185663e-01 
5.175676e+00 3.182907e-01 
5.171071e+00 3.180151e-01 
5.166466e+00 3.177398e-01 
5.161862e+00 3.174645e-01 
5.157257e+00 3.171894e-01 
5.152653e+00 3.169145e-01 
5.148048e+00 3.166397e-01 
5.143443e+00 3.163650e-01 
5.138839e+00 3.160904e-01 
5.134234e+00 3.158160e-01 
5.129630e+00 3.155418e-01 
5.125025e+00 3.152676e-01 
5.120420e+00 3.149936e-01 
5.115816e+00 3.147198e-01 
5.111211e+00 3.144461e-01 
5.106607e+00 3.141725e-01 
5.102002e+00 3.138990e-01 
5.097397e+00 3.136257e-01 
5.092793e+00 3.133526e-01 
5.088188e+00 3.130795e-01 
5.083584e+00 3.128066e-01 
5.078979e+00 3.125339e-01 
5.074374e+00 3.122613e-01 
5.069770e+00 3.119888e-01 
5.065165e+00 3.117164e-01 
5.060561e+00 3.114442e-01 
5.055956e+00 3.111722e-01 
5.051351e+00 3.109002e-01 
5.046747e+00 3.106284e-01 
5.042142e+00 3.103568e-01 
5.037538e+00 3.100852e-01 
5.032933e+00 3.098138e-01 
5.028328e+00 3.095426e-01 
5.023724e+00 3.092715e-01 
5.019119e+00 3.090005e-01 
5.014515e+00 3.087296e-01 
5.009910e+00 3.084589e-01 
5.005305e+00 3.081883e-01 
5.000701e+00 3.079179e-01 
4.996096e+00 3.076476e-01 
4.991491e+00 3.073774e-01 
4.986887e+00 3.071074e-01 
4.982282e+00 3.068375e-01 
4.977678e+00 3.065677e-01 
4.973073e+00 3.062981e-01 
4.968468e+00 3.060286e-01 
4.963864e+00 3.057593e-01 
4.959259e+00 3.054900e-01 
4.954655e+00 3.052210e-01 
4.950050e+00 3.049520e-01 
4.945445e+00 3.046832e-01 
4.940841e+00 3.044145e-01 
4.936236e+00 3.041460e-01 
4.931632e+00 3.038776e-01 
4.927027e+00 3.036093e-01 
4.922422e+00 3.033411e-01 
4.917818e+00 3.030731e-01 
4.913213e+00 3.028053e-01 
4.908609e+00 3.025375e-01 
4.904004e+00 3.022699e-01 
4.899399e+00 3.020025e-01 
4.894795e+00 3.017351e-01 
4.890190e+00 3.014679e-01 
4.885586e+00 3.012009e-01 
4.880981e+00 3.009339e-01 
4.876376e+00 3.006671e-01 
4.871772e+00 3.004005e-01 
4.867167e+00 3.001339e-01 
4.862563e+00 2.998675e-01 
4.857958e+00 2.996013e-01 
4.853353e+00 2.993351e-01 
4.848749e+00 2.990691e-01 
4.844144e+00 2.988033e-01 
4.839540e+00 2.985376e-01 
4.834935e+00 2.982720e-01 
4.830330e+00 2.980065e-01 
4.825726e+00 2.977412e-01 
4.821121e+00 2.974760e-01 
4.816517e+00 2.972109e-01 
4.811912e+00 2.969460e-01 
4.807307e+00 2.966812e-01 
4.802703e+00 2.964165e-01 
4.798098e+00 2.961520e-01 
4.793493e+00 2.958876e-01 
4.788889e+00 2.956233e-01 
4.784284e+00 2.953592e-01 
4.779680e+00 2.950952e-01 
4.775075e+00 2.948313e-01 
4.770470e+00 2.945676e-01 
4.765866e+00 2.943040e-01 
4.761261e+00 2.940405e-01 
4.756657e+00 2.937772e-01 
4.752052e+00 2.935140e-01 
4.747447e+00 2.932509e-01 
4.742843e+00 2.929880e-01 
4.738238e+00 2.927252e-01 
4.733634e+00 2.924625e-01 
4.729029e+00 2.921999e-01 
4.724424e+00 2.919375e-01 
4.719820e+00 2.916752e-01 
4.715215e+00 2.914131e-01 
4.710611e+00 2.911511e-01 
4.706006e+00 2.908892e-01 
4.701401e+00 2.906274e-01 
4.696797e+00 2.903658e-01 
4.692192e+00 2.901043e-01 
4.687588e+00 2.898429e-01 
4.682983e+00 2.895817e-01 
4.678378e+00 2.893206e-01 
4.673774e+00 2.890596e-01 
4.669169e+00 2.887988e-01 
4.664565e+00 2.885381e-01 
4.659960e+00 2.882775e-01 
4.655355e+00 2.880171e-01 
4.650751e+00 2.877568e-01 
4.646146e+00 2.874966e-01 
4.641542e+00 2.872365e-01 
4.636937e+00 2.869766e-01 
4.632332e+00 2.867168e-01 
4.627728e+00 2.864571e-01 
4.623123e+00 2.861976e-01 
4.618519e+00 2.859382e-01 
4.613914e+00 2.856789e-01 
4.609309e+00 2.854198e-01 
4.604705e+00 2.851608e-01 
4.600100e+00 2.849019e-01 
4.595495e+00 2.846432e-01 
4.590891e+00 2.843845e-01 
4.586286e+00 2.841260e-01 
4.581682e+00 2.838677e-01 
4.577077e+00 2.836095e-01 
4.572472e+00 2.833513e-01 
4.567868e+00 2.830934e-01 
4.563263e+00 2.828355e-01 
4.558659e+00 2.825778e-01 
4.554054e+00 2.823202e-01 
4.549449e+00 2.820628e-01 
4.544845e+00 2.818055e-01 
4.540240e+00 2.815483e-01 
4.535636e+00 2.812912e-01 
4.531031e+00 2.810343e-01 
4.526426e+00 2.807774e-01 
4.521822e+00 2.805208e-01 
4.517217e+00 2.802642e-01 
4.512613e+00 2.800078e-01 
4.508008e+00 2.797515e-01 
4.503403e+00 2.794953e-01 
4.498799e+00 2.792393e-01 
4.494194e+00 2.789834e-01 
4.489590e+00 2.787276e-01 
4.484985e+00 2.784720e-01 
4.480380e+00 2.782164e-01 
4.475776e+00 2.779610e-01 
4.471171e+00 2.777058e-01 
4.466567e+00 2.774506e-01 
4.461962e+00 2.771956e-01 
4.457357e+00 2.769407e-01 
4.452753e+00 2.766860e-01 
4.448148e+00 2.764314e-01 
4.443544e+00 2.761769e-01 
4.438939e+00 2.759225e-01 
4.434334e+00 2.756682e-01 
4.429730e+00 2.754141e-01 
4.425125e+00 2.751601e-01 
4.420521e+00 2.749063e-01 
4.415916e+00 2.746525e-01 
4.411311e+00 2.743989e-01 
4.406707e+00 2.741455e-01 
4.402102e+00 2.738921e-01 
4.397497e+00 2.736389e-01 
4.392893e+00 2.733858e-01 
4.388288e+00 2.731328e-01 
4.383684e+00 2.728800e-01 
4.379079e+00 2.726273e-01 
4.374474e+00 2.723747e-01 
4.369870e+00 2.721222e-01 
4.365265e+00 2.718699e-01 
4.360661e+00 2.716177e-01 
4.356056e+00 2.713656e-01 
4.351451e+00 2.711136e-01 
4.346847e+00 2.708618e-01 
4.342242e+00 2.706101e-01 
4.337638e+00 2.703585e-01 
4.333033e+00 2.701071e-01 
4.328428e+00 2.698557e-01 
4.323824e+00 2.696045e-01 
4.319219e+00 2.693535e-01 
4.314615e+00 2.691025e-01 
4.310010e+00 2.688517e-01 
4.305405e+00 2.686010e-01 
4.300801e+00 2.683504e-01 
4.296196e+00 2.681000e-01 
4.291592e+00 2.678497e-01 
4.286987e+00 2.675995e-01 
4.282382e+00 2.673494e-01 
4.277778e+00 2.670995e-01 
4.273173e+00 2.668497e-01 
4.268569e+00 2.666000e-01 
4.263964e+00 2.663504e-01 
4.259359e+00 2.661010e-01 
4.254755e+00 2.658516e-01 
4.250150e+00 2.656025e-01 
4.245546e+00 2.653534e-01 
4.240941e+00 2.651045e-01 
4.236336e+00 2.648556e-01 
4.231732e+00 2.646070e-01 
4.227127e+00 2.643584e-01 
4.222523e+00 2.641100e-01 
4.217918e+00 2.638616e-01 
4.213313e+00 2.636134e-01 
4.208709e+00 2.633654e-01 
4.204104e+00 2.631174e-01 
4.199499e+00 2.628696e-01 
4.194895e+00 2.626219e-01 
4.190290e+00 2.623744e-01 
4.185686e+00 2.621269e-01 
4.181081e+00 2.618796e-01 
4.176476e+00 2.616324e-01 
4.171872e+00 2.613853e-01 
4.167267e+00 2.611384e-01 
4.162663e+00 2.608916e-01 
4.158058e+00 2.606449e-01 
4.153453e+00 2.603983e-01 
4.148849e+00 2.601518e-01 
4.144244e+00 2.599055e-01 
4.139640e+00 2.596593e-01 
4.135035e+00 2.594132e-01 
4.130430e+00 2.591673e-01 
4.125826e+00 2.589214e-01 
4.121221e+00 2.586757e-01 
4.116617e+00 2.584301e-01 
4.112012e+00 2.581847e-01 
4.107407e+00 2.579393e-01 
4.102803e+00 2.576941e-01 
4.098198e+00 2.574490e-01 
4.093594e+00 2.572041e-01 
4.088989e+00 2.569592e-01 
4.084384e+00 2.567145e-01 
4.079780e+00 2.564699e-01 
4.075175e+00 2.562254e-01 
4.070571e+00 2.559811e-01 
4.065966e+00 2.557368e-01 
4.061361e+00 2.554927e-01 
4.056757e+00 2.552487e-01 
4.052152e+00 2.550049e-01 
4.047548e+00 2.547611e-01 
4.042943e+00 2.545175e-01 
4.038338e+00 2.542740e-01 
4.033734e+00 2.540306e-01 
4.029129e+00 2.537874e-01 
4.024525e+00 2.535442e-01 
4.019920e+00 2.533012e-01 
4.015315e+00 2.530583e-01 
4.010711e+00 2.528156e-01 
4.006106e+00 2.525729e-01 
4.001502e+00 2.523304e-01 
3.996897e+00 2.520880e-01 
3.992292e+00 2.518457e-01 
3.987688e+00 2.516035e-01 
3.983083e+00 2.513615e-01 
3.978478e+00 2.511196e-01 
3.973874e+00 2.508778e-01 
3.969269e+00 2.506361e-01 
3.964665e+00 2.503946e-01 
3.960060e+00 2.501531e-01 
3.955455e+00 2.499118e-01 
3.950851e+00 2.496707e-01 
3.946246e+00 2.494296e-01 
3.941642e+00 2.491886e-01 
3.937037e+00 2.489478e-01 
3.932432e+00 2.487071e-01 
3.927828e+00 2.484665e-01 
3.923223e+00 2.482261e-01 
3.918619e+00 2.479857e-01 
3.914014e+00 2.477455e-01 
3.909409e+00 2.475054e-01 
3.904805e+00 2.472654e-01 
3.900200e+00 2.470256e-01 
3.895596e+00 2.467858e-01 
3.890991e+00 2.465462e-01 
3.886386e+00 2.463067e-01 
3.881782e+00 2.460673e-01 
3.877177e+00 2.458281e-01 
3.872573e+00 2.455889e-01 
3.867968e+00 2.453499e-01 
3.863363e+00 2.451110e-01 
3.858759e+00 2.448722e-01 
3.854154e+00 2.446336e-01 
3.849550e+00 2.443950e-01 
3.844945e+00 2.441566e-01 
3.840340e+00 2.439183e-01 
3.835736e+00 2.436802e-01 
3.831131e+00 2.434421e-01 
3.826527e+00 2.432042e-01 
3.821922e+00 2.429663e-01 
3.817317e+00 2.427286e-01 
3.812713e+00 2.424910e-01 
3.808108e+00 2.422536e-01 
3.803504e+00 2.420162e-01 
3.798899e+00 2.417790e-01 
3.794294e+00 2.415419e-01 
3.789690e+00 2.413049e-01 
3.785085e+00 2.410681e-01 
3.780480e+00 2.408313e-01 
3.775876e+00 2.405947e-01 
3.771271e+00 2.403582e-01 
3.766667e+00 2.401218e-01 
3.762062e+00 2.398855e-01 
3.757457e+00 2.396494e-01 
3.752853e+00 2.394133e-01 
3.748248e+00 2.391774e-01 
3.743644e+00 2.389416e-01 
3.739039e+00 2.387059e-01 
3.734434e+00 2.384704e-01 
3.729830e+00 2.382349e-01 
3.725225e+00 2.379996e-01 
3.720621e+00 2.377644e-01 
3.716016e+00 2.375293e-01 
3.711411e+00 2.372943e-01 
3.706807e+00 2.370595e-01 
3.702202e+00 2.368247e-01 
3.697598e+00 2.365901e-01 
3.692993e+00 2.363556e-01 
3.688388e+00 2.361212e-01 
3.683784e+00 2.358870e-01 
3.679179e+00 2.356528e-01 
3.674575e+00 2.354188e-01 
3.669970e+00 2.351849e-01 
3.665365e+00 2.349511e-01 
3.660761e+00 2.347174e-01 
3.656156e+00 2.344838e-01 
3.651552e+00 2.342504e-01 
3.646947e+00 2.340171e-01 
3.642342e+00 2.337839e-01 
3.637738e+00 2.335508e-01 
3.633133e+00 2.333178e-01 
3.628529e+00 2.330849e-01 
3.623924e+00 2.328522e-01 
3.619319e+00 2.326196e-01 
3.614715e+00 2.323871e-01 
3.610110e+00 2.321547e-01 
3.605506e+00 2.319224e-01 
3.600901e+00 2.316902e-01 
3.596296e+00 2.314582e-01 
3.591692e+00 2.312263e-01 
3.587087e+00 2.309945e-01 
3.582482e+00 2.307628e-01 
3.577878e+00 2.305312e-01 
3.573273e+00 2.302997e-01 
3.568669e+00 2.300684e-01 
3.564064e+00 2.298372e-01 
3.559459e+00 2.296060e-01 
3.554855e+00 2.293751e-01 
3.550250e+00 2.291442e-01 
3.545646e+00 2.289134e-01 
3.541041e+00 2.286828e-01 
3.536436e+00 2.284522e-01 
3.531832e+00 2.282218e-01 
3.527227e+00 2.279915e-01 
3.522623e+00 2.277613e-01 
3.518018e+00 2.275313e-01 
3.513413e+00 2.273013e-01 
3.508809e+00 2.270715e-01 
3.504204e+00 2.268417e-01 
3.499600e+00 2.266121e-01 
3.494995e+00 2.263826e-01 
3.490390e+00 2.261533e-01 
3.485786e+00 2.259240e-01 
3.481181e+00 2.256949e-01 
3.476577e+00 2.254658e-01 
3.471972e+00 2.252369e-01 
3.467367e+00 2.250081e-01 
3.462763e+00 2.247794e-01 
3.458158e+00 2.245509e-01 
3.453554e+00 2.243224e-01 
3.448949e+00 2.240941e-01 
3.444344e+00 2.238658e-01 
3.439740e+00 2.236377e-01 
3.435135e+00 2.234097e-01 
3.430531e+00 2.231818e-01 
3.425926e+00 2.229541e-01 
3.421321e+00 2.227264e-01 
3.416717e+00 2.224989e-01 
3.412112e+00 2.222714e-01 
3.407508e+00 2.220441e-01 
3.402903e+00 2.218169e-01 
3.398298e+00 2.215898e-01 
3.393694e+00 2.213629e-01 
3.389089e+00 2.211360e-01 
3.384484e+00 2.209093e-01 
3.379880e+00 2.206826e-01 
3.375275e+00 2.204561e-01 
3.370671e+00 2.202297e-01 
3.366066e+00 2.200034e-01 
3.361461e+00 2.197772e-01 
3.356857e+00 2.195512e-01 
3.352252e+00 2.193252e-01 
3.347648e+00 2.190994e-01 
3.343043e+00 2.188737e-01 
3.338438e+00 2.186481e-01 
3.333834e+00 2.184226e-01 
3.329229e+00 2.181972e-01 
3.324625e+00 2.179719e-01 
3.320020e+00 2.177468e-01 
3.315415e+00 2.175217e-01 
3.310811e+00 2.172968e-01 
3.306206e+00 2.170720e-01 
3.301602e+00 2.168473e-01 
3.296997e+00 2.166227e-01 
3.292392e+00 2.163982e-01 
3.287788e+00 2.161738e-01 
3.283183e+00 2.159496e-01 
3.278579e+00 2.157255e-01 
3.273974e+00 2.155014e-01 
3.269369e+00 2.152775e-01 
3.264765e+00 2.150537e-01 
3.260160e+00 2.148300e-01 
3.255556e+00 2.146064e-01 
3.250951e+00 2.143830e-01 
3.246346e+00 2.141596e-01 
3.241742e+00 2.139364e-01 
3.237137e+00 2.137133e-01 
3.232533e+00 2.134902e-01 
3.227928e+00 2.132673e-01 
3.223323e+00 2.130445e-01 
3.218719e+00 2.128219e-01 
3.214114e+00 2.125993e-01 
3.209510e+00 2.123768e-01 
3.204905e+00 2.121545e-01 
3.200300e+00 2.119322e-01 
3.195696e+00 2.117101e-01 
3.191091e+00 2.114881e-01 
3.186486e+00 2.112662e-01 
3.181882e+00 2.110444e-01 
3.177277e+00 2.108227e-01 
3.172673e+00 2.106012e-01 
3.168068e+00 2.103797e-01 
3.163463e+00 2.101584e-01 
3.158859e+00 2.099371e-01 
3.154254e+00 2.097160e-01 
3.149650e+00 2.094950e-01 
3.145045e+00 2.092741e-01 
3.140440e+00 2.090533e-01 
3.135836e+00 2.088326e-01 
3.131231e+00 2.086121e-01 
3.126627e+00 2.083916e-01 
3.122022e+00 2.081713e-01 
3.117417e+00 2.079510e-01 
3.112813e+00 2.077309e-01 
3.108208e+00 2.075109e-01 
3.103604e+00 2.072910e-01 
3.098999e+00 2.070712e-01 
3.094394e+00 2.068515e-01 
3.089790e+00 2.066319e-01 
3.085185e+00 2.064125e-01 
3.080581e+00 2.061931e-01 
3.075976e+00 2.059739e-01 
3.071371e+00 2.057547e-01 
3.066767e+00 2.055357e-01 
3.062162e+00 2.053168e-01 
3.057558e+00 2.050980e-01 
3.052953e+00 2.048793e-01 
3.048348e+00 2.046607e-01 
3.043744e+00 2.044423e-01 
3.039139e+00 2.042239e-01 
3.034535e+00 2.040056e-01 
3.029930e+00 2.037875e-01 
3.025325e+00 2.035695e-01 
3.020721e+00 2.033515e-01 
3.016116e+00 2.031337e-01 
3.011512e+00 2.029160e-01 
3.006907e+00 2.026984e-01 
3.002302e+00 2.024809e-01 
2.997698e+00 2.022635e-01 
2.993093e+00 2.020463e-01 
2.988488e+00 2.018291e-01 
2.983884e+00 2.016121e-01 
2.979279e+00 2.013951e-01 
2.974675e+00 2.011783e-01 
2.970070e+00 2.009616e-01 
2.965465e+00 2.007449e-01 
2.960861e+00 2.005284e-01 
2.956256e+00 2.003120e-01 
2.951652e+00 2.000957e-01 
2.947047e+00 1.998796e-01 
2.942442e+00 1.996635e-01 
2.937838e+00 1.994475e-01 
2.933233e+00 1.992317e-01 
2.928629e+00 1.990159e-01 
2.924024e+00 1.988003e-01 
2.919419e+00 1.985847e-01 
2.914815e+00 1.983693e-01 
2.910210e+00 1.981540e-01 
2.905606e+00 1.979388e-01 
2.901001e+00 1.977237e-01 
2.896396e+00 1.975087e-01 
2.891792e+00 1.972938e-01 
2.887187e+00 1.970790e-01 
2.882583e+00 1.968644e-01 
2.877978e+00 1.966498e-01 
2.873373e+00 1.964354e-01 
2.868769e+00 1.962210e-01 
2.864164e+00 1.960068e-01 
2.859560e+00 1.957926e-01 
2.854955e+00 1.955786e-01 
2.850350e+00 1.953647e-01 
2.845746e+00 1.951509e-01 
2.841141e+00 1.949372e-01 
2.836537e+00 1.947236e-01 
2.831932e+00 1.945101e-01 
2.827327e+00 1.942967e-01 
2.822723e+00 1.940835e-01 
2.818118e+00 1.938703e-01 
2.813514e+00 1.936573e-01 
2.808909e+00 1.934443e-01 
2.804304e+00 1.932315e-01 
2.799700e+00 1.930187e-01 
2.795095e+00 1.928061e-01 
2.790490e+00 1.925936e-01 
2.785886e+00 1.923812e-01 
2.781281e+00 1.921688e-01 
2.776677e+00 1.919566e-01 
2.772072e+00 1.917445e-01 
2.767467e+00 1.915325e-01 
2.762863e+00 1.913207e-01 
2.758258e+00 1.911089e-01 
2.753654e+00 1.908972e-01 
2.749049e+00 1.906857e-01 
2.744444e+00 1.904742e-01 
2.739840e+00 1.902628e-01 
2.735235e+00 1.900516e-01 
2.730631e+00 1.898405e-01 
2.726026e+00 1.896294e-01 
2.721421e+00 1.894185e-01 
2.716817e+00 1.892077e-01 
2.712212e+00 1.889970e-01 
2.707608e+00 1.887863e-01 
2.703003e+00 1.885758e-01 
2.698398e+00 1.883654e-01 
2.693794e+00 1.881551e-01 
2.689189e+00 1.879450e-01 
2.684585e+00 1.877349e-01 
2.679980e+00 1.875249e-01 
2.675375e+00 1.873150e-01 
2.670771e+00 1.871053e-01 
2.666166e+00 1.868956e-01 
2.661562e+00 1.866860e-01 
2.656957e+00 1.864766e-01 
2.652352e+00 1.862672e-01 
2.647748e+00 1.860580e-01 
2.643143e+00 1.858489e-01 
2.638539e+00 1.856398e-01 
2.633934e+00 1.854309e-01 
2.629329e+00 1.852221e-01 
2.624725e+00 1.850134e-01 
2.620120e+00 1.848048e-01 
2.615516e+00 1.845962e-01 
2.610911e+00 1.843878e-01 
2.606306e+00 1.841795e-01 
2.601702e+00 1.839714e-01 
2.597097e+00 1.837633e-01 
2.592492e+00 1.835553e-01 
2.587888e+00 1.833474e-01 
2.583283e+00 1.831396e-01 
2.578679e+00 1.829320e-01 
2.574074e+00 1.827244e-01 
2.569469e+00 1.825169e-01 
2.564865e+00 1.823096e-01 
2.560260e+00 1.821023e-01 
2.555656e+00 1.818952e-01 
2.551051e+00 1.816881e-01 
2.546446e+00 1.814812e-01 
2.541842e+00 1.812743e-01 
2.537237e+00 1.810676e-01 
2.532633e+00 1.808610e-01 
2.528028e+00 1.806544e-01 
2.523423e+00 1.804480e-01 
2.518819e+00 1.802417e-01 
2.514214e+00 1.800355e-01 
2.509610e+00 1.798294e-01 
2.505005e+00 1.796234e-01 
2.500400e+00 1.794174e-01 
2.495796e+00 1.792116e-01 
2.491191e+00 1.790059e-01 
2.486587e+00 1.788004e-01 
2.481982e+00 1.785949e-01 
2.477377e+00 1.783895e-01 
2.472773e+00 1.781842e-01 
2.468168e+00 1.779790e-01 
2.463564e+00 1.777739e-01 
2.458959e+00 1.775689e-01 
2.454354e+00 1.773641e-01 
2.449750e+00 1.771593e-01 
2.445145e+00 1.769546e-01 
2.440541e+00 1.767501e-01 
2.435936e+00 1.765456e-01 
2.431331e+00 1.763412e-01 
2.426727e+00 1.761370e-01 
2.422122e+00 1.759328e-01 
2.417518e+00 1.757288e-01 
2.412913e+00 1.755248e-01 
2.408308e+00 1.753210e-01 
2.403704e+00 1.751172e-01 
2.399099e+00 1.749136e-01 
2.394494e+00 1.747100e-01 
2.389890e+00 1.745066e-01 
2.385285e+00 1.743033e-01 
2.380681e+00 1.741000e-01 
2.376076e+00 1.738969e-01 
2.371471e+00 1.736939e-01 
2.366867e+00 1.734909e-01 
2.362262e+00 1.732881e-01 
2.357658e+00 1.730854e-01 
2.353053e+00 1.728827e-01 
2.348448e+00 1.726802e-01 
2.343844e+00 1.724778e-01 
2.339239e+00 1.722755e-01 
2.334635e+00 1.720733e-01 
2.330030e+00 1.718711e-01 
2.325425e+00 1.716691e-01 
2.320821e+00 1.714672e-01 
2.316216e+00 1.712654e-01 
2.311612e+00 1.710637e-01 
2.307007e+00 1.708621e-01 
2.302402e+00 1.706606e-01 
2.297798e+00 1.704592e-01 
2.293193e+00 1.702579e-01 
2.288589e+00 1.700567e-01 
2.283984e+00 1.698556e-01 
2.279379e+00 1.696545e-01 
2.274775e+00 1.694536e-01 
2.270170e+00 1.692528e-01 
2.265566e+00 1.690521e-01 
2.260961e+00 1.688515e-01 
2.256356e+00 1.686510e-01 
2.251752e+00 1.684506e-01 
2.247147e+00 1.682503e-01 
2.242543e+00 1.680502e-01 
2.237938e+00 1.678501e-01 
2.233333e+00 1.676501e-01 
2.228729e+00 1.674502e-01 
2.224124e+00 1.672504e-01 
2.219520e+00 1.670507e-01 
2.214915e+00 1.668511e-01 
2.210310e+00 1.666516e-01 
2.205706e+00 1.664522e-01 
2.201101e+00 1.662529e-01 
2.196496e+00 1.660537e-01 
2.191892e+00 1.658546e-01 
2.187287e+00 1.656556e-01 
2.182683e+00 1.654567e-01 
2.178078e+00 1.652579e-01 
2.173473e+00 1.650592e-01 
2.168869e+00 1.648606e-01 
2.164264e+00 1.646621e-01 
2.159660e+00 1.644637e-01 
2.155055e+00 1.642654e-01 
2.150450e+00 1.640672e-01 
2.145846e+00 1.638691e-01 
2.141241e+00 1.636711e-01 
2.136637e+00 1.634732e-01 
2.132032e+00 1.632754e-01 
2.127427e+00 1.630777e-01 
2.122823e+00 1.628801e-01 
2.118218e+00 1.626826e-01 
2.113614e+00 1.624852e-01 
2.109009e+00 1.622879e-01 
2.104404e+00 1.620907e-01 
2.099800e+00 1.618936e-01 
2.095195e+00 1.616966e-01 
2.090591e+00 1.614997e-01 
2.085986e+00 1.613029e-01 
2.081381e+00 1.611062e-01 
2.076777e+00 1.609096e-01 
2.072172e+00 1.607131e-01 
2.067568e+00 1.605167e-01 
2.062963e+00 1.603203e-01 
2.058358e+00 1.601241e-01 
2.053754e+00 1.599280e-01 
2.049149e+00 1.597320e-01 
2.044545e+00 1.595361e-01 
2.039940e+00 1.593402e-01 
2.035335e+00 1.591445e-01 
2.030731e+00 1.589489e-01 
2.026126e+00 1.587534e-01 
2.021522e+00 1.585579e-01 
2.016917e+00 1.583626e-01 
2.012312e+00 1.581674e-01 
2.007708e+00 1.579722e-01 
2.003103e+00 1.577772e-01 
1.998498e+00 1.575822e-01 
1.993894e+00 1.573874e-01 
1.989289e+00 1.571927e-01 
1.984685e+00 1.569980e-01 
1.980080e+00 1.568035e-01 
1.975475e+00 1.566090e-01 
1.970871e+00 1.564147e-01 
1.966266e+00 1.562204e-01 
1.961662e+00 1.560262e-01 
1.957057e+00 1.558322e-01 
1.952452e+00 1.556382e-01 
1.947848e+00 1.554443e-01 
1.943243e+00 1.552506e-01 
1.938639e+00 1.550569e-01 
1.934034e+00 1.548633e-01 
1.929429e+00 1.546699e-01 
1.924825e+00 1.544765e-01 
1.920220e+00 1.542832e-01 
1.915616e+00 1.540900e-01 
1.911011e+00 1.538969e-01 
1.906406e+00 1.537039e-01 
1.901802e+00 1.535110e-01 
1.897197e+00 1.533182e-01 
1.892593e+00 1.531255e-01 
1.887988e+00 1.529329e-01 
1.883383e+00 1.527404e-01 
1.878779e+00 1.525480e-01 
1.874174e+00 1.523557e-01 
1.869570e+00 1.521635e-01 
1.864965e+00 1.519713e-01 
1.860360e+00 1.517793e-01 
1.855756e+00 1.515874e-01 
1.851151e+00 1.513955e-01 
1.846547e+00 1.512038e-01 
1.841942e+00 1.510122e-01 
1.837337e+00 1.508206e-01 
1.832733e+00 1.506292e-01 
1.828128e+00 1.504378e-01 
1.823524e+00 1.502466e-01 
1.818919e+00 1.500554e-01 
1.814314e+00 1.498643e-01 
1.809710e+00 1.496734e-01 
1.805105e+00 1.494825e-01 
1.800501e+00 1.492917e-01 
1.795896e+00 1.491010e-01 
1.791291e+00 1.489105e-01 
1.786687e+00 1.487200e-01 
1.782082e+00 1.485296e-01 
1.777477e+00 1.483393e-01 
1.772873e+00 1.481491e-01 
1.768268e+00 1.479590e-01 
1.763664e+00 1.477690e-01 
1.759059e+00 1.475790e-01 
1.754454e+00 1.473892e-01 
1.749850e+00 1.471995e-01 
1.745245e+00 1.470099e-01 
1.740641e+00 1.468203e-01 
1.736036e+00 1.466309e-01 
1.731431e+00 1.464415e-01 
1.726827e+00 1.462523e-01 
1.722222e+00 1.460631e-01 
1.717618e+00 1.458741e-01 
1.713013e+00 1.456851e-01 
1.708408e+00 1.454962e-01 
1.703804e+00 1.453075e-01 
1.699199e+00 1.451188e-01 
1.694595e+00 1.449302e-01 
1.689990e+00 1.447417e-01 
1.685385e+00 1.445533e-01 
1.680781e+00 1.443650e-01 
1.676176e+00 1.441768e-01 
1.671572e+00 1.439887e-01 
1.666967e+00 1.438007e-01 
1.662362e+00 1.436127e-01 
1.657758e+00 1.434249e-01 
1.653153e+00 1.432372e-01 
1.648549e+00 1.430495e-01 
1.643944e+00 1.428620e-01 
1.639339e+00 1.426745e-01 
1.634735e+00 1.424872e-01 
1.630130e+00 1.422999e-01 
1.625526e+00 1.421127e-01 
1.620921e+00 1.419256e-01 
1.616316e+00 1.417387e-01 
1.611712e+00 1.415518e-01 
1.607107e+00 1.413650e-01 
1.602503e+00 1.411783e-01 
1.597898e+00 1.409917e-01 
1.593293e+00 1.408052e-01 
1.588689e+00 1.406187e-01 
1.584084e+00 1.404324e-01 
1.579479e+00 1.402462e-01 
1.574875e+00 1.400600e-01 
1.570270e+00 1.398740e-01 
1.565666e+00 1.396880e-01 
1.561061e+00 1.395022e-01 
1.556456e+00 1.393164e-01 
1.551852e+00 1.391307e-01 
1.547247e+00 1.389451e-01 
1.542643e+00 1.387597e-01 
1.538038e+00 1.385743e-01 
1.533433e+00 1.383890e-01 
1.528829e+00 1.382038e-01 
1.524224e+00 1.380186e-01 
1.519620e+00 1.378336e-01 
1.515015e+00 1.376487e-01 
1.510410e+00 1.374638e-01 
1.505806e+00 1.372791e-01 
1.501201e+00 1.370945e-01 
1.496597e+00 1.369099e-01 
1.491992e+00 1.367254e-01 
1.487387e+00 1.365411e-01 
1.482783e+00 1.363568e-01 
1.478178e+00 1.361726e-01 
1.473574e+00 1.359885e-01 
1.468969e+00 1.358045e-01 
1.464364e+00 1.356206e-01 
1.459760e+00 1.354368e-01 
1.455155e+00 1.352530e-01 
1.450551e+00 1.350694e-01 
1.445946e+00 1.348859e-01 
1.441341e+00 1.347024e-01 
1.436737e+00 1.345190e-01 
1.432132e+00 1.343358e-01 
1.427528e+00 1.341526e-01 
1.422923e+00 1.339695e-01 
1.418318e+00 1.337865e-01 
1.413714e+00 1.336036e-01 
1.409109e+00 1.334208e-01 
1.404505e+00 1.332381e-01 
1.399900e+00 1.330555e-01 
1.395295e+00 1.328730e-01 
1.390691e+00 1.326905e-01 
1.386086e+00 1.325082e-01 
1.381481e+00 1.323259e-01 
1.376877e+00 1.321437e-01 
1.372272e+00 1.319617e-01 
1.367668e+00 1.317797e-01 
1.363063e+00 1.315978e-01 
1.358458e+00 1.314160e-01 
1.353854e+00 1.312343e-01 
1.349249e+00 1.310527e-01 
1.344645e+00 1.308711e-01 
1.340040e+00 1.306897e-01 
1.335435e+00 1.305084e-01 
1.330831e+00 1.303271e-01 
1.326226e+00 1.301460e-01 
1.321622e+00 1.299649e-01 
1.317017e+00 1.297839e-01 
1.312412e+00 1.296030e-01 
1.307808e+00 1.294222e-01 
1.303203e+00 1.292415e-01 
1.298599e+00 1.290609e-01 
1.293994e+00 1.288804e-01 
1.289389e+00 1.286999e-01 
1.284785e+00 1.285196e-01 
1.280180e+00 1.283393e-01 
1.275576e+00 1.281592e-01 
1.270971e+00 1.279791e-01 
1.266366e+00 1.277991e-01 
1.261762e+00 1.276192e-01 
1.257157e+00 1.274394e-01 
1.252553e+00 1.272597e-01 
1.247948e+00 1.270801e-01 
1.243343e+00 1.269005e-01 
1.238739e+00 1.267211e-01 
1.234134e+00 1.265418e-01 
1.229530e+00 1.263625e-01 
1.224925e+00 1.261833e-01 
1.220320e+00 1.260042e-01 
1.215716e+00 1.258252e-01 
1.211111e+00 1.256463e-01 
1.206507e+00 1.254675e-01 
1.201902e+00 1.252888e-01 
1.197297e+00 1.251102e-01 
1.192693e+00 1.249316e-01 
1.188088e+00 1.247532e-01 
1.183483e+00 1.245748e-01 
1.178879e+00 1.243965e-01 
1.174274e+00 1.242184e-01 
1.169670e+00 1.240403e-01 
1.165065e+00 1.238623e-01 
1.160460e+00 1.236843e-01 
1.155856e+00 1.235065e-01 
1.151251e+00 1.233288e-01 
1.146647e+00 1.231511e-01 
1.142042e+00 1.229736e-01 
1.137437e+00 1.227961e-01 
1.132833e+00 1.226187e-01 
1.128228e+00 1.224414e-01 
1.123624e+00 1.222642e-01 
1.119019e+00 1.220871e-01 
1.114414e+00 1.219101e-01 
1.109810e+00 1.217331e-01 
1.105205e+00 1.215563e-01 
1.100601e+00 1.213795e-01 
1.095996e+00 1.212029e-01 
1.091391e+00 1.210263e-01 
1.086787e+00 1.208498e-01 
1.082182e+00 1.206734e-01 
1.077578e+00 1.204971e-01 
1.072973e+00 1.203208e-01 
1.068368e+00 1.201447e-01 
1.063764e+00 1.199686e-01 
1.059159e+00 1.197927e-01 
1.054555e+00 1.196168e-01 
1.049950e+00 1.194410e-01 
1.045345e+00 1.192653e-01 
1.040741e+00 1.190897e-01 
1.036136e+00 1.189142e-01 
1.031532e+00 1.187388e-01 
1.026927e+00 1.185634e-01 
1.022322e+00 1.183882e-01 
1.017718e+00 1.182130e-01 
1.013113e+00 1.180379e-01 
1.008509e+00 1.178629e-01 
1.003904e+00 1.176880e-01 
9.992993e-01 1.175132e-01 
9.946947e-01 1.173385e-01 
9.900901e-01 1.171638e-01 
9.854855e-01 1.169893e-01 
9.808809e-01 1.168148e-01 
9.762763e-01 1.166404e-01 
9.716717e-01 1.164661e-01 
9.670671e-01 1.162919e-01 
9.624625e-01 1.161178e-01 
9.578579e-01 1.159438e-01 
9.532533e-01 1.157698e-01 
9.486486e-01 1.155960e-01 
9.440440e-01 1.154222e-01 
9.394394e-01 1.152485e-01 
9.348348e-01 1.150749e-01 
9.302302e-01 1.149014e-01 
9.256256e-01 1.147280e-01 
9.210210e-01 1.145547e-01 
9.164164e-01 1.143814e-01 
9.118118e-01 1.142083e-01 
9.072072e-01 1.140352e-01 
9.026026e-01 1.138622e-01 
8.979980e-01 1.136893e-01 
8.933934e-01 1.135165e-01 
8.887888e-01 1.133438e-01 
8.841842e-01 1.131712e-01 
8.795796e-01 1.129986e-01 
8.749750e-01 1.128261e-01 
8.703704e-01 1.126538e-01 
8.657658e-01 1.124815e-01 
8.611612e-01 1.123093e-01 
8.565566e-01 1.121372e-01 
8.519520e-01 1.119651e-01 
8.473473e-01 1.117932e-01 
8.427427e-01 1.116213e-01 
8.381381e-01 1.114495e-01 
8.335335e-01 1.112779e-01 
8.289289e-01 1.111063e-01 
8.243243e-01 1.109347e-01 
8.197197e-01 1.107633e-01 
8.151151e-01 1.105920e-01 
8.105105e-01 1.104207e-01 
8.059059e-01 1.102496e-01 
8.013013e-01 1.100785e-01 
7.966967e-01 1.099075e-01 
7.920921e-01 1.097366e-01 
7.874875e-01 1.095657e-01 
7.828829e-01 1.093950e-01 
7.782783e-01 1.092243e-01 
7.736737e-01 1.090538e-01 
7.690691e-01 1.088833e-01 
7.644645e-01 1.087129e-01 
7.598599e-01 1.085426e-01 
7.552553e-01 1.083723e-01 
7.506507e-01 1.082022e-01 
7.460460e-01 1.080321e-01 
7.414414e-01 1.078622e-01 
7.368368e-01 1.076923e-01 
7.322322e-01 1.075225e-01 
7.276276e-01 1.073528e-01 
7.230230e-01 1.071831e-01 
7.184184e-01 1.070136e-01 
7.138138e-01 1.068441e-01 
7.092092e-01 1.066748e-01 
7.046046e-01 1.065055e-01 
7.000000e-01 1.063363e-01 
7.000000e-01 4.625451e-02 


==> Figures/4pt_I_rho_NE_meas_muT/points_3.dat <==
-1.280000e+02 -2.606286e-01 
-1.277447e+02 -2.606286e-01 
-1.274895e+02 -2.606286e-01 
-1.272342e+02 -2.606286e-01 
-1.269790e+02 -2.606286e-01 
-1.267237e+02 -2.606286e-01 
-1.264685e+02 -2.606286e-01 
-1.262132e+02 -2.606286e-01 
-1.259580e+02 -2.606286e-01 
-1.257027e+02 -2.606286e-01 
-1.254474e+02 -2.606285e-01 
-1.251922e+02 -2.606285e-01 
-1.249369e+02 -2.606285e-01 
-1.246817e+02 -2.606285e-01 
-1.244264e+02 -2.606285e-01 
-1.241712e+02 -2.606285e-01 
-1.239159e+02 -2.606285e-01 
-1.236607e+02 -2.606285e-01 
-1.234054e+02 -2.606285e-01 
-1.231502e+02 -2.606284e-01 
-1.228949e+02 -2.606284e-01 
-1.226396e+02 -2.606284e-01 
-1.223844e+02 -2.606284e-01 
-1.221291e+02 -2.606284e-01 
-1.218739e+02 -2.606284e-01 
-1.216186e+02 -2.606284e-01 
-1.213634e+02 -2.606283e-01 
-1.211081e+02 -2.606283e-01 
-1.208529e+02 -2.606283e-01 
-1.205976e+02 -2.606283e-01 
-1.203423e+02 -2.606283e-01 
-1.200871e+02 -2.606283e-01 
-1.198318e+02 -2.606282e-01 
-1.195766e+02 -2.606282e-01 
-1.193213e+02 -2.606282e-01 
-1.190661e+02 -2.606282e-01 
-1.188108e+02 -2.606282e-01 
-1.185556e+02 -2.606281e-01 
-1.183003e+02 -2.606281e-01 
-1.180450e+02 -2.606281e-01 
-1.177898e+02 -2.606281e-01 
-1.175345e+02 -2.606281e-01 
-1.172793e+02 -2.606280e-01 
-1.170240e+02 -2.606280e-01 
-1.167688e+02 -2.606280e-01 
-1.165135e+02 -2.606280e-01 
-1.162583e+02 -2.606279e-01 
-1.160030e+02 -2.606279e-01 
-1.157477e+02 -2.606279e-01 
-1.154925e+02 -2.606278e-01 
-1.152372e+02 -2.606278e-01 
-1.149820e+02 -2.606278e-01 
-1.147267e+02 -2.606277e-01 
-1.144715e+02 -2.606277e-01 
-1.142162e+02 -2.606277e-01 
-1.139610e+02 -2.606276e-01 
-1.137057e+02 -2.606276e-01 
-1.134505e+02 -2.606276e-01 
-1.131952e+02 -2.606275e-01 
-1.129399e+02 -2.606275e-01 
-1.126847e+02 -2.606275e-01 
-1.124294e+02 -2.606274e-01 
-1.121742e+02 -2.606274e-01 
-1.119189e+02 -2.606273e-01 
-1.116637e+02 -2.606273e-01 
-1.114084e+02 -2.606272e-01 
-1.111532e+02 -2.606272e-01 
-1.108979e+02 -2.606272e-01 
-1.106426e+02 -2.606271e-01 
-1.103874e+02 -2.606271e-01 
-1.101321e+02 -2.606270e-01 
-1.098769e+02 -2.606269e-01 
-1.096216e+02 -2.606269e-01 
-1.093664e+02 -2.606268e-01 
-1.091111e+02 -2.606268e-01 
-1.088559e+02 -2.606267e-01 
-1.086006e+02 -2.606267e-01 
-1.083453e+02 -2.606266e-01 
-1.080901e+02 -2.606265e-01 
-1.078348e+02 -2.606265e-01 
-1.075796e+02 -2.606264e-01 
-1.073243e+02 -2.606263e-01 
-1.070691e+02 -2.606262e-01 
-1.068138e+02 -2.606262e-01 
-1.065586e+02 -2.606261e-01 
-1.063033e+02 -2.606260e-01 
-1.060480e+02 -2.606259e-01 
-1.057928e+02 -2.606258e-01 
-1.055375e+02 -2.606258e-01 
-1.052823e+02 -2.606257e-01 
-1.050270e+02 -2.606256e-01 
-1.047718e+02 -2.606255e-01 
-1.045165e+02 -2.606254e-01 
-1.042613e+02 -2.606253e-01 
-1.040060e+02 -2.606252e-01 
-1.037508e+02 -2.606251e-01 
-1.034955e+02 -2.606250e-01 
-1.032402e+02 -2.606249e-01 
-1.029850e+02 -2.606248e-01 
-1.027297e+02 -2.606246e-01 
-1.024745e+02 -2.606245e-01 
-1.022192e+02 -2.606244e-01 
-1.019640e+02 -2.606243e-01 
-1.017087e+02 -2.606241e-01 
-1.014535e+02 -2.606240e-01 
-1.011982e+02 -2.606239e-01 
-1.009429e+02 -2.606237e-01 
-1.006877e+02 -2.606236e-01 
-1.004324e+02 -2.606234e-01 
-1.001772e+02 -2.606233e-01 
-9.992192e+01 -2.606231e-01 
-9.966667e+01 -2.606229e-01 
-9.941141e+01 -2.606228e-01 
-9.915616e+01 -2.606226e-01 
-9.890090e+01 -2.606224e-01 
-9.864565e+01 -2.606222e-01 
-9.839039e+01 -2.606221e-01 
-9.813514e+01 -2.606219e-01 
-9.787988e+01 -2.606217e-01 
-9.762462e+01 -2.606215e-01 
-9.736937e+01 -2.606213e-01 
-9.711411e+01 -2.606210e-01 
-9.685886e+01 -2.606208e-01 
-9.660360e+01 -2.606206e-01 
-9.634835e+01 -2.606204e-01 
-9.609309e+01 -2.606201e-01 
-9.583784e+01 -2.606199e-01 
-9.558258e+01 -2.606196e-01 
-9.532733e+01 -2.606193e-01 
-9.507207e+01 -2.606191e-01 
-9.481682e+01 -2.606188e-01 
-9.456156e+01 -2.606185e-01 
-9.430631e+01 -2.606182e-01 
-9.405105e+01 -2.606179e-01 
-9.379580e+01 -2.606176e-01 
-9.354054e+01 -2.606173e-01 
-9.328529e+01 -2.606170e-01 
-9.303003e+01 -2.606166e-01 
-9.277477e+01 -2.606163e-01 
-9.251952e+01 -2.606159e-01 
-9.226426e+01 -2.606156e-01 
-9.200901e+01 -2.606152e-01 
-9.175375e+01 -2.606148e-01 
-9.149850e+01 -2.606144e-01 
-9.124324e+01 -2.606140e-01 
-9.098799e+01 -2.606136e-01 
-9.073273e+01 -2.606131e-01 
-9.047748e+01 -2.606127e-01 
-9.022222e+01 -2.606122e-01 
-8.996697e+01 -2.606118e-01 
-8.971171e+01 -2.606113e-01 
-8.945646e+01 -2.606108e-01 
-8.920120e+01 -2.606103e-01 
-8.894595e+01 -2.606097e-01 
-8.869069e+01 -2.606092e-01 
-8.843544e+01 -2.606086e-01 
-8.818018e+01 -2.606081e-01 
-8.792492e+01 -2.606075e-01 
-8.766967e+01 -2.606069e-01 
-8.741441e+01 -2.606063e-01 
-8.715916e+01 -2.606056e-01 
-8.690390e+01 -2.606050e-01 
-8.664865e+01 -2.606043e-01 
-8.639339e+01 -2.606036e-01 
-8.613814e+01 -2.606029e-01 
-8.588288e+01 -2.606021e-01 
-8.562763e+01 -2.606014e-01 
-8.537237e+01 -2.606006e-01 
-8.511712e+01 -2.605998e-01 
-8.486186e+01 -2.605990e-01 
-8.460661e+01 -2.605981e-01 
-8.435135e+01 -2.605973e-01 
-8.409610e+01 -2.605964e-01 
-8.384084e+01 -2.605955e-01 
-8.358559e+01 -2.605945e-01 
-8.333033e+01 -2.605936e-01 
-8.307508e+01 -2.605926e-01 
-8.281982e+01 -2.605915e-01 
-8.256456e+01 -2.605905e-01 
-8.230931e+01 -2.605894e-01 
-8.205405e+01 -2.605883e-01 
-8.179880e+01 -2.605871e-01 
-8.154354e+01 -2.605860e-01 
-8.128829e+01 -2.605847e-01 
-8.103303e+01 -2.605835e-01 
-8.077778e+01 -2.605822e-01 
-8.052252e+01 -2.605809e-01 
-8.026727e+01 -2.605795e-01 
-8.001201e+01 -2.605781e-01 
-7.975676e+01 -2.605767e-01 
-7.950150e+01 -2.605752e-01 
-7.924625e+01 -2.605737e-01 
-7.899099e+01 -2.605722e-01 
-7.873574e+01 -2.605706e-01 
-7.848048e+01 -2.605689e-01 
-7.822523e+01 -2.605672e-01 
-7.796997e+01 -2.605655e-01 
-7.771471e+01 -2.605637e-01 
-7.745946e+01 -2.605619e-01 
-7.720420e+01 -2.605600e-01 
-7.694895e+01 -2.605580e-01 
-7.669369e+01 -2.605560e-01 
-7.643844e+01 -2.605540e-01 
-7.618318e+01 -2.605519e-01 
-7.592793e+01 -2.605497e-01 
-7.567267e+01 -2.605474e-01 
-7.541742e+01 -2.605451e-01 
-7.516216e+01 -2.605428e-01 
-7.490691e+01 -2.605403e-01 
-7.465165e+01 -2.605379e-01 
-7.439640e+01 -2.605353e-01 
-7.414114e+01 -2.605326e-01 
-7.388589e+01 -2.605299e-01 
-7.363063e+01 -2.605271e-01 
-7.337538e+01 -2.605243e-01 
-7.312012e+01 -2.605213e-01 
-7.286486e+01 -2.605183e-01 
-7.260961e+01 -2.605151e-01 
-7.235435e+01 -2.605119e-01 
-7.209910e+01 -2.605086e-01 
-7.184384e+01 -2.605052e-01 
-7.158859e+01 -2.605017e-01 
-7.133333e+01 -2.604982e-01 
-7.107808e+01 -2.604945e-01 
-7.082282e+01 -2.604907e-01 
-7.056757e+01 -2.604868e-01 
-7.031231e+01 -2.604828e-01 
-7.005706e+01 -2.604786e-01 
-6.980180e+01 -2.604744e-01 
-6.954655e+01 -2.604700e-01 
-6.929129e+01 -2.604656e-01 
-6.903604e+01 -2.604609e-01 
-6.878078e+01 -2.604562e-01 
-6.852553e+01 -2.604513e-01 
-6.827027e+01 -2.604463e-01 
-6.801502e+01 -2.604412e-01 
-6.775976e+01 -2.604359e-01 
-6.750450e+01 -2.604304e-01 
-6.724925e+01 -2.604248e-01 
-6.699399e+01 -2.604191e-01 
-6.673874e+01 -2.604131e-01 
-6.648348e+01 -2.604070e-01 
-6.622823e+01 -2.604008e-01 
-6.597297e+01 -2.603943e-01 
-6.571772e+01 -2.603877e-01 
-6.546246e+01 -2.603809e-01 
-6.520721e+01 -2.603739e-01 
-6.495195e+01 -2.603667e-01 
-6.469670e+01 -2.603593e-01 
-6.444144e+01 -2.603517e-01 
-6.418619e+01 -2.603439e-01 
-6.393093e+01 -2.603358e-01 
-6.367568e+01 -2.603276e-01 
-6.342042e+01 -2.603191e-01 
-6.316517e+01 -2.603103e-01 
-6.290991e+01 -2.603013e-01 
-6.265465e+01 -2.602921e-01 
-6.239940e+01 -2.602826e-01 
-6.214414e+01 -2.602728e-01 
-6.188889e+01 -2.602628e-01 
-6.163363e+01 -2.602524e-01 
-6.137838e+01 -2.602418e-01 
-6.112312e+01 -2.602309e-01 
-6.086787e+01 -2.602196e-01 
-6.061261e+01 -2.602081e-01 
-6.035736e+01 -2.601962e-01 
-6.010210e+01 -2.601840e-01 
-5.984685e+01 -2.601714e-01 
-5.959159e+01 -2.601585e-01 
-5.933634e+01 -2.601452e-01 
-5.908108e+01 -2.601316e-01 
-5.882583e+01 -2.601176e-01 
-5.857057e+01 -2.601031e-01 
-5.831532e+01 -2.600883e-01 
-5.806006e+01 -2.600730e-01 
-5.780480e+01 -2.600573e-01 
-5.754955e+01 -2.600412e-01 
-5.729429e+01 -2.600246e-01 
-5.703904e+01 -2.600076e-01 
-5.678378e+01 -2.599900e-01 
-5.652853e+01 -2.599720e-01 
-5.627327e+01 -2.599535e-01 
-5.601802e+01 -2.599344e-01 
-5.576276e+01 -2.599148e-01 
-5.550751e+01 -2.598946e-01 
-5.525225e+01 -2.598739e-01 
-5.499700e+01 -2.598526e-01 
-5.474174e+01 -2.598307e-01 
-5.448649e+01 -2.598082e-01 
-5.423123e+01 -2.597850e-01 
-5.397598e+01 -2.597612e-01 
-5.372072e+01 -2.597367e-01 
-5.346547e+01 -2.597115e-01 
-5.321021e+01 -2.596856e-01 
-5.295495e+01 -2.596590e-01 
-5.269970e+01 -2.596316e-01 
-5.244444e+01 -2.596035e-01 
-5.218919e+01 -2.595746e-01 
-5.193393e+01 -2.595448e-01 
-5.167868e+01 -2.595142e-01 
-5.142342e+01 -2.594827e-01 
-5.116817e+01 -2.594504e-01 
-5.091291e+01 -2.594171e-01 
-5.065766e+01 -2.593829e-01 
-5.040240e+01 -2.593478e-01 
-5.014715e+01 -2.593116e-01 
-4.989189e+01 -2.592744e-01 
-4.963664e+01 -2.592362e-01 
-4.938138e+01 -2.591969e-01 
-4.912613e+01 -2.591565e-01 
-4.887087e+01 -2.591149e-01 
-4.861562e+01 -2.590722e-01 
-4.836036e+01 -2.590283e-01 
-4.810511e+01 -2.589831e-01 
-4.784985e+01 -2.589366e-01 
-4.759459e+01 -2.588889e-01 
-4.733934e+01 -2.588398e-01 
-4.708408e+01 -2.587893e-01 
-4.682883e+01 -2.587373e-01 
-4.657357e+01 -2.586839e-01 
-4.631832e+01 -2.586291e-01 
-4.606306e+01 -2.585726e-01 
-4.580781e+01 -2.585146e-01 
-4.555255e+01 -2.584549e-01 
-4.529730e+01 -2.583935e-01 
-4.504204e+01 -2.583305e-01 
-4.478679e+01 -2.582656e-01 
-4.453153e+01 -2.581989e-01 
-4.427628e+01 -2.581303e-01 
-4.402102e+01 -2.580598e-01 
-4.376577e+01 -2.579873e-01 
-4.351051e+01 -2.579127e-01 
-4.325526e+01 -2.578361e-01 
-4.300000e+01 -2.577572e-01 
-4.274474e+01 -2.576762e-01 
-4.248949e+01 -2.575928e-01 
-4.223423e+01 -2.575072e-01 
-4.197898e+01 -2.574191e-01 
-4.172372e+01 -2.573285e-01 
-4.146847e+01 -2.572353e-01 
-4.121321e+01 -2.571395e-01 
-4.095796e+01 -2.570410e-01 
-4.070270e+01 -2.569398e-01 
-4.044745e+01 -2.568357e-01 
-4.019219e+01 -2.567286e-01 
-3.993694e+01 -2.566185e-01 
-3.968168e+01 -2.565053e-01 
-3.942643e+01 -2.563890e-01 
-3.917117e+01 -2.562693e-01 
-3.891592e+01 -2.561463e-01 
-3.866066e+01 -2.560197e-01 
-3.840541e+01 -2.558896e-01 
-3.815015e+01 -2.557559e-01 
-3.789489e+01 -2.556184e-01 
-3.763964e+01 -2.554769e-01 
-3.738438e+01 -2.553315e-01 
-3.712913e+01 -2.551820e-01 
-3.687387e+01 -2.550283e-01 
-3.661862e+01 -2.548702e-01 
-3.636336e+01 -2.547077e-01 
-3.610811e+01 -2.545406e-01 
-3.585285e+01 -2.543687e-01 
-3.559760e+01 -2.541921e-01 
-3.534234e+01 -2.540104e-01 
-3.508709e+01 -2.538236e-01 
-3.483183e+01 -2.536315e-01 
-3.457658e+01 -2.534340e-01 
-3.432132e+01 -2.532310e-01 
-3.406607e+01 -2.530222e-01 
-3.381081e+01 -2.528075e-01 
-3.355556e+01 -2.525867e-01 
-3.330030e+01 -2.523598e-01 
-3.304505e+01 -2.521264e-01 
-3.278979e+01 -2.518864e-01 
-3.253453e+01 -2.516397e-01 
-3.227928e+01 -2.513860e-01 
-3.202402e+01 -2.511251e-01 
-3.176877e+01 -2.508569e-01 
-3.151351e+01 -2.505811e-01 
-3.125826e+01 -2.502975e-01 
-3.100300e+01 -2.500059e-01 
-3.074775e+01 -2.497061e-01 
-3.049249e+01 -2.493978e-01 
-3.023724e+01 -2.490808e-01 
-2.998198e+01 -2.487549e-01 
-2.972673e+01 -2.484197e-01 
-2.947147e+01 -2.480752e-01 
-2.921622e+01 -2.477209e-01 
-2.896096e+01 -2.473565e-01 
-2.870571e+01 -2.469820e-01 
-2.845045e+01 -2.465968e-01 
-2.819520e+01 -2.462008e-01 
-2.793994e+01 -2.457935e-01 
-2.768468e+01 -2.453748e-01 
-2.742943e+01 -2.449443e-01 
-2.717417e+01 -2.445016e-01 
-2.691892e+01 -2.440465e-01 
-2.666366e+01 -2.435785e-01 
-2.640841e+01 -2.430972e-01 
-2.615315e+01 -2.426024e-01 
-2.589790e+01 -2.420937e-01 
-2.564264e+01 -2.415705e-01 
-2.538739e+01 -2.410326e-01 
-2.513213e+01 -2.404796e-01 
-2.487688e+01 -2.399109e-01 
-2.462162e+01 -2.393261e-01 
-2.436637e+01 -2.387249e-01 
-2.411111e+01 -2.381067e-01 
-2.385586e+01 -2.374710e-01 
-2.360060e+01 -2.368174e-01 
-2.334535e+01 -2.361454e-01 
-2.309009e+01 -2.354544e-01 
-2.283483e+01 -2.347439e-01 
-2.257958e+01 -2.340133e-01 
-2.232432e+01 -2.332621e-01 
-2.206907e+01 -2.324897e-01 
-2.181381e+01 -2.316956e-01 
-2.155856e+01 -2.308790e-01 
-2.130330e+01 -2.300393e-01 
-2.104805e+01 -2.291760e-01 
-2.079279e+01 -2.282883e-01 
-2.053754e+01 -2.273755e-01 
-2.028228e+01 -2.264370e-01 
-2.002703e+01 -2.254719e-01 
-1.977177e+01 -2.244797e-01 
-1.951652e+01 -2.234594e-01 
-1.926126e+01 -2.224104e-01 
-1.900601e+01 -2.213317e-01 
-1.875075e+01 -2.202226e-01 
-1.849550e+01 -2.190822e-01 
-1.824024e+01 -2.179096e-01 
-1.798498e+01 -2.167039e-01 
-1.772973e+01 -2.154642e-01 
-1.747447e+01 -2.141895e-01 
-1.721922e+01 -2.128788e-01 
-1.696396e+01 -2.115312e-01 
-1.670871e+01 -2.101454e-01 
-1.645345e+01 -2.087206e-01 
-1.619820e+01 -2.072556e-01 
-1.594294e+01 -2.057492e-01 
-1.568769e+01 -2.042003e-01 
-1.543243e+01 -2.026077e-01 
-1.517718e+01 -2.009701e-01 
-1.492192e+01 -1.992864e-01 
-1.466667e+01 -1.975551e-01 
-1.441141e+01 -1.957749e-01 
-1.415616e+01 -1.939445e-01 
-1.390090e+01 -1.920624e-01 
-1.364565e+01 -1.901272e-01 
-1.339039e+01 -1.881374e-01 
-1.313514e+01 -1.860915e-01 
-1.287988e+01 -1.839878e-01 
-1.262462e+01 -1.818247e-01 
-1.236937e+01 -1.796006e-01 
-1.211411e+01 -1.773137e-01 
-1.185886e+01 -1.749622e-01 
-1.160360e+01 -1.725444e-01 
-1.134835e+01 -1.700583e-01 
-1.109309e+01 -1.675021e-01 
-1.083784e+01 -1.648738e-01 
-1.058258e+01 -1.621712e-01 
-1.032733e+01 -1.593924e-01 
-1.007207e+01 -1.565351e-01 
-9.816817e+00 -1.535973e-01 
-9.561562e+00 -1.505764e-01 
-9.306306e+00 -1.474704e-01 
-9.051051e+00 -1.442767e-01 
-8.795796e+00 -1.409928e-01 
-8.540541e+00 -1.376162e-01 
-8.285285e+00 -1.341444e-01 
-8.030030e+00 -1.305746e-01 
-7.774775e+00 -1.269040e-01 
-7.519520e+00 -1.231298e-01 
-7.264264e+00 -1.192491e-01 
-7.009009e+00 -1.152589e-01 
-6.753754e+00 -1.111560e-01 
-6.498498e+00 -1.069374e-01 
-6.243243e+00 -1.025996e-01 
-5.987988e+00 -9.813950e-02 
-5.732733e+00 -9.355348e-02 
-5.477477e+00 -8.883803e-02 
-5.222222e+00 -8.398950e-02 
-4.966967e+00 -7.900411e-02 
-4.711712e+00 -7.387803e-02 
-4.456456e+00 -6.860727e-02 
-4.201201e+00 -6.318775e-02 
-3.945946e+00 -5.761527e-02 
-3.690691e+00 -5.188551e-02 
-3.435435e+00 -4.599405e-02 
-3.180180e+00 -3.993630e-02 
-2.924925e+00 -3.370759e-02 
-2.669670e+00 -2.730307e-02 
-2.414414e+00 -2.071780e-02 
-2.159159e+00 -1.394667e-02 
-1.903904e+00 -6.984441e-03 
-1.648649e+00 1.742915e-04 
-1.393393e+00 7.535068e-03 
-1.138138e+00 1.510359e-02 
-8.828829e-01 2.288573e-02 
-6.276276e-01 3.088750e-02 
-3.723724e-01 3.911511e-02 
-1.171171e-01 4.757493e-02 
1.381381e-01 5.627352e-02 
3.933934e-01 6.521761e-02 
6.486486e-01 7.441414e-02 
9.039039e-01 8.387022e-02 
1.159159e+00 9.359319e-02 
1.414414e+00 1.035906e-01 
1.669670e+00 1.138701e-01 
1.924925e+00 1.244398e-01 
2.180180e+00 1.353078e-01 
2.435435e+00 1.464825e-01 
2.690691e+00 1.579726e-01 
2.945946e+00 1.697870e-01 
3.201201e+00 1.819348e-01 
3.456456e+00 1.944255e-01 
3.711712e+00 2.072688e-01 
3.966967e+00 2.204745e-01 
4.222222e+00 2.340529e-01 
4.477477e+00 2.480145e-01 
4.732733e+00 2.623702e-01 
4.987988e+00 2.771311e-01 
5.243243e+00 2.923085e-01 
5.498498e+00 3.079144e-01 
5.753754e+00 3.239606e-01 
6.009009e+00 3.404598e-01 
6.264264e+00 3.574246e-01 
6.519520e+00 3.748682e-01 
6.774775e+00 3.928042e-01 
7.030030e+00 4.112464e-01 
7.285285e+00 4.302090e-01 
7.540541e+00 4.497069e-01 
7.795796e+00 4.697550e-01 
8.051051e+00 4.903690e-01 
8.306306e+00 5.115648e-01 
8.561562e+00 5.333588e-01 
8.816817e+00 5.557679e-01 
9.072072e+00 5.788095e-01 
9.327327e+00 6.025014e-01 
9.582583e+00 6.268619e-01 
9.837838e+00 6.519100e-01 
1.009309e+01 6.776650e-01 
1.034835e+01 7.041470e-01 
1.060360e+01 7.313763e-01 
1.085886e+01 7.593742e-01 
1.111411e+01 7.881622e-01 
1.136937e+01 8.177628e-01 
1.162462e+01 8.481988e-01 
1.187988e+01 8.794937e-01 
1.213514e+01 9.116720e-01 
1.239039e+01 9.447584e-01 
1.264565e+01 9.787786e-01 
1.290090e+01 1.013759e+00 
1.315616e+01 1.049727e+00 
1.341141e+01 1.086710e+00 
1.366667e+01 1.124736e+00 
1.392192e+01 1.163836e+00 
1.417718e+01 1.204039e+00 
1.443243e+01 1.245377e+00 
1.468769e+01 1.287882e+00 
1.494294e+01 1.331587e+00 
1.519820e+01 1.376524e+00 
1.545345e+01 1.422731e+00 
1.570871e+01 1.470241e+00 
1.596396e+01 1.519092e+00 
1.621922e+01 1.569322e+00 
1.647447e+01 1.620970e+00 
1.672973e+01 1.674075e+00 
1.698498e+01 1.728679e+00 
1.724024e+01 1.784824e+00 
1.749550e+01 1.842554e+00 
1.775075e+01 1.901913e+00 
1.800601e+01 1.962948e+00 
1.826126e+01 2.025705e+00 
1.851652e+01 2.090233e+00 
1.877177e+01 2.156583e+00 
1.902703e+01 2.224805e+00 
1.928228e+01 2.294952e+00 
1.953754e+01 2.367080e+00 
1.979279e+01 2.441243e+00 
2.004805e+01 2.517499e+00 
2.030330e+01 2.595908e+00 
2.055856e+01 2.676529e+00 
2.081381e+01 2.759426e+00 
2.106907e+01 2.844663e+00 
2.132432e+01 2.932305e+00 
2.157958e+01 3.022420e+00 
2.183483e+01 3.115080e+00 
2.209009e+01 3.210354e+00 
2.234535e+01 3.308317e+00 
2.260060e+01 3.409045e+00 
2.285586e+01 3.512616e+00 
2.311111e+01 3.619110e+00 
2.336637e+01 3.728610e+00 
2.362162e+01 3.841200e+00 
2.387688e+01 3.956968e+00 
2.413213e+01 4.076004e+00 
2.438739e+01 4.198399e+00 
2.464264e+01 4.324248e+00 
2.489790e+01 4.453649e+00 
2.515315e+01 4.586703e+00 
2.540841e+01 4.723511e+00 
2.566366e+01 4.864181e+00 
2.591892e+01 5.008821e+00 
2.617417e+01 5.157543e+00 
2.642943e+01 5.310463e+00 
2.668468e+01 5.467699e+00 
2.693994e+01 5.629372e+00 
2.719520e+01 5.795609e+00 
2.745045e+01 5.966537e+00 
2.770571e+01 6.142289e+00 
2.796096e+01 6.323002e+00 
2.821622e+01 6.508815e+00 
2.847147e+01 6.699872e+00 
2.872673e+01 6.896322e+00 
2.898198e+01 7.098316e+00 
2.923724e+01 7.306011e+00 
2.949249e+01 7.519568e+00 
2.974775e+01 7.739152e+00 
3.000300e+01 7.964934e+00 
3.025826e+01 8.197088e+00 
3.051351e+01 8.435795e+00 
3.076877e+01 8.681238e+00 
3.102402e+01 8.933609e+00 
3.127928e+01 9.193102e+00 
3.153453e+01 9.459919e+00 
3.178979e+01 9.734267e+00 
3.204505e+01 1.001636e+01 
3.230030e+01 1.030641e+01 
3.255556e+01 1.060465e+01 
3.281081e+01 1.091131e+01 
3.306607e+01 1.122662e+01 
3.332132e+01 1.155083e+01 
3.357658e+01 1.188419e+01 
3.383183e+01 1.222696e+01 
3.408709e+01 1.257940e+01 
3.434234e+01 1.294179e+01 
3.459760e+01 1.331441e+01 
3.485285e+01 1.369754e+01 
3.510811e+01 1.409149e+01 
3.536336e+01 1.449656e+01 
3.561862e+01 1.491306e+01 
3.587387e+01 1.534131e+01 
3.612913e+01 1.578165e+01 
3.638438e+01 1.623442e+01 
3.663964e+01 1.669997e+01 
3.689489e+01 1.717866e+01 
3.715015e+01 1.767086e+01 
3.740541e+01 1.817694e+01 
3.766066e+01 1.869732e+01 
3.791592e+01 1.923238e+01 
3.817117e+01 1.978254e+01 
3.842643e+01 2.034823e+01 
3.868168e+01 2.092988e+01 
3.893694e+01 2.152795e+01 
3.919219e+01 2.214290e+01 
3.944745e+01 2.277521e+01 
3.970270e+01 2.342536e+01 
3.995796e+01 2.409386e+01 
4.021321e+01 2.478123e+01 
4.046847e+01 2.548800e+01 
4.072372e+01 2.621471e+01 
4.097898e+01 2.696194e+01 
4.123423e+01 2.773025e+01 
4.148949e+01 2.852025e+01 
4.174474e+01 2.933255e+01 
4.200000e+01 3.016777e+01 
4.225526e+01 3.102657e+01 
4.251051e+01 3.190960e+01 
4.276577e+01 3.281756e+01 
4.302102e+01 3.375114e+01 
4.327628e+01 3.471107e+01 
4.353153e+01 3.569810e+01 
4.378679e+01 3.671298e+01 
4.404204e+01 3.775650e+01 
4.429730e+01 3.882948e+01 
4.455255e+01 3.993274e+01 
4.480781e+01 4.106714e+01 
4.506306e+01 4.223355e+01 
4.531832e+01 4.343288e+01 
4.557357e+01 4.466607e+01 
4.582883e+01 4.593405e+01 
4.608408e+01 4.723783e+01 
4.633934e+01 4.857840e+01 
4.659459e+01 4.995681e+01 
4.684985e+01 5.137412e+01 
4.710511e+01 5.283144e+01 
4.736036e+01 5.432988e+01 
4.761562e+01 5.587061e+01 
4.787087e+01 5.745483e+01 
4.812613e+01 5.908376e+01 
4.838138e+01 6.075867e+01 
4.863664e+01 6.248085e+01 
4.889189e+01 6.425163e+01 
4.914715e+01 6.607239e+01 
4.940240e+01 6.794454e+01 
4.965766e+01 6.986953e+01 
4.991291e+01 7.184885e+01 
5.016817e+01 7.388403e+01 
5.042342e+01 7.597665e+01 
5.067868e+01 7.812833e+01 
5.093393e+01 8.034074e+01 
5.118919e+01 8.261560e+01 
5.144444e+01 8.495465e+01 
5.169970e+01 8.735973e+01 
5.195495e+01 8.983268e+01 
5.221021e+01 9.237543e+01 
5.246547e+01 9.498994e+01 
5.272072e+01 9.767824e+01 
5.297598e+01 1.004424e+02 
5.323123e+01 1.032846e+02 
5.348649e+01 1.062070e+02 
5.374174e+01 1.092119e+02 
5.399700e+01 1.123016e+02 
5.425225e+01 1.154785e+02 
5.450751e+01 1.187451e+02 
5.476276e+01 1.221038e+02 
5.501802e+01 1.255574e+02 
5.527327e+01 1.291084e+02 
5.552853e+01 1.327596e+02 
5.578378e+01 1.365139e+02 
5.603904e+01 1.403742e+02 
5.629429e+01 1.443434e+02 
5.654955e+01 1.484246e+02 
5.680480e+01 1.526211e+02 
5.706006e+01 1.569359e+02 
5.731532e+01 1.613725e+02 
5.757057e+01 1.659344e+02 
5.782583e+01 1.706250e+02 
5.808108e+01 1.754480e+02 
5.833634e+01 1.804071e+02 
5.859159e+01 1.855062e+02 
5.884685e+01 1.907492e+02 
5.910210e+01 1.961401e+02 
5.935736e+01 2.016832e+02 
5.961261e+01 2.073828e+02 
5.986787e+01 2.132432e+02 
6.012312e+01 2.192690e+02 
6.037838e+01 2.254649e+02 
6.063363e+01 2.318357e+02 
6.088889e+01 2.383863e+02 
6.114414e+01 2.451217e+02 
6.139940e+01 2.520473e+02 
6.165465e+01 2.591683e+02 
6.190991e+01 2.664903e+02 
6.216517e+01 2.740189e+02 
6.242042e+01 2.817600e+02 
6.267568e+01 2.897196e+02 
6.293093e+01 2.979039e+02 
6.318619e+01 3.063191e+02 
6.344144e+01 3.149719e+02 
6.369670e+01 3.238689e+02 
6.395195e+01 3.330169e+02 
6.420721e+01 3.424232e+02 
6.446246e+01 3.520949e+02 
6.471772e+01 3.620396e+02 
6.497297e+01 3.722650e+02 
6.522823e+01 3.827790e+02 
6.548348e+01 3.935897e+02 
6.573874e+01 4.047055e+02 
6.599399e+01 4.161351e+02 
6.624925e+01 4.278872e+02 
6.650450e+01 4.399710e+02 
6.675976e+01 4.523959e+02 
6.701502e+01 4.651715e+02 
6.727027e+01 4.783076e+02 
6.752553e+01 4.918145e+02 
6.778078e+01 5.057025e+02 
6.803604e+01 5.199826e+02 
6.829129e+01 5.346657e+02 
6.854655e+01 5.497631e+02 
6.880180e+01 5.652867e+02 
6.905706e+01 5.812485e+02 
6.931231e+01 5.976607e+02 
6.956757e+01 6.145361e+02 
6.982282e+01 6.318878e+02 
7.007808e+01 6.497292e+02 
7.033333e+01 6.680742e+02 
7.058859e+01 6.869370e+02 
7.084384e+01 7.063321e+02 
7.109910e+01 7.262746e+02 
7.135435e+01 7.467800e+02 
7.160961e+01 7.678641e+02 
7.186486e+01 7.895432e+02 
7.212012e+01 8.118342e+02 
7.237538e+01 8.347544e+02 
7.263063e+01 8.583214e+02 
7.288589e+01 8.825536e+02 
7.314114e+01 9.074697e+02 
7.339640e+01 9.330890e+02 
7.365165e+01 9.594314e+02 
7.390691e+01 9.865173e+02 
7.416216e+01 1.014368e+03 
7.441742e+01 1.043004e+03 
7.467267e+01 1.072449e+03 
7.492793e+01 1.102724e+03 
7.518318e+01 1.133854e+03 
7.543844e+01 1.165863e+03 
7.569369e+01 1.198775e+03 
7.594895e+01 1.232616e+03 
7.620420e+01 1.267412e+03 
7.645946e+01 1.303190e+03 
7.671471e+01 1.339978e+03 
7.696997e+01 1.377804e+03 
7.722523e+01 1.416698e+03 
7.748048e+01 1.456690e+03 
7.773574e+01 1.497810e+03 
7.799099e+01 1.540091e+03 
7.824625e+01 1.583565e+03 
7.850150e+01 1.628266e+03 
7.875676e+01 1.674229e+03 
7.901201e+01 1.721488e+03 
7.926727e+01 1.770082e+03 
7.952252e+01 1.820047e+03 
7.977778e+01 1.871423e+03 
8.003303e+01 1.924248e+03 
8.028829e+01 1.978565e+03 
8.054354e+01 2.034414e+03 
8.079880e+01 2.091840e+03 
8.105405e+01 2.150886e+03 
8.130931e+01 2.211599e+03 
8.156456e+01 2.274025e+03 
8.181982e+01 2.338214e+03 
8.207508e+01 2.404214e+03 
8.233033e+01 2.472076e+03 
8.258559e+01 2.541854e+03 
8.284084e+01 2.613602e+03 
8.309610e+01 2.687374e+03 
8.335135e+01 2.763228e+03 
8.360661e+01 2.841224e+03 
8.386186e+01 2.921420e+03 
8.411712e+01 3.003880e+03 
8.437237e+01 3.088668e+03 
8.462763e+01 3.175848e+03 
8.488288e+01 3.265489e+03 
8.513814e+01 3.357660e+03 
8.539339e+01 3.452432e+03 
8.564865e+01 3.549879e+03 
8.590390e+01 3.650076e+03 
8.615916e+01 3.753102e+03 
8.641441e+01 3.859035e+03 
8.666967e+01 3.967957e+03 
8.692492e+01 4.079954e+03 
8.718018e+01 4.195112e+03 
8.743544e+01 4.313520e+03 
8.769069e+01 4.435270e+03 
8.794595e+01 4.560456e+03 
8.820120e+01 4.689176e+03 
8.845646e+01 4.821528e+03 
8.871171e+01 4.957616e+03 
8.896697e+01 5.097544e+03 
8.922222e+01 5.241422e+03 
8.947748e+01 5.389361e+03 
8.973273e+01 5.541475e+03 
8.998799e+01 5.697882e+03 
9.024324e+01 5.858703e+03 
9.049850e+01 6.024064e+03 
9.075375e+01 6.194091e+03 
9.100901e+01 6.368918e+03 
9.126426e+01 6.548678e+03 
9.151952e+01 6.733512e+03 
9.177477e+01 6.923562e+03 
9.203003e+01 7.118977e+03 
9.228529e+01 7.319907e+03 
9.254054e+01 7.526507e+03 
9.279580e+01 7.738939e+03 
9.305105e+01 7.957366e+03 
9.330631e+01 8.181958e+03 
9.356156e+01 8.412889e+03 
9.381682e+01 8.650338e+03 
9.407207e+01 8.894488e+03 
9.432733e+01 9.145529e+03 
9.458258e+01 9.403655e+03 
9.483784e+01 9.669066e+03 
9.509309e+01 9.941968e+03 
9.534835e+01 1.022257e+04 
9.560360e+01 1.051110e+04 
9.585886e+01 1.080776e+04 
9.611411e+01 1.111280e+04 
9.636937e+01 1.142645e+04 
9.662462e+01 1.174896e+04 
9.687988e+01 1.208056e+04 
9.713514e+01 1.242152e+04 
9.739039e+01 1.277211e+04 
9.764565e+01 1.313259e+04 
9.790090e+01 1.350324e+04 
9.815616e+01 1.388436e+04 
9.841141e+01 1.427623e+04 
9.866667e+01 1.467916e+04 
9.892192e+01 1.509347e+04 
9.917718e+01 1.551947e+04 
9.943243e+01 1.595749e+04 
9.968769e+01 1.640787e+04 
9.994294e+01 1.687097e+04 
1.001982e+02 1.734713e+04 
1.004535e+02 1.783674e+04 
1.007087e+02 1.834016e+04 
1.009640e+02 1.885779e+04 
1.012192e+02 1.939003e+04 
1.014745e+02 1.993729e+04 
1.017297e+02 2.050000e+04 
1.019850e+02 2.107859e+04 
1.022402e+02 2.167350e+04 
1.024955e+02 2.228521e+04 
1.027508e+02 2.291419e+04 
1.030060e+02 2.356091e+04 
1.032613e+02 2.422589e+04 
1.035165e+02 2.490964e+04 
1.037718e+02 2.561268e+04 
1.040270e+02 2.633557e+04 
1.042823e+02 2.707886e+04 
1.045375e+02 2.784313e+04 
1.047928e+02 2.862896e+04 
1.050480e+02 2.943698e+04 
1.053033e+02 3.026780e+04 
1.055586e+02 3.112207e+04 
1.058138e+02 3.200045e+04 
1.060691e+02 3.290363e+04 
1.063243e+02 3.383229e+04 
1.065796e+02 3.478716e+04 
1.068348e+02 3.576898e+04 
1.070901e+02 3.677852e+04 
1.073453e+02 3.781654e+04 
1.076006e+02 3.888386e+04 
1.078559e+02 3.998131e+04 
1.081111e+02 4.110973e+04 
1.083664e+02 4.227000e+04 
1.086216e+02 4.346301e+04 
1.088769e+02 4.468970e+04 
1.091321e+02 4.595100e+04 
1.093874e+02 4.724791e+04 
1.096426e+02 4.858142e+04 
1.098979e+02 4.995256e+04 
1.101532e+02 5.136240e+04 
1.104084e+02 5.281204e+04 
1.106637e+02 5.430259e+04 
1.109189e+02 5.583520e+04 
1.111742e+02 5.741107e+04 
1.114294e+02 5.903142e+04 
1.116847e+02 6.069750e+04 
1.119399e+02 6.241060e+04 
1.121952e+02 6.417206e+04 
1.124505e+02 6.598322e+04 
1.127057e+02 6.784551e+04 
1.129610e+02 6.976035e+04 
1.132162e+02 7.172924e+04 
1.134715e+02 7.375370e+04 
1.137267e+02 7.583529e+04 
1.139820e+02 7.797564e+04 
1.142372e+02 8.017639e+04 
1.144925e+02 8.243925e+04 
1.147477e+02 8.476598e+04 
1.150030e+02 8.715838e+04 
1.152583e+02 8.961831e+04 
1.155135e+02 9.214765e+04 
1.157688e+02 9.474839e+04 
1.160240e+02 9.742253e+04 
1.162793e+02 1.001721e+05 
1.165345e+02 1.029994e+05 
1.167898e+02 1.059064e+05 
1.170450e+02 1.088954e+05 
1.173003e+02 1.119688e+05 
1.175556e+02 1.151290e+05 
1.178108e+02 1.183783e+05 
1.180661e+02 1.217194e+05 
1.183213e+02 1.251548e+05 
1.185766e+02 1.286871e+05 
1.188318e+02 1.323191e+05 
1.190871e+02 1.360536e+05 
1.193423e+02 1.398935e+05 
1.195976e+02 1.438418e+05 
1.198529e+02 1.479015e+05 
1.201081e+02 1.520758e+05 
1.203634e+02 1.563679e+05 
1.206186e+02 1.607812e+05 
1.208739e+02 1.653190e+05 
1.211291e+02 1.699849e+05 
1.213844e+02 1.747825e+05 
1.216396e+02 1.797154e+05 
1.218949e+02 1.847877e+05 
1.221502e+02 1.900030e+05 
1.224054e+02 1.953656e+05 
1.226607e+02 2.008795e+05 
1.229159e+02 2.065490e+05 
1.231712e+02 2.123785e+05 
1.234264e+02 2.183726e+05 
1.236817e+02 2.245359e+05 
1.239369e+02 2.308731e+05 
1.241922e+02 2.373891e+05 
1.244474e+02 2.440891e+05 
1.247027e+02 2.509781e+05 
1.249580e+02 2.580616e+05 
1.252132e+02 2.653450e+05 
1.254685e+02 2.728340e+05 
1.257237e+02 2.805343e+05 
1.259790e+02 2.884520e+05 
1.262342e+02 2.965931e+05 
1.264895e+02 3.049640e+05 
1.267447e+02 3.135712e+05 
1.270000e+02 3.224212e+05 


==> Figures/4pt_I_rho_NE_meas_muT/points_4.dat <==
1.000000e+00 3.385729e-02 2.588606e-03 
2.000000e+00 7.393488e-02 5.795052e-03 
3.000000e+00 1.218818e-01 9.910759e-03 
4.000000e+00 1.762282e-01 1.509148e-02 
5.000000e+00 2.333699e-01 2.113528e-02 
6.000000e+00 2.898845e-01 2.821802e-02 
7.000000e+00 3.526110e-01 3.770247e-02 
8.000000e+00 4.096622e-01 4.704085e-02 


==> Figures/4pt_I_rho_NE_meas_muZ/points_0.dat <==
-1.280000e+02 3.384764e-02 
1.270000e+02 3.384764e-02 
1.270000e+02 4.457493e-02 
-1.280000e+02 4.457493e-02 
-1.280000e+02 3.384764e-02 


==> Figures/4pt_I_rho_NE_meas_muZ/points_1.dat <==
-1.280000e+02 3.384761e-02 
-1.277447e+02 3.384761e-02 
-1.274895e+02 3.384761e-02 
-1.272342e+02 3.384761e-02 
-1.269790e+02 3.384761e-02 
-1.267237e+02 3.384761e-02 
-1.264685e+02 3.384760e-02 
-1.262132e+02 3.384760e-02 
-1.259580e+02 3.384760e-02 
-1.257027e+02 3.384760e-02 
-1.254474e+02 3.384760e-02 
-1.251922e+02 3.384760e-02 
-1.249369e+02 3.384760e-02 
-1.246817e+02 3.384760e-02 
-1.244264e+02 3.384759e-02 
-1.241712e+02 3.384759e-02 
-1.239159e+02 3.384759e-02 
-1.236607e+02 3.384759e-02 
-1.234054e+02 3.384759e-02 
-1.231502e+02 3.384759e-02 
-1.228949e+02 3.384759e-02 
-1.226396e+02 3.384758e-02 
-1.223844e+02 3.384758e-02 
-1.221291e+02 3.384758e-02 
-1.218739e+02 3.384758e-02 
-1.216186e+02 3.384758e-02 
-1.213634e+02 3.384757e-02 
-1.211081e+02 3.384757e-02 
-1.208529e+02 3.384757e-02 
-1.205976e+02 3.384757e-02 
-1.203423e+02 3.384757e-02 
-1.200871e+02 3.384756e-02 
-1.198318e+02 3.384756e-02 
-1.195766e+02 3.384756e-02 
-1.193213e+02 3.384756e-02 
-1.190661e+02 3.384756e-02 
-1.188108e+02 3.384755e-02 
-1.185556e+02 3.384755e-02 
-1.183003e+02 3.384755e-02 
-1.180450e+02 3.384755e-02 
-1.177898e+02 3.384754e-02 
-1.175345e+02 3.384754e-02 
-1.172793e+02 3.384754e-02 
-1.170240e+02 3.384753e-02 
-1.167688e+02 3.384753e-02 
-1.165135e+02 3.384753e-02 
-1.162583e+02 3.384752e-02 
-1.160030e+02 3.384752e-02 
-1.157477e+02 3.384752e-02 
-1.154925e+02 3.384751e-02 
-1.152372e+02 3.384751e-02 
-1.149820e+02 3.384751e-02 
-1.147267e+02 3.384750e-02 
-1.144715e+02 3.384750e-02 
-1.142162e+02 3.384749e-02 
-1.139610e+02 3.384749e-02 
-1.137057e+02 3.384749e-02 
-1.134505e+02 3.384748e-02 
-1.131952e+02 3.384748e-02 
-1.129399e+02 3.384747e-02 
-1.126847e+02 3.384747e-02 
-1.124294e+02 3.384746e-02 
-1.121742e+02 3.384746e-02 
-1.119189e+02 3.384745e-02 
-1.116637e+02 3.384745e-02 
-1.114084e+02 3.384744e-02 
-1.111532e+02 3.384743e-02 
-1.108979e+02 3.384743e-02 
-1.106426e+02 3.384742e-02 
-1.103874e+02 3.384742e-02 
-1.101321e+02 3.384741e-02 
-1.098769e+02 3.384740e-02 
-1.096216e+02 3.384740e-02 
-1.093664e+02 3.384739e-02 
-1.091111e+02 3.384738e-02 
-1.088559e+02 3.384737e-02 
-1.086006e+02 3.384737e-02 
-1.083453e+02 3.384736e-02 
-1.080901e+02 3.384735e-02 
-1.078348e+02 3.384734e-02 
-1.075796e+02 3.384733e-02 
-1.073243e+02 3.384733e-02 
-1.070691e+02 3.384732e-02 
-1.068138e+02 3.384731e-02 
-1.065586e+02 3.384730e-02 
-1.063033e+02 3.384729e-02 
-1.060480e+02 3.384728e-02 
-1.057928e+02 3.384727e-02 
-1.055375e+02 3.384726e-02 
-1.052823e+02 3.384725e-02 
-1.050270e+02 3.384724e-02 
-1.047718e+02 3.384722e-02 
-1.045165e+02 3.384721e-02 
-1.042613e+02 3.384720e-02 
-1.040060e+02 3.384719e-02 
-1.037508e+02 3.384717e-02 
-1.034955e+02 3.384716e-02 
-1.032402e+02 3.384715e-02 
-1.029850e+02 3.384713e-02 
-1.027297e+02 3.384712e-02 
-1.024745e+02 3.384710e-02 
-1.022192e+02 3.384709e-02 
-1.019640e+02 3.384707e-02 
-1.017087e+02 3.384706e-02 
-1.014535e+02 3.384704e-02 
-1.011982e+02 3.384702e-02 
-1.009429e+02 3.384701e-02 
-1.006877e+02 3.384699e-02 
-1.004324e+02 3.384697e-02 
-1.001772e+02 3.384695e-02 
-9.992192e+01 3.384693e-02 
-9.966667e+01 3.384691e-02 
-9.941141e+01 3.384689e-02 
-9.915616e+01 3.384687e-02 
-9.890090e+01 3.384685e-02 
-9.864565e+01 3.384683e-02 
-9.839039e+01 3.384680e-02 
-9.813514e+01 3.384678e-02 
-9.787988e+01 3.384675e-02 
-9.762462e+01 3.384673e-02 
-9.736937e+01 3.384670e-02 
-9.711411e+01 3.384668e-02 
-9.685886e+01 3.384665e-02 
-9.660360e+01 3.384662e-02 
-9.634835e+01 3.384659e-02 
-9.609309e+01 3.384656e-02 
-9.583784e+01 3.384653e-02 
-9.558258e+01 3.384650e-02 
-9.532733e+01 3.384647e-02 
-9.507207e+01 3.384644e-02 
-9.481682e+01 3.384640e-02 
-9.456156e+01 3.384637e-02 
-9.430631e+01 3.384633e-02 
-9.405105e+01 3.384629e-02 
-9.379580e+01 3.384626e-02 
-9.354054e+01 3.384622e-02 
-9.328529e+01 3.384618e-02 
-9.303003e+01 3.384613e-02 
-9.277477e+01 3.384609e-02 
-9.251952e+01 3.384605e-02 
-9.226426e+01 3.384600e-02 
-9.200901e+01 3.384596e-02 
-9.175375e+01 3.384591e-02 
-9.149850e+01 3.384586e-02 
-9.124324e+01 3.384581e-02 
-9.098799e+01 3.384576e-02 
-9.073273e+01 3.384570e-02 
-9.047748e+01 3.384565e-02 
-9.022222e+01 3.384559e-02 
-8.996697e+01 3.384554e-02 
-8.971171e+01 3.384548e-02 
-8.945646e+01 3.384541e-02 
-8.920120e+01 3.384535e-02 
-8.894595e+01 3.384529e-02 
-8.869069e+01 3.384522e-02 
-8.843544e+01 3.384515e-02 
-8.818018e+01 3.384508e-02 
-8.792492e+01 3.384501e-02 
-8.766967e+01 3.384494e-02 
-8.741441e+01 3.384486e-02 
-8.715916e+01 3.384478e-02 
-8.690390e+01 3.384470e-02 
-8.664865e+01 3.384462e-02 
-8.639339e+01 3.384453e-02 
-8.613814e+01 3.384444e-02 
-8.588288e+01 3.384435e-02 
-8.562763e+01 3.384426e-02 
-8.537237e+01 3.384416e-02 
-8.511712e+01 3.384407e-02 
-8.486186e+01 3.384397e-02 
-8.460661e+01 3.384386e-02 
-8.435135e+01 3.384375e-02 
-8.409610e+01 3.384365e-02 
-8.384084e+01 3.384353e-02 
-8.358559e+01 3.384342e-02 
-8.333033e+01 3.384330e-02 
-8.307508e+01 3.384317e-02 
-8.281982e+01 3.384305e-02 
-8.256456e+01 3.384292e-02 
-8.230931e+01 3.384278e-02 
-8.205405e+01 3.384265e-02 
-8.179880e+01 3.384251e-02 
-8.154354e+01 3.384236e-02 
-8.128829e+01 3.384221e-02 
-8.103303e+01 3.384206e-02 
-8.077778e+01 3.384190e-02 
-8.052252e+01 3.384174e-02 
-8.026727e+01 3.384157e-02 
-8.001201e+01 3.384140e-02 
-7.975676e+01 3.384123e-02 
-7.950150e+01 3.384104e-02 
-7.924625e+01 3.384086e-02 
-7.899099e+01 3.384067e-02 
-7.873574e+01 3.384047e-02 
-7.848048e+01 3.384027e-02 
-7.822523e+01 3.384006e-02 
-7.796997e+01 3.383985e-02 
-7.771471e+01 3.383963e-02 
-7.745946e+01 3.383940e-02 
-7.720420e+01 3.383917e-02 
-7.694895e+01 3.383893e-02 
-7.669369e+01 3.383868e-02 
-7.643844e+01 3.383843e-02 
-7.618318e+01 3.383817e-02 
-7.592793e+01 3.383790e-02 
-7.567267e+01 3.383763e-02 
-7.541742e+01 3.383734e-02 
-7.516216e+01 3.383705e-02 
-7.490691e+01 3.383675e-02 
-7.465165e+01 3.383645e-02 
-7.439640e+01 3.383613e-02 
-7.414114e+01 3.383580e-02 
-7.388589e+01 3.383547e-02 
-7.363063e+01 3.383513e-02 
-7.337538e+01 3.383477e-02 
-7.312012e+01 3.383441e-02 
-7.286486e+01 3.383404e-02 
-7.260961e+01 3.383365e-02 
-7.235435e+01 3.383326e-02 
-7.209910e+01 3.383285e-02 
-7.184384e+01 3.383243e-02 
-7.158859e+01 3.383200e-02 
-7.133333e+01 3.383156e-02 
-7.107808e+01 3.383111e-02 
-7.082282e+01 3.383064e-02 
-7.056757e+01 3.383016e-02 
-7.031231e+01 3.382967e-02 
-7.005706e+01 3.382916e-02 
-6.980180e+01 3.382864e-02 
-6.954655e+01 3.382810e-02 
-6.929129e+01 3.382755e-02 
-6.903604e+01 3.382699e-02 
-6.878078e+01 3.382640e-02 
-6.852553e+01 3.382580e-02 
-6.827027e+01 3.382519e-02 
-6.801502e+01 3.382455e-02 
-6.775976e+01 3.382390e-02 
-6.750450e+01 3.382323e-02 
-6.724925e+01 3.382254e-02 
-6.699399e+01 3.382183e-02 
-6.673874e+01 3.382111e-02 
-6.648348e+01 3.382036e-02 
-6.622823e+01 3.381959e-02 
-6.597297e+01 3.381879e-02 
-6.571772e+01 3.381798e-02 
-6.546246e+01 3.381714e-02 
-6.520721e+01 3.381628e-02 
-6.495195e+01 3.381540e-02 
-6.469670e+01 3.381449e-02 
-6.444144e+01 3.381355e-02 
-6.418619e+01 3.381259e-02 
-6.393093e+01 3.381160e-02 
-6.367568e+01 3.381058e-02 
-6.342042e+01 3.380954e-02 
-6.316517e+01 3.380846e-02 
-6.290991e+01 3.380736e-02 
-6.265465e+01 3.380622e-02 
-6.239940e+01 3.380505e-02 
-6.214414e+01 3.380385e-02 
-6.188889e+01 3.380261e-02 
-6.163363e+01 3.380134e-02 
-6.137838e+01 3.380003e-02 
-6.112312e+01 3.379869e-02 
-6.086787e+01 3.379731e-02 
-6.061261e+01 3.379589e-02 
-6.035736e+01 3.379443e-02 
-6.010210e+01 3.379292e-02 
-5.984685e+01 3.379138e-02 
-5.959159e+01 3.378979e-02 
-5.933634e+01 3.378816e-02 
-5.908108e+01 3.378648e-02 
-5.882583e+01 3.378475e-02 
-5.857057e+01 3.378298e-02 
-5.831532e+01 3.378115e-02 
-5.806006e+01 3.377928e-02 
-5.780480e+01 3.377735e-02 
-5.754955e+01 3.377536e-02 
-5.729429e+01 3.377332e-02 
-5.703904e+01 3.377123e-02 
-5.678378e+01 3.376907e-02 
-5.652853e+01 3.376685e-02 
-5.627327e+01 3.376457e-02 
-5.601802e+01 3.376223e-02 
-5.576276e+01 3.375982e-02 
-5.550751e+01 3.375734e-02 
-5.525225e+01 3.375479e-02 
-5.499700e+01 3.375217e-02 
-5.474174e+01 3.374947e-02 
-5.448649e+01 3.374670e-02 
-5.423123e+01 3.374385e-02 
-5.397598e+01 3.374092e-02 
-5.372072e+01 3.373791e-02 
-5.346547e+01 3.373482e-02 
-5.321021e+01 3.373163e-02 
-5.295495e+01 3.372836e-02 
-5.269970e+01 3.372499e-02 
-5.244444e+01 3.372153e-02 
-5.218919e+01 3.371797e-02 
-5.193393e+01 3.371431e-02 
-5.167868e+01 3.371055e-02 
-5.142342e+01 3.370668e-02 
-5.116817e+01 3.370270e-02 
-5.091291e+01 3.369861e-02 
-5.065766e+01 3.369440e-02 
-5.040240e+01 3.369008e-02 
-5.014715e+01 3.368563e-02 
-4.989189e+01 3.368106e-02 
-4.963664e+01 3.367635e-02 
-4.938138e+01 3.367152e-02 
-4.912613e+01 3.366655e-02 
-4.887087e+01 3.366144e-02 
-4.861562e+01 3.365618e-02 
-4.836036e+01 3.365078e-02 
-4.810511e+01 3.364522e-02 
-4.784985e+01 3.363951e-02 
-4.759459e+01 3.363364e-02 
-4.733934e+01 3.362760e-02 
-4.708408e+01 3.362139e-02 
-4.682883e+01 3.361500e-02 
-4.657357e+01 3.360843e-02 
-4.631832e+01 3.360168e-02 
-4.606306e+01 3.359474e-02 
-4.580781e+01 3.358760e-02 
-4.555255e+01 3.358026e-02 
-4.529730e+01 3.357272e-02 
-4.504204e+01 3.356496e-02 
-4.478679e+01 3.355698e-02 
-4.453153e+01 3.354878e-02 
-4.427628e+01 3.354034e-02 
-4.402102e+01 3.353167e-02 
-4.376577e+01 3.352275e-02 
-4.351051e+01 3.351358e-02 
-4.325526e+01 3.350415e-02 
-4.300000e+01 3.349446e-02 
-4.274474e+01 3.348449e-02 
-4.248949e+01 3.347424e-02 
-4.223423e+01 3.346370e-02 
-4.197898e+01 3.345286e-02 
-4.172372e+01 3.344172e-02 
-4.146847e+01 3.343026e-02 
-4.121321e+01 3.341848e-02 
-4.095796e+01 3.340637e-02 
-4.070270e+01 3.339392e-02 
-4.044745e+01 3.338111e-02 
-4.019219e+01 3.336795e-02 
-3.993694e+01 3.335441e-02 
-3.968168e+01 3.334049e-02 
-3.942643e+01 3.332617e-02 
-3.917117e+01 3.331145e-02 
-3.891592e+01 3.329632e-02 
-3.866066e+01 3.328076e-02 
-3.840541e+01 3.326476e-02 
-3.815015e+01 3.324831e-02 
-3.789489e+01 3.323140e-02 
-3.763964e+01 3.321400e-02 
-3.738438e+01 3.319612e-02 
-3.712913e+01 3.317773e-02 
-3.687387e+01 3.315882e-02 
-3.661862e+01 3.313938e-02 
-3.636336e+01 3.311939e-02 
-3.610811e+01 3.309884e-02 
-3.585285e+01 3.307771e-02 
-3.559760e+01 3.305597e-02 
-3.534234e+01 3.303363e-02 
-3.508709e+01 3.301066e-02 
-3.483183e+01 3.298703e-02 
-3.457658e+01 3.296274e-02 
-3.432132e+01 3.293777e-02 
-3.406607e+01 3.291209e-02 
-3.381081e+01 3.288569e-02 
-3.355556e+01 3.285854e-02 
-3.330030e+01 3.283062e-02 
-3.304505e+01 3.280192e-02 
-3.278979e+01 3.277240e-02 
-3.253453e+01 3.274205e-02 
-3.227928e+01 3.271085e-02 
-3.202402e+01 3.267877e-02 
-3.176877e+01 3.264578e-02 
-3.151351e+01 3.261186e-02 
-3.125826e+01 3.257698e-02 
-3.100300e+01 3.254112e-02 
-3.074775e+01 3.250424e-02 
-3.049249e+01 3.246632e-02 
-3.023724e+01 3.242734e-02 
-2.998198e+01 3.238725e-02 
-2.972673e+01 3.234604e-02 
-2.947147e+01 3.230366e-02 
-2.921622e+01 3.226008e-02 
-2.896096e+01 3.221527e-02 
-2.870571e+01 3.216920e-02 
-2.845045e+01 3.212183e-02 
-2.819520e+01 3.207312e-02 
-2.793994e+01 3.202304e-02 
-2.768468e+01 3.197154e-02 
-2.742943e+01 3.191859e-02 
-2.717417e+01 3.186415e-02 
-2.691892e+01 3.180816e-02 
-2.666366e+01 3.175060e-02 
-2.640841e+01 3.169142e-02 
-2.615315e+01 3.163056e-02 
-2.589790e+01 3.156799e-02 
-2.564264e+01 3.150365e-02 
-2.538739e+01 3.143749e-02 
-2.513213e+01 3.136947e-02 
-2.487688e+01 3.129953e-02 
-2.462162e+01 3.122761e-02 
-2.436637e+01 3.115366e-02 
-2.411111e+01 3.107763e-02 
-2.385586e+01 3.099945e-02 
-2.360060e+01 3.091906e-02 
-2.334535e+01 3.083641e-02 
-2.309009e+01 3.075142e-02 
-2.283483e+01 3.066404e-02 
-2.257958e+01 3.057418e-02 
-2.232432e+01 3.048179e-02 
-2.206907e+01 3.038680e-02 
-2.181381e+01 3.028912e-02 
-2.155856e+01 3.018869e-02 
-2.130330e+01 3.008542e-02 
-2.104805e+01 2.997924e-02 
-2.079279e+01 2.987006e-02 
-2.053754e+01 2.975779e-02 
-2.028228e+01 2.964236e-02 
-2.002703e+01 2.952368e-02 
-1.977177e+01 2.940164e-02 
-1.951652e+01 2.927616e-02 
-1.926126e+01 2.914713e-02 
-1.900601e+01 2.901447e-02 
-1.875075e+01 2.887806e-02 
-1.849550e+01 2.873780e-02 
-1.824024e+01 2.859358e-02 
-1.798498e+01 2.844530e-02 
-1.772973e+01 2.829282e-02 
-1.747447e+01 2.813605e-02 
-1.721922e+01 2.797485e-02 
-1.696396e+01 2.780909e-02 
-1.670871e+01 2.763867e-02 
-1.645345e+01 2.746343e-02 
-1.619820e+01 2.728324e-02 
-1.594294e+01 2.709797e-02 
-1.568769e+01 2.690747e-02 
-1.543243e+01 2.671160e-02 
-1.517718e+01 2.651019e-02 
-1.492192e+01 2.630310e-02 
-1.466667e+01 2.609017e-02 
-1.441141e+01 2.587123e-02 
-1.415616e+01 2.564610e-02 
-1.390090e+01 2.541463e-02 
-1.364565e+01 2.517662e-02 
-1.339039e+01 2.493189e-02 
-1.313514e+01 2.468026e-02 
-1.287988e+01 2.442152e-02 
-1.262462e+01 2.415549e-02 
-1.236937e+01 2.388194e-02 
-1.211411e+01 2.360067e-02 
-1.185886e+01 2.331147e-02 
-1.160360e+01 2.301410e-02 
-1.134835e+01 2.270834e-02 
-1.109309e+01 2.239395e-02 
-1.083784e+01 2.207069e-02 
-1.058258e+01 2.173830e-02 
-1.032733e+01 2.139653e-02 
-1.007207e+01 2.104512e-02 
-9.816817e+00 2.068378e-02 
-9.561562e+00 2.031225e-02 
-9.306306e+00 1.993024e-02 
-9.051051e+00 1.953744e-02 
-8.795796e+00 1.913356e-02 
-8.540541e+00 1.871827e-02 
-8.285285e+00 1.829127e-02 
-8.030030e+00 1.785222e-02 
-7.774775e+00 1.740077e-02 
-7.519520e+00 1.693658e-02 
-7.264264e+00 1.645929e-02 
-7.009009e+00 1.596853e-02 
-6.753754e+00 1.546392e-02 
-6.498498e+00 1.494507e-02 
-6.243243e+00 1.441157e-02 
-5.987988e+00 1.386302e-02 
-5.732733e+00 1.329898e-02 
-5.477477e+00 1.271903e-02 
-5.222222e+00 1.212270e-02 
-4.966967e+00 1.150955e-02 
-4.711712e+00 1.087909e-02 
-4.456456e+00 1.023084e-02 
-4.201201e+00 9.564288e-03 
-3.945946e+00 8.878926e-03 
-3.690691e+00 8.174222e-03 
-3.435435e+00 7.449628e-03 
-3.180180e+00 6.704584e-03 
-2.924925e+00 5.938512e-03 
-2.669670e+00 5.150819e-03 
-2.414414e+00 4.340895e-03 
-2.159159e+00 3.508111e-03 
-1.903904e+00 2.651824e-03 
-1.648649e+00 1.771369e-03 
-1.393393e+00 8.660641e-04 
-1.138138e+00 -6.479127e-05 
-8.828829e-01 -1.021919e-03 
-6.276276e-01 -2.006059e-03 
-3.723724e-01 -3.017976e-03 
-1.171171e-01 -4.058453e-03 
1.381381e-01 -5.128295e-03 
3.933934e-01 -6.228332e-03 
6.486486e-01 -7.359416e-03 
9.039039e-01 -8.522423e-03 
1.159159e+00 -9.718254e-03 
1.414414e+00 -1.094784e-02 
1.669670e+00 -1.221212e-02 
1.924925e+00 -1.351209e-02 
2.180180e+00 -1.484875e-02 
2.435435e+00 -1.622313e-02 
2.690691e+00 -1.763630e-02 
2.945946e+00 -1.908936e-02 
3.201201e+00 -2.058342e-02 
3.456456e+00 -2.211966e-02 
3.711712e+00 -2.369925e-02 
3.966967e+00 -2.532343e-02 
4.222222e+00 -2.699344e-02 
4.477477e+00 -2.871059e-02 
4.732733e+00 -3.047620e-02 
4.987988e+00 -3.229164e-02 
5.243243e+00 -3.415832e-02 
5.498498e+00 -3.607769e-02 
5.753754e+00 -3.805123e-02 
6.009009e+00 -4.008046e-02 
6.264264e+00 -4.216697e-02 
6.519520e+00 -4.431237e-02 
6.774775e+00 -4.651832e-02 
7.030030e+00 -4.878653e-02 
7.285285e+00 -5.111875e-02 
7.540541e+00 -5.351680e-02 
7.795796e+00 -5.598253e-02 
8.051051e+00 -5.851785e-02 
8.306306e+00 -6.112473e-02 
8.561562e+00 -6.380518e-02 
8.816817e+00 -6.656128e-02 
9.072072e+00 -6.939518e-02 
9.327327e+00 -7.230905e-02 
9.582583e+00 -7.530516e-02 
9.837838e+00 -7.838583e-02 
1.009309e+01 -8.155345e-02 
1.034835e+01 -8.481048e-02 
1.060360e+01 -8.815942e-02 
1.085886e+01 -9.160289e-02 
1.111411e+01 -9.514354e-02 
1.136937e+01 -9.878412e-02 
1.162462e+01 -1.025275e-01 
1.187988e+01 -1.063764e-01 
1.213514e+01 -1.103340e-01 
1.239039e+01 -1.144034e-01 
1.264565e+01 -1.185875e-01 
1.290090e+01 -1.228898e-01 
1.315616e+01 -1.273135e-01 
1.341141e+01 -1.318620e-01 
1.366667e+01 -1.365389e-01 
1.392192e+01 -1.413478e-01 
1.417718e+01 -1.462924e-01 
1.443243e+01 -1.513766e-01 
1.468769e+01 -1.566043e-01 
1.494294e+01 -1.619795e-01 
1.519820e+01 -1.675064e-01 
1.545345e+01 -1.731893e-01 
1.570871e+01 -1.790326e-01 
1.596396e+01 -1.850409e-01 
1.621922e+01 -1.912187e-01 
1.647447e+01 -1.975708e-01 
1.672973e+01 -2.041023e-01 
1.698498e+01 -2.108180e-01 
1.724024e+01 -2.177233e-01 
1.749550e+01 -2.248236e-01 
1.775075e+01 -2.321242e-01 
1.800601e+01 -2.396308e-01 
1.826126e+01 -2.473493e-01 
1.851652e+01 -2.552857e-01 
1.877177e+01 -2.634460e-01 
1.902703e+01 -2.718367e-01 
1.928228e+01 -2.804642e-01 
1.953754e+01 -2.893352e-01 
1.979279e+01 -2.984565e-01 
2.004805e+01 -3.078353e-01 
2.030330e+01 -3.174788e-01 
2.055856e+01 -3.273944e-01 
2.081381e+01 -3.375900e-01 
2.106907e+01 -3.480732e-01 
2.132432e+01 -3.588524e-01 
2.157958e+01 -3.699357e-01 
2.183483e+01 -3.813319e-01 
2.209009e+01 -3.930497e-01 
2.234535e+01 -4.050983e-01 
2.260060e+01 -4.174868e-01 
2.285586e+01 -4.302251e-01 
2.311111e+01 -4.433228e-01 
2.336637e+01 -4.567903e-01 
2.362162e+01 -4.706378e-01 
2.387688e+01 -4.848761e-01 
2.413213e+01 -4.995163e-01 
2.438739e+01 -5.145697e-01 
2.464264e+01 -5.300479e-01 
2.489790e+01 -5.459630e-01 
2.515315e+01 -5.623273e-01 
2.540841e+01 -5.791535e-01 
2.566366e+01 -5.964545e-01 
2.591892e+01 -6.142438e-01 
2.617417e+01 -6.325352e-01 
2.642943e+01 -6.513429e-01 
2.668468e+01 -6.706814e-01 
2.693994e+01 -6.905656e-01 
2.719520e+01 -7.110111e-01 
2.745045e+01 -7.320336e-01 
2.770571e+01 -7.536495e-01 
2.796096e+01 -7.758754e-01 
2.821622e+01 -7.987286e-01 
2.847147e+01 -8.222268e-01 
2.872673e+01 -8.463882e-01 
2.898198e+01 -8.712315e-01 
2.923724e+01 -8.967760e-01 
2.949249e+01 -9.230415e-01 
2.974775e+01 -9.500482e-01 
3.000300e+01 -9.778172e-01 
3.025826e+01 -1.006370e+00 
3.051351e+01 -1.035728e+00 
3.076877e+01 -1.065916e+00 
3.102402e+01 -1.096955e+00 
3.127928e+01 -1.128870e+00 
3.153453e+01 -1.161686e+00 
3.178979e+01 -1.195428e+00 
3.204505e+01 -1.230123e+00 
3.230030e+01 -1.265796e+00 
3.255556e+01 -1.302477e+00 
3.281081e+01 -1.340192e+00 
3.306607e+01 -1.378973e+00 
3.332132e+01 -1.418847e+00 
3.357658e+01 -1.459848e+00 
3.383183e+01 -1.502005e+00 
3.408709e+01 -1.545352e+00 
3.434234e+01 -1.589922e+00 
3.459760e+01 -1.635751e+00 
3.485285e+01 -1.682873e+00 
3.510811e+01 -1.731325e+00 
3.536336e+01 -1.781144e+00 
3.561862e+01 -1.832369e+00 
3.587387e+01 -1.885041e+00 
3.612913e+01 -1.939198e+00 
3.638438e+01 -1.994885e+00 
3.663964e+01 -2.052142e+00 
3.689489e+01 -2.111016e+00 
3.715015e+01 -2.171552e+00 
3.740541e+01 -2.233796e+00 
3.766066e+01 -2.297797e+00 
3.791592e+01 -2.363604e+00 
3.817117e+01 -2.431268e+00 
3.842643e+01 -2.500843e+00 
3.868168e+01 -2.572380e+00 
3.893694e+01 -2.645937e+00 
3.919219e+01 -2.721570e+00 
3.944745e+01 -2.799338e+00 
3.970270e+01 -2.879300e+00 
3.995796e+01 -2.961519e+00 
4.021321e+01 -3.046059e+00 
4.046847e+01 -3.132985e+00 
4.072372e+01 -3.222364e+00 
4.097898e+01 -3.314265e+00 
4.123423e+01 -3.408761e+00 
4.148949e+01 -3.505923e+00 
4.174474e+01 -3.605828e+00 
4.200000e+01 -3.708552e+00 
4.225526e+01 -3.814176e+00 
4.251051e+01 -3.922781e+00 
4.276577e+01 -4.034450e+00 
4.302102e+01 -4.149272e+00 
4.327628e+01 -4.267334e+00 
4.353153e+01 -4.388729e+00 
4.378679e+01 -4.513549e+00 
4.404204e+01 -4.641893e+00 
4.429730e+01 -4.773858e+00 
4.455255e+01 -4.909549e+00 
4.480781e+01 -5.049068e+00 
4.506306e+01 -5.192526e+00 
4.531832e+01 -5.340033e+00 
4.557357e+01 -5.491702e+00 
4.582883e+01 -5.647653e+00 
4.608408e+01 -5.808004e+00 
4.633934e+01 -5.972882e+00 
4.659459e+01 -6.142413e+00 
4.684985e+01 -6.316728e+00 
4.710511e+01 -6.495964e+00 
4.736036e+01 -6.680258e+00 
4.761562e+01 -6.869753e+00 
4.787087e+01 -7.064597e+00 
4.812613e+01 -7.264940e+00 
4.838138e+01 -7.470937e+00 
4.863664e+01 -7.682748e+00 
4.889189e+01 -7.900538e+00 
4.914715e+01 -8.124474e+00 
4.940240e+01 -8.354730e+00 
4.965766e+01 -8.591485e+00 
4.991291e+01 -8.834922e+00 
5.016817e+01 -9.085230e+00 
5.042342e+01 -9.342602e+00 
5.067868e+01 -9.607238e+00 
5.093393e+01 -9.879343e+00 
5.118919e+01 -1.015913e+01 
5.144444e+01 -1.044681e+01 
5.169970e+01 -1.074261e+01 
5.195495e+01 -1.104676e+01 
5.221021e+01 -1.135949e+01 
5.246547e+01 -1.168105e+01 
5.272072e+01 -1.201169e+01 
5.297598e+01 -1.235166e+01 
5.323123e+01 -1.270122e+01 
5.348649e+01 -1.306065e+01 
5.374174e+01 -1.343022e+01 
5.399700e+01 -1.381022e+01 
5.425225e+01 -1.420095e+01 
5.450751e+01 -1.460270e+01 
5.476276e+01 -1.501580e+01 
5.501802e+01 -1.544055e+01 
5.527327e+01 -1.587729e+01 
5.552853e+01 -1.632636e+01 
5.578378e+01 -1.678810e+01 
5.603904e+01 -1.726288e+01 
5.629429e+01 -1.775105e+01 
5.654955e+01 -1.825300e+01 
5.680480e+01 -1.876912e+01 
5.706006e+01 -1.929981e+01 
5.731532e+01 -1.984547e+01 
5.757057e+01 -2.040654e+01 
5.782583e+01 -2.098343e+01 
5.808108e+01 -2.157662e+01 
5.833634e+01 -2.218654e+01 
5.859159e+01 -2.281368e+01 
5.884685e+01 -2.345851e+01 
5.910210e+01 -2.412155e+01 
5.935736e+01 -2.480330e+01 
5.961261e+01 -2.550429e+01 
5.986787e+01 -2.622506e+01 
6.012312e+01 -2.696618e+01 
6.037838e+01 -2.772822e+01 
6.063363e+01 -2.851176e+01 
6.088889e+01 -2.931742e+01 
6.114414e+01 -3.014581e+01 
6.139940e+01 -3.099759e+01 
6.165465e+01 -3.187340e+01 
6.190991e+01 -3.277394e+01 
6.216517e+01 -3.369989e+01 
6.242042e+01 -3.465197e+01 
6.267568e+01 -3.563093e+01 
6.293093e+01 -3.663751e+01 
6.318619e+01 -3.767250e+01 
6.344144e+01 -3.873671e+01 
6.369670e+01 -3.983095e+01 
6.395195e+01 -4.095607e+01 
6.420721e+01 -4.211295e+01 
6.446246e+01 -4.330248e+01 
6.471772e+01 -4.452559e+01 
6.497297e+01 -4.578321e+01 
6.522823e+01 -4.707633e+01 
6.548348e+01 -4.840594e+01 
6.573874e+01 -4.977308e+01 
6.599399e+01 -5.117880e+01 
6.624925e+01 -5.262420e+01 
6.650450e+01 -5.411040e+01 
6.675976e+01 -5.563854e+01 
6.701502e+01 -5.720981e+01 
6.727027e+01 -5.882542e+01 
6.752553e+01 -6.048664e+01 
6.778078e+01 -6.219474e+01 
6.803604e+01 -6.395104e+01 
6.829129e+01 -6.575692e+01 
6.854655e+01 -6.761377e+01 
6.880180e+01 -6.952302e+01 
6.905706e+01 -7.148616e+01 
6.931231e+01 -7.350470e+01 
6.956757e+01 -7.558022e+01 
6.982282e+01 -7.771431e+01 
7.007808e+01 -7.990863e+01 
7.033333e+01 -8.216489e+01 
7.058859e+01 -8.448482e+01 
7.084384e+01 -8.687024e+01 
7.109910e+01 -8.932297e+01 
7.135435e+01 -9.184493e+01 
7.160961e+01 -9.443807e+01 
7.186486e+01 -9.710440e+01 
7.212012e+01 -9.984598e+01 
7.237538e+01 -1.026649e+02 
7.263063e+01 -1.055635e+02 
7.288589e+01 -1.085438e+02 
7.314114e+01 -1.116082e+02 
7.339640e+01 -1.147592e+02 
7.365165e+01 -1.179990e+02 
7.390691e+01 -1.213303e+02 
7.416216e+01 -1.247556e+02 
7.441742e+01 -1.282776e+02 
7.467267e+01 -1.318990e+02 
7.492793e+01 -1.356226e+02 
7.518318e+01 -1.394513e+02 
7.543844e+01 -1.433881e+02 
7.569369e+01 -1.474360e+02 
7.594895e+01 -1.515981e+02 
7.620420e+01 -1.558777e+02 
7.645946e+01 -1.602780e+02 
7.671471e+01 -1.648026e+02 
7.696997e+01 -1.694548e+02 
7.722523e+01 -1.742384e+02 
7.748048e+01 -1.791570e+02 
7.773574e+01 -1.842144e+02 
7.799099e+01 -1.894145e+02 
7.824625e+01 -1.947614e+02 
7.850150e+01 -2.002592e+02 
7.875676e+01 -2.059122e+02 
7.901201e+01 -2.117247e+02 
7.926727e+01 -2.177012e+02 
7.952252e+01 -2.238465e+02 
7.977778e+01 -2.301652e+02 
8.003303e+01 -2.366622e+02 
8.028829e+01 -2.433426e+02 
8.054354e+01 -2.502115e+02 
8.079880e+01 -2.572743e+02 
8.105405e+01 -2.645364e+02 
8.130931e+01 -2.720035e+02 
8.156456e+01 -2.796814e+02 
8.181982e+01 -2.875759e+02 
8.207508e+01 -2.956933e+02 
8.233033e+01 -3.040397e+02 
8.258559e+01 -3.126217e+02 
8.284084e+01 -3.214460e+02 
8.309610e+01 -3.305193e+02 
8.335135e+01 -3.398486e+02 
8.360661e+01 -3.494413e+02 
8.386186e+01 -3.593047e+02 
8.411712e+01 -3.694465e+02 
8.437237e+01 -3.798745e+02 
8.462763e+01 -3.905969e+02 
8.488288e+01 -4.016218e+02 
8.513814e+01 -4.129579e+02 
8.539339e+01 -4.246140e+02 
8.564865e+01 -4.365991e+02 
8.590390e+01 -4.489224e+02 
8.615916e+01 -4.615935e+02 
8.641441e+01 -4.746222e+02 
8.666967e+01 -4.880187e+02 
8.692492e+01 -5.017932e+02 
8.718018e+01 -5.159565e+02 
8.743544e+01 -5.305196e+02 
8.769069e+01 -5.454936e+02 
8.794595e+01 -5.608903e+02 
8.820120e+01 -5.767216e+02 
8.845646e+01 -5.929996e+02 
8.871171e+01 -6.097371e+02 
8.896697e+01 -6.269470e+02 
8.922222e+01 -6.446426e+02 
8.947748e+01 -6.628376e+02 
8.973273e+01 -6.815461e+02 
8.998799e+01 -7.007827e+02 
9.024324e+01 -7.205622e+02 
9.049850e+01 -7.408999e+02 
9.075375e+01 -7.618116e+02 
9.100901e+01 -7.833136e+02 
9.126426e+01 -8.054224e+02 
9.151952e+01 -8.281552e+02 
9.177477e+01 -8.515296e+02 
9.203003e+01 -8.755637e+02 
9.228529e+01 -9.002761e+02 
9.254054e+01 -9.256860e+02 
9.279580e+01 -9.518130e+02 
9.305105e+01 -9.786774e+02 
9.330631e+01 -1.006300e+03 
9.356156e+01 -1.034702e+03 
9.381682e+01 -1.063906e+03 
9.407207e+01 -1.093934e+03 
9.432733e+01 -1.124810e+03 
9.458258e+01 -1.156557e+03 
9.483784e+01 -1.189200e+03 
9.509309e+01 -1.222764e+03 
9.534835e+01 -1.257276e+03 
9.560360e+01 -1.292762e+03 
9.585886e+01 -1.329249e+03 
9.611411e+01 -1.366766e+03 
9.636937e+01 -1.405342e+03 
9.662462e+01 -1.445006e+03 
9.687988e+01 -1.485790e+03 
9.713514e+01 -1.527726e+03 
9.739039e+01 -1.570844e+03 
9.764565e+01 -1.615180e+03 
9.790090e+01 -1.660767e+03 
9.815616e+01 -1.707640e+03 
9.841141e+01 -1.755837e+03 
9.866667e+01 -1.805394e+03 
9.892192e+01 -1.856349e+03 
9.917718e+01 -1.908743e+03 
9.943243e+01 -1.962615e+03 
9.968769e+01 -2.018008e+03 
9.994294e+01 -2.074964e+03 
1.001982e+02 -2.133528e+03 
1.004535e+02 -2.193744e+03 
1.007087e+02 -2.255661e+03 
1.009640e+02 -2.319324e+03 
1.012192e+02 -2.384785e+03 
1.014745e+02 -2.452092e+03 
1.017297e+02 -2.521300e+03 
1.019850e+02 -2.592461e+03 
1.022402e+02 -2.665630e+03 
1.024955e+02 -2.740864e+03 
1.027508e+02 -2.818222e+03 
1.030060e+02 -2.897763e+03 
1.032613e+02 -2.979549e+03 
1.035165e+02 -3.063643e+03 
1.037718e+02 -3.150111e+03 
1.040270e+02 -3.239019e+03 
1.042823e+02 -3.330436e+03 
1.045375e+02 -3.424434e+03 
1.047928e+02 -3.521084e+03 
1.050480e+02 -3.620463e+03 
1.053033e+02 -3.722646e+03 
1.055586e+02 -3.827713e+03 
1.058138e+02 -3.935745e+03 
1.060691e+02 -4.046827e+03 
1.063243e+02 -4.161043e+03 
1.065796e+02 -4.278483e+03 
1.068348e+02 -4.399238e+03 
1.070901e+02 -4.523401e+03 
1.073453e+02 -4.651068e+03 
1.076006e+02 -4.782338e+03 
1.078559e+02 -4.917313e+03 
1.081111e+02 -5.056098e+03 
1.083664e+02 -5.198800e+03 
1.086216e+02 -5.345529e+03 
1.088769e+02 -5.496400e+03 
1.091321e+02 -5.651528e+03 
1.093874e+02 -5.811035e+03 
1.096426e+02 -5.975044e+03 
1.098979e+02 -6.143681e+03 
1.101532e+02 -6.317078e+03 
1.104084e+02 -6.495369e+03 
1.106637e+02 -6.678692e+03 
1.109189e+02 -6.867189e+03 
1.111742e+02 -7.061006e+03 
1.114294e+02 -7.260293e+03 
1.116847e+02 -7.465205e+03 
1.119399e+02 -7.675900e+03 
1.121952e+02 -7.892542e+03 
1.124505e+02 -8.115298e+03 
1.127057e+02 -8.344341e+03 
1.129610e+02 -8.579848e+03 
1.132162e+02 -8.822002e+03 
1.134715e+02 -9.070991e+03 
1.137267e+02 -9.327007e+03 
1.139820e+02 -9.590249e+03 
1.142372e+02 -9.860920e+03 
1.144925e+02 -1.013923e+04 
1.147477e+02 -1.042540e+04 
1.150030e+02 -1.071964e+04 
1.152583e+02 -1.102218e+04 
1.155135e+02 -1.133327e+04 
1.157688e+02 -1.165314e+04 
1.160240e+02 -1.198203e+04 
1.162793e+02 -1.232020e+04 
1.165345e+02 -1.266792e+04 
1.167898e+02 -1.302546e+04 
1.170450e+02 -1.339308e+04 
1.173003e+02 -1.377108e+04 
1.175556e+02 -1.415975e+04 
1.178108e+02 -1.455939e+04 
1.180661e+02 -1.497031e+04 
1.183213e+02 -1.539282e+04 
1.185766e+02 -1.582727e+04 
1.188318e+02 -1.627397e+04 
1.190871e+02 -1.673328e+04 
1.193423e+02 -1.720555e+04 
1.195976e+02 -1.769115e+04 
1.198529e+02 -1.819046e+04 
1.201081e+02 -1.870386e+04 
1.203634e+02 -1.923174e+04 
1.206186e+02 -1.977453e+04 
1.208739e+02 -2.033264e+04 
1.211291e+02 -2.090650e+04 
1.213844e+02 -2.149655e+04 
1.216396e+02 -2.210326e+04 
1.218949e+02 -2.272710e+04 
1.221502e+02 -2.336853e+04 
1.224054e+02 -2.402808e+04 
1.226607e+02 -2.470623e+04 
1.229159e+02 -2.540353e+04 
1.231712e+02 -2.612051e+04 
1.234264e+02 -2.685772e+04 
1.236817e+02 -2.761574e+04 
1.239369e+02 -2.839516e+04 
1.241922e+02 -2.919657e+04 
1.244474e+02 -3.002060e+04 
1.247027e+02 -3.086788e+04 
1.249580e+02 -3.173908e+04 
1.252132e+02 -3.263487e+04 
1.254685e+02 -3.355594e+04 
1.257237e+02 -3.450301e+04 
1.259790e+02 -3.547681e+04 
1.262342e+02 -3.647809e+04 
1.264895e+02 -3.750763e+04 
1.267447e+02 -3.856622e+04 
1.270000e+02 -3.965470e+04 
1.270000e+02 -3.965469e+04 
1.267447e+02 -3.856621e+04 
1.264895e+02 -3.750762e+04 
1.262342e+02 -3.647808e+04 
1.259790e+02 -3.547680e+04 
1.257237e+02 -3.450300e+04 
1.254685e+02 -3.355593e+04 
1.252132e+02 -3.263486e+04 
1.249580e+02 -3.173907e+04 
1.247027e+02 -3.086787e+04 
1.244474e+02 -3.002059e+04 
1.241922e+02 -2.919656e+04 
1.239369e+02 -2.839514e+04 
1.236817e+02 -2.761573e+04 
1.234264e+02 -2.685771e+04 
1.231712e+02 -2.612050e+04 
1.229159e+02 -2.540352e+04 
1.226607e+02 -2.470622e+04 
1.224054e+02 -2.402807e+04 
1.221502e+02 -2.336852e+04 
1.218949e+02 -2.272709e+04 
1.216396e+02 -2.210325e+04 
1.213844e+02 -2.149654e+04 
1.211291e+02 -2.090649e+04 
1.208739e+02 -2.033263e+04 
1.206186e+02 -1.977452e+04 
1.203634e+02 -1.923173e+04 
1.201081e+02 -1.870385e+04 
1.198529e+02 -1.819045e+04 
1.195976e+02 -1.769114e+04 
1.193423e+02 -1.720554e+04 
1.190871e+02 -1.673327e+04 
1.188318e+02 -1.627396e+04 
1.185766e+02 -1.582725e+04 
1.183213e+02 -1.539281e+04 
1.180661e+02 -1.497030e+04 
1.178108e+02 -1.455938e+04 
1.175556e+02 -1.415974e+04 
1.173003e+02 -1.377107e+04 
1.170450e+02 -1.339307e+04 
1.167898e+02 -1.302545e+04 
1.165345e+02 -1.266791e+04 
1.162793e+02 -1.232019e+04 
1.160240e+02 -1.198202e+04 
1.157688e+02 -1.165312e+04 
1.155135e+02 -1.133326e+04 
1.152583e+02 -1.102217e+04 
1.150030e+02 -1.071963e+04 
1.147477e+02 -1.042539e+04 
1.144925e+02 -1.013922e+04 
1.142372e+02 -9.860909e+03 
1.139820e+02 -9.590238e+03 
1.137267e+02 -9.326996e+03 
1.134715e+02 -9.070980e+03 
1.132162e+02 -8.821992e+03 
1.129610e+02 -8.579838e+03 
1.127057e+02 -8.344330e+03 
1.124505e+02 -8.115287e+03 
1.121952e+02 -7.892531e+03 
1.119399e+02 -7.675889e+03 
1.116847e+02 -7.465194e+03 
1.114294e+02 -7.260283e+03 
1.111742e+02 -7.060995e+03 
1.109189e+02 -6.867178e+03 
1.106637e+02 -6.678681e+03 
1.104084e+02 -6.495358e+03 
1.101532e+02 -6.317067e+03 
1.098979e+02 -6.143670e+03 
1.096426e+02 -5.975033e+03 
1.093874e+02 -5.811024e+03 
1.091321e+02 -5.651517e+03 
1.088769e+02 -5.496389e+03 
1.086216e+02 -5.345518e+03 
1.083664e+02 -5.198789e+03 
1.081111e+02 -5.056087e+03 
1.078559e+02 -4.917303e+03 
1.076006e+02 -4.782327e+03 
1.073453e+02 -4.651057e+03 
1.070901e+02 -4.523390e+03 
1.068348e+02 -4.399227e+03 
1.065796e+02 -4.278472e+03 
1.063243e+02 -4.161032e+03 
1.060691e+02 -4.046816e+03 
1.058138e+02 -3.935734e+03 
1.055586e+02 -3.827702e+03 
1.053033e+02 -3.722635e+03 
1.050480e+02 -3.620452e+03 
1.047928e+02 -3.521074e+03 
1.045375e+02 -3.424423e+03 
1.042823e+02 -3.330426e+03 
1.040270e+02 -3.239008e+03 
1.037718e+02 -3.150100e+03 
1.035165e+02 -3.063633e+03 
1.032613e+02 -2.979538e+03 
1.030060e+02 -2.897752e+03 
1.027508e+02 -2.818211e+03 
1.024955e+02 -2.740854e+03 
1.022402e+02 -2.665619e+03 
1.019850e+02 -2.592450e+03 
1.017297e+02 -2.521289e+03 
1.014745e+02 -2.452082e+03 
1.012192e+02 -2.384774e+03 
1.009640e+02 -2.319313e+03 
1.007087e+02 -2.255650e+03 
1.004535e+02 -2.193734e+03 
1.001982e+02 -2.133517e+03 
9.994294e+01 -2.074953e+03 
9.968769e+01 -2.017997e+03 
9.943243e+01 -1.962604e+03 
9.917718e+01 -1.908732e+03 
9.892192e+01 -1.856339e+03 
9.866667e+01 -1.805383e+03 
9.841141e+01 -1.755826e+03 
9.815616e+01 -1.707630e+03 
9.790090e+01 -1.660756e+03 
9.764565e+01 -1.615169e+03 
9.739039e+01 -1.570833e+03 
9.713514e+01 -1.527715e+03 
9.687988e+01 -1.485780e+03 
9.662462e+01 -1.444996e+03 
9.636937e+01 -1.405331e+03 
9.611411e+01 -1.366755e+03 
9.585886e+01 -1.329238e+03 
9.560360e+01 -1.292751e+03 
9.534835e+01 -1.257265e+03 
9.509309e+01 -1.222754e+03 
9.483784e+01 -1.189189e+03 
9.458258e+01 -1.156546e+03 
9.432733e+01 -1.124799e+03 
9.407207e+01 -1.093924e+03 
9.381682e+01 -1.063895e+03 
9.356156e+01 -1.034692e+03 
9.330631e+01 -1.006289e+03 
9.305105e+01 -9.786667e+02 
9.279580e+01 -9.518023e+02 
9.254054e+01 -9.256752e+02 
9.228529e+01 -9.002653e+02 
9.203003e+01 -8.755529e+02 
9.177477e+01 -8.515188e+02 
9.151952e+01 -8.281444e+02 
9.126426e+01 -8.054117e+02 
9.100901e+01 -7.833029e+02 
9.075375e+01 -7.618009e+02 
9.049850e+01 -7.408892e+02 
9.024324e+01 -7.205514e+02 
8.998799e+01 -7.007720e+02 
8.973273e+01 -6.815354e+02 
8.947748e+01 -6.628268e+02 
8.922222e+01 -6.446318e+02 
8.896697e+01 -6.269362e+02 
8.871171e+01 -6.097264e+02 
8.845646e+01 -5.929889e+02 
8.820120e+01 -5.767108e+02 
8.794595e+01 -5.608796e+02 
8.769069e+01 -5.454829e+02 
8.743544e+01 -5.305088e+02 
8.718018e+01 -5.159458e+02 
8.692492e+01 -5.017825e+02 
8.666967e+01 -4.880079e+02 
8.641441e+01 -4.746115e+02 
8.615916e+01 -4.615827e+02 
8.590390e+01 -4.489116e+02 
8.564865e+01 -4.365883e+02 
8.539339e+01 -4.246033e+02 
8.513814e+01 -4.129472e+02 
8.488288e+01 -4.016111e+02 
8.462763e+01 -3.905861e+02 
8.437237e+01 -3.798638e+02 
8.411712e+01 -3.694358e+02 
8.386186e+01 -3.592940e+02 
8.360661e+01 -3.494306e+02 
8.335135e+01 -3.398379e+02 
8.309610e+01 -3.305085e+02 
8.284084e+01 -3.214352e+02 
8.258559e+01 -3.126110e+02 
8.233033e+01 -3.040290e+02 
8.207508e+01 -2.956825e+02 
8.181982e+01 -2.875652e+02 
8.156456e+01 -2.796707e+02 
8.130931e+01 -2.719928e+02 
8.105405e+01 -2.645257e+02 
8.079880e+01 -2.572636e+02 
8.054354e+01 -2.502008e+02 
8.028829e+01 -2.433318e+02 
8.003303e+01 -2.366515e+02 
7.977778e+01 -2.301544e+02 
7.952252e+01 -2.238358e+02 
7.926727e+01 -2.176905e+02 
7.901201e+01 -2.117139e+02 
7.875676e+01 -2.059014e+02 
7.850150e+01 -2.002485e+02 
7.824625e+01 -1.947507e+02 
7.799099e+01 -1.894038e+02 
7.773574e+01 -1.842036e+02 
7.748048e+01 -1.791462e+02 
7.722523e+01 -1.742277e+02 
7.696997e+01 -1.694441e+02 
7.671471e+01 -1.647919e+02 
7.645946e+01 -1.602673e+02 
7.620420e+01 -1.558669e+02 
7.594895e+01 -1.515873e+02 
7.569369e+01 -1.474252e+02 
7.543844e+01 -1.433774e+02 
7.518318e+01 -1.394406e+02 
7.492793e+01 -1.356119e+02 
7.467267e+01 -1.318883e+02 
7.441742e+01 -1.282669e+02 
7.416216e+01 -1.247449e+02 
7.390691e+01 -1.213196e+02 
7.365165e+01 -1.179883e+02 
7.339640e+01 -1.147484e+02 
7.314114e+01 -1.115975e+02 
7.288589e+01 -1.085331e+02 
7.263063e+01 -1.055527e+02 
7.237538e+01 -1.026542e+02 
7.212012e+01 -9.983526e+01 
7.186486e+01 -9.709367e+01 
7.160961e+01 -9.442735e+01 
7.135435e+01 -9.183421e+01 
7.109910e+01 -8.931225e+01 
7.084384e+01 -8.685951e+01 
7.058859e+01 -8.447410e+01 
7.033333e+01 -8.215416e+01 
7.007808e+01 -7.989791e+01 
6.982282e+01 -7.770358e+01 
6.956757e+01 -7.556949e+01 
6.931231e+01 -7.349397e+01 
6.905706e+01 -7.147543e+01 
6.880180e+01 -6.951229e+01 
6.854655e+01 -6.760304e+01 
6.829129e+01 -6.574619e+01 
6.803604e+01 -6.394032e+01 
6.778078e+01 -6.218401e+01 
6.752553e+01 -6.047591e+01 
6.727027e+01 -5.881470e+01 
6.701502e+01 -5.719908e+01 
6.675976e+01 -5.562781e+01 
6.650450e+01 -5.409967e+01 
6.624925e+01 -5.261348e+01 
6.599399e+01 -5.116808e+01 
6.573874e+01 -4.976235e+01 
6.548348e+01 -4.839521e+01 
6.522823e+01 -4.706560e+01 
6.497297e+01 -4.577248e+01 
6.471772e+01 -4.451486e+01 
6.446246e+01 -4.329176e+01 
6.420721e+01 -4.210223e+01 
6.395195e+01 -4.094535e+01 
6.369670e+01 -3.982022e+01 
6.344144e+01 -3.872598e+01 
6.318619e+01 -3.766178e+01 
6.293093e+01 -3.662678e+01 
6.267568e+01 -3.562020e+01 
6.242042e+01 -3.464124e+01 
6.216517e+01 -3.368916e+01 
6.190991e+01 -3.276321e+01 
6.165465e+01 -3.186268e+01 
6.139940e+01 -3.098686e+01 
6.114414e+01 -3.013509e+01 
6.088889e+01 -2.930669e+01 
6.063363e+01 -2.850103e+01 
6.037838e+01 -2.771749e+01 
6.012312e+01 -2.695546e+01 
5.986787e+01 -2.621434e+01 
5.961261e+01 -2.549356e+01 
5.935736e+01 -2.479257e+01 
5.910210e+01 -2.411082e+01 
5.884685e+01 -2.344779e+01 
5.859159e+01 -2.280295e+01 
5.833634e+01 -2.217581e+01 
5.808108e+01 -2.156589e+01 
5.782583e+01 -2.097271e+01 
5.757057e+01 -2.039581e+01 
5.731532e+01 -1.983474e+01 
5.706006e+01 -1.928908e+01 
5.680480e+01 -1.875840e+01 
5.654955e+01 -1.824228e+01 
5.629429e+01 -1.774033e+01 
5.603904e+01 -1.725215e+01 
5.578378e+01 -1.677738e+01 
5.552853e+01 -1.631563e+01 
5.527327e+01 -1.586657e+01 
5.501802e+01 -1.542983e+01 
5.476276e+01 -1.500507e+01 
5.450751e+01 -1.459198e+01 
5.425225e+01 -1.419022e+01 
5.399700e+01 -1.379949e+01 
5.374174e+01 -1.341949e+01 
5.348649e+01 -1.304992e+01 
5.323123e+01 -1.269049e+01 
5.297598e+01 -1.234093e+01 
5.272072e+01 -1.200096e+01 
5.246547e+01 -1.167033e+01 
5.221021e+01 -1.134877e+01 
5.195495e+01 -1.103603e+01 
5.169970e+01 -1.073188e+01 
5.144444e+01 -1.043608e+01 
5.118919e+01 -1.014840e+01 
5.093393e+01 -9.868616e+00 
5.067868e+01 -9.596511e+00 
5.042342e+01 -9.331875e+00 
5.016817e+01 -9.074502e+00 
4.991291e+01 -8.824195e+00 
4.965766e+01 -8.580758e+00 
4.940240e+01 -8.344003e+00 
4.914715e+01 -8.113747e+00 
4.889189e+01 -7.889810e+00 
4.863664e+01 -7.672021e+00 
4.838138e+01 -7.460210e+00 
4.812613e+01 -7.254213e+00 
4.787087e+01 -7.053870e+00 
4.761562e+01 -6.859026e+00 
4.736036e+01 -6.669531e+00 
4.710511e+01 -6.485236e+00 
4.684985e+01 -6.306001e+00 
4.659459e+01 -6.131685e+00 
4.633934e+01 -5.962155e+00 
4.608408e+01 -5.797277e+00 
4.582883e+01 -5.636925e+00 
4.557357e+01 -5.480975e+00 
4.531832e+01 -5.329305e+00 
4.506306e+01 -5.181799e+00 
4.480781e+01 -5.038341e+00 
4.455255e+01 -4.898821e+00 
4.429730e+01 -4.763131e+00 
4.404204e+01 -4.631165e+00 
4.378679e+01 -4.502822e+00 
4.353153e+01 -4.378001e+00 
4.327628e+01 -4.256607e+00 
4.302102e+01 -4.138545e+00 
4.276577e+01 -4.023723e+00 
4.251051e+01 -3.912053e+00 
4.225526e+01 -3.803449e+00 
4.200000e+01 -3.697825e+00 
4.174474e+01 -3.595101e+00 
4.148949e+01 -3.495196e+00 
4.123423e+01 -3.398034e+00 
4.097898e+01 -3.303538e+00 
4.072372e+01 -3.211636e+00 
4.046847e+01 -3.122257e+00 
4.021321e+01 -3.035332e+00 
3.995796e+01 -2.950792e+00 
3.970270e+01 -2.868573e+00 
3.944745e+01 -2.788610e+00 
3.919219e+01 -2.710843e+00 
3.893694e+01 -2.635210e+00 
3.868168e+01 -2.561653e+00 
3.842643e+01 -2.490115e+00 
3.817117e+01 -2.420541e+00 
3.791592e+01 -2.352877e+00 
3.766066e+01 -2.287069e+00 
3.740541e+01 -2.223069e+00 
3.715015e+01 -2.160825e+00 
3.689489e+01 -2.100289e+00 
3.663964e+01 -2.041415e+00 
3.638438e+01 -1.984157e+00 
3.612913e+01 -1.928471e+00 
3.587387e+01 -1.874313e+00 
3.561862e+01 -1.821642e+00 
3.536336e+01 -1.770417e+00 
3.510811e+01 -1.720597e+00 
3.485285e+01 -1.672146e+00 
3.459760e+01 -1.625024e+00 
3.434234e+01 -1.579195e+00 
3.408709e+01 -1.534625e+00 
3.383183e+01 -1.491278e+00 
3.357658e+01 -1.449120e+00 
3.332132e+01 -1.408120e+00 
3.306607e+01 -1.368245e+00 
3.281081e+01 -1.329465e+00 
3.255556e+01 -1.291749e+00 
3.230030e+01 -1.255069e+00 
3.204505e+01 -1.219395e+00 
3.178979e+01 -1.184701e+00 
3.153453e+01 -1.150959e+00 
3.127928e+01 -1.118143e+00 
3.102402e+01 -1.086228e+00 
3.076877e+01 -1.055188e+00 
3.051351e+01 -1.025001e+00 
3.025826e+01 -9.956426e-01 
3.000300e+01 -9.670899e-01 
2.974775e+01 -9.393209e-01 
2.949249e+01 -9.123142e-01 
2.923724e+01 -8.860487e-01 
2.898198e+01 -8.605042e-01 
2.872673e+01 -8.356609e-01 
2.847147e+01 -8.114995e-01 
2.821622e+01 -7.880013e-01 
2.796096e+01 -7.651481e-01 
2.770571e+01 -7.429222e-01 
2.745045e+01 -7.213063e-01 
2.719520e+01 -7.002838e-01 
2.693994e+01 -6.798383e-01 
2.668468e+01 -6.599541e-01 
2.642943e+01 -6.406156e-01 
2.617417e+01 -6.218079e-01 
2.591892e+01 -6.035165e-01 
2.566366e+01 -5.857272e-01 
2.540841e+01 -5.684262e-01 
2.515315e+01 -5.516000e-01 
2.489790e+01 -5.352358e-01 
2.464264e+01 -5.193207e-01 
2.438739e+01 -5.038424e-01 
2.413213e+01 -4.887890e-01 
2.387688e+01 -4.741488e-01 
2.362162e+01 -4.599105e-01 
2.336637e+01 -4.460630e-01 
2.311111e+01 -4.325955e-01 
2.285586e+01 -4.194978e-01 
2.260060e+01 -4.067596e-01 
2.234535e+01 -3.943710e-01 
2.209009e+01 -3.823224e-01 
2.183483e+01 -3.706046e-01 
2.157958e+01 -3.592084e-01 
2.132432e+01 -3.481251e-01 
2.106907e+01 -3.373459e-01 
2.081381e+01 -3.268627e-01 
2.055856e+01 -3.166672e-01 
2.030330e+01 -3.067515e-01 
2.004805e+01 -2.971080e-01 
1.979279e+01 -2.877292e-01 
1.953754e+01 -2.786079e-01 
1.928228e+01 -2.697369e-01 
1.902703e+01 -2.611094e-01 
1.877177e+01 -2.527188e-01 
1.851652e+01 -2.445584e-01 
1.826126e+01 -2.366220e-01 
1.800601e+01 -2.289035e-01 
1.775075e+01 -2.213969e-01 
1.749550e+01 -2.140963e-01 
1.724024e+01 -2.069961e-01 
1.698498e+01 -2.000907e-01 
1.672973e+01 -1.933750e-01 
1.647447e+01 -1.868435e-01 
1.621922e+01 -1.804914e-01 
1.596396e+01 -1.743136e-01 
1.570871e+01 -1.683053e-01 
1.545345e+01 -1.624620e-01 
1.519820e+01 -1.567791e-01 
1.494294e+01 -1.512522e-01 
1.468769e+01 -1.458770e-01 
1.443243e+01 -1.406493e-01 
1.417718e+01 -1.355651e-01 
1.392192e+01 -1.306205e-01 
1.366667e+01 -1.258116e-01 
1.341141e+01 -1.211347e-01 
1.315616e+01 -1.165862e-01 
1.290090e+01 -1.121625e-01 
1.264565e+01 -1.078602e-01 
1.239039e+01 -1.036761e-01 
1.213514e+01 -9.960676e-02 
1.187988e+01 -9.564915e-02 
1.162462e+01 -9.180017e-02 
1.136937e+01 -8.805684e-02 
1.111411e+01 -8.441626e-02 
1.085886e+01 -8.087560e-02 
1.060360e+01 -7.743214e-02 
1.034835e+01 -7.408319e-02 
1.009309e+01 -7.082617e-02 
9.837838e+00 -6.765855e-02 
9.582583e+00 -6.457788e-02 
9.327327e+00 -6.158176e-02 
9.072072e+00 -5.866789e-02 
8.816817e+00 -5.583400e-02 
8.561562e+00 -5.307790e-02 
8.306306e+00 -5.039744e-02 
8.051051e+00 -4.779057e-02 
7.795796e+00 -4.525525e-02 
7.540541e+00 -4.278952e-02 
7.285285e+00 -4.039147e-02 
7.030030e+00 -3.805924e-02 
6.774775e+00 -3.579103e-02 
6.519520e+00 -3.358509e-02 
6.264264e+00 -3.143969e-02 
6.009009e+00 -2.935318e-02 
5.753754e+00 -2.732394e-02 
5.498498e+00 -2.535040e-02 
5.243243e+00 -2.343104e-02 
4.987988e+00 -2.156436e-02 
4.732733e+00 -1.974891e-02 
4.477477e+00 -1.798330e-02 
4.222222e+00 -1.626615e-02 
3.966967e+00 -1.459614e-02 
3.711712e+00 -1.297197e-02 
3.456456e+00 -1.139237e-02 
3.201201e+00 -9.856138e-03 
2.945946e+00 -8.362071e-03 
2.690691e+00 -6.909014e-03 
2.435435e+00 -5.495842e-03 
2.180180e+00 -4.121460e-03 
1.924925e+00 -2.784803e-03 
1.669670e+00 -1.484835e-03 
1.414414e+00 -2.205504e-04 
1.159159e+00 1.009031e-03 
9.039039e-01 2.204863e-03 
6.486486e-01 3.367870e-03 
3.933934e-01 4.498954e-03 
1.381381e-01 5.598991e-03 
-1.171171e-01 6.668833e-03 
-3.723724e-01 7.709310e-03 
-6.276276e-01 8.721226e-03 
-8.828829e-01 9.705367e-03 
-1.138138e+00 1.066249e-02 
-1.393393e+00 1.159335e-02 
-1.648649e+00 1.249865e-02 
-1.903904e+00 1.337911e-02 
-2.159159e+00 1.423540e-02 
-2.414414e+00 1.506818e-02 
-2.669670e+00 1.587811e-02 
-2.924925e+00 1.666580e-02 
-3.180180e+00 1.743187e-02 
-3.435435e+00 1.817691e-02 
-3.690691e+00 1.890151e-02 
-3.945946e+00 1.960621e-02 
-4.201201e+00 2.029157e-02 
-4.456456e+00 2.095812e-02 
-4.711712e+00 2.160637e-02 
-4.966967e+00 2.223683e-02 
-5.222222e+00 2.284999e-02 
-5.477477e+00 2.344631e-02 
-5.732733e+00 2.402627e-02 
-5.987988e+00 2.459030e-02 
-6.243243e+00 2.513886e-02 
-6.498498e+00 2.567235e-02 
-6.753754e+00 2.619121e-02 
-7.009009e+00 2.669582e-02 
-7.264264e+00 2.718658e-02 
-7.519520e+00 2.766387e-02 
-7.774775e+00 2.812805e-02 
-8.030030e+00 2.857950e-02 
-8.285285e+00 2.901856e-02 
-8.540541e+00 2.944556e-02 
-8.795796e+00 2.986084e-02 
-9.051051e+00 3.026473e-02 
-9.306306e+00 3.065752e-02 
-9.561562e+00 3.103954e-02 
-9.816817e+00 3.141107e-02 
-1.007207e+01 3.177240e-02 
-1.032733e+01 3.212382e-02 
-1.058258e+01 3.246558e-02 
-1.083784e+01 3.279797e-02 
-1.109309e+01 3.312123e-02 
-1.134835e+01 3.343562e-02 
-1.160360e+01 3.374139e-02 
-1.185886e+01 3.403875e-02 
-1.211411e+01 3.432796e-02 
-1.236937e+01 3.460923e-02 
-1.262462e+01 3.488277e-02 
-1.287988e+01 3.514881e-02 
-1.313514e+01 3.540755e-02 
-1.339039e+01 3.565918e-02 
-1.364565e+01 3.590391e-02 
-1.390090e+01 3.614191e-02 
-1.415616e+01 3.637339e-02 
-1.441141e+01 3.659851e-02 
-1.466667e+01 3.681746e-02 
-1.492192e+01 3.703039e-02 
-1.517718e+01 3.723748e-02 
-1.543243e+01 3.743888e-02 
-1.568769e+01 3.763476e-02 
-1.594294e+01 3.782526e-02 
-1.619820e+01 3.801053e-02 
-1.645345e+01 3.819071e-02 
-1.670871e+01 3.836595e-02 
-1.696396e+01 3.853638e-02 
-1.721922e+01 3.870213e-02 
-1.747447e+01 3.886333e-02 
-1.772973e+01 3.902011e-02 
-1.798498e+01 3.917258e-02 
-1.824024e+01 3.932087e-02 
-1.849550e+01 3.946509e-02 
-1.875075e+01 3.960535e-02 
-1.900601e+01 3.974176e-02 
-1.926126e+01 3.987442e-02 
-1.951652e+01 4.000344e-02 
-1.977177e+01 4.012893e-02 
-2.002703e+01 4.025096e-02 
-2.028228e+01 4.036965e-02 
-2.053754e+01 4.048508e-02 
-2.079279e+01 4.059734e-02 
-2.104805e+01 4.070652e-02 
-2.130330e+01 4.081270e-02 
-2.155856e+01 4.091597e-02 
-2.181381e+01 4.101641e-02 
-2.206907e+01 4.111408e-02 
-2.232432e+01 4.120908e-02 
-2.257958e+01 4.130147e-02 
-2.283483e+01 4.139132e-02 
-2.309009e+01 4.147871e-02 
-2.334535e+01 4.156370e-02 
-2.360060e+01 4.164635e-02 
-2.385586e+01 4.172674e-02 
-2.411111e+01 4.180492e-02 
-2.436637e+01 4.188095e-02 
-2.462162e+01 4.195490e-02 
-2.487688e+01 4.202681e-02 
-2.513213e+01 4.209675e-02 
-2.538739e+01 4.216478e-02 
-2.564264e+01 4.223093e-02 
-2.589790e+01 4.229527e-02 
-2.615315e+01 4.235785e-02 
-2.640841e+01 4.241870e-02 
-2.666366e+01 4.247789e-02 
-2.691892e+01 4.253545e-02 
-2.717417e+01 4.259143e-02 
-2.742943e+01 4.264588e-02 
-2.768468e+01 4.269883e-02 
-2.793994e+01 4.275032e-02 
-2.819520e+01 4.280041e-02 
-2.845045e+01 4.284912e-02 
-2.870571e+01 4.289649e-02 
-2.896096e+01 4.294256e-02 
-2.921622e+01 4.298736e-02 
-2.947147e+01 4.303094e-02 
-2.972673e+01 4.307332e-02 
-2.998198e+01 4.311454e-02 
-3.023724e+01 4.315463e-02 
-3.049249e+01 4.319361e-02 
-3.074775e+01 4.323153e-02 
-3.100300e+01 4.326840e-02 
-3.125826e+01 4.330426e-02 
-3.151351e+01 4.333914e-02 
-3.176877e+01 4.337306e-02 
-3.202402e+01 4.340605e-02 
-3.227928e+01 4.343814e-02 
-3.253453e+01 4.346934e-02 
-3.278979e+01 4.349969e-02 
-3.304505e+01 4.352920e-02 
-3.330030e+01 4.355791e-02 
-3.355556e+01 4.358582e-02 
-3.381081e+01 4.361297e-02 
-3.406607e+01 4.363938e-02 
-3.432132e+01 4.366506e-02 
-3.457658e+01 4.369003e-02 
-3.483183e+01 4.371432e-02 
-3.508709e+01 4.373794e-02 
-3.534234e+01 4.376092e-02 
-3.559760e+01 4.378326e-02 
-3.585285e+01 4.380499e-02 
-3.610811e+01 4.382613e-02 
-3.636336e+01 4.384668e-02 
-3.661862e+01 4.386667e-02 
-3.687387e+01 4.388611e-02 
-3.712913e+01 4.390502e-02 
-3.738438e+01 4.392340e-02 
-3.763964e+01 4.394129e-02 
-3.789489e+01 4.395868e-02 
-3.815015e+01 4.397560e-02 
-3.840541e+01 4.399205e-02 
-3.866066e+01 4.400805e-02 
-3.891592e+01 4.402361e-02 
-3.917117e+01 4.403874e-02 
-3.942643e+01 4.405346e-02 
-3.968168e+01 4.406777e-02 
-3.993694e+01 4.408169e-02 
-4.019219e+01 4.409523e-02 
-4.044745e+01 4.410840e-02 
-4.070270e+01 4.412120e-02 
-4.095796e+01 4.413366e-02 
-4.121321e+01 4.414577e-02 
-4.146847e+01 4.415755e-02 
-4.172372e+01 4.416901e-02 
-4.197898e+01 4.418015e-02 
-4.223423e+01 4.419099e-02 
-4.248949e+01 4.420152e-02 
-4.274474e+01 4.421177e-02 
-4.300000e+01 4.422174e-02 
-4.325526e+01 4.423144e-02 
-4.351051e+01 4.424087e-02 
-4.376577e+01 4.425003e-02 
-4.402102e+01 4.425895e-02 
-4.427628e+01 4.426763e-02 
-4.453153e+01 4.427606e-02 
-4.478679e+01 4.428426e-02 
-4.504204e+01 4.429224e-02 
-4.529730e+01 4.430000e-02 
-4.555255e+01 4.430755e-02 
-4.580781e+01 4.431489e-02 
-4.606306e+01 4.432203e-02 
-4.631832e+01 4.432897e-02 
-4.657357e+01 4.433572e-02 
-4.682883e+01 4.434229e-02 
-4.708408e+01 4.434867e-02 
-4.733934e+01 4.435488e-02 
-4.759459e+01 4.436092e-02 
-4.784985e+01 4.436680e-02 
-4.810511e+01 4.437251e-02 
-4.836036e+01 4.437807e-02 
-4.861562e+01 4.438347e-02 
-4.887087e+01 4.438872e-02 
-4.912613e+01 4.439384e-02 
-4.938138e+01 4.439881e-02 
-4.963664e+01 4.440364e-02 
-4.989189e+01 4.440834e-02 
-5.014715e+01 4.441291e-02 
-5.040240e+01 4.441736e-02 
-5.065766e+01 4.442169e-02 
-5.091291e+01 4.442589e-02 
-5.116817e+01 4.442998e-02 
-5.142342e+01 4.443396e-02 
-5.167868e+01 4.443783e-02 
-5.193393e+01 4.444160e-02 
-5.218919e+01 4.444526e-02 
-5.244444e+01 4.444881e-02 
-5.269970e+01 4.445228e-02 
-5.295495e+01 4.445564e-02 
-5.321021e+01 4.445892e-02 
-5.346547e+01 4.446210e-02 
-5.372072e+01 4.446520e-02 
-5.397598e+01 4.446821e-02 
-5.423123e+01 4.447114e-02 
-5.448649e+01 4.447399e-02 
-5.474174e+01 4.447676e-02 
-5.499700e+01 4.447945e-02 
-5.525225e+01 4.448207e-02 
-5.550751e+01 4.448462e-02 
-5.576276e+01 4.448710e-02 
-5.601802e+01 4.448951e-02 
-5.627327e+01 4.449186e-02 
-5.652853e+01 4.449414e-02 
-5.678378e+01 4.449636e-02 
-5.703904e+01 4.449851e-02 
-5.729429e+01 4.450061e-02 
-5.754955e+01 4.450265e-02 
-5.780480e+01 4.450463e-02 
-5.806006e+01 4.450656e-02 
-5.831532e+01 4.450844e-02 
-5.857057e+01 4.451026e-02 
-5.882583e+01 4.451204e-02 
-5.908108e+01 4.451377e-02 
-5.933634e+01 4.451545e-02 
-5.959159e+01 4.451708e-02 
-5.984685e+01 4.451867e-02 
-6.010210e+01 4.452021e-02 
-6.035736e+01 4.452171e-02 
-6.061261e+01 4.452317e-02 
-6.086787e+01 4.452459e-02 
-6.112312e+01 4.452598e-02 
-6.137838e+01 4.452732e-02 
-6.163363e+01 4.452863e-02 
-6.188889e+01 4.452990e-02 
-6.214414e+01 4.453113e-02 
-6.239940e+01 4.453234e-02 
-6.265465e+01 4.453350e-02 
-6.290991e+01 4.453464e-02 
-6.316517e+01 4.453575e-02 
-6.342042e+01 4.453682e-02 
-6.367568e+01 4.453787e-02 
-6.393093e+01 4.453889e-02 
-6.418619e+01 4.453988e-02 
-6.444144e+01 4.454084e-02 
-6.469670e+01 4.454177e-02 
-6.495195e+01 4.454268e-02 
-6.520721e+01 4.454357e-02 
-6.546246e+01 4.454443e-02 
-6.571772e+01 4.454527e-02 
-6.597297e+01 4.454608e-02 
-6.622823e+01 4.454687e-02 
-6.648348e+01 4.454764e-02 
-6.673874e+01 4.454839e-02 
-6.699399e+01 4.454912e-02 
-6.724925e+01 4.454983e-02 
-6.750450e+01 4.455052e-02 
-6.775976e+01 4.455119e-02 
-6.801502e+01 4.455184e-02 
-6.827027e+01 4.455247e-02 
-6.852553e+01 4.455309e-02 
-6.878078e+01 4.455369e-02 
-6.903604e+01 4.455427e-02 
-6.929129e+01 4.455484e-02 
-6.954655e+01 4.455539e-02 
-6.980180e+01 4.455593e-02 
-7.005706e+01 4.455645e-02 
-7.031231e+01 4.455696e-02 
-7.056757e+01 4.455745e-02 
-7.082282e+01 4.455793e-02 
-7.107808e+01 4.455840e-02 
-7.133333e+01 4.455885e-02 
-7.158859e+01 4.455929e-02 
-7.184384e+01 4.455972e-02 
-7.209910e+01 4.456014e-02 
-7.235435e+01 4.456054e-02 
-7.260961e+01 4.456094e-02 
-7.286486e+01 4.456132e-02 
-7.312012e+01 4.456170e-02 
-7.337538e+01 4.456206e-02 
-7.363063e+01 4.456241e-02 
-7.388589e+01 4.456276e-02 
-7.414114e+01 4.456309e-02 
-7.439640e+01 4.456342e-02 
-7.465165e+01 4.456373e-02 
-7.490691e+01 4.456404e-02 
-7.516216e+01 4.456434e-02 
-7.541742e+01 4.456463e-02 
-7.567267e+01 4.456491e-02 
-7.592793e+01 4.456519e-02 
-7.618318e+01 4.456545e-02 
-7.643844e+01 4.456571e-02 
-7.669369e+01 4.456597e-02 
-7.694895e+01 4.456621e-02 
-7.720420e+01 4.456645e-02 
-7.745946e+01 4.456668e-02 
-7.771471e+01 4.456691e-02 
-7.796997e+01 4.456713e-02 
-7.822523e+01 4.456735e-02 
-7.848048e+01 4.456755e-02 
-7.873574e+01 4.456776e-02 
-7.899099e+01 4.456795e-02 
-7.924625e+01 4.456814e-02 
-7.950150e+01 4.456833e-02 
-7.975676e+01 4.456851e-02 
-8.001201e+01 4.456869e-02 
-8.026727e+01 4.456886e-02 
-8.052252e+01 4.456903e-02 
-8.077778e+01 4.456919e-02 
-8.103303e+01 4.456935e-02 
-8.128829e+01 4.456950e-02 
-8.154354e+01 4.456965e-02 
-8.179880e+01 4.456979e-02 
-8.205405e+01 4.456993e-02 
-8.230931e+01 4.457007e-02 
-8.256456e+01 4.457020e-02 
-8.281982e+01 4.457033e-02 
-8.307508e+01 4.457046e-02 
-8.333033e+01 4.457058e-02 
-8.358559e+01 4.457070e-02 
-8.384084e+01 4.457082e-02 
-8.409610e+01 4.457093e-02 
-8.435135e+01 4.457104e-02 
-8.460661e+01 4.457115e-02 
-8.486186e+01 4.457125e-02 
-8.511712e+01 4.457135e-02 
-8.537237e+01 4.457145e-02 
-8.562763e+01 4.457155e-02 
-8.588288e+01 4.457164e-02 
-8.613814e+01 4.457173e-02 
-8.639339e+01 4.457182e-02 
-8.664865e+01 4.457190e-02 
-8.690390e+01 4.457199e-02 
-8.715916e+01 4.457207e-02 
-8.741441e+01 4.457214e-02 
-8.766967e+01 4.457222e-02 
-8.792492e+01 4.457230e-02 
-8.818018e+01 4.457237e-02 
-8.843544e+01 4.457244e-02 
-8.869069e+01 4.457251e-02 
-8.894595e+01 4.457257e-02 
-8.920120e+01 4.457264e-02 
-8.945646e+01 4.457270e-02 
-8.971171e+01 4.457276e-02 
-8.996697e+01 4.457282e-02 
-9.022222e+01 4.457288e-02 
-9.047748e+01 4.457294e-02 
-9.073273e+01 4.457299e-02 
-9.098799e+01 4.457304e-02 
-9.124324e+01 4.457310e-02 
-9.149850e+01 4.457315e-02 
-9.175375e+01 4.457319e-02 
-9.200901e+01 4.457324e-02 
-9.226426e+01 4.457329e-02 
-9.251952e+01 4.457333e-02 
-9.277477e+01 4.457338e-02 
-9.303003e+01 4.457342e-02 
-9.328529e+01 4.457346e-02 
-9.354054e+01 4.457350e-02 
-9.379580e+01 4.457354e-02 
-9.405105e+01 4.457358e-02 
-9.430631e+01 4.457362e-02 
-9.456156e+01 4.457365e-02 
-9.481682e+01 4.457369e-02 
-9.507207e+01 4.457372e-02 
-9.532733e+01 4.457375e-02 
-9.558258e+01 4.457379e-02 
-9.583784e+01 4.457382e-02 
-9.609309e+01 4.457385e-02 
-9.634835e+01 4.457388e-02 
-9.660360e+01 4.457391e-02 
-9.685886e+01 4.457394e-02 
-9.711411e+01 4.457396e-02 
-9.736937e+01 4.457399e-02 
-9.762462e+01 4.457401e-02 
-9.787988e+01 4.457404e-02 
-9.813514e+01 4.457406e-02 
-9.839039e+01 4.457409e-02 
-9.864565e+01 4.457411e-02 
-9.890090e+01 4.457413e-02 
-9.915616e+01 4.457416e-02 
-9.941141e+01 4.457418e-02 
-9.966667e+01 4.457420e-02 
-9.992192e+01 4.457422e-02 
-1.001772e+02 4.457424e-02 
-1.004324e+02 4.457426e-02 
-1.006877e+02 4.457427e-02 
-1.009429e+02 4.457429e-02 
-1.011982e+02 4.457431e-02 
-1.014535e+02 4.457433e-02 
-1.017087e+02 4.457434e-02 
-1.019640e+02 4.457436e-02 
-1.022192e+02 4.457438e-02 
-1.024745e+02 4.457439e-02 
-1.027297e+02 4.457441e-02 
-1.029850e+02 4.457442e-02 
-1.032402e+02 4.457443e-02 
-1.034955e+02 4.457445e-02 
-1.037508e+02 4.457446e-02 
-1.040060e+02 4.457447e-02 
-1.042613e+02 4.457449e-02 
-1.045165e+02 4.457450e-02 
-1.047718e+02 4.457451e-02 
-1.050270e+02 4.457452e-02 
-1.052823e+02 4.457453e-02 
-1.055375e+02 4.457454e-02 
-1.057928e+02 4.457455e-02 
-1.060480e+02 4.457456e-02 
-1.063033e+02 4.457457e-02 
-1.065586e+02 4.457458e-02 
-1.068138e+02 4.457459e-02 
-1.070691e+02 4.457460e-02 
-1.073243e+02 4.457461e-02 
-1.075796e+02 4.457462e-02 
-1.078348e+02 4.457463e-02 
-1.080901e+02 4.457464e-02 
-1.083453e+02 4.457465e-02 
-1.086006e+02 4.457465e-02 
-1.088559e+02 4.457466e-02 
-1.091111e+02 4.457467e-02 
-1.093664e+02 4.457468e-02 
-1.096216e+02 4.457468e-02 
-1.098769e+02 4.457469e-02 
-1.101321e+02 4.457470e-02 
-1.103874e+02 4.457470e-02 
-1.106426e+02 4.457471e-02 
-1.108979e+02 4.457471e-02 
-1.111532e+02 4.457472e-02 
-1.114084e+02 4.457473e-02 
-1.116637e+02 4.457473e-02 
-1.119189e+02 4.457474e-02 
-1.121742e+02 4.457474e-02 
-1.124294e+02 4.457475e-02 
-1.126847e+02 4.457475e-02 
-1.129399e+02 4.457476e-02 
-1.131952e+02 4.457476e-02 
-1.134505e+02 4.457477e-02 
-1.137057e+02 4.457477e-02 
-1.139610e+02 4.457478e-02 
-1.142162e+02 4.457478e-02 
-1.144715e+02 4.457478e-02 
-1.147267e+02 4.457479e-02 
-1.149820e+02 4.457479e-02 
-1.152372e+02 4.457480e-02 
-1.154925e+02 4.457480e-02 
-1.157477e+02 4.457480e-02 
-1.160030e+02 4.457481e-02 
-1.162583e+02 4.457481e-02 
-1.165135e+02 4.457481e-02 
-1.167688e+02 4.457482e-02 
-1.170240e+02 4.457482e-02 
-1.172793e+02 4.457482e-02 
-1.175345e+02 4.457483e-02 
-1.177898e+02 4.457483e-02 
-1.180450e+02 4.457483e-02 
-1.183003e+02 4.457483e-02 
-1.185556e+02 4.457484e-02 
-1.188108e+02 4.457484e-02 
-1.190661e+02 4.457484e-02 
-1.193213e+02 4.457484e-02 
-1.195766e+02 4.457485e-02 
-1.198318e+02 4.457485e-02 
-1.200871e+02 4.457485e-02 
-1.203423e+02 4.457485e-02 
-1.205976e+02 4.457485e-02 
-1.208529e+02 4.457486e-02 
-1.211081e+02 4.457486e-02 
-1.213634e+02 4.457486e-02 
-1.216186e+02 4.457486e-02 
-1.218739e+02 4.457486e-02 
-1.221291e+02 4.457487e-02 
-1.223844e+02 4.457487e-02 
-1.226396e+02 4.457487e-02 
-1.228949e+02 4.457487e-02 
-1.231502e+02 4.457487e-02 
-1.234054e+02 4.457487e-02 
-1.236607e+02 4.457488e-02 
-1.239159e+02 4.457488e-02 
-1.241712e+02 4.457488e-02 
-1.244264e+02 4.457488e-02 
-1.246817e+02 4.457488e-02 
-1.249369e+02 4.457488e-02 
-1.251922e+02 4.457488e-02 
-1.254474e+02 4.457489e-02 
-1.257027e+02 4.457489e-02 
-1.259580e+02 4.457489e-02 
-1.262132e+02 4.457489e-02 
-1.264685e+02 4.457489e-02 
-1.267237e+02 4.457489e-02 
-1.269790e+02 4.457489e-02 
-1.272342e+02 4.457489e-02 
-1.274895e+02 4.457489e-02 
-1.277447e+02 4.457490e-02 
-1.280000e+02 4.457490e-02 
-1.280000e+02 3.384761e-02 


==> Figures/4pt_I_rho_NE_meas_muZ/points_2.dat <==
7.000000e-01 -7.590792e-03 
7.046046e-01 -7.611603e-03 
7.092092e-01 -7.632424e-03 
7.138138e-01 -7.653255e-03 
7.184184e-01 -7.674097e-03 
7.230230e-01 -7.694949e-03 
7.276276e-01 -7.715812e-03 
7.322322e-01 -7.736685e-03 
7.368368e-01 -7.757569e-03 
7.414414e-01 -7.778463e-03 
7.460460e-01 -7.799368e-03 
7.506507e-01 -7.820284e-03 
7.552553e-01 -7.841209e-03 
7.598599e-01 -7.862146e-03 
7.644645e-01 -7.883092e-03 
7.690691e-01 -7.904050e-03 
7.736737e-01 -7.925018e-03 
7.782783e-01 -7.945996e-03 
7.828829e-01 -7.966985e-03 
7.874875e-01 -7.987984e-03 
7.920921e-01 -8.008994e-03 
7.966967e-01 -8.030015e-03 
8.013013e-01 -8.051046e-03 
8.059059e-01 -8.072088e-03 
8.105105e-01 -8.093140e-03 
8.151151e-01 -8.114203e-03 
8.197197e-01 -8.135276e-03 
8.243243e-01 -8.156360e-03 
8.289289e-01 -8.177454e-03 
8.335335e-01 -8.198560e-03 
8.381381e-01 -8.219675e-03 
8.427427e-01 -8.240802e-03 
8.473473e-01 -8.261939e-03 
8.519520e-01 -8.283086e-03 
8.565566e-01 -8.304244e-03 
8.611612e-01 -8.325413e-03 
8.657658e-01 -8.346593e-03 
8.703704e-01 -8.367783e-03 
8.749750e-01 -8.388984e-03 
8.795796e-01 -8.410195e-03 
8.841842e-01 -8.431417e-03 
8.887888e-01 -8.452650e-03 
8.933934e-01 -8.473893e-03 
8.979980e-01 -8.495147e-03 
9.026026e-01 -8.516412e-03 
9.072072e-01 -8.537687e-03 
9.118118e-01 -8.558973e-03 
9.164164e-01 -8.580270e-03 
9.210210e-01 -8.601577e-03 
9.256256e-01 -8.622895e-03 
9.302302e-01 -8.644224e-03 
9.348348e-01 -8.665564e-03 
9.394394e-01 -8.686914e-03 
9.440440e-01 -8.708275e-03 
9.486486e-01 -8.729647e-03 
9.532533e-01 -8.751029e-03 
9.578579e-01 -8.772423e-03 
9.624625e-01 -8.793826e-03 
9.670671e-01 -8.815241e-03 
9.716717e-01 -8.836667e-03 
9.762763e-01 -8.858103e-03 
9.808809e-01 -8.879550e-03 
9.854855e-01 -8.901008e-03 
9.900901e-01 -8.922476e-03 
9.946947e-01 -8.943955e-03 
9.992993e-01 -8.965445e-03 
1.003904e+00 -8.986946e-03 
1.008509e+00 -9.008458e-03 
1.013113e+00 -9.029980e-03 
1.017718e+00 -9.051514e-03 
1.022322e+00 -9.073058e-03 
1.026927e+00 -9.094613e-03 
1.031532e+00 -9.116179e-03 
1.036136e+00 -9.137755e-03 
1.040741e+00 -9.159343e-03 
1.045345e+00 -9.180941e-03 
1.049950e+00 -9.202550e-03 
1.054555e+00 -9.224170e-03 
1.059159e+00 -9.245801e-03 
1.063764e+00 -9.267442e-03 
1.068368e+00 -9.289095e-03 
1.072973e+00 -9.310758e-03 
1.077578e+00 -9.332433e-03 
1.082182e+00 -9.354118e-03 
1.086787e+00 -9.375814e-03 
1.091391e+00 -9.397521e-03 
1.095996e+00 -9.419239e-03 
1.100601e+00 -9.440967e-03 
1.105205e+00 -9.462707e-03 
1.109810e+00 -9.484458e-03 
1.114414e+00 -9.506219e-03 
1.119019e+00 -9.527992e-03 
1.123624e+00 -9.549775e-03 
1.128228e+00 -9.571569e-03 
1.132833e+00 -9.593375e-03 
1.137437e+00 -9.615191e-03 
1.142042e+00 -9.637018e-03 
1.146647e+00 -9.658856e-03 
1.151251e+00 -9.680705e-03 
1.155856e+00 -9.702565e-03 
1.160460e+00 -9.724437e-03 
1.165065e+00 -9.746319e-03 
1.169670e+00 -9.768212e-03 
1.174274e+00 -9.790116e-03 
1.178879e+00 -9.812031e-03 
1.183483e+00 -9.833957e-03 
1.188088e+00 -9.855894e-03 
1.192693e+00 -9.877842e-03 
1.197297e+00 -9.899801e-03 
1.201902e+00 -9.921771e-03 
1.206507e+00 -9.943752e-03 
1.211111e+00 -9.965744e-03 
1.215716e+00 -9.987748e-03 
1.220320e+00 -1.000976e-02 
1.224925e+00 -1.003179e-02 
1.229530e+00 -1.005382e-02 
1.234134e+00 -1.007587e-02 
1.238739e+00 -1.009793e-02 
1.243343e+00 -1.012000e-02 
1.247948e+00 -1.014208e-02 
1.252553e+00 -1.016417e-02 
1.257157e+00 -1.018627e-02 
1.261762e+00 -1.020839e-02 
1.266366e+00 -1.023051e-02 
1.270971e+00 -1.025265e-02 
1.275576e+00 -1.027480e-02 
1.280180e+00 -1.029696e-02 
1.284785e+00 -1.031913e-02 
1.289389e+00 -1.034131e-02 
1.293994e+00 -1.036350e-02 
1.298599e+00 -1.038570e-02 
1.303203e+00 -1.040791e-02 
1.307808e+00 -1.043014e-02 
1.312412e+00 -1.045238e-02 
1.317017e+00 -1.047462e-02 
1.321622e+00 -1.049688e-02 
1.326226e+00 -1.051915e-02 
1.330831e+00 -1.054143e-02 
1.335435e+00 -1.056373e-02 
1.340040e+00 -1.058603e-02 
1.344645e+00 -1.060834e-02 
1.349249e+00 -1.063067e-02 
1.353854e+00 -1.065301e-02 
1.358458e+00 -1.067536e-02 
1.363063e+00 -1.069772e-02 
1.367668e+00 -1.072009e-02 
1.372272e+00 -1.074247e-02 
1.376877e+00 -1.076486e-02 
1.381481e+00 -1.078727e-02 
1.386086e+00 -1.080968e-02 
1.390691e+00 -1.083211e-02 
1.395295e+00 -1.085455e-02 
1.399900e+00 -1.087700e-02 
1.404505e+00 -1.089946e-02 
1.409109e+00 -1.092193e-02 
1.413714e+00 -1.094441e-02 
1.418318e+00 -1.096691e-02 
1.422923e+00 -1.098941e-02 
1.427528e+00 -1.101193e-02 
1.432132e+00 -1.103446e-02 
1.436737e+00 -1.105700e-02 
1.441341e+00 -1.107955e-02 
1.445946e+00 -1.110211e-02 
1.450551e+00 -1.112469e-02 
1.455155e+00 -1.114727e-02 
1.459760e+00 -1.116987e-02 
1.464364e+00 -1.119248e-02 
1.468969e+00 -1.121510e-02 
1.473574e+00 -1.123773e-02 
1.478178e+00 -1.126037e-02 
1.482783e+00 -1.128302e-02 
1.487387e+00 -1.130569e-02 
1.491992e+00 -1.132836e-02 
1.496597e+00 -1.135105e-02 
1.501201e+00 -1.137375e-02 
1.505806e+00 -1.139646e-02 
1.510410e+00 -1.141918e-02 
1.515015e+00 -1.144192e-02 
1.519620e+00 -1.146466e-02 
1.524224e+00 -1.148742e-02 
1.528829e+00 -1.151018e-02 
1.533433e+00 -1.153296e-02 
1.538038e+00 -1.155575e-02 
1.542643e+00 -1.157856e-02 
1.547247e+00 -1.160137e-02 
1.551852e+00 -1.162419e-02 
1.556456e+00 -1.164703e-02 
1.561061e+00 -1.166988e-02 
1.565666e+00 -1.169274e-02 
1.570270e+00 -1.171561e-02 
1.574875e+00 -1.173849e-02 
1.579479e+00 -1.176138e-02 
1.584084e+00 -1.178429e-02 
1.588689e+00 -1.180720e-02 
1.593293e+00 -1.183013e-02 
1.597898e+00 -1.185307e-02 
1.602503e+00 -1.187602e-02 
1.607107e+00 -1.189898e-02 
1.611712e+00 -1.192196e-02 
1.616316e+00 -1.194494e-02 
1.620921e+00 -1.196794e-02 
1.625526e+00 -1.199095e-02 
1.630130e+00 -1.201397e-02 
1.634735e+00 -1.203700e-02 
1.639339e+00 -1.206005e-02 
1.643944e+00 -1.208310e-02 
1.648549e+00 -1.210617e-02 
1.653153e+00 -1.212925e-02 
1.657758e+00 -1.215234e-02 
1.662362e+00 -1.217544e-02 
1.666967e+00 -1.219855e-02 
1.671572e+00 -1.222167e-02 
1.676176e+00 -1.224481e-02 
1.680781e+00 -1.226796e-02 
1.685385e+00 -1.229112e-02 
1.689990e+00 -1.231429e-02 
1.694595e+00 -1.233747e-02 
1.699199e+00 -1.236067e-02 
1.703804e+00 -1.238387e-02 
1.708408e+00 -1.240709e-02 
1.713013e+00 -1.243032e-02 
1.717618e+00 -1.245356e-02 
1.722222e+00 -1.247681e-02 
1.726827e+00 -1.250008e-02 
1.731431e+00 -1.252335e-02 
1.736036e+00 -1.254664e-02 
1.740641e+00 -1.256994e-02 
1.745245e+00 -1.259325e-02 
1.749850e+00 -1.261657e-02 
1.754454e+00 -1.263991e-02 
1.759059e+00 -1.266325e-02 
1.763664e+00 -1.268661e-02 
1.768268e+00 -1.270998e-02 
1.772873e+00 -1.273336e-02 
1.777477e+00 -1.275676e-02 
1.782082e+00 -1.278016e-02 
1.786687e+00 -1.280358e-02 
1.791291e+00 -1.282701e-02 
1.795896e+00 -1.285045e-02 
1.800501e+00 -1.287390e-02 
1.805105e+00 -1.289736e-02 
1.809710e+00 -1.292084e-02 
1.814314e+00 -1.294432e-02 
1.818919e+00 -1.296782e-02 
1.823524e+00 -1.299133e-02 
1.828128e+00 -1.301486e-02 
1.832733e+00 -1.303839e-02 
1.837337e+00 -1.306194e-02 
1.841942e+00 -1.308550e-02 
1.846547e+00 -1.310907e-02 
1.851151e+00 -1.313265e-02 
1.855756e+00 -1.315624e-02 
1.860360e+00 -1.317985e-02 
1.864965e+00 -1.320346e-02 
1.869570e+00 -1.322709e-02 
1.874174e+00 -1.325073e-02 
1.878779e+00 -1.327439e-02 
1.883383e+00 -1.329805e-02 
1.887988e+00 -1.332173e-02 
1.892593e+00 -1.334542e-02 
1.897197e+00 -1.336912e-02 
1.901802e+00 -1.339283e-02 
1.906406e+00 -1.341656e-02 
1.911011e+00 -1.344029e-02 
1.915616e+00 -1.346404e-02 
1.920220e+00 -1.348780e-02 
1.924825e+00 -1.351157e-02 
1.929429e+00 -1.353536e-02 
1.934034e+00 -1.355915e-02 
1.938639e+00 -1.358296e-02 
1.943243e+00 -1.360678e-02 
1.947848e+00 -1.363061e-02 
1.952452e+00 -1.365445e-02 
1.957057e+00 -1.367831e-02 
1.961662e+00 -1.370218e-02 
1.966266e+00 -1.372606e-02 
1.970871e+00 -1.374995e-02 
1.975475e+00 -1.377385e-02 
1.980080e+00 -1.379777e-02 
1.984685e+00 -1.382170e-02 
1.989289e+00 -1.384564e-02 
1.993894e+00 -1.386959e-02 
1.998498e+00 -1.389355e-02 
2.003103e+00 -1.391753e-02 
2.007708e+00 -1.394152e-02 
2.012312e+00 -1.396552e-02 
2.016917e+00 -1.398953e-02 
2.021522e+00 -1.401355e-02 
2.026126e+00 -1.403759e-02 
2.030731e+00 -1.406164e-02 
2.035335e+00 -1.408570e-02 
2.039940e+00 -1.410977e-02 
2.044545e+00 -1.413385e-02 
2.049149e+00 -1.415795e-02 
2.053754e+00 -1.418206e-02 
2.058358e+00 -1.420618e-02 
2.062963e+00 -1.423031e-02 
2.067568e+00 -1.425446e-02 
2.072172e+00 -1.427861e-02 
2.076777e+00 -1.430278e-02 
2.081381e+00 -1.432696e-02 
2.085986e+00 -1.435116e-02 
2.090591e+00 -1.437536e-02 
2.095195e+00 -1.439958e-02 
2.099800e+00 -1.442381e-02 
2.104404e+00 -1.444805e-02 
2.109009e+00 -1.447231e-02 
2.113614e+00 -1.449657e-02 
2.118218e+00 -1.452085e-02 
2.122823e+00 -1.454514e-02 
2.127427e+00 -1.456945e-02 
2.132032e+00 -1.459376e-02 
2.136637e+00 -1.461809e-02 
2.141241e+00 -1.464243e-02 
2.145846e+00 -1.466678e-02 
2.150450e+00 -1.469114e-02 
2.155055e+00 -1.471552e-02 
2.159660e+00 -1.473991e-02 
2.164264e+00 -1.476431e-02 
2.168869e+00 -1.478872e-02 
2.173473e+00 -1.481315e-02 
2.178078e+00 -1.483759e-02 
2.182683e+00 -1.486204e-02 
2.187287e+00 -1.488650e-02 
2.191892e+00 -1.491097e-02 
2.196496e+00 -1.493546e-02 
2.201101e+00 -1.495996e-02 
2.205706e+00 -1.498447e-02 
2.210310e+00 -1.500899e-02 
2.214915e+00 -1.503353e-02 
2.219520e+00 -1.505808e-02 
2.224124e+00 -1.508264e-02 
2.228729e+00 -1.510721e-02 
2.233333e+00 -1.513180e-02 
2.237938e+00 -1.515639e-02 
2.242543e+00 -1.518100e-02 
2.247147e+00 -1.520563e-02 
2.251752e+00 -1.523026e-02 
2.256356e+00 -1.525491e-02 
2.260961e+00 -1.527957e-02 
2.265566e+00 -1.530424e-02 
2.270170e+00 -1.532892e-02 
2.274775e+00 -1.535362e-02 
2.279379e+00 -1.537833e-02 
2.283984e+00 -1.540305e-02 
2.288589e+00 -1.542778e-02 
2.293193e+00 -1.545253e-02 
2.297798e+00 -1.547729e-02 
2.302402e+00 -1.550206e-02 
2.307007e+00 -1.552684e-02 
2.311612e+00 -1.555164e-02 
2.316216e+00 -1.557645e-02 
2.320821e+00 -1.560127e-02 
2.325425e+00 -1.562610e-02 
2.330030e+00 -1.565095e-02 
2.334635e+00 -1.567581e-02 
2.339239e+00 -1.570068e-02 
2.343844e+00 -1.572556e-02 
2.348448e+00 -1.575046e-02 
2.353053e+00 -1.577537e-02 
2.357658e+00 -1.580029e-02 
2.362262e+00 -1.582522e-02 
2.366867e+00 -1.585017e-02 
2.371471e+00 -1.587512e-02 
2.376076e+00 -1.590009e-02 
2.380681e+00 -1.592508e-02 
2.385285e+00 -1.595007e-02 
2.389890e+00 -1.597508e-02 
2.394494e+00 -1.600010e-02 
2.399099e+00 -1.602514e-02 
2.403704e+00 -1.605018e-02 
2.408308e+00 -1.607524e-02 
2.412913e+00 -1.610031e-02 
2.417518e+00 -1.612540e-02 
2.422122e+00 -1.615049e-02 
2.426727e+00 -1.617560e-02 
2.431331e+00 -1.620073e-02 
2.435936e+00 -1.622586e-02 
2.440541e+00 -1.625101e-02 
2.445145e+00 -1.627617e-02 
2.449750e+00 -1.630134e-02 
2.454354e+00 -1.632652e-02 
2.458959e+00 -1.635172e-02 
2.463564e+00 -1.637693e-02 
2.468168e+00 -1.640216e-02 
2.472773e+00 -1.642739e-02 
2.477377e+00 -1.645264e-02 
2.481982e+00 -1.647790e-02 
2.486587e+00 -1.650317e-02 
2.491191e+00 -1.652846e-02 
2.495796e+00 -1.655376e-02 
2.500400e+00 -1.657907e-02 
2.505005e+00 -1.660440e-02 
2.509610e+00 -1.662973e-02 
2.514214e+00 -1.665508e-02 
2.518819e+00 -1.668045e-02 
2.523423e+00 -1.670582e-02 
2.528028e+00 -1.673121e-02 
2.532633e+00 -1.675661e-02 
2.537237e+00 -1.678202e-02 
2.541842e+00 -1.680745e-02 
2.546446e+00 -1.683289e-02 
2.551051e+00 -1.685834e-02 
2.555656e+00 -1.688381e-02 
2.560260e+00 -1.690928e-02 
2.564865e+00 -1.693477e-02 
2.569469e+00 -1.696028e-02 
2.574074e+00 -1.698579e-02 
2.578679e+00 -1.701132e-02 
2.583283e+00 -1.703686e-02 
2.587888e+00 -1.706242e-02 
2.592492e+00 -1.708798e-02 
2.597097e+00 -1.711356e-02 
2.601702e+00 -1.713916e-02 
2.606306e+00 -1.716476e-02 
2.610911e+00 -1.719038e-02 
2.615516e+00 -1.721601e-02 
2.620120e+00 -1.724166e-02 
2.624725e+00 -1.726731e-02 
2.629329e+00 -1.729298e-02 
2.633934e+00 -1.731867e-02 
2.638539e+00 -1.734436e-02 
2.643143e+00 -1.737007e-02 
2.647748e+00 -1.739579e-02 
2.652352e+00 -1.742153e-02 
2.656957e+00 -1.744728e-02 
2.661562e+00 -1.747304e-02 
2.666166e+00 -1.749881e-02 
2.670771e+00 -1.752460e-02 
2.675375e+00 -1.755040e-02 
2.679980e+00 -1.757621e-02 
2.684585e+00 -1.760203e-02 
2.689189e+00 -1.762787e-02 
2.693794e+00 -1.765372e-02 
2.698398e+00 -1.767959e-02 
2.703003e+00 -1.770546e-02 
2.707608e+00 -1.773135e-02 
2.712212e+00 -1.775726e-02 
2.716817e+00 -1.778317e-02 
2.721421e+00 -1.780910e-02 
2.726026e+00 -1.783504e-02 
2.730631e+00 -1.786100e-02 
2.735235e+00 -1.788697e-02 
2.739840e+00 -1.791295e-02 
2.744444e+00 -1.793894e-02 
2.749049e+00 -1.796495e-02 
2.753654e+00 -1.799097e-02 
2.758258e+00 -1.801701e-02 
2.762863e+00 -1.804305e-02 
2.767467e+00 -1.806911e-02 
2.772072e+00 -1.809518e-02 
2.776677e+00 -1.812127e-02 
2.781281e+00 -1.814737e-02 
2.785886e+00 -1.817348e-02 
2.790490e+00 -1.819961e-02 
2.795095e+00 -1.822574e-02 
2.799700e+00 -1.825190e-02 
2.804304e+00 -1.827806e-02 
2.808909e+00 -1.830424e-02 
2.813514e+00 -1.833043e-02 
2.818118e+00 -1.835663e-02 
2.822723e+00 -1.838285e-02 
2.827327e+00 -1.840908e-02 
2.831932e+00 -1.843532e-02 
2.836537e+00 -1.846158e-02 
2.841141e+00 -1.848785e-02 
2.845746e+00 -1.851413e-02 
2.850350e+00 -1.854043e-02 
2.854955e+00 -1.856674e-02 
2.859560e+00 -1.859306e-02 
2.864164e+00 -1.861940e-02 
2.868769e+00 -1.864575e-02 
2.873373e+00 -1.867211e-02 
2.877978e+00 -1.869849e-02 
2.882583e+00 -1.872487e-02 
2.887187e+00 -1.875128e-02 
2.891792e+00 -1.877769e-02 
2.896396e+00 -1.880412e-02 
2.901001e+00 -1.883056e-02 
2.905606e+00 -1.885702e-02 
2.910210e+00 -1.888349e-02 
2.914815e+00 -1.890997e-02 
2.919419e+00 -1.893646e-02 
2.924024e+00 -1.896297e-02 
2.928629e+00 -1.898949e-02 
2.933233e+00 -1.901603e-02 
2.937838e+00 -1.904258e-02 
2.942442e+00 -1.906914e-02 
2.947047e+00 -1.909571e-02 
2.951652e+00 -1.912230e-02 
2.956256e+00 -1.914890e-02 
2.960861e+00 -1.917552e-02 
2.965465e+00 -1.920215e-02 
2.970070e+00 -1.922879e-02 
2.974675e+00 -1.925544e-02 
2.979279e+00 -1.928211e-02 
2.983884e+00 -1.930879e-02 
2.988488e+00 -1.933549e-02 
2.993093e+00 -1.936220e-02 
2.997698e+00 -1.938892e-02 
3.002302e+00 -1.941566e-02 
3.006907e+00 -1.944240e-02 
3.011512e+00 -1.946917e-02 
3.016116e+00 -1.949594e-02 
3.020721e+00 -1.952273e-02 
3.025325e+00 -1.954953e-02 
3.029930e+00 -1.957635e-02 
3.034535e+00 -1.960318e-02 
3.039139e+00 -1.963002e-02 
3.043744e+00 -1.965688e-02 
3.048348e+00 -1.968375e-02 
3.052953e+00 -1.971063e-02 
3.057558e+00 -1.973753e-02 
3.062162e+00 -1.976444e-02 
3.066767e+00 -1.979137e-02 
3.071371e+00 -1.981830e-02 
3.075976e+00 -1.984526e-02 
3.080581e+00 -1.987222e-02 
3.085185e+00 -1.989920e-02 
3.089790e+00 -1.992619e-02 
3.094394e+00 -1.995320e-02 
3.098999e+00 -1.998021e-02 
3.103604e+00 -2.000725e-02 
3.108208e+00 -2.003429e-02 
3.112813e+00 -2.006135e-02 
3.117417e+00 -2.008843e-02 
3.122022e+00 -2.011551e-02 
3.126627e+00 -2.014261e-02 
3.131231e+00 -2.016973e-02 
3.135836e+00 -2.019686e-02 
3.140440e+00 -2.022400e-02 
3.145045e+00 -2.025115e-02 
3.149650e+00 -2.027832e-02 
3.154254e+00 -2.030550e-02 
3.158859e+00 -2.033270e-02 
3.163463e+00 -2.035991e-02 
3.168068e+00 -2.038713e-02 
3.172673e+00 -2.041437e-02 
3.177277e+00 -2.044162e-02 
3.181882e+00 -2.046888e-02 
3.186486e+00 -2.049616e-02 
3.191091e+00 -2.052345e-02 
3.195696e+00 -2.055076e-02 
3.200300e+00 -2.057808e-02 
3.204905e+00 -2.060541e-02 
3.209510e+00 -2.063276e-02 
3.214114e+00 -2.066012e-02 
3.218719e+00 -2.068749e-02 
3.223323e+00 -2.071488e-02 
3.227928e+00 -2.074228e-02 
3.232533e+00 -2.076969e-02 
3.237137e+00 -2.079712e-02 
3.241742e+00 -2.082457e-02 
3.246346e+00 -2.085202e-02 
3.250951e+00 -2.087949e-02 
3.255556e+00 -2.090698e-02 
3.260160e+00 -2.093448e-02 
3.264765e+00 -2.096199e-02 
3.269369e+00 -2.098951e-02 
3.273974e+00 -2.101705e-02 
3.278579e+00 -2.104461e-02 
3.283183e+00 -2.107217e-02 
3.287788e+00 -2.109975e-02 
3.292392e+00 -2.112735e-02 
3.296997e+00 -2.115496e-02 
3.301602e+00 -2.118258e-02 
3.306206e+00 -2.121022e-02 
3.310811e+00 -2.123787e-02 
3.315415e+00 -2.126553e-02 
3.320020e+00 -2.129321e-02 
3.324625e+00 -2.132090e-02 
3.329229e+00 -2.134861e-02 
3.333834e+00 -2.137633e-02 
3.338438e+00 -2.140406e-02 
3.343043e+00 -2.143181e-02 
3.347648e+00 -2.145957e-02 
3.352252e+00 -2.148734e-02 
3.356857e+00 -2.151513e-02 
3.361461e+00 -2.154294e-02 
3.366066e+00 -2.157075e-02 
3.370671e+00 -2.159859e-02 
3.375275e+00 -2.162643e-02 
3.379880e+00 -2.165429e-02 
3.384484e+00 -2.168216e-02 
3.389089e+00 -2.171005e-02 
3.393694e+00 -2.173795e-02 
3.398298e+00 -2.176587e-02 
3.402903e+00 -2.179380e-02 
3.407508e+00 -2.182174e-02 
3.412112e+00 -2.184970e-02 
3.416717e+00 -2.187767e-02 
3.421321e+00 -2.190565e-02 
3.425926e+00 -2.193365e-02 
3.430531e+00 -2.196167e-02 
3.435135e+00 -2.198969e-02 
3.439740e+00 -2.201774e-02 
3.444344e+00 -2.204579e-02 
3.448949e+00 -2.207386e-02 
3.453554e+00 -2.210195e-02 
3.458158e+00 -2.213004e-02 
3.462763e+00 -2.215816e-02 
3.467367e+00 -2.218628e-02 
3.471972e+00 -2.221442e-02 
3.476577e+00 -2.224258e-02 
3.481181e+00 -2.227075e-02 
3.485786e+00 -2.229893e-02 
3.490390e+00 -2.232713e-02 
3.494995e+00 -2.235534e-02 
3.499600e+00 -2.238356e-02 
3.504204e+00 -2.241180e-02 
3.508809e+00 -2.244006e-02 
3.513413e+00 -2.246832e-02 
3.518018e+00 -2.249661e-02 
3.522623e+00 -2.252490e-02 
3.527227e+00 -2.255321e-02 
3.531832e+00 -2.258154e-02 
3.536436e+00 -2.260988e-02 
3.541041e+00 -2.263823e-02 
3.545646e+00 -2.266660e-02 
3.550250e+00 -2.269498e-02 
3.554855e+00 -2.272337e-02 
3.559459e+00 -2.275178e-02 
3.564064e+00 -2.278021e-02 
3.568669e+00 -2.280865e-02 
3.573273e+00 -2.283710e-02 
3.577878e+00 -2.286557e-02 
3.582482e+00 -2.289405e-02 
3.587087e+00 -2.292254e-02 
3.591692e+00 -2.295106e-02 
3.596296e+00 -2.297958e-02 
3.600901e+00 -2.300812e-02 
3.605506e+00 -2.303667e-02 
3.610110e+00 -2.306524e-02 
3.614715e+00 -2.309382e-02 
3.619319e+00 -2.312242e-02 
3.623924e+00 -2.315103e-02 
3.628529e+00 -2.317965e-02 
3.633133e+00 -2.320829e-02 
3.637738e+00 -2.323695e-02 
3.642342e+00 -2.326561e-02 
3.646947e+00 -2.329430e-02 
3.651552e+00 -2.332299e-02 
3.656156e+00 -2.335170e-02 
3.660761e+00 -2.338043e-02 
3.665365e+00 -2.340917e-02 
3.669970e+00 -2.343792e-02 
3.674575e+00 -2.346669e-02 
3.679179e+00 -2.349548e-02 
3.683784e+00 -2.352428e-02 
3.688388e+00 -2.355309e-02 
3.692993e+00 -2.358191e-02 
3.697598e+00 -2.361076e-02 
3.702202e+00 -2.363961e-02 
3.706807e+00 -2.366848e-02 
3.711411e+00 -2.369737e-02 
3.716016e+00 -2.372627e-02 
3.720621e+00 -2.375518e-02 
3.725225e+00 -2.378411e-02 
3.729830e+00 -2.381305e-02 
3.734434e+00 -2.384201e-02 
3.739039e+00 -2.387098e-02 
3.743644e+00 -2.389997e-02 
3.748248e+00 -2.392897e-02 
3.752853e+00 -2.395798e-02 
3.757457e+00 -2.398701e-02 
3.762062e+00 -2.401606e-02 
3.766667e+00 -2.404512e-02 
3.771271e+00 -2.407419e-02 
3.775876e+00 -2.410328e-02 
3.780480e+00 -2.413238e-02 
3.785085e+00 -2.416150e-02 
3.789690e+00 -2.419063e-02 
3.794294e+00 -2.421978e-02 
3.798899e+00 -2.424894e-02 
3.803504e+00 -2.427812e-02 
3.808108e+00 -2.430731e-02 
3.812713e+00 -2.433651e-02 
3.817317e+00 -2.436574e-02 
3.821922e+00 -2.439497e-02 
3.826527e+00 -2.442422e-02 
3.831131e+00 -2.445348e-02 
3.835736e+00 -2.448276e-02 
3.840340e+00 -2.451206e-02 
3.844945e+00 -2.454137e-02 
3.849550e+00 -2.457069e-02 
3.854154e+00 -2.460003e-02 
3.858759e+00 -2.462938e-02 
3.863363e+00 -2.465875e-02 
3.867968e+00 -2.468813e-02 
3.872573e+00 -2.471753e-02 
3.877177e+00 -2.474694e-02 
3.881782e+00 -2.477636e-02 
3.886386e+00 -2.480580e-02 
3.890991e+00 -2.483526e-02 
3.895596e+00 -2.486473e-02 
3.900200e+00 -2.489422e-02 
3.904805e+00 -2.492372e-02 
3.909409e+00 -2.495323e-02 
3.914014e+00 -2.498276e-02 
3.918619e+00 -2.501231e-02 
3.923223e+00 -2.504187e-02 
3.927828e+00 -2.507144e-02 
3.932432e+00 -2.510103e-02 
3.937037e+00 -2.513063e-02 
3.941642e+00 -2.516025e-02 
3.946246e+00 -2.518989e-02 
3.950851e+00 -2.521954e-02 
3.955455e+00 -2.524920e-02 
3.960060e+00 -2.527888e-02 
3.964665e+00 -2.530857e-02 
3.969269e+00 -2.533828e-02 
3.973874e+00 -2.536800e-02 
3.978478e+00 -2.539774e-02 
3.983083e+00 -2.542750e-02 
3.987688e+00 -2.545726e-02 
3.992292e+00 -2.548705e-02 
3.996897e+00 -2.551685e-02 
4.001502e+00 -2.554666e-02 
4.006106e+00 -2.557649e-02 
4.010711e+00 -2.560633e-02 
4.015315e+00 -2.563619e-02 
4.019920e+00 -2.566606e-02 
4.024525e+00 -2.569595e-02 
4.029129e+00 -2.572585e-02 
4.033734e+00 -2.575577e-02 
4.038338e+00 -2.578570e-02 
4.042943e+00 -2.581565e-02 
4.047548e+00 -2.584561e-02 
4.052152e+00 -2.587559e-02 
4.056757e+00 -2.590559e-02 
4.061361e+00 -2.593559e-02 
4.065966e+00 -2.596562e-02 
4.070571e+00 -2.599566e-02 
4.075175e+00 -2.602571e-02 
4.079780e+00 -2.605578e-02 
4.084384e+00 -2.608586e-02 
4.088989e+00 -2.611596e-02 
4.093594e+00 -2.614607e-02 
4.098198e+00 -2.617620e-02 
4.102803e+00 -2.620635e-02 
4.107407e+00 -2.623651e-02 
4.112012e+00 -2.626668e-02 
4.116617e+00 -2.629687e-02 
4.121221e+00 -2.632708e-02 
4.125826e+00 -2.635730e-02 
4.130430e+00 -2.638753e-02 
4.135035e+00 -2.641778e-02 
4.139640e+00 -2.644805e-02 
4.144244e+00 -2.647833e-02 
4.148849e+00 -2.650862e-02 
4.153453e+00 -2.653893e-02 
4.158058e+00 -2.656926e-02 
4.162663e+00 -2.659960e-02 
4.167267e+00 -2.662996e-02 
4.171872e+00 -2.666033e-02 
4.176476e+00 -2.669072e-02 
4.181081e+00 -2.672112e-02 
4.185686e+00 -2.675154e-02 
4.190290e+00 -2.678197e-02 
4.194895e+00 -2.681242e-02 
4.199499e+00 -2.684288e-02 
4.204104e+00 -2.687336e-02 
4.208709e+00 -2.690386e-02 
4.213313e+00 -2.693437e-02 
4.217918e+00 -2.696489e-02 
4.222523e+00 -2.699543e-02 
4.227127e+00 -2.702599e-02 
4.231732e+00 -2.705656e-02 
4.236336e+00 -2.708714e-02 
4.240941e+00 -2.711775e-02 
4.245546e+00 -2.714836e-02 
4.250150e+00 -2.717900e-02 
4.254755e+00 -2.720964e-02 
4.259359e+00 -2.724031e-02 
4.263964e+00 -2.727099e-02 
4.268569e+00 -2.730168e-02 
4.273173e+00 -2.733239e-02 
4.277778e+00 -2.736311e-02 
4.282382e+00 -2.739385e-02 
4.286987e+00 -2.742461e-02 
4.291592e+00 -2.745538e-02 
4.296196e+00 -2.748617e-02 
4.300801e+00 -2.751697e-02 
4.305405e+00 -2.754779e-02 
4.310010e+00 -2.757862e-02 
4.314615e+00 -2.760947e-02 
4.319219e+00 -2.764033e-02 
4.323824e+00 -2.767121e-02 
4.328428e+00 -2.770211e-02 
4.333033e+00 -2.773302e-02 
4.337638e+00 -2.776394e-02 
4.342242e+00 -2.779488e-02 
4.346847e+00 -2.782584e-02 
4.351451e+00 -2.785681e-02 
4.356056e+00 -2.788780e-02 
4.360661e+00 -2.791881e-02 
4.365265e+00 -2.794983e-02 
4.369870e+00 -2.798086e-02 
4.374474e+00 -2.801191e-02 
4.379079e+00 -2.804298e-02 
4.383684e+00 -2.807406e-02 
4.388288e+00 -2.810516e-02 
4.392893e+00 -2.813627e-02 
4.397497e+00 -2.816740e-02 
4.402102e+00 -2.819854e-02 
4.406707e+00 -2.822970e-02 
4.411311e+00 -2.826088e-02 
4.415916e+00 -2.829207e-02 
4.420521e+00 -2.832327e-02 
4.425125e+00 -2.835450e-02 
4.429730e+00 -2.838574e-02 
4.434334e+00 -2.841699e-02 
4.438939e+00 -2.844826e-02 
4.443544e+00 -2.847954e-02 
4.448148e+00 -2.851084e-02 
4.452753e+00 -2.854216e-02 
4.457357e+00 -2.857349e-02 
4.461962e+00 -2.860484e-02 
4.466567e+00 -2.863621e-02 
4.471171e+00 -2.866759e-02 
4.475776e+00 -2.869898e-02 
4.480380e+00 -2.873039e-02 
4.484985e+00 -2.876182e-02 
4.489590e+00 -2.879326e-02 
4.494194e+00 -2.882472e-02 
4.498799e+00 -2.885619e-02 
4.503403e+00 -2.888768e-02 
4.508008e+00 -2.891919e-02 
4.512613e+00 -2.895071e-02 
4.517217e+00 -2.898225e-02 
4.521822e+00 -2.901380e-02 
4.526426e+00 -2.904537e-02 
4.531031e+00 -2.907696e-02 
4.535636e+00 -2.910856e-02 
4.540240e+00 -2.914017e-02 
4.544845e+00 -2.917181e-02 
4.549449e+00 -2.920346e-02 
4.554054e+00 -2.923512e-02 
4.558659e+00 -2.926680e-02 
4.563263e+00 -2.929850e-02 
4.567868e+00 -2.933021e-02 
4.572472e+00 -2.936194e-02 
4.577077e+00 -2.939368e-02 
4.581682e+00 -2.942544e-02 
4.586286e+00 -2.945722e-02 
4.590891e+00 -2.948901e-02 
4.595495e+00 -2.952082e-02 
4.600100e+00 -2.955264e-02 
4.604705e+00 -2.958448e-02 
4.609309e+00 -2.961634e-02 
4.613914e+00 -2.964821e-02 
4.618519e+00 -2.968010e-02 
4.623123e+00 -2.971200e-02 
4.627728e+00 -2.974392e-02 
4.632332e+00 -2.977586e-02 
4.636937e+00 -2.980781e-02 
4.641542e+00 -2.983978e-02 
4.646146e+00 -2.987176e-02 
4.650751e+00 -2.990376e-02 
4.655355e+00 -2.993578e-02 
4.659960e+00 -2.996781e-02 
4.664565e+00 -2.999986e-02 
4.669169e+00 -3.003192e-02 
4.673774e+00 -3.006400e-02 
4.678378e+00 -3.009610e-02 
4.682983e+00 -3.012821e-02 
4.687588e+00 -3.016034e-02 
4.692192e+00 -3.019249e-02 
4.696797e+00 -3.022465e-02 
4.701401e+00 -3.025682e-02 
4.706006e+00 -3.028902e-02 
4.710611e+00 -3.032123e-02 
4.715215e+00 -3.035345e-02 
4.719820e+00 -3.038569e-02 
4.724424e+00 -3.041795e-02 
4.729029e+00 -3.045023e-02 
4.733634e+00 -3.048252e-02 
4.738238e+00 -3.051482e-02 
4.742843e+00 -3.054715e-02 
4.747447e+00 -3.057949e-02 
4.752052e+00 -3.061184e-02 
4.756657e+00 -3.064421e-02 
4.761261e+00 -3.067660e-02 
4.765866e+00 -3.070901e-02 
4.770470e+00 -3.074143e-02 
4.775075e+00 -3.077386e-02 
4.779680e+00 -3.080632e-02 
4.784284e+00 -3.083879e-02 
4.788889e+00 -3.087127e-02 
4.793493e+00 -3.090377e-02 
4.798098e+00 -3.093629e-02 
4.802703e+00 -3.096883e-02 
4.807307e+00 -3.100138e-02 
4.811912e+00 -3.103395e-02 
4.816517e+00 -3.106653e-02 
4.821121e+00 -3.109913e-02 
4.825726e+00 -3.113175e-02 
4.830330e+00 -3.116438e-02 
4.834935e+00 -3.119703e-02 
4.839540e+00 -3.122969e-02 
4.844144e+00 -3.126238e-02 
4.848749e+00 -3.129507e-02 
4.853353e+00 -3.132779e-02 
4.857958e+00 -3.136052e-02 
4.862563e+00 -3.139327e-02 
4.867167e+00 -3.142603e-02 
4.871772e+00 -3.145881e-02 
4.876376e+00 -3.149161e-02 
4.880981e+00 -3.152442e-02 
4.885586e+00 -3.155725e-02 
4.890190e+00 -3.159010e-02 
4.894795e+00 -3.162296e-02 
4.899399e+00 -3.165584e-02 
4.904004e+00 -3.168874e-02 
4.908609e+00 -3.172165e-02 
4.913213e+00 -3.175458e-02 
4.917818e+00 -3.178753e-02 
4.922422e+00 -3.182049e-02 
4.927027e+00 -3.185347e-02 
4.931632e+00 -3.188646e-02 
4.936236e+00 -3.191948e-02 
4.940841e+00 -3.195250e-02 
4.945445e+00 -3.198555e-02 
4.950050e+00 -3.201861e-02 
4.954655e+00 -3.205169e-02 
4.959259e+00 -3.208478e-02 
4.963864e+00 -3.211789e-02 
4.968468e+00 -3.215102e-02 
4.973073e+00 -3.218417e-02 
4.977678e+00 -3.221733e-02 
4.982282e+00 -3.225051e-02 
4.986887e+00 -3.228370e-02 
4.991491e+00 -3.231691e-02 
4.996096e+00 -3.235014e-02 
5.000701e+00 -3.238339e-02 
5.005305e+00 -3.241665e-02 
5.009910e+00 -3.244993e-02 
5.014515e+00 -3.248322e-02 
5.019119e+00 -3.251653e-02 
5.023724e+00 -3.254986e-02 
5.028328e+00 -3.258321e-02 
5.032933e+00 -3.261657e-02 
5.037538e+00 -3.264995e-02 
5.042142e+00 -3.268334e-02 
5.046747e+00 -3.271675e-02 
5.051351e+00 -3.275018e-02 
5.055956e+00 -3.278363e-02 
5.060561e+00 -3.281709e-02 
5.065165e+00 -3.285057e-02 
5.069770e+00 -3.288407e-02 
5.074374e+00 -3.291758e-02 
5.078979e+00 -3.295111e-02 
5.083584e+00 -3.298465e-02 
5.088188e+00 -3.301822e-02 
5.092793e+00 -3.305180e-02 
5.097397e+00 -3.308540e-02 
5.102002e+00 -3.311901e-02 
5.106607e+00 -3.315264e-02 
5.111211e+00 -3.318629e-02 
5.115816e+00 -3.321995e-02 
5.120420e+00 -3.325363e-02 
5.125025e+00 -3.328733e-02 
5.129630e+00 -3.332105e-02 
5.134234e+00 -3.335478e-02 
5.138839e+00 -3.338853e-02 
5.143443e+00 -3.342230e-02 
5.148048e+00 -3.345608e-02 
5.152653e+00 -3.348988e-02 
5.157257e+00 -3.352370e-02 
5.161862e+00 -3.355753e-02 
5.166466e+00 -3.359138e-02 
5.171071e+00 -3.362525e-02 
5.175676e+00 -3.365914e-02 
5.180280e+00 -3.369304e-02 
5.184885e+00 -3.372696e-02 
5.189489e+00 -3.376089e-02 
5.194094e+00 -3.379485e-02 
5.198699e+00 -3.382882e-02 
5.203303e+00 -3.386280e-02 
5.207908e+00 -3.389681e-02 
5.212513e+00 -3.393083e-02 
5.217117e+00 -3.396487e-02 
5.221722e+00 -3.399892e-02 
5.226326e+00 -3.403300e-02 
5.230931e+00 -3.406709e-02 
5.235536e+00 -3.410119e-02 
5.240140e+00 -3.413532e-02 
5.244745e+00 -3.416946e-02 
5.249349e+00 -3.420362e-02 
5.253954e+00 -3.423779e-02 
5.258559e+00 -3.427199e-02 
5.263163e+00 -3.430620e-02 
5.267768e+00 -3.434042e-02 
5.272372e+00 -3.437467e-02 
5.276977e+00 -3.440893e-02 
5.281582e+00 -3.444321e-02 
5.286186e+00 -3.447750e-02 
5.290791e+00 -3.451182e-02 
5.295395e+00 -3.454615e-02 
5.300000e+00 -3.458049e-02 
5.300000e+00 -2.385321e-02 
5.295395e+00 -2.381886e-02 
5.290791e+00 -2.378453e-02 
5.286186e+00 -2.375022e-02 
5.281582e+00 -2.371592e-02 
5.276977e+00 -2.368164e-02 
5.272372e+00 -2.364738e-02 
5.267768e+00 -2.361314e-02 
5.263163e+00 -2.357891e-02 
5.258559e+00 -2.354470e-02 
5.253954e+00 -2.351051e-02 
5.249349e+00 -2.347633e-02 
5.244745e+00 -2.344217e-02 
5.240140e+00 -2.340803e-02 
5.235536e+00 -2.337391e-02 
5.230931e+00 -2.333980e-02 
5.226326e+00 -2.330571e-02 
5.221722e+00 -2.327164e-02 
5.217117e+00 -2.323758e-02 
5.212513e+00 -2.320354e-02 
5.207908e+00 -2.316952e-02 
5.203303e+00 -2.313552e-02 
5.198699e+00 -2.310153e-02 
5.194094e+00 -2.306756e-02 
5.189489e+00 -2.303361e-02 
5.184885e+00 -2.299967e-02 
5.180280e+00 -2.296575e-02 
5.175676e+00 -2.293185e-02 
5.171071e+00 -2.289796e-02 
5.166466e+00 -2.286410e-02 
5.161862e+00 -2.283025e-02 
5.157257e+00 -2.279641e-02 
5.152653e+00 -2.276259e-02 
5.148048e+00 -2.272879e-02 
5.143443e+00 -2.269501e-02 
5.138839e+00 -2.266124e-02 
5.134234e+00 -2.262749e-02 
5.129630e+00 -2.259376e-02 
5.125025e+00 -2.256005e-02 
5.120420e+00 -2.252635e-02 
5.115816e+00 -2.249267e-02 
5.111211e+00 -2.245900e-02 
5.106607e+00 -2.242535e-02 
5.102002e+00 -2.239172e-02 
5.097397e+00 -2.235811e-02 
5.092793e+00 -2.232451e-02 
5.088188e+00 -2.229093e-02 
5.083584e+00 -2.225737e-02 
5.078979e+00 -2.222382e-02 
5.074374e+00 -2.219029e-02 
5.069770e+00 -2.215678e-02 
5.065165e+00 -2.212328e-02 
5.060561e+00 -2.208980e-02 
5.055956e+00 -2.205634e-02 
5.051351e+00 -2.202290e-02 
5.046747e+00 -2.198947e-02 
5.042142e+00 -2.195606e-02 
5.037538e+00 -2.192266e-02 
5.032933e+00 -2.188928e-02 
5.028328e+00 -2.185592e-02 
5.023724e+00 -2.182257e-02 
5.019119e+00 -2.178925e-02 
5.014515e+00 -2.175593e-02 
5.009910e+00 -2.172264e-02 
5.005305e+00 -2.168936e-02 
5.000701e+00 -2.165610e-02 
4.996096e+00 -2.162286e-02 
4.991491e+00 -2.158963e-02 
4.986887e+00 -2.155642e-02 
4.982282e+00 -2.152322e-02 
4.977678e+00 -2.149004e-02 
4.973073e+00 -2.145688e-02 
4.968468e+00 -2.142374e-02 
4.963864e+00 -2.139061e-02 
4.959259e+00 -2.135750e-02 
4.954655e+00 -2.132440e-02 
4.950050e+00 -2.129132e-02 
4.945445e+00 -2.125826e-02 
4.940841e+00 -2.122522e-02 
4.936236e+00 -2.119219e-02 
4.931632e+00 -2.115918e-02 
4.927027e+00 -2.112618e-02 
4.922422e+00 -2.109320e-02 
4.917818e+00 -2.106024e-02 
4.913213e+00 -2.102730e-02 
4.908609e+00 -2.099437e-02 
4.904004e+00 -2.096145e-02 
4.899399e+00 -2.092856e-02 
4.894795e+00 -2.089568e-02 
4.890190e+00 -2.086282e-02 
4.885586e+00 -2.082997e-02 
4.880981e+00 -2.079714e-02 
4.876376e+00 -2.076432e-02 
4.871772e+00 -2.073153e-02 
4.867167e+00 -2.069875e-02 
4.862563e+00 -2.066598e-02 
4.857958e+00 -2.063324e-02 
4.853353e+00 -2.060050e-02 
4.848749e+00 -2.056779e-02 
4.844144e+00 -2.053509e-02 
4.839540e+00 -2.050241e-02 
4.834935e+00 -2.046974e-02 
4.830330e+00 -2.043709e-02 
4.825726e+00 -2.040446e-02 
4.821121e+00 -2.037184e-02 
4.816517e+00 -2.033924e-02 
4.811912e+00 -2.030666e-02 
4.807307e+00 -2.027409e-02 
4.802703e+00 -2.024154e-02 
4.798098e+00 -2.020901e-02 
4.793493e+00 -2.017649e-02 
4.788889e+00 -2.014399e-02 
4.784284e+00 -2.011150e-02 
4.779680e+00 -2.007903e-02 
4.775075e+00 -2.004658e-02 
4.770470e+00 -2.001414e-02 
4.765866e+00 -1.998172e-02 
4.761261e+00 -1.994932e-02 
4.756657e+00 -1.991693e-02 
4.752052e+00 -1.988456e-02 
4.747447e+00 -1.985220e-02 
4.742843e+00 -1.981986e-02 
4.738238e+00 -1.978754e-02 
4.733634e+00 -1.975523e-02 
4.729029e+00 -1.972294e-02 
4.724424e+00 -1.969067e-02 
4.719820e+00 -1.965841e-02 
4.715215e+00 -1.962617e-02 
4.710611e+00 -1.959394e-02 
4.706006e+00 -1.956173e-02 
4.701401e+00 -1.952954e-02 
4.696797e+00 -1.949736e-02 
4.692192e+00 -1.946520e-02 
4.687588e+00 -1.943305e-02 
4.682983e+00 -1.940093e-02 
4.678378e+00 -1.936881e-02 
4.673774e+00 -1.933672e-02 
4.669169e+00 -1.930464e-02 
4.664565e+00 -1.927257e-02 
4.659960e+00 -1.924052e-02 
4.655355e+00 -1.920849e-02 
4.650751e+00 -1.917647e-02 
4.646146e+00 -1.914447e-02 
4.641542e+00 -1.911249e-02 
4.636937e+00 -1.908052e-02 
4.632332e+00 -1.904857e-02 
4.627728e+00 -1.901663e-02 
4.623123e+00 -1.898471e-02 
4.618519e+00 -1.895281e-02 
4.613914e+00 -1.892092e-02 
4.609309e+00 -1.888905e-02 
4.604705e+00 -1.885720e-02 
4.600100e+00 -1.882536e-02 
4.595495e+00 -1.879353e-02 
4.590891e+00 -1.876172e-02 
4.586286e+00 -1.872993e-02 
4.581682e+00 -1.869816e-02 
4.577077e+00 -1.866640e-02 
4.572472e+00 -1.863465e-02 
4.567868e+00 -1.860292e-02 
4.563263e+00 -1.857121e-02 
4.558659e+00 -1.853952e-02 
4.554054e+00 -1.850783e-02 
4.549449e+00 -1.847617e-02 
4.544845e+00 -1.844452e-02 
4.540240e+00 -1.841289e-02 
4.535636e+00 -1.838127e-02 
4.531031e+00 -1.834967e-02 
4.526426e+00 -1.831809e-02 
4.521822e+00 -1.828652e-02 
4.517217e+00 -1.825496e-02 
4.512613e+00 -1.822343e-02 
4.508008e+00 -1.819190e-02 
4.503403e+00 -1.816040e-02 
4.498799e+00 -1.812891e-02 
4.494194e+00 -1.809743e-02 
4.489590e+00 -1.806598e-02 
4.484985e+00 -1.803453e-02 
4.480380e+00 -1.800311e-02 
4.475776e+00 -1.797169e-02 
4.471171e+00 -1.794030e-02 
4.466567e+00 -1.790892e-02 
4.461962e+00 -1.787756e-02 
4.457357e+00 -1.784621e-02 
4.452753e+00 -1.781488e-02 
4.448148e+00 -1.778356e-02 
4.443544e+00 -1.775226e-02 
4.438939e+00 -1.772097e-02 
4.434334e+00 -1.768970e-02 
4.429730e+00 -1.765845e-02 
4.425125e+00 -1.762721e-02 
4.420521e+00 -1.759599e-02 
4.415916e+00 -1.756478e-02 
4.411311e+00 -1.753359e-02 
4.406707e+00 -1.750242e-02 
4.402102e+00 -1.747126e-02 
4.397497e+00 -1.744011e-02 
4.392893e+00 -1.740898e-02 
4.388288e+00 -1.737787e-02 
4.383684e+00 -1.734677e-02 
4.379079e+00 -1.731569e-02 
4.374474e+00 -1.728462e-02 
4.369870e+00 -1.725357e-02 
4.365265e+00 -1.722254e-02 
4.360661e+00 -1.719152e-02 
4.356056e+00 -1.716052e-02 
4.351451e+00 -1.712953e-02 
4.346847e+00 -1.709856e-02 
4.342242e+00 -1.706760e-02 
4.337638e+00 -1.703666e-02 
4.333033e+00 -1.700573e-02 
4.328428e+00 -1.697482e-02 
4.323824e+00 -1.694393e-02 
4.319219e+00 -1.691305e-02 
4.314615e+00 -1.688218e-02 
4.310010e+00 -1.685133e-02 
4.305405e+00 -1.682050e-02 
4.300801e+00 -1.678968e-02 
4.296196e+00 -1.675888e-02 
4.291592e+00 -1.672809e-02 
4.286987e+00 -1.669732e-02 
4.282382e+00 -1.666657e-02 
4.277778e+00 -1.663583e-02 
4.273173e+00 -1.660510e-02 
4.268569e+00 -1.657439e-02 
4.263964e+00 -1.654370e-02 
4.259359e+00 -1.651302e-02 
4.254755e+00 -1.648236e-02 
4.250150e+00 -1.645171e-02 
4.245546e+00 -1.642108e-02 
4.240941e+00 -1.639046e-02 
4.236336e+00 -1.635986e-02 
4.231732e+00 -1.632927e-02 
4.227127e+00 -1.629870e-02 
4.222523e+00 -1.626815e-02 
4.217918e+00 -1.623761e-02 
4.213313e+00 -1.620708e-02 
4.208709e+00 -1.617657e-02 
4.204104e+00 -1.614608e-02 
4.199499e+00 -1.611560e-02 
4.194895e+00 -1.608513e-02 
4.190290e+00 -1.605469e-02 
4.185686e+00 -1.602425e-02 
4.181081e+00 -1.599383e-02 
4.176476e+00 -1.596343e-02 
4.171872e+00 -1.593304e-02 
4.167267e+00 -1.590267e-02 
4.162663e+00 -1.587232e-02 
4.158058e+00 -1.584197e-02 
4.153453e+00 -1.581165e-02 
4.148849e+00 -1.578134e-02 
4.144244e+00 -1.575104e-02 
4.139640e+00 -1.572076e-02 
4.135035e+00 -1.569049e-02 
4.130430e+00 -1.566024e-02 
4.125826e+00 -1.563001e-02 
4.121221e+00 -1.559979e-02 
4.116617e+00 -1.556958e-02 
4.112012e+00 -1.553939e-02 
4.107407e+00 -1.550922e-02 
4.102803e+00 -1.547906e-02 
4.098198e+00 -1.544892e-02 
4.093594e+00 -1.541879e-02 
4.088989e+00 -1.538867e-02 
4.084384e+00 -1.535858e-02 
4.079780e+00 -1.532849e-02 
4.075175e+00 -1.529842e-02 
4.070571e+00 -1.526837e-02 
4.065966e+00 -1.523833e-02 
4.061361e+00 -1.520831e-02 
4.056757e+00 -1.517830e-02 
4.052152e+00 -1.514831e-02 
4.047548e+00 -1.511833e-02 
4.042943e+00 -1.508836e-02 
4.038338e+00 -1.505842e-02 
4.033734e+00 -1.502848e-02 
4.029129e+00 -1.499857e-02 
4.024525e+00 -1.496866e-02 
4.019920e+00 -1.493877e-02 
4.015315e+00 -1.490890e-02 
4.010711e+00 -1.487904e-02 
4.006106e+00 -1.484920e-02 
4.001502e+00 -1.481937e-02 
3.996897e+00 -1.478956e-02 
3.992292e+00 -1.475976e-02 
3.987688e+00 -1.472998e-02 
3.983083e+00 -1.470021e-02 
3.978478e+00 -1.467046e-02 
3.973874e+00 -1.464072e-02 
3.969269e+00 -1.461100e-02 
3.964665e+00 -1.458129e-02 
3.960060e+00 -1.455159e-02 
3.955455e+00 -1.452191e-02 
3.950851e+00 -1.449225e-02 
3.946246e+00 -1.446260e-02 
3.941642e+00 -1.443297e-02 
3.937037e+00 -1.440335e-02 
3.932432e+00 -1.437374e-02 
3.927828e+00 -1.434416e-02 
3.923223e+00 -1.431458e-02 
3.918619e+00 -1.428502e-02 
3.914014e+00 -1.425548e-02 
3.909409e+00 -1.422595e-02 
3.904805e+00 -1.419643e-02 
3.900200e+00 -1.416693e-02 
3.895596e+00 -1.413745e-02 
3.890991e+00 -1.410797e-02 
3.886386e+00 -1.407852e-02 
3.881782e+00 -1.404908e-02 
3.877177e+00 -1.401965e-02 
3.872573e+00 -1.399024e-02 
3.867968e+00 -1.396084e-02 
3.863363e+00 -1.393146e-02 
3.858759e+00 -1.390209e-02 
3.854154e+00 -1.387274e-02 
3.849550e+00 -1.384340e-02 
3.844945e+00 -1.381408e-02 
3.840340e+00 -1.378477e-02 
3.835736e+00 -1.375548e-02 
3.831131e+00 -1.372620e-02 
3.826527e+00 -1.369693e-02 
3.821922e+00 -1.366768e-02 
3.817317e+00 -1.363845e-02 
3.812713e+00 -1.360923e-02 
3.808108e+00 -1.358002e-02 
3.803504e+00 -1.355083e-02 
3.798899e+00 -1.352166e-02 
3.794294e+00 -1.349249e-02 
3.789690e+00 -1.346335e-02 
3.785085e+00 -1.343422e-02 
3.780480e+00 -1.340510e-02 
3.775876e+00 -1.337599e-02 
3.771271e+00 -1.334691e-02 
3.766667e+00 -1.331783e-02 
3.762062e+00 -1.328877e-02 
3.757457e+00 -1.325973e-02 
3.752853e+00 -1.323070e-02 
3.748248e+00 -1.320168e-02 
3.743644e+00 -1.317268e-02 
3.739039e+00 -1.314369e-02 
3.734434e+00 -1.311472e-02 
3.729830e+00 -1.308577e-02 
3.725225e+00 -1.305682e-02 
3.720621e+00 -1.302789e-02 
3.716016e+00 -1.299898e-02 
3.711411e+00 -1.297008e-02 
3.706807e+00 -1.294120e-02 
3.702202e+00 -1.291233e-02 
3.697598e+00 -1.288347e-02 
3.692993e+00 -1.285463e-02 
3.688388e+00 -1.282580e-02 
3.683784e+00 -1.279699e-02 
3.679179e+00 -1.276819e-02 
3.674575e+00 -1.273941e-02 
3.669970e+00 -1.271064e-02 
3.665365e+00 -1.268188e-02 
3.660761e+00 -1.265314e-02 
3.656156e+00 -1.262442e-02 
3.651552e+00 -1.259571e-02 
3.646947e+00 -1.256701e-02 
3.642342e+00 -1.253833e-02 
3.637738e+00 -1.250966e-02 
3.633133e+00 -1.248101e-02 
3.628529e+00 -1.245237e-02 
3.623924e+00 -1.242374e-02 
3.619319e+00 -1.239513e-02 
3.614715e+00 -1.236654e-02 
3.610110e+00 -1.233795e-02 
3.605506e+00 -1.230939e-02 
3.600901e+00 -1.228083e-02 
3.596296e+00 -1.225229e-02 
3.591692e+00 -1.222377e-02 
3.587087e+00 -1.219526e-02 
3.582482e+00 -1.216676e-02 
3.577878e+00 -1.213828e-02 
3.573273e+00 -1.210981e-02 
3.568669e+00 -1.208136e-02 
3.564064e+00 -1.205292e-02 
3.559459e+00 -1.202450e-02 
3.554855e+00 -1.199609e-02 
3.550250e+00 -1.196769e-02 
3.545646e+00 -1.193931e-02 
3.541041e+00 -1.191094e-02 
3.536436e+00 -1.188259e-02 
3.531832e+00 -1.185425e-02 
3.527227e+00 -1.182593e-02 
3.522623e+00 -1.179762e-02 
3.518018e+00 -1.176932e-02 
3.513413e+00 -1.174104e-02 
3.508809e+00 -1.171277e-02 
3.504204e+00 -1.168452e-02 
3.499600e+00 -1.165628e-02 
3.494995e+00 -1.162805e-02 
3.490390e+00 -1.159984e-02 
3.485786e+00 -1.157164e-02 
3.481181e+00 -1.154346e-02 
3.476577e+00 -1.151529e-02 
3.471972e+00 -1.148714e-02 
3.467367e+00 -1.145900e-02 
3.462763e+00 -1.143087e-02 
3.458158e+00 -1.140276e-02 
3.453554e+00 -1.137466e-02 
3.448949e+00 -1.134658e-02 
3.444344e+00 -1.131851e-02 
3.439740e+00 -1.129045e-02 
3.435135e+00 -1.126241e-02 
3.430531e+00 -1.123438e-02 
3.425926e+00 -1.120637e-02 
3.421321e+00 -1.117837e-02 
3.416717e+00 -1.115038e-02 
3.412112e+00 -1.112241e-02 
3.407508e+00 -1.109445e-02 
3.402903e+00 -1.106651e-02 
3.398298e+00 -1.103858e-02 
3.393694e+00 -1.101067e-02 
3.389089e+00 -1.098276e-02 
3.384484e+00 -1.095488e-02 
3.379880e+00 -1.092700e-02 
3.375275e+00 -1.089914e-02 
3.370671e+00 -1.087130e-02 
3.366066e+00 -1.084347e-02 
3.361461e+00 -1.081565e-02 
3.356857e+00 -1.078785e-02 
3.352252e+00 -1.076006e-02 
3.347648e+00 -1.073228e-02 
3.343043e+00 -1.070452e-02 
3.338438e+00 -1.067677e-02 
3.333834e+00 -1.064904e-02 
3.329229e+00 -1.062132e-02 
3.324625e+00 -1.059361e-02 
3.320020e+00 -1.056592e-02 
3.315415e+00 -1.053824e-02 
3.310811e+00 -1.051058e-02 
3.306206e+00 -1.048293e-02 
3.301602e+00 -1.045529e-02 
3.296997e+00 -1.042767e-02 
3.292392e+00 -1.040006e-02 
3.287788e+00 -1.037247e-02 
3.283183e+00 -1.034489e-02 
3.278579e+00 -1.031732e-02 
3.273974e+00 -1.028977e-02 
3.269369e+00 -1.026223e-02 
3.264765e+00 -1.023470e-02 
3.260160e+00 -1.020719e-02 
3.255556e+00 -1.017969e-02 
3.250951e+00 -1.015221e-02 
3.246346e+00 -1.012474e-02 
3.241742e+00 -1.009728e-02 
3.237137e+00 -1.006984e-02 
3.232533e+00 -1.004241e-02 
3.227928e+00 -1.001499e-02 
3.223323e+00 -9.987592e-03 
3.218719e+00 -9.960204e-03 
3.214114e+00 -9.932830e-03 
3.209510e+00 -9.905470e-03 
3.204905e+00 -9.878124e-03 
3.200300e+00 -9.850791e-03 
3.195696e+00 -9.823472e-03 
3.191091e+00 -9.796166e-03 
3.186486e+00 -9.768875e-03 
3.181882e+00 -9.741597e-03 
3.177277e+00 -9.714333e-03 
3.172673e+00 -9.687082e-03 
3.168068e+00 -9.659845e-03 
3.163463e+00 -9.632622e-03 
3.158859e+00 -9.605412e-03 
3.154254e+00 -9.578217e-03 
3.149650e+00 -9.551034e-03 
3.145045e+00 -9.523866e-03 
3.140440e+00 -9.496711e-03 
3.135836e+00 -9.469569e-03 
3.131231e+00 -9.442442e-03 
3.126627e+00 -9.415328e-03 
3.122022e+00 -9.388227e-03 
3.117417e+00 -9.361140e-03 
3.112813e+00 -9.334067e-03 
3.108208e+00 -9.307007e-03 
3.103604e+00 -9.279961e-03 
3.098999e+00 -9.252929e-03 
3.094394e+00 -9.225910e-03 
3.089790e+00 -9.198904e-03 
3.085185e+00 -9.171912e-03 
3.080581e+00 -9.144934e-03 
3.075976e+00 -9.117969e-03 
3.071371e+00 -9.091018e-03 
3.066767e+00 -9.064080e-03 
3.062162e+00 -9.037156e-03 
3.057558e+00 -9.010246e-03 
3.052953e+00 -8.983348e-03 
3.048348e+00 -8.956465e-03 
3.043744e+00 -8.929595e-03 
3.039139e+00 -8.902738e-03 
3.034535e+00 -8.875895e-03 
3.029930e+00 -8.849065e-03 
3.025325e+00 -8.822249e-03 
3.020721e+00 -8.795446e-03 
3.016116e+00 -8.768657e-03 
3.011512e+00 -8.741881e-03 
3.006907e+00 -8.715118e-03 
3.002302e+00 -8.688369e-03 
2.997698e+00 -8.661634e-03 
2.993093e+00 -8.634912e-03 
2.988488e+00 -8.608203e-03 
2.983884e+00 -8.581508e-03 
2.979279e+00 -8.554826e-03 
2.974675e+00 -8.528157e-03 
2.970070e+00 -8.501502e-03 
2.965465e+00 -8.474860e-03 
2.960861e+00 -8.448232e-03 
2.956256e+00 -8.421617e-03 
2.951652e+00 -8.395015e-03 
2.947047e+00 -8.368427e-03 
2.942442e+00 -8.341852e-03 
2.937838e+00 -8.315290e-03 
2.933233e+00 -8.288742e-03 
2.928629e+00 -8.262207e-03 
2.924024e+00 -8.235685e-03 
2.919419e+00 -8.209177e-03 
2.914815e+00 -8.182682e-03 
2.910210e+00 -8.156200e-03 
2.905606e+00 -8.129731e-03 
2.901001e+00 -8.103276e-03 
2.896396e+00 -8.076834e-03 
2.891792e+00 -8.050406e-03 
2.887187e+00 -8.023990e-03 
2.882583e+00 -7.997588e-03 
2.877978e+00 -7.971199e-03 
2.873373e+00 -7.944824e-03 
2.868769e+00 -7.918461e-03 
2.864164e+00 -7.892112e-03 
2.859560e+00 -7.865776e-03 
2.854955e+00 -7.839454e-03 
2.850350e+00 -7.813144e-03 
2.845746e+00 -7.786848e-03 
2.841141e+00 -7.760565e-03 
2.836537e+00 -7.734295e-03 
2.831932e+00 -7.708038e-03 
2.827327e+00 -7.681795e-03 
2.822723e+00 -7.655565e-03 
2.818118e+00 -7.629347e-03 
2.813514e+00 -7.603143e-03 
2.808909e+00 -7.576953e-03 
2.804304e+00 -7.550775e-03 
2.799700e+00 -7.524610e-03 
2.795095e+00 -7.498459e-03 
2.790490e+00 -7.472321e-03 
2.785886e+00 -7.446195e-03 
2.781281e+00 -7.420083e-03 
2.776677e+00 -7.393984e-03 
2.772072e+00 -7.367898e-03 
2.767467e+00 -7.341826e-03 
2.762863e+00 -7.315766e-03 
2.758258e+00 -7.289719e-03 
2.753654e+00 -7.263686e-03 
2.749049e+00 -7.237665e-03 
2.744444e+00 -7.211658e-03 
2.739840e+00 -7.185664e-03 
2.735235e+00 -7.159682e-03 
2.730631e+00 -7.133714e-03 
2.726026e+00 -7.107759e-03 
2.721421e+00 -7.081817e-03 
2.716817e+00 -7.055888e-03 
2.712212e+00 -7.029971e-03 
2.707608e+00 -7.004068e-03 
2.703003e+00 -6.978178e-03 
2.698398e+00 -6.952301e-03 
2.693794e+00 -6.926437e-03 
2.689189e+00 -6.900586e-03 
2.684585e+00 -6.874747e-03 
2.679980e+00 -6.848922e-03 
2.675375e+00 -6.823110e-03 
2.670771e+00 -6.797311e-03 
2.666166e+00 -6.771524e-03 
2.661562e+00 -6.745751e-03 
2.656957e+00 -6.719990e-03 
2.652352e+00 -6.694243e-03 
2.647748e+00 -6.668508e-03 
2.643143e+00 -6.642786e-03 
2.638539e+00 -6.617078e-03 
2.633934e+00 -6.591382e-03 
2.629329e+00 -6.565699e-03 
2.624725e+00 -6.540029e-03 
2.620120e+00 -6.514371e-03 
2.615516e+00 -6.488727e-03 
2.610911e+00 -6.463096e-03 
2.606306e+00 -6.437477e-03 
2.601702e+00 -6.411871e-03 
2.597097e+00 -6.386278e-03 
2.592492e+00 -6.360698e-03 
2.587888e+00 -6.335131e-03 
2.583283e+00 -6.309577e-03 
2.578679e+00 -6.284035e-03 
2.574074e+00 -6.258506e-03 
2.569469e+00 -6.232991e-03 
2.564865e+00 -6.207487e-03 
2.560260e+00 -6.181997e-03 
2.555656e+00 -6.156520e-03 
2.551051e+00 -6.131055e-03 
2.546446e+00 -6.105603e-03 
2.541842e+00 -6.080164e-03 
2.537237e+00 -6.054737e-03 
2.532633e+00 -6.029324e-03 
2.528028e+00 -6.003923e-03 
2.523423e+00 -5.978535e-03 
2.518819e+00 -5.953159e-03 
2.514214e+00 -5.927797e-03 
2.509610e+00 -5.902447e-03 
2.505005e+00 -5.877110e-03 
2.500400e+00 -5.851785e-03 
2.495796e+00 -5.826473e-03 
2.491191e+00 -5.801174e-03 
2.486587e+00 -5.775888e-03 
2.481982e+00 -5.750614e-03 
2.477377e+00 -5.725353e-03 
2.472773e+00 -5.700105e-03 
2.468168e+00 -5.674869e-03 
2.463564e+00 -5.649647e-03 
2.458959e+00 -5.624436e-03 
2.454354e+00 -5.599239e-03 
2.449750e+00 -5.574054e-03 
2.445145e+00 -5.548881e-03 
2.440541e+00 -5.523722e-03 
2.435936e+00 -5.498574e-03 
2.431331e+00 -5.473440e-03 
2.426727e+00 -5.448318e-03 
2.422122e+00 -5.423209e-03 
2.417518e+00 -5.398112e-03 
2.412913e+00 -5.373028e-03 
2.408308e+00 -5.347957e-03 
2.403704e+00 -5.322898e-03 
2.399099e+00 -5.297852e-03 
2.394494e+00 -5.272818e-03 
2.389890e+00 -5.247797e-03 
2.385285e+00 -5.222788e-03 
2.380681e+00 -5.197792e-03 
2.376076e+00 -5.172809e-03 
2.371471e+00 -5.147838e-03 
2.366867e+00 -5.122879e-03 
2.362262e+00 -5.097934e-03 
2.357658e+00 -5.073000e-03 
2.353053e+00 -5.048079e-03 
2.348448e+00 -5.023171e-03 
2.343844e+00 -4.998275e-03 
2.339239e+00 -4.973392e-03 
2.334635e+00 -4.948521e-03 
2.330030e+00 -4.923663e-03 
2.325425e+00 -4.898817e-03 
2.320821e+00 -4.873983e-03 
2.316216e+00 -4.849162e-03 
2.311612e+00 -4.824354e-03 
2.307007e+00 -4.799558e-03 
2.302402e+00 -4.774774e-03 
2.297798e+00 -4.750003e-03 
2.293193e+00 -4.725244e-03 
2.288589e+00 -4.700498e-03 
2.283984e+00 -4.675764e-03 
2.279379e+00 -4.651043e-03 
2.274775e+00 -4.626334e-03 
2.270170e+00 -4.601637e-03 
2.265566e+00 -4.576953e-03 
2.260961e+00 -4.552281e-03 
2.256356e+00 -4.527622e-03 
2.251752e+00 -4.502974e-03 
2.247147e+00 -4.478340e-03 
2.242543e+00 -4.453717e-03 
2.237938e+00 -4.429107e-03 
2.233333e+00 -4.404510e-03 
2.228729e+00 -4.379924e-03 
2.224124e+00 -4.355351e-03 
2.219520e+00 -4.330791e-03 
2.214915e+00 -4.306243e-03 
2.210310e+00 -4.281707e-03 
2.205706e+00 -4.257183e-03 
2.201101e+00 -4.232672e-03 
2.196496e+00 -4.208173e-03 
2.191892e+00 -4.183686e-03 
2.187287e+00 -4.159211e-03 
2.182683e+00 -4.134749e-03 
2.178078e+00 -4.110299e-03 
2.173473e+00 -4.085862e-03 
2.168869e+00 -4.061436e-03 
2.164264e+00 -4.037023e-03 
2.159660e+00 -4.012622e-03 
2.155055e+00 -3.988234e-03 
2.150450e+00 -3.963858e-03 
2.145846e+00 -3.939493e-03 
2.141241e+00 -3.915142e-03 
2.136637e+00 -3.890802e-03 
2.132032e+00 -3.866474e-03 
2.127427e+00 -3.842159e-03 
2.122823e+00 -3.817856e-03 
2.118218e+00 -3.793565e-03 
2.113614e+00 -3.769287e-03 
2.109009e+00 -3.745020e-03 
2.104404e+00 -3.720766e-03 
2.099800e+00 -3.696524e-03 
2.095195e+00 -3.672294e-03 
2.090591e+00 -3.648076e-03 
2.085986e+00 -3.623871e-03 
2.081381e+00 -3.599677e-03 
2.076777e+00 -3.575496e-03 
2.072172e+00 -3.551327e-03 
2.067568e+00 -3.527170e-03 
2.062963e+00 -3.503025e-03 
2.058358e+00 -3.478892e-03 
2.053754e+00 -3.454771e-03 
2.049149e+00 -3.430663e-03 
2.044545e+00 -3.406566e-03 
2.039940e+00 -3.382482e-03 
2.035335e+00 -3.358410e-03 
2.030731e+00 -3.334349e-03 
2.026126e+00 -3.310301e-03 
2.021522e+00 -3.286265e-03 
2.016917e+00 -3.262241e-03 
2.012312e+00 -3.238229e-03 
2.007708e+00 -3.214229e-03 
2.003103e+00 -3.190242e-03 
1.998498e+00 -3.166266e-03 
1.993894e+00 -3.142302e-03 
1.989289e+00 -3.118350e-03 
1.984685e+00 -3.094411e-03 
1.980080e+00 -3.070483e-03 
1.975475e+00 -3.046567e-03 
1.970871e+00 -3.022664e-03 
1.966266e+00 -2.998772e-03 
1.961662e+00 -2.974892e-03 
1.957057e+00 -2.951025e-03 
1.952452e+00 -2.927169e-03 
1.947848e+00 -2.903325e-03 
1.943243e+00 -2.879493e-03 
1.938639e+00 -2.855673e-03 
1.934034e+00 -2.831866e-03 
1.929429e+00 -2.808070e-03 
1.924825e+00 -2.784286e-03 
1.920220e+00 -2.760514e-03 
1.915616e+00 -2.736754e-03 
1.911011e+00 -2.713005e-03 
1.906406e+00 -2.689269e-03 
1.901802e+00 -2.665545e-03 
1.897197e+00 -2.641833e-03 
1.892593e+00 -2.618132e-03 
1.887988e+00 -2.594443e-03 
1.883383e+00 -2.570767e-03 
1.878779e+00 -2.547102e-03 
1.874174e+00 -2.523449e-03 
1.869570e+00 -2.499808e-03 
1.864965e+00 -2.476179e-03 
1.860360e+00 -2.452561e-03 
1.855756e+00 -2.428956e-03 
1.851151e+00 -2.405362e-03 
1.846547e+00 -2.381780e-03 
1.841942e+00 -2.358210e-03 
1.837337e+00 -2.334652e-03 
1.832733e+00 -2.311106e-03 
1.828128e+00 -2.287571e-03 
1.823524e+00 -2.264048e-03 
1.818919e+00 -2.240538e-03 
1.814314e+00 -2.217039e-03 
1.809710e+00 -2.193551e-03 
1.805105e+00 -2.170076e-03 
1.800501e+00 -2.146612e-03 
1.795896e+00 -2.123160e-03 
1.791291e+00 -2.099720e-03 
1.786687e+00 -2.076292e-03 
1.782082e+00 -2.052875e-03 
1.777477e+00 -2.029470e-03 
1.772873e+00 -2.006077e-03 
1.768268e+00 -1.982695e-03 
1.763664e+00 -1.959326e-03 
1.759059e+00 -1.935968e-03 
1.754454e+00 -1.912622e-03 
1.749850e+00 -1.889287e-03 
1.745245e+00 -1.865964e-03 
1.740641e+00 -1.842653e-03 
1.736036e+00 -1.819354e-03 
1.731431e+00 -1.796066e-03 
1.726827e+00 -1.772790e-03 
1.722222e+00 -1.749526e-03 
1.717618e+00 -1.726273e-03 
1.713013e+00 -1.703032e-03 
1.708408e+00 -1.679803e-03 
1.703804e+00 -1.656586e-03 
1.699199e+00 -1.633380e-03 
1.694595e+00 -1.610185e-03 
1.689990e+00 -1.587003e-03 
1.685385e+00 -1.563832e-03 
1.680781e+00 -1.540672e-03 
1.676176e+00 -1.517524e-03 
1.671572e+00 -1.494388e-03 
1.666967e+00 -1.471264e-03 
1.662362e+00 -1.448151e-03 
1.657758e+00 -1.425049e-03 
1.653153e+00 -1.401960e-03 
1.648549e+00 -1.378881e-03 
1.643944e+00 -1.355815e-03 
1.639339e+00 -1.332760e-03 
1.634735e+00 -1.309716e-03 
1.630130e+00 -1.286685e-03 
1.625526e+00 -1.263664e-03 
1.620921e+00 -1.240655e-03 
1.616316e+00 -1.217658e-03 
1.611712e+00 -1.194673e-03 
1.607107e+00 -1.171699e-03 
1.602503e+00 -1.148736e-03 
1.597898e+00 -1.125785e-03 
1.593293e+00 -1.102845e-03 
1.588689e+00 -1.079917e-03 
1.584084e+00 -1.057001e-03 
1.579479e+00 -1.034096e-03 
1.574875e+00 -1.011202e-03 
1.570270e+00 -9.883203e-04 
1.565666e+00 -9.654498e-04 
1.561061e+00 -9.425907e-04 
1.556456e+00 -9.197431e-04 
1.551852e+00 -8.969070e-04 
1.547247e+00 -8.740824e-04 
1.542643e+00 -8.512692e-04 
1.538038e+00 -8.284674e-04 
1.533433e+00 -8.056771e-04 
1.528829e+00 -7.828983e-04 
1.524224e+00 -7.601309e-04 
1.519620e+00 -7.373749e-04 
1.515015e+00 -7.146303e-04 
1.510410e+00 -6.918971e-04 
1.505806e+00 -6.691754e-04 
1.501201e+00 -6.464651e-04 
1.496597e+00 -6.237661e-04 
1.491992e+00 -6.010786e-04 
1.487387e+00 -5.784024e-04 
1.482783e+00 -5.557376e-04 
1.478178e+00 -5.330843e-04 
1.473574e+00 -5.104422e-04 
1.468969e+00 -4.878116e-04 
1.464364e+00 -4.651923e-04 
1.459760e+00 -4.425843e-04 
1.455155e+00 -4.199877e-04 
1.450551e+00 -3.974025e-04 
1.445946e+00 -3.748285e-04 
1.441341e+00 -3.522659e-04 
1.436737e+00 -3.297147e-04 
1.432132e+00 -3.071747e-04 
1.427528e+00 -2.846461e-04 
1.422923e+00 -2.621288e-04 
1.418318e+00 -2.396228e-04 
1.413714e+00 -2.171280e-04 
1.409109e+00 -1.946446e-04 
1.404505e+00 -1.721725e-04 
1.399900e+00 -1.497116e-04 
1.395295e+00 -1.272620e-04 
1.390691e+00 -1.048237e-04 
1.386086e+00 -8.239661e-05 
1.381481e+00 -5.998081e-05 
1.376877e+00 -3.757625e-05 
1.372272e+00 -1.518295e-05 
1.367668e+00 7.199118e-06 
1.363063e+00 2.956995e-05 
1.358458e+00 5.192955e-05 
1.353854e+00 7.427793e-05 
1.349249e+00 9.661509e-05 
1.344645e+00 1.189410e-04 
1.340040e+00 1.412558e-04 
1.335435e+00 1.635593e-04 
1.330831e+00 1.858517e-04 
1.326226e+00 2.081328e-04 
1.321622e+00 2.304028e-04 
1.317017e+00 2.526616e-04 
1.312412e+00 2.749092e-04 
1.307808e+00 2.971457e-04 
1.303203e+00 3.193710e-04 
1.298599e+00 3.415851e-04 
1.293994e+00 3.637881e-04 
1.289389e+00 3.859799e-04 
1.284785e+00 4.081606e-04 
1.280180e+00 4.303302e-04 
1.275576e+00 4.524886e-04 
1.270971e+00 4.746359e-04 
1.266366e+00 4.967721e-04 
1.261762e+00 5.188972e-04 
1.257157e+00 5.410112e-04 
1.252553e+00 5.631141e-04 
1.247948e+00 5.852059e-04 
1.243343e+00 6.072866e-04 
1.238739e+00 6.293562e-04 
1.234134e+00 6.514147e-04 
1.229530e+00 6.734622e-04 
1.224925e+00 6.954986e-04 
1.220320e+00 7.175239e-04 
1.215716e+00 7.395382e-04 
1.211111e+00 7.615415e-04 
1.206507e+00 7.835337e-04 
1.201902e+00 8.055148e-04 
1.197297e+00 8.274849e-04 
1.192693e+00 8.494440e-04 
1.188088e+00 8.713921e-04 
1.183483e+00 8.933291e-04 
1.178879e+00 9.152552e-04 
1.174274e+00 9.371702e-04 
1.169670e+00 9.590742e-04 
1.165065e+00 9.809673e-04 
1.160460e+00 1.002849e-03 
1.155856e+00 1.024720e-03 
1.151251e+00 1.046580e-03 
1.146647e+00 1.068430e-03 
1.142042e+00 1.090268e-03 
1.137437e+00 1.112095e-03 
1.132833e+00 1.133911e-03 
1.128228e+00 1.155716e-03 
1.123624e+00 1.177511e-03 
1.119019e+00 1.199294e-03 
1.114414e+00 1.221067e-03 
1.109810e+00 1.242828e-03 
1.105205e+00 1.264579e-03 
1.100601e+00 1.286318e-03 
1.095996e+00 1.308047e-03 
1.091391e+00 1.329765e-03 
1.086787e+00 1.351472e-03 
1.082182e+00 1.373168e-03 
1.077578e+00 1.394853e-03 
1.072973e+00 1.416528e-03 
1.068368e+00 1.438191e-03 
1.063764e+00 1.459844e-03 
1.059159e+00 1.481485e-03 
1.054555e+00 1.503116e-03 
1.049950e+00 1.524736e-03 
1.045345e+00 1.546345e-03 
1.040741e+00 1.567943e-03 
1.036136e+00 1.589531e-03 
1.031532e+00 1.611107e-03 
1.026927e+00 1.632673e-03 
1.022322e+00 1.654228e-03 
1.017718e+00 1.675772e-03 
1.013113e+00 1.697305e-03 
1.008509e+00 1.718828e-03 
1.003904e+00 1.740340e-03 
9.992993e-01 1.761840e-03 
9.946947e-01 1.783330e-03 
9.900901e-01 1.804810e-03 
9.854855e-01 1.826278e-03 
9.808809e-01 1.847736e-03 
9.762763e-01 1.869183e-03 
9.716717e-01 1.890619e-03 
9.670671e-01 1.912045e-03 
9.624625e-01 1.933459e-03 
9.578579e-01 1.954863e-03 
9.532533e-01 1.976256e-03 
9.486486e-01 1.997639e-03 
9.440440e-01 2.019011e-03 
9.394394e-01 2.040372e-03 
9.348348e-01 2.061722e-03 
9.302302e-01 2.083062e-03 
9.256256e-01 2.104390e-03 
9.210210e-01 2.125709e-03 
9.164164e-01 2.147016e-03 
9.118118e-01 2.168313e-03 
9.072072e-01 2.189599e-03 
9.026026e-01 2.210874e-03 
8.979980e-01 2.232139e-03 
8.933934e-01 2.253393e-03 
8.887888e-01 2.274636e-03 
8.841842e-01 2.295869e-03 
8.795796e-01 2.317091e-03 
8.749750e-01 2.338302e-03 
8.703704e-01 2.359503e-03 
8.657658e-01 2.380693e-03 
8.611612e-01 2.401873e-03 
8.565566e-01 2.423041e-03 
8.519520e-01 2.444200e-03 
8.473473e-01 2.465347e-03 
8.427427e-01 2.486484e-03 
8.381381e-01 2.507610e-03 
8.335335e-01 2.528726e-03 
8.289289e-01 2.549831e-03 
8.243243e-01 2.570926e-03 
8.197197e-01 2.592010e-03 
8.151151e-01 2.613083e-03 
8.105105e-01 2.634146e-03 
8.059059e-01 2.655198e-03 
8.013013e-01 2.676240e-03 
7.966967e-01 2.697271e-03 
7.920921e-01 2.718292e-03 
7.874875e-01 2.739302e-03 
7.828829e-01 2.760301e-03 
7.782783e-01 2.781290e-03 
7.736737e-01 2.802268e-03 
7.690691e-01 2.823236e-03 
7.644645e-01 2.844193e-03 
7.598599e-01 2.865140e-03 
7.552553e-01 2.886077e-03 
7.506507e-01 2.907002e-03 
7.460460e-01 2.927918e-03 
7.414414e-01 2.948822e-03 
7.368368e-01 2.969717e-03 
7.322322e-01 2.990600e-03 
7.276276e-01 3.011474e-03 
7.230230e-01 3.032337e-03 
7.184184e-01 3.053189e-03 
7.138138e-01 3.074031e-03 
7.092092e-01 3.094862e-03 
7.046046e-01 3.115683e-03 
7.000000e-01 3.136494e-03 
7.000000e-01 -7.590792e-03 


==> Figures/4pt_I_rho_NE_meas_muZ/points_3.dat <==
-1.280000e+02 3.921125e-02 
-1.277447e+02 3.921125e-02 
-1.274895e+02 3.921125e-02 
-1.272342e+02 3.921125e-02 
-1.269790e+02 3.921125e-02 
-1.267237e+02 3.921125e-02 
-1.264685e+02 3.921125e-02 
-1.262132e+02 3.921125e-02 
-1.259580e+02 3.921124e-02 
-1.257027e+02 3.921124e-02 
-1.254474e+02 3.921124e-02 
-1.251922e+02 3.921124e-02 
-1.249369e+02 3.921124e-02 
-1.246817e+02 3.921124e-02 
-1.244264e+02 3.921124e-02 
-1.241712e+02 3.921124e-02 
-1.239159e+02 3.921123e-02 
-1.236607e+02 3.921123e-02 
-1.234054e+02 3.921123e-02 
-1.231502e+02 3.921123e-02 
-1.228949e+02 3.921123e-02 
-1.226396e+02 3.921123e-02 
-1.223844e+02 3.921123e-02 
-1.221291e+02 3.921122e-02 
-1.218739e+02 3.921122e-02 
-1.216186e+02 3.921122e-02 
-1.213634e+02 3.921122e-02 
-1.211081e+02 3.921122e-02 
-1.208529e+02 3.921121e-02 
-1.205976e+02 3.921121e-02 
-1.203423e+02 3.921121e-02 
-1.200871e+02 3.921121e-02 
-1.198318e+02 3.921121e-02 
-1.195766e+02 3.921120e-02 
-1.193213e+02 3.921120e-02 
-1.190661e+02 3.921120e-02 
-1.188108e+02 3.921120e-02 
-1.185556e+02 3.921119e-02 
-1.183003e+02 3.921119e-02 
-1.180450e+02 3.921119e-02 
-1.177898e+02 3.921119e-02 
-1.175345e+02 3.921118e-02 
-1.172793e+02 3.921118e-02 
-1.170240e+02 3.921118e-02 
-1.167688e+02 3.921117e-02 
-1.165135e+02 3.921117e-02 
-1.162583e+02 3.921117e-02 
-1.160030e+02 3.921116e-02 
-1.157477e+02 3.921116e-02 
-1.154925e+02 3.921116e-02 
-1.152372e+02 3.921115e-02 
-1.149820e+02 3.921115e-02 
-1.147267e+02 3.921114e-02 
-1.144715e+02 3.921114e-02 
-1.142162e+02 3.921114e-02 
-1.139610e+02 3.921113e-02 
-1.137057e+02 3.921113e-02 
-1.134505e+02 3.921112e-02 
-1.131952e+02 3.921112e-02 
-1.129399e+02 3.921111e-02 
-1.126847e+02 3.921111e-02 
-1.124294e+02 3.921110e-02 
-1.121742e+02 3.921110e-02 
-1.119189e+02 3.921109e-02 
-1.116637e+02 3.921109e-02 
-1.114084e+02 3.921108e-02 
-1.111532e+02 3.921108e-02 
-1.108979e+02 3.921107e-02 
-1.106426e+02 3.921107e-02 
-1.103874e+02 3.921106e-02 
-1.101321e+02 3.921105e-02 
-1.098769e+02 3.921105e-02 
-1.096216e+02 3.921104e-02 
-1.093664e+02 3.921103e-02 
-1.091111e+02 3.921103e-02 
-1.088559e+02 3.921102e-02 
-1.086006e+02 3.921101e-02 
-1.083453e+02 3.921100e-02 
-1.080901e+02 3.921099e-02 
-1.078348e+02 3.921099e-02 
-1.075796e+02 3.921098e-02 
-1.073243e+02 3.921097e-02 
-1.070691e+02 3.921096e-02 
-1.068138e+02 3.921095e-02 
-1.065586e+02 3.921094e-02 
-1.063033e+02 3.921093e-02 
-1.060480e+02 3.921092e-02 
-1.057928e+02 3.921091e-02 
-1.055375e+02 3.921090e-02 
-1.052823e+02 3.921089e-02 
-1.050270e+02 3.921088e-02 
-1.047718e+02 3.921087e-02 
-1.045165e+02 3.921086e-02 
-1.042613e+02 3.921084e-02 
-1.040060e+02 3.921083e-02 
-1.037508e+02 3.921082e-02 
-1.034955e+02 3.921080e-02 
-1.032402e+02 3.921079e-02 
-1.029850e+02 3.921078e-02 
-1.027297e+02 3.921076e-02 
-1.024745e+02 3.921075e-02 
-1.022192e+02 3.921073e-02 
-1.019640e+02 3.921072e-02 
-1.017087e+02 3.921070e-02 
-1.014535e+02 3.921068e-02 
-1.011982e+02 3.921067e-02 
-1.009429e+02 3.921065e-02 
-1.006877e+02 3.921063e-02 
-1.004324e+02 3.921061e-02 
-1.001772e+02 3.921059e-02 
-9.992192e+01 3.921057e-02 
-9.966667e+01 3.921055e-02 
-9.941141e+01 3.921053e-02 
-9.915616e+01 3.921051e-02 
-9.890090e+01 3.921049e-02 
-9.864565e+01 3.921047e-02 
-9.839039e+01 3.921045e-02 
-9.813514e+01 3.921042e-02 
-9.787988e+01 3.921040e-02 
-9.762462e+01 3.921037e-02 
-9.736937e+01 3.921035e-02 
-9.711411e+01 3.921032e-02 
-9.685886e+01 3.921029e-02 
-9.660360e+01 3.921026e-02 
-9.634835e+01 3.921024e-02 
-9.609309e+01 3.921021e-02 
-9.583784e+01 3.921018e-02 
-9.558258e+01 3.921014e-02 
-9.532733e+01 3.921011e-02 
-9.507207e+01 3.921008e-02 
-9.481682e+01 3.921004e-02 
-9.456156e+01 3.921001e-02 
-9.430631e+01 3.920997e-02 
-9.405105e+01 3.920994e-02 
-9.379580e+01 3.920990e-02 
-9.354054e+01 3.920986e-02 
-9.328529e+01 3.920982e-02 
-9.303003e+01 3.920978e-02 
-9.277477e+01 3.920973e-02 
-9.251952e+01 3.920969e-02 
-9.226426e+01 3.920965e-02 
-9.200901e+01 3.920960e-02 
-9.175375e+01 3.920955e-02 
-9.149850e+01 3.920950e-02 
-9.124324e+01 3.920945e-02 
-9.098799e+01 3.920940e-02 
-9.073273e+01 3.920935e-02 
-9.047748e+01 3.920929e-02 
-9.022222e+01 3.920924e-02 
-8.996697e+01 3.920918e-02 
-8.971171e+01 3.920912e-02 
-8.945646e+01 3.920906e-02 
-8.920120e+01 3.920899e-02 
-8.894595e+01 3.920893e-02 
-8.869069e+01 3.920886e-02 
-8.843544e+01 3.920880e-02 
-8.818018e+01 3.920873e-02 
-8.792492e+01 3.920865e-02 
-8.766967e+01 3.920858e-02 
-8.741441e+01 3.920850e-02 
-8.715916e+01 3.920842e-02 
-8.690390e+01 3.920834e-02 
-8.664865e+01 3.920826e-02 
-8.639339e+01 3.920817e-02 
-8.613814e+01 3.920809e-02 
-8.588288e+01 3.920800e-02 
-8.562763e+01 3.920790e-02 
-8.537237e+01 3.920781e-02 
-8.511712e+01 3.920771e-02 
-8.486186e+01 3.920761e-02 
-8.460661e+01 3.920750e-02 
-8.435135e+01 3.920740e-02 
-8.409610e+01 3.920729e-02 
-8.384084e+01 3.920718e-02 
-8.358559e+01 3.920706e-02 
-8.333033e+01 3.920694e-02 
-8.307508e+01 3.920682e-02 
-8.281982e+01 3.920669e-02 
-8.256456e+01 3.920656e-02 
-8.230931e+01 3.920643e-02 
-8.205405e+01 3.920629e-02 
-8.179880e+01 3.920615e-02 
-8.154354e+01 3.920600e-02 
-8.128829e+01 3.920586e-02 
-8.103303e+01 3.920570e-02 
-8.077778e+01 3.920554e-02 
-8.052252e+01 3.920538e-02 
-8.026727e+01 3.920522e-02 
-8.001201e+01 3.920504e-02 
-7.975676e+01 3.920487e-02 
-7.950150e+01 3.920469e-02 
-7.924625e+01 3.920450e-02 
-7.899099e+01 3.920431e-02 
-7.873574e+01 3.920411e-02 
-7.848048e+01 3.920391e-02 
-7.822523e+01 3.920370e-02 
-7.796997e+01 3.920349e-02 
-7.771471e+01 3.920327e-02 
-7.745946e+01 3.920304e-02 
-7.720420e+01 3.920281e-02 
-7.694895e+01 3.920257e-02 
-7.669369e+01 3.920232e-02 
-7.643844e+01 3.920207e-02 
-7.618318e+01 3.920181e-02 
-7.592793e+01 3.920154e-02 
-7.567267e+01 3.920127e-02 
-7.541742e+01 3.920099e-02 
-7.516216e+01 3.920069e-02 
-7.490691e+01 3.920040e-02 
-7.465165e+01 3.920009e-02 
-7.439640e+01 3.919977e-02 
-7.414114e+01 3.919945e-02 
-7.388589e+01 3.919911e-02 
-7.363063e+01 3.919877e-02 
-7.337538e+01 3.919842e-02 
-7.312012e+01 3.919805e-02 
-7.286486e+01 3.919768e-02 
-7.260961e+01 3.919730e-02 
-7.235435e+01 3.919690e-02 
-7.209910e+01 3.919649e-02 
-7.184384e+01 3.919608e-02 
-7.158859e+01 3.919565e-02 
-7.133333e+01 3.919521e-02 
-7.107808e+01 3.919475e-02 
-7.082282e+01 3.919429e-02 
-7.056757e+01 3.919381e-02 
-7.031231e+01 3.919331e-02 
-7.005706e+01 3.919281e-02 
-6.980180e+01 3.919228e-02 
-6.954655e+01 3.919175e-02 
-6.929129e+01 3.919120e-02 
-6.903604e+01 3.919063e-02 
-6.878078e+01 3.919005e-02 
-6.852553e+01 3.918945e-02 
-6.827027e+01 3.918883e-02 
-6.801502e+01 3.918820e-02 
-6.775976e+01 3.918754e-02 
-6.750450e+01 3.918687e-02 
-6.724925e+01 3.918619e-02 
-6.699399e+01 3.918548e-02 
-6.673874e+01 3.918475e-02 
-6.648348e+01 3.918400e-02 
-6.622823e+01 3.918323e-02 
-6.597297e+01 3.918244e-02 
-6.571772e+01 3.918162e-02 
-6.546246e+01 3.918079e-02 
-6.520721e+01 3.917993e-02 
-6.495195e+01 3.917904e-02 
-6.469670e+01 3.917813e-02 
-6.444144e+01 3.917719e-02 
-6.418619e+01 3.917623e-02 
-6.393093e+01 3.917524e-02 
-6.367568e+01 3.917423e-02 
-6.342042e+01 3.917318e-02 
-6.316517e+01 3.917210e-02 
-6.290991e+01 3.917100e-02 
-6.265465e+01 3.916986e-02 
-6.239940e+01 3.916869e-02 
-6.214414e+01 3.916749e-02 
-6.188889e+01 3.916625e-02 
-6.163363e+01 3.916498e-02 
-6.137838e+01 3.916368e-02 
-6.112312e+01 3.916233e-02 
-6.086787e+01 3.916095e-02 
-6.061261e+01 3.915953e-02 
-6.035736e+01 3.915807e-02 
-6.010210e+01 3.915657e-02 
-5.984685e+01 3.915502e-02 
-5.959159e+01 3.915343e-02 
-5.933634e+01 3.915180e-02 
-5.908108e+01 3.915012e-02 
-5.882583e+01 3.914840e-02 
-5.857057e+01 3.914662e-02 
-5.831532e+01 3.914480e-02 
-5.806006e+01 3.914292e-02 
-5.780480e+01 3.914099e-02 
-5.754955e+01 3.913901e-02 
-5.729429e+01 3.913697e-02 
-5.703904e+01 3.913487e-02 
-5.678378e+01 3.913271e-02 
-5.652853e+01 3.913049e-02 
-5.627327e+01 3.912821e-02 
-5.601802e+01 3.912587e-02 
-5.576276e+01 3.912346e-02 
-5.550751e+01 3.912098e-02 
-5.525225e+01 3.911843e-02 
-5.499700e+01 3.911581e-02 
-5.474174e+01 3.911312e-02 
-5.448649e+01 3.911035e-02 
-5.423123e+01 3.910750e-02 
-5.397598e+01 3.910457e-02 
-5.372072e+01 3.910156e-02 
-5.346547e+01 3.909846e-02 
-5.321021e+01 3.909527e-02 
-5.295495e+01 3.909200e-02 
-5.269970e+01 3.908863e-02 
-5.244444e+01 3.908517e-02 
-5.218919e+01 3.908161e-02 
-5.193393e+01 3.907795e-02 
-5.167868e+01 3.907419e-02 
-5.142342e+01 3.907032e-02 
-5.116817e+01 3.906634e-02 
-5.091291e+01 3.906225e-02 
-5.065766e+01 3.905804e-02 
-5.040240e+01 3.905372e-02 
-5.014715e+01 3.904927e-02 
-4.989189e+01 3.904470e-02 
-4.963664e+01 3.904000e-02 
-4.938138e+01 3.903516e-02 
-4.912613e+01 3.903019e-02 
-4.887087e+01 3.902508e-02 
-4.861562e+01 3.901983e-02 
-4.836036e+01 3.901442e-02 
-4.810511e+01 3.900887e-02 
-4.784985e+01 3.900315e-02 
-4.759459e+01 3.899728e-02 
-4.733934e+01 3.899124e-02 
-4.708408e+01 3.898503e-02 
-4.682883e+01 3.897864e-02 
-4.657357e+01 3.897208e-02 
-4.631832e+01 3.896532e-02 
-4.606306e+01 3.895838e-02 
-4.580781e+01 3.895125e-02 
-4.555255e+01 3.894391e-02 
-4.529730e+01 3.893636e-02 
-4.504204e+01 3.892860e-02 
-4.478679e+01 3.892062e-02 
-4.453153e+01 3.891242e-02 
-4.427628e+01 3.890398e-02 
-4.402102e+01 3.889531e-02 
-4.376577e+01 3.888639e-02 
-4.351051e+01 3.887722e-02 
-4.325526e+01 3.886779e-02 
-4.300000e+01 3.885810e-02 
-4.274474e+01 3.884813e-02 
-4.248949e+01 3.883788e-02 
-4.223423e+01 3.882734e-02 
-4.197898e+01 3.881651e-02 
-4.172372e+01 3.880536e-02 
-4.146847e+01 3.879391e-02 
-4.121321e+01 3.878213e-02 
-4.095796e+01 3.877002e-02 
-4.070270e+01 3.875756e-02 
-4.044745e+01 3.874476e-02 
-4.019219e+01 3.873159e-02 
-3.993694e+01 3.871805e-02 
-3.968168e+01 3.870413e-02 
-3.942643e+01 3.868982e-02 
-3.917117e+01 3.867510e-02 
-3.891592e+01 3.865996e-02 
-3.866066e+01 3.864440e-02 
-3.840541e+01 3.862840e-02 
-3.815015e+01 3.861195e-02 
-3.789489e+01 3.859504e-02 
-3.763964e+01 3.857765e-02 
-3.738438e+01 3.855976e-02 
-3.712913e+01 3.854137e-02 
-3.687387e+01 3.852247e-02 
-3.661862e+01 3.850303e-02 
-3.636336e+01 3.848304e-02 
-3.610811e+01 3.846248e-02 
-3.585285e+01 3.844135e-02 
-3.559760e+01 3.841962e-02 
-3.534234e+01 3.839727e-02 
-3.508709e+01 3.837430e-02 
-3.483183e+01 3.835068e-02 
-3.457658e+01 3.832639e-02 
-3.432132e+01 3.830141e-02 
-3.406607e+01 3.827573e-02 
-3.381081e+01 3.824933e-02 
-3.355556e+01 3.822218e-02 
-3.330030e+01 3.819426e-02 
-3.304505e+01 3.816556e-02 
-3.278979e+01 3.813604e-02 
-3.253453e+01 3.810570e-02 
-3.227928e+01 3.807449e-02 
-3.202402e+01 3.804241e-02 
-3.176877e+01 3.800942e-02 
-3.151351e+01 3.797550e-02 
-3.125826e+01 3.794062e-02 
-3.100300e+01 3.790476e-02 
-3.074775e+01 3.786788e-02 
-3.049249e+01 3.782997e-02 
-3.023724e+01 3.779098e-02 
-2.998198e+01 3.775090e-02 
-2.972673e+01 3.770968e-02 
-2.947147e+01 3.766730e-02 
-2.921622e+01 3.762372e-02 
-2.896096e+01 3.757891e-02 
-2.870571e+01 3.753284e-02 
-2.845045e+01 3.748547e-02 
-2.819520e+01 3.743676e-02 
-2.793994e+01 3.738668e-02 
-2.768468e+01 3.733518e-02 
-2.742943e+01 3.728223e-02 
-2.717417e+01 3.722779e-02 
-2.691892e+01 3.717181e-02 
-2.666366e+01 3.711425e-02 
-2.640841e+01 3.705506e-02 
-2.615315e+01 3.699420e-02 
-2.589790e+01 3.693163e-02 
-2.564264e+01 3.686729e-02 
-2.538739e+01 3.680113e-02 
-2.513213e+01 3.673311e-02 
-2.487688e+01 3.666317e-02 
-2.462162e+01 3.659125e-02 
-2.436637e+01 3.651731e-02 
-2.411111e+01 3.644127e-02 
-2.385586e+01 3.636309e-02 
-2.360060e+01 3.628271e-02 
-2.334535e+01 3.620005e-02 
-2.309009e+01 3.611506e-02 
-2.283483e+01 3.602768e-02 
-2.257958e+01 3.593783e-02 
-2.232432e+01 3.584544e-02 
-2.206907e+01 3.575044e-02 
-2.181381e+01 3.565276e-02 
-2.155856e+01 3.555233e-02 
-2.130330e+01 3.544906e-02 
-2.104805e+01 3.534288e-02 
-2.079279e+01 3.523370e-02 
-2.053754e+01 3.512144e-02 
-2.028228e+01 3.500601e-02 
-2.002703e+01 3.488732e-02 
-1.977177e+01 3.476528e-02 
-1.951652e+01 3.463980e-02 
-1.926126e+01 3.451078e-02 
-1.900601e+01 3.437811e-02 
-1.875075e+01 3.424170e-02 
-1.849550e+01 3.410144e-02 
-1.824024e+01 3.395723e-02 
-1.798498e+01 3.380894e-02 
-1.772973e+01 3.365647e-02 
-1.747447e+01 3.349969e-02 
-1.721922e+01 3.333849e-02 
-1.696396e+01 3.317274e-02 
-1.670871e+01 3.300231e-02 
-1.645345e+01 3.282707e-02 
-1.619820e+01 3.264688e-02 
-1.594294e+01 3.246161e-02 
-1.568769e+01 3.227111e-02 
-1.543243e+01 3.207524e-02 
-1.517718e+01 3.187383e-02 
-1.492192e+01 3.166675e-02 
-1.466667e+01 3.145381e-02 
-1.441141e+01 3.123487e-02 
-1.415616e+01 3.100975e-02 
-1.390090e+01 3.077827e-02 
-1.364565e+01 3.054026e-02 
-1.339039e+01 3.029554e-02 
-1.313514e+01 3.004390e-02 
-1.287988e+01 2.978517e-02 
-1.262462e+01 2.951913e-02 
-1.236937e+01 2.924558e-02 
-1.211411e+01 2.896432e-02 
-1.185886e+01 2.867511e-02 
-1.160360e+01 2.837774e-02 
-1.134835e+01 2.807198e-02 
-1.109309e+01 2.775759e-02 
-1.083784e+01 2.743433e-02 
-1.058258e+01 2.710194e-02 
-1.032733e+01 2.676017e-02 
-1.007207e+01 2.640876e-02 
-9.816817e+00 2.604743e-02 
-9.561562e+00 2.567590e-02 
-9.306306e+00 2.529388e-02 
-9.051051e+00 2.490108e-02 
-8.795796e+00 2.449720e-02 
-8.540541e+00 2.408192e-02 
-8.285285e+00 2.365491e-02 
-8.030030e+00 2.321586e-02 
-7.774775e+00 2.276441e-02 
-7.519520e+00 2.230022e-02 
-7.264264e+00 2.182293e-02 
-7.009009e+00 2.133217e-02 
-6.753754e+00 2.082756e-02 
-6.498498e+00 2.030871e-02 
-6.243243e+00 1.977521e-02 
-5.987988e+00 1.922666e-02 
-5.732733e+00 1.866262e-02 
-5.477477e+00 1.808267e-02 
-5.222222e+00 1.748634e-02 
-4.966967e+00 1.687319e-02 
-4.711712e+00 1.624273e-02 
-4.456456e+00 1.559448e-02 
-4.201201e+00 1.492793e-02 
-3.945946e+00 1.424257e-02 
-3.690691e+00 1.353786e-02 
-3.435435e+00 1.281327e-02 
-3.180180e+00 1.206823e-02 
-2.924925e+00 1.130216e-02 
-2.669670e+00 1.051446e-02 
-2.414414e+00 9.704538e-03 
-2.159159e+00 8.871754e-03 
-1.903904e+00 8.015466e-03 
-1.648649e+00 7.135011e-03 
-1.393393e+00 6.229707e-03 
-1.138138e+00 5.298852e-03 
-8.828829e-01 4.341724e-03 
-6.276276e-01 3.357584e-03 
-3.723724e-01 2.345667e-03 
-1.171171e-01 1.305190e-03 
1.381381e-01 2.353479e-04 
3.933934e-01 -8.646892e-04 
6.486486e-01 -1.995773e-03 
9.039039e-01 -3.158780e-03 
1.159159e+00 -4.354612e-03 
1.414414e+00 -5.584193e-03 
1.669670e+00 -6.848478e-03 
1.924925e+00 -8.148446e-03 
2.180180e+00 -9.485103e-03 
2.435435e+00 -1.085948e-02 
2.690691e+00 -1.227266e-02 
2.945946e+00 -1.372571e-02 
3.201201e+00 -1.521978e-02 
3.456456e+00 -1.675602e-02 
3.711712e+00 -1.833561e-02 
3.966967e+00 -1.995978e-02 
4.222222e+00 -2.162980e-02 
4.477477e+00 -2.334694e-02 
4.732733e+00 -2.511256e-02 
4.987988e+00 -2.692800e-02 
5.243243e+00 -2.879468e-02 
5.498498e+00 -3.071405e-02 
5.753754e+00 -3.268758e-02 
6.009009e+00 -3.471682e-02 
6.264264e+00 -3.680333e-02 
6.519520e+00 -3.894873e-02 
6.774775e+00 -4.115468e-02 
7.030030e+00 -4.342289e-02 
7.285285e+00 -4.575511e-02 
7.540541e+00 -4.815316e-02 
7.795796e+00 -5.061889e-02 
8.051051e+00 -5.315421e-02 
8.306306e+00 -5.576109e-02 
8.561562e+00 -5.844154e-02 
8.816817e+00 -6.119764e-02 
9.072072e+00 -6.403153e-02 
9.327327e+00 -6.694541e-02 
9.582583e+00 -6.994152e-02 
9.837838e+00 -7.302219e-02 
1.009309e+01 -7.618981e-02 
1.034835e+01 -7.944683e-02 
1.060360e+01 -8.279578e-02 
1.085886e+01 -8.623925e-02 
1.111411e+01 -8.977990e-02 
1.136937e+01 -9.342048e-02 
1.162462e+01 -9.716381e-02 
1.187988e+01 -1.010128e-01 
1.213514e+01 -1.049704e-01 
1.239039e+01 -1.090397e-01 
1.264565e+01 -1.132239e-01 
1.290090e+01 -1.175261e-01 
1.315616e+01 -1.219498e-01 
1.341141e+01 -1.264983e-01 
1.366667e+01 -1.311752e-01 
1.392192e+01 -1.359841e-01 
1.417718e+01 -1.409288e-01 
1.443243e+01 -1.460130e-01 
1.468769e+01 -1.512406e-01 
1.494294e+01 -1.566158e-01 
1.519820e+01 -1.621428e-01 
1.545345e+01 -1.678257e-01 
1.570871e+01 -1.736690e-01 
1.596396e+01 -1.796772e-01 
1.621922e+01 -1.858550e-01 
1.647447e+01 -1.922072e-01 
1.672973e+01 -1.987386e-01 
1.698498e+01 -2.054544e-01 
1.724024e+01 -2.123597e-01 
1.749550e+01 -2.194599e-01 
1.775075e+01 -2.267605e-01 
1.800601e+01 -2.342672e-01 
1.826126e+01 -2.419857e-01 
1.851652e+01 -2.499221e-01 
1.877177e+01 -2.580824e-01 
1.902703e+01 -2.664731e-01 
1.928228e+01 -2.751005e-01 
1.953754e+01 -2.839715e-01 
1.979279e+01 -2.930929e-01 
2.004805e+01 -3.024717e-01 
2.030330e+01 -3.121151e-01 
2.055856e+01 -3.220308e-01 
2.081381e+01 -3.322263e-01 
2.106907e+01 -3.427096e-01 
2.132432e+01 -3.534887e-01 
2.157958e+01 -3.645721e-01 
2.183483e+01 -3.759683e-01 
2.209009e+01 -3.876861e-01 
2.234535e+01 -3.997346e-01 
2.260060e+01 -4.121232e-01 
2.285586e+01 -4.248614e-01 
2.311111e+01 -4.379592e-01 
2.336637e+01 -4.514266e-01 
2.362162e+01 -4.652741e-01 
2.387688e+01 -4.795125e-01 
2.413213e+01 -4.941527e-01 
2.438739e+01 -5.092061e-01 
2.464264e+01 -5.246843e-01 
2.489790e+01 -5.405994e-01 
2.515315e+01 -5.569637e-01 
2.540841e+01 -5.737898e-01 
2.566366e+01 -5.910909e-01 
2.591892e+01 -6.088802e-01 
2.617417e+01 -6.271716e-01 
2.642943e+01 -6.459792e-01 
2.668468e+01 -6.653177e-01 
2.693994e+01 -6.852020e-01 
2.719520e+01 -7.056475e-01 
2.745045e+01 -7.266700e-01 
2.770571e+01 -7.482858e-01 
2.796096e+01 -7.705117e-01 
2.821622e+01 -7.933649e-01 
2.847147e+01 -8.168632e-01 
2.872673e+01 -8.410246e-01 
2.898198e+01 -8.658679e-01 
2.923724e+01 -8.914124e-01 
2.949249e+01 -9.176778e-01 
2.974775e+01 -9.446846e-01 
3.000300e+01 -9.724536e-01 
3.025826e+01 -1.001006e+00 
3.051351e+01 -1.030365e+00 
3.076877e+01 -1.060552e+00 
3.102402e+01 -1.091591e+00 
3.127928e+01 -1.123506e+00 
3.153453e+01 -1.156322e+00 
3.178979e+01 -1.190064e+00 
3.204505e+01 -1.224759e+00 
3.230030e+01 -1.260433e+00 
3.255556e+01 -1.297113e+00 
3.281081e+01 -1.334829e+00 
3.306607e+01 -1.373609e+00 
3.332132e+01 -1.413484e+00 
3.357658e+01 -1.454484e+00 
3.383183e+01 -1.496641e+00 
3.408709e+01 -1.539988e+00 
3.434234e+01 -1.584559e+00 
3.459760e+01 -1.630387e+00 
3.485285e+01 -1.677509e+00 
3.510811e+01 -1.725961e+00 
3.536336e+01 -1.775780e+00 
3.561862e+01 -1.827006e+00 
3.587387e+01 -1.879677e+00 
3.612913e+01 -1.933835e+00 
3.638438e+01 -1.989521e+00 
3.663964e+01 -2.046779e+00 
3.689489e+01 -2.105653e+00 
3.715015e+01 -2.166188e+00 
3.740541e+01 -2.228432e+00 
3.766066e+01 -2.292433e+00 
3.791592e+01 -2.358240e+00 
3.817117e+01 -2.425905e+00 
3.842643e+01 -2.495479e+00 
3.868168e+01 -2.567017e+00 
3.893694e+01 -2.640574e+00 
3.919219e+01 -2.716206e+00 
3.944745e+01 -2.793974e+00 
3.970270e+01 -2.873936e+00 
3.995796e+01 -2.956156e+00 
4.021321e+01 -3.040695e+00 
4.046847e+01 -3.127621e+00 
4.072372e+01 -3.217000e+00 
4.097898e+01 -3.308902e+00 
4.123423e+01 -3.403397e+00 
4.148949e+01 -3.500560e+00 
4.174474e+01 -3.600464e+00 
4.200000e+01 -3.703189e+00 
4.225526e+01 -3.808812e+00 
4.251051e+01 -3.917417e+00 
4.276577e+01 -4.029087e+00 
4.302102e+01 -4.143908e+00 
4.327628e+01 -4.261971e+00 
4.353153e+01 -4.383365e+00 
4.378679e+01 -4.508185e+00 
4.404204e+01 -4.636529e+00 
4.429730e+01 -4.768495e+00 
4.455255e+01 -4.904185e+00 
4.480781e+01 -5.043705e+00 
4.506306e+01 -5.187162e+00 
4.531832e+01 -5.334669e+00 
4.557357e+01 -5.486339e+00 
4.582883e+01 -5.642289e+00 
4.608408e+01 -5.802641e+00 
4.633934e+01 -5.967518e+00 
4.659459e+01 -6.137049e+00 
4.684985e+01 -6.311365e+00 
4.710511e+01 -6.490600e+00 
4.736036e+01 -6.674894e+00 
4.761562e+01 -6.864390e+00 
4.787087e+01 -7.059233e+00 
4.812613e+01 -7.259576e+00 
4.838138e+01 -7.465574e+00 
4.863664e+01 -7.677385e+00 
4.889189e+01 -7.895174e+00 
4.914715e+01 -8.119110e+00 
4.940240e+01 -8.349366e+00 
4.965766e+01 -8.586121e+00 
4.991291e+01 -8.829558e+00 
5.016817e+01 -9.079866e+00 
5.042342e+01 -9.337238e+00 
5.067868e+01 -9.601874e+00 
5.093393e+01 -9.873980e+00 
5.118919e+01 -1.015376e+01 
5.144444e+01 -1.044145e+01 
5.169970e+01 -1.073725e+01 
5.195495e+01 -1.104140e+01 
5.221021e+01 -1.135413e+01 
5.246547e+01 -1.167569e+01 
5.272072e+01 -1.200632e+01 
5.297598e+01 -1.234629e+01 
5.323123e+01 -1.269585e+01 
5.348649e+01 -1.305528e+01 
5.374174e+01 -1.342485e+01 
5.399700e+01 -1.380486e+01 
5.425225e+01 -1.419558e+01 
5.450751e+01 -1.459734e+01 
5.476276e+01 -1.501044e+01 
5.501802e+01 -1.543519e+01 
5.527327e+01 -1.587193e+01 
5.552853e+01 -1.632100e+01 
5.578378e+01 -1.678274e+01 
5.603904e+01 -1.725751e+01 
5.629429e+01 -1.774569e+01 
5.654955e+01 -1.824764e+01 
5.680480e+01 -1.876376e+01 
5.706006e+01 -1.929445e+01 
5.731532e+01 -1.984011e+01 
5.757057e+01 -2.040117e+01 
5.782583e+01 -2.097807e+01 
5.808108e+01 -2.157125e+01 
5.833634e+01 -2.218118e+01 
5.859159e+01 -2.280831e+01 
5.884685e+01 -2.345315e+01 
5.910210e+01 -2.411619e+01 
5.935736e+01 -2.479793e+01 
5.961261e+01 -2.549893e+01 
5.986787e+01 -2.621970e+01 
6.012312e+01 -2.696082e+01 
6.037838e+01 -2.772285e+01 
6.063363e+01 -2.850640e+01 
6.088889e+01 -2.931205e+01 
6.114414e+01 -3.014045e+01 
6.139940e+01 -3.099222e+01 
6.165465e+01 -3.186804e+01 
6.190991e+01 -3.276857e+01 
6.216517e+01 -3.369452e+01 
6.242042e+01 -3.464661e+01 
6.267568e+01 -3.562556e+01 
6.293093e+01 -3.663215e+01 
6.318619e+01 -3.766714e+01 
6.344144e+01 -3.873135e+01 
6.369670e+01 -3.982559e+01 
6.395195e+01 -4.095071e+01 
6.420721e+01 -4.210759e+01 
6.446246e+01 -4.329712e+01 
6.471772e+01 -4.452022e+01 
6.497297e+01 -4.577784e+01 
6.522823e+01 -4.707096e+01 
6.548348e+01 -4.840058e+01 
6.573874e+01 -4.976772e+01 
6.599399e+01 -5.117344e+01 
6.624925e+01 -5.261884e+01 
6.650450e+01 -5.410503e+01 
6.675976e+01 -5.563317e+01 
6.701502e+01 -5.720444e+01 
6.727027e+01 -5.882006e+01 
6.752553e+01 -6.048127e+01 
6.778078e+01 -6.218937e+01 
6.803604e+01 -6.394568e+01 
6.829129e+01 -6.575156e+01 
6.854655e+01 -6.760840e+01 
6.880180e+01 -6.951766e+01 
6.905706e+01 -7.148079e+01 
6.931231e+01 -7.349934e+01 
6.956757e+01 -7.557485e+01 
6.982282e+01 -7.770894e+01 
7.007808e+01 -7.990327e+01 
7.033333e+01 -8.215953e+01 
7.058859e+01 -8.447946e+01 
7.084384e+01 -8.686487e+01 
7.109910e+01 -8.931761e+01 
7.135435e+01 -9.183957e+01 
7.160961e+01 -9.443271e+01 
7.186486e+01 -9.709904e+01 
7.212012e+01 -9.984062e+01 
7.237538e+01 -1.026596e+02 
7.263063e+01 -1.055581e+02 
7.288589e+01 -1.085384e+02 
7.314114e+01 -1.116029e+02 
7.339640e+01 -1.147538e+02 
7.365165e+01 -1.179936e+02 
7.390691e+01 -1.213249e+02 
7.416216e+01 -1.247503e+02 
7.441742e+01 -1.282723e+02 
7.467267e+01 -1.318937e+02 
7.492793e+01 -1.356173e+02 
7.518318e+01 -1.394460e+02 
7.543844e+01 -1.433827e+02 
7.569369e+01 -1.474306e+02 
7.594895e+01 -1.515927e+02 
7.620420e+01 -1.558723e+02 
7.645946e+01 -1.602727e+02 
7.671471e+01 -1.647972e+02 
7.696997e+01 -1.694495e+02 
7.722523e+01 -1.742330e+02 
7.748048e+01 -1.791516e+02 
7.773574e+01 -1.842090e+02 
7.799099e+01 -1.894091e+02 
7.824625e+01 -1.947560e+02 
7.850150e+01 -2.002538e+02 
7.875676e+01 -2.059068e+02 
7.901201e+01 -2.117193e+02 
7.926727e+01 -2.176959e+02 
7.952252e+01 -2.238411e+02 
7.977778e+01 -2.301598e+02 
8.003303e+01 -2.366568e+02 
8.028829e+01 -2.433372e+02 
8.054354e+01 -2.502061e+02 
8.079880e+01 -2.572689e+02 
8.105405e+01 -2.645311e+02 
8.130931e+01 -2.719982e+02 
8.156456e+01 -2.796760e+02 
8.181982e+01 -2.875706e+02 
8.207508e+01 -2.956879e+02 
8.233033e+01 -3.040344e+02 
8.258559e+01 -3.126164e+02 
8.284084e+01 -3.214406e+02 
8.309610e+01 -3.305139e+02 
8.335135e+01 -3.398433e+02 
8.360661e+01 -3.494359e+02 
8.386186e+01 -3.592993e+02 
8.411712e+01 -3.694411e+02 
8.437237e+01 -3.798692e+02 
8.462763e+01 -3.905915e+02 
8.488288e+01 -4.016165e+02 
8.513814e+01 -4.129526e+02 
8.539339e+01 -4.246086e+02 
8.564865e+01 -4.365937e+02 
8.590390e+01 -4.489170e+02 
8.615916e+01 -4.615881e+02 
8.641441e+01 -4.746168e+02 
8.666967e+01 -4.880133e+02 
8.692492e+01 -5.017878e+02 
8.718018e+01 -5.159512e+02 
8.743544e+01 -5.305142e+02 
8.769069e+01 -5.454883e+02 
8.794595e+01 -5.608850e+02 
8.820120e+01 -5.767162e+02 
8.845646e+01 -5.929943e+02 
8.871171e+01 -6.097317e+02 
8.896697e+01 -6.269416e+02 
8.922222e+01 -6.446372e+02 
8.947748e+01 -6.628322e+02 
8.973273e+01 -6.815408e+02 
8.998799e+01 -7.007773e+02 
9.024324e+01 -7.205568e+02 
9.049850e+01 -7.408945e+02 
9.075375e+01 -7.618063e+02 
9.100901e+01 -7.833082e+02 
9.126426e+01 -8.054170e+02 
9.151952e+01 -8.281498e+02 
9.177477e+01 -8.515242e+02 
9.203003e+01 -8.755583e+02 
9.228529e+01 -9.002707e+02 
9.254054e+01 -9.256806e+02 
9.279580e+01 -9.518076e+02 
9.305105e+01 -9.786721e+02 
9.330631e+01 -1.006295e+03 
9.356156e+01 -1.034697e+03 
9.381682e+01 -1.063901e+03 
9.407207e+01 -1.093929e+03 
9.432733e+01 -1.124805e+03 
9.458258e+01 -1.156552e+03 
9.483784e+01 -1.189195e+03 
9.509309e+01 -1.222759e+03 
9.534835e+01 -1.257271e+03 
9.560360e+01 -1.292756e+03 
9.585886e+01 -1.329243e+03 
9.611411e+01 -1.366760e+03 
9.636937e+01 -1.405336e+03 
9.662462e+01 -1.445001e+03 
9.687988e+01 -1.485785e+03 
9.713514e+01 -1.527720e+03 
9.739039e+01 -1.570839e+03 
9.764565e+01 -1.615175e+03 
9.790090e+01 -1.660761e+03 
9.815616e+01 -1.707635e+03 
9.841141e+01 -1.755832e+03 
9.866667e+01 -1.805388e+03 
9.892192e+01 -1.856344e+03 
9.917718e+01 -1.908738e+03 
9.943243e+01 -1.962610e+03 
9.968769e+01 -2.018003e+03 
9.994294e+01 -2.074959e+03 
1.001982e+02 -2.133523e+03 
1.004535e+02 -2.193739e+03 
1.007087e+02 -2.255655e+03 
1.009640e+02 -2.319319e+03 
1.012192e+02 -2.384779e+03 
1.014745e+02 -2.452087e+03 
1.017297e+02 -2.521295e+03 
1.019850e+02 -2.592455e+03 
1.022402e+02 -2.665625e+03 
1.024955e+02 -2.740859e+03 
1.027508e+02 -2.818217e+03 
1.030060e+02 -2.897758e+03 
1.032613e+02 -2.979544e+03 
1.035165e+02 -3.063638e+03 
1.037718e+02 -3.150106e+03 
1.040270e+02 -3.239014e+03 
1.042823e+02 -3.330431e+03 
1.045375e+02 -3.424429e+03 
1.047928e+02 -3.521079e+03 
1.050480e+02 -3.620457e+03 
1.053033e+02 -3.722640e+03 
1.055586e+02 -3.827707e+03 
1.058138e+02 -3.935740e+03 
1.060691e+02 -4.046821e+03 
1.063243e+02 -4.161038e+03 
1.065796e+02 -4.278478e+03 
1.068348e+02 -4.399233e+03 
1.070901e+02 -4.523395e+03 
1.073453e+02 -4.651062e+03 
1.076006e+02 -4.782333e+03 
1.078559e+02 -4.917308e+03 
1.081111e+02 -5.056093e+03 
1.083664e+02 -5.198794e+03 
1.086216e+02 -5.345524e+03 
1.088769e+02 -5.496394e+03 
1.091321e+02 -5.651523e+03 
1.093874e+02 -5.811030e+03 
1.096426e+02 -5.975038e+03 
1.098979e+02 -6.143676e+03 
1.101532e+02 -6.317073e+03 
1.104084e+02 -6.495364e+03 
1.106637e+02 -6.678687e+03 
1.109189e+02 -6.867184e+03 
1.111742e+02 -7.061001e+03 
1.114294e+02 -7.260288e+03 
1.116847e+02 -7.465200e+03 
1.119399e+02 -7.675895e+03 
1.121952e+02 -7.892536e+03 
1.124505e+02 -8.115292e+03 
1.127057e+02 -8.344335e+03 
1.129610e+02 -8.579843e+03 
1.132162e+02 -8.821997e+03 
1.134715e+02 -9.070986e+03 
1.137267e+02 -9.327002e+03 
1.139820e+02 -9.590243e+03 
1.142372e+02 -9.860915e+03 
1.144925e+02 -1.013923e+04 
1.147477e+02 -1.042539e+04 
1.150030e+02 -1.071963e+04 
1.152583e+02 -1.102218e+04 
1.155135e+02 -1.133326e+04 
1.157688e+02 -1.165313e+04 
1.160240e+02 -1.198202e+04 
1.162793e+02 -1.232020e+04 
1.165345e+02 -1.266792e+04 
1.167898e+02 -1.302545e+04 
1.170450e+02 -1.339308e+04 
1.173003e+02 -1.377108e+04 
1.175556e+02 -1.415975e+04 
1.178108e+02 -1.455939e+04 
1.180661e+02 -1.497030e+04 
1.183213e+02 -1.539282e+04 
1.185766e+02 -1.582726e+04 
1.188318e+02 -1.627396e+04 
1.190871e+02 -1.673327e+04 
1.193423e+02 -1.720554e+04 
1.195976e+02 -1.769114e+04 
1.198529e+02 -1.819045e+04 
1.201081e+02 -1.870385e+04 
1.203634e+02 -1.923174e+04 
1.206186e+02 -1.977453e+04 
1.208739e+02 -2.033264e+04 
1.211291e+02 -2.090649e+04 
1.213844e+02 -2.149655e+04 
1.216396e+02 -2.210326e+04 
1.218949e+02 -2.272709e+04 
1.221502e+02 -2.336853e+04 
1.224054e+02 -2.402807e+04 
1.226607e+02 -2.470623e+04 
1.229159e+02 -2.540353e+04 
1.231712e+02 -2.612050e+04 
1.234264e+02 -2.685772e+04 
1.236817e+02 -2.761574e+04 
1.239369e+02 -2.839515e+04 
1.241922e+02 -2.919656e+04 
1.244474e+02 -3.002059e+04 
1.247027e+02 -3.086788e+04 
1.249580e+02 -3.173908e+04 
1.252132e+02 -3.263487e+04 
1.254685e+02 -3.355594e+04 
1.257237e+02 -3.450301e+04 
1.259790e+02 -3.547680e+04 
1.262342e+02 -3.647808e+04 
1.264895e+02 -3.750762e+04 
1.267447e+02 -3.856622e+04 
1.270000e+02 -3.965469e+04 


==> Figures/4pt_I_rho_NE_meas_muZ/points_4.dat <==
1.000000e+00 -4.219399e-03 8.074448e-04 
2.000000e+00 -8.842821e-03 1.657660e-03 
3.000000e+00 -1.363723e-02 2.609414e-03 
4.000000e+00 -1.911246e-02 3.748349e-03 
5.000000e+00 -2.582985e-02 5.106228e-03 
6.000000e+00 -3.466147e-02 6.831259e-03 
7.000000e+00 -4.790385e-02 9.418986e-03 
8.000000e+00 -6.002723e-02 1.216604e-02 


==> Figures/4pt_I_rho_NE_muT/points_0.dat <==
-1.280000e+02 -3.138553e-01 
1.270000e+02 -3.138553e-01 
1.270000e+02 -2.487870e-01 
-1.280000e+02 -2.487870e-01 
-1.280000e+02 -3.138553e-01 


==> Figures/4pt_I_rho_NE_muT/points_1.dat <==
-1.280000e+02 -3.138550e-01 
-1.277447e+02 -3.138550e-01 
-1.274895e+02 -3.138550e-01 
-1.272342e+02 -3.138550e-01 
-1.269790e+02 -3.138550e-01 
-1.267237e+02 -3.138550e-01 
-1.264685e+02 -3.138549e-01 
-1.262132e+02 -3.138549e-01 
-1.259580e+02 -3.138549e-01 
-1.257027e+02 -3.138549e-01 
-1.254474e+02 -3.138549e-01 
-1.251922e+02 -3.138549e-01 
-1.249369e+02 -3.138549e-01 
-1.246817e+02 -3.138549e-01 
-1.244264e+02 -3.138549e-01 
-1.241712e+02 -3.138549e-01 
-1.239159e+02 -3.138548e-01 
-1.236607e+02 -3.138548e-01 
-1.234054e+02 -3.138548e-01 
-1.231502e+02 -3.138548e-01 
-1.228949e+02 -3.138548e-01 
-1.226396e+02 -3.138548e-01 
-1.223844e+02 -3.138548e-01 
-1.221291e+02 -3.138547e-01 
-1.218739e+02 -3.138547e-01 
-1.216186e+02 -3.138547e-01 
-1.213634e+02 -3.138547e-01 
-1.211081e+02 -3.138547e-01 
-1.208529e+02 -3.138547e-01 
-1.205976e+02 -3.138547e-01 
-1.203423e+02 -3.138546e-01 
-1.200871e+02 -3.138546e-01 
-1.198318e+02 -3.138546e-01 
-1.195766e+02 -3.138546e-01 
-1.193213e+02 -3.138546e-01 
-1.190661e+02 -3.138545e-01 
-1.188108e+02 -3.138545e-01 
-1.185556e+02 -3.138545e-01 
-1.183003e+02 -3.138545e-01 
-1.180450e+02 -3.138545e-01 
-1.177898e+02 -3.138544e-01 
-1.175345e+02 -3.138544e-01 
-1.172793e+02 -3.138544e-01 
-1.170240e+02 -3.138544e-01 
-1.167688e+02 -3.138543e-01 
-1.165135e+02 -3.138543e-01 
-1.162583e+02 -3.138543e-01 
-1.160030e+02 -3.138543e-01 
-1.157477e+02 -3.138542e-01 
-1.154925e+02 -3.138542e-01 
-1.152372e+02 -3.138542e-01 
-1.149820e+02 -3.138541e-01 
-1.147267e+02 -3.138541e-01 
-1.144715e+02 -3.138541e-01 
-1.142162e+02 -3.138540e-01 
-1.139610e+02 -3.138540e-01 
-1.137057e+02 -3.138540e-01 
-1.134505e+02 -3.138539e-01 
-1.131952e+02 -3.138539e-01 
-1.129399e+02 -3.138539e-01 
-1.126847e+02 -3.138538e-01 
-1.124294e+02 -3.138538e-01 
-1.121742e+02 -3.138537e-01 
-1.119189e+02 -3.138537e-01 
-1.116637e+02 -3.138537e-01 
-1.114084e+02 -3.138536e-01 
-1.111532e+02 -3.138536e-01 
-1.108979e+02 -3.138535e-01 
-1.106426e+02 -3.138535e-01 
-1.103874e+02 -3.138534e-01 
-1.101321e+02 -3.138534e-01 
-1.098769e+02 -3.138533e-01 
-1.096216e+02 -3.138533e-01 
-1.093664e+02 -3.138532e-01 
-1.091111e+02 -3.138531e-01 
-1.088559e+02 -3.138531e-01 
-1.086006e+02 -3.138530e-01 
-1.083453e+02 -3.138530e-01 
-1.080901e+02 -3.138529e-01 
-1.078348e+02 -3.138528e-01 
-1.075796e+02 -3.138528e-01 
-1.073243e+02 -3.138527e-01 
-1.070691e+02 -3.138526e-01 
-1.068138e+02 -3.138525e-01 
-1.065586e+02 -3.138525e-01 
-1.063033e+02 -3.138524e-01 
-1.060480e+02 -3.138523e-01 
-1.057928e+02 -3.138522e-01 
-1.055375e+02 -3.138521e-01 
-1.052823e+02 -3.138520e-01 
-1.050270e+02 -3.138519e-01 
-1.047718e+02 -3.138519e-01 
-1.045165e+02 -3.138518e-01 
-1.042613e+02 -3.138517e-01 
-1.040060e+02 -3.138516e-01 
-1.037508e+02 -3.138515e-01 
-1.034955e+02 -3.138513e-01 
-1.032402e+02 -3.138512e-01 
-1.029850e+02 -3.138511e-01 
-1.027297e+02 -3.138510e-01 
-1.024745e+02 -3.138509e-01 
-1.022192e+02 -3.138508e-01 
-1.019640e+02 -3.138506e-01 
-1.017087e+02 -3.138505e-01 
-1.014535e+02 -3.138504e-01 
-1.011982e+02 -3.138502e-01 
-1.009429e+02 -3.138501e-01 
-1.006877e+02 -3.138499e-01 
-1.004324e+02 -3.138498e-01 
-1.001772e+02 -3.138496e-01 
-9.992192e+01 -3.138495e-01 
-9.966667e+01 -3.138493e-01 
-9.941141e+01 -3.138491e-01 
-9.915616e+01 -3.138490e-01 
-9.890090e+01 -3.138488e-01 
-9.864565e+01 -3.138486e-01 
-9.839039e+01 -3.138484e-01 
-9.813514e+01 -3.138482e-01 
-9.787988e+01 -3.138480e-01 
-9.762462e+01 -3.138478e-01 
-9.736937e+01 -3.138476e-01 
-9.711411e+01 -3.138474e-01 
-9.685886e+01 -3.138472e-01 
-9.660360e+01 -3.138470e-01 
-9.634835e+01 -3.138467e-01 
-9.609309e+01 -3.138465e-01 
-9.583784e+01 -3.138462e-01 
-9.558258e+01 -3.138460e-01 
-9.532733e+01 -3.138457e-01 
-9.507207e+01 -3.138454e-01 
-9.481682e+01 -3.138452e-01 
-9.456156e+01 -3.138449e-01 
-9.430631e+01 -3.138446e-01 
-9.405105e+01 -3.138443e-01 
-9.379580e+01 -3.138440e-01 
-9.354054e+01 -3.138437e-01 
-9.328529e+01 -3.138433e-01 
-9.303003e+01 -3.138430e-01 
-9.277477e+01 -3.138426e-01 
-9.251952e+01 -3.138423e-01 
-9.226426e+01 -3.138419e-01 
-9.200901e+01 -3.138416e-01 
-9.175375e+01 -3.138412e-01 
-9.149850e+01 -3.138408e-01 
-9.124324e+01 -3.138404e-01 
-9.098799e+01 -3.138399e-01 
-9.073273e+01 -3.138395e-01 
-9.047748e+01 -3.138391e-01 
-9.022222e+01 -3.138386e-01 
-8.996697e+01 -3.138381e-01 
-8.971171e+01 -3.138376e-01 
-8.945646e+01 -3.138372e-01 
-8.920120e+01 -3.138366e-01 
-8.894595e+01 -3.138361e-01 
-8.869069e+01 -3.138356e-01 
-8.843544e+01 -3.138350e-01 
-8.818018e+01 -3.138344e-01 
-8.792492e+01 -3.138339e-01 
-8.766967e+01 -3.138333e-01 
-8.741441e+01 -3.138326e-01 
-8.715916e+01 -3.138320e-01 
-8.690390e+01 -3.138313e-01 
-8.664865e+01 -3.138307e-01 
-8.639339e+01 -3.138300e-01 
-8.613814e+01 -3.138293e-01 
-8.588288e+01 -3.138285e-01 
-8.562763e+01 -3.138278e-01 
-8.537237e+01 -3.138270e-01 
-8.511712e+01 -3.138262e-01 
-8.486186e+01 -3.138254e-01 
-8.460661e+01 -3.138245e-01 
-8.435135e+01 -3.138237e-01 
-8.409610e+01 -3.138228e-01 
-8.384084e+01 -3.138219e-01 
-8.358559e+01 -3.138209e-01 
-8.333033e+01 -3.138199e-01 
-8.307508e+01 -3.138189e-01 
-8.281982e+01 -3.138179e-01 
-8.256456e+01 -3.138169e-01 
-8.230931e+01 -3.138158e-01 
-8.205405e+01 -3.138147e-01 
-8.179880e+01 -3.138135e-01 
-8.154354e+01 -3.138123e-01 
-8.128829e+01 -3.138111e-01 
-8.103303e+01 -3.138099e-01 
-8.077778e+01 -3.138086e-01 
-8.052252e+01 -3.138073e-01 
-8.026727e+01 -3.138059e-01 
-8.001201e+01 -3.138045e-01 
-7.975676e+01 -3.138031e-01 
-7.950150e+01 -3.138016e-01 
-7.924625e+01 -3.138001e-01 
-7.899099e+01 -3.137986e-01 
-7.873574e+01 -3.137970e-01 
-7.848048e+01 -3.137953e-01 
-7.822523e+01 -3.137936e-01 
-7.796997e+01 -3.137919e-01 
-7.771471e+01 -3.137901e-01 
-7.745946e+01 -3.137883e-01 
-7.720420e+01 -3.137864e-01 
-7.694895e+01 -3.137844e-01 
-7.669369e+01 -3.137824e-01 
-7.643844e+01 -3.137804e-01 
-7.618318e+01 -3.137783e-01 
-7.592793e+01 -3.137761e-01 
-7.567267e+01 -3.137739e-01 
-7.541742e+01 -3.137716e-01 
-7.516216e+01 -3.137692e-01 
-7.490691e+01 -3.137668e-01 
-7.465165e+01 -3.137643e-01 
-7.439640e+01 -3.137617e-01 
-7.414114e+01 -3.137591e-01 
-7.388589e+01 -3.137563e-01 
-7.363063e+01 -3.137536e-01 
-7.337538e+01 -3.137507e-01 
-7.312012e+01 -3.137477e-01 
-7.286486e+01 -3.137447e-01 
-7.260961e+01 -3.137416e-01 
-7.235435e+01 -3.137384e-01 
-7.209910e+01 -3.137351e-01 
-7.184384e+01 -3.137317e-01 
-7.158859e+01 -3.137282e-01 
-7.133333e+01 -3.137246e-01 
-7.107808e+01 -3.137209e-01 
-7.082282e+01 -3.137171e-01 
-7.056757e+01 -3.137132e-01 
-7.031231e+01 -3.137092e-01 
-7.005706e+01 -3.137051e-01 
-6.980180e+01 -3.137008e-01 
-6.954655e+01 -3.136965e-01 
-6.929129e+01 -3.136920e-01 
-6.903604e+01 -3.136874e-01 
-6.878078e+01 -3.136827e-01 
-6.852553e+01 -3.136778e-01 
-6.827027e+01 -3.136728e-01 
-6.801502e+01 -3.136676e-01 
-6.775976e+01 -3.136623e-01 
-6.750450e+01 -3.136569e-01 
-6.724925e+01 -3.136513e-01 
-6.699399e+01 -3.136455e-01 
-6.673874e+01 -3.136396e-01 
-6.648348e+01 -3.136335e-01 
-6.622823e+01 -3.136273e-01 
-6.597297e+01 -3.136208e-01 
-6.571772e+01 -3.136142e-01 
-6.546246e+01 -3.136074e-01 
-6.520721e+01 -3.136004e-01 
-6.495195e+01 -3.135932e-01 
-6.469670e+01 -3.135858e-01 
-6.444144e+01 -3.135782e-01 
-6.418619e+01 -3.135704e-01 
-6.393093e+01 -3.135624e-01 
-6.367568e+01 -3.135541e-01 
-6.342042e+01 -3.135456e-01 
-6.316517e+01 -3.135369e-01 
-6.290991e+01 -3.135279e-01 
-6.265465e+01 -3.135186e-01 
-6.239940e+01 -3.135091e-01 
-6.214414e+01 -3.134994e-01 
-6.188889e+01 -3.134893e-01 
-6.163363e+01 -3.134790e-01 
-6.137838e+01 -3.134684e-01 
-6.112312e+01 -3.134575e-01 
-6.086787e+01 -3.134462e-01 
-6.061261e+01 -3.134347e-01 
-6.035736e+01 -3.134228e-01 
-6.010210e+01 -3.134106e-01 
-5.984685e+01 -3.133981e-01 
-5.959159e+01 -3.133852e-01 
-5.933634e+01 -3.133719e-01 
-5.908108e+01 -3.133583e-01 
-5.882583e+01 -3.133442e-01 
-5.857057e+01 -3.133298e-01 
-5.831532e+01 -3.133150e-01 
-5.806006e+01 -3.132997e-01 
-5.780480e+01 -3.132841e-01 
-5.754955e+01 -3.132679e-01 
-5.729429e+01 -3.132514e-01 
-5.703904e+01 -3.132343e-01 
-5.678378e+01 -3.132168e-01 
-5.652853e+01 -3.131988e-01 
-5.627327e+01 -3.131802e-01 
-5.601802e+01 -3.131612e-01 
-5.576276e+01 -3.131416e-01 
-5.550751e+01 -3.131215e-01 
-5.525225e+01 -3.131007e-01 
-5.499700e+01 -3.130794e-01 
-5.474174e+01 -3.130576e-01 
-5.448649e+01 -3.130350e-01 
-5.423123e+01 -3.130119e-01 
-5.397598e+01 -3.129881e-01 
-5.372072e+01 -3.129636e-01 
-5.346547e+01 -3.129384e-01 
-5.321021e+01 -3.129126e-01 
-5.295495e+01 -3.128860e-01 
-5.269970e+01 -3.128586e-01 
-5.244444e+01 -3.128305e-01 
-5.218919e+01 -3.128016e-01 
-5.193393e+01 -3.127718e-01 
-5.167868e+01 -3.127412e-01 
-5.142342e+01 -3.127098e-01 
-5.116817e+01 -3.126775e-01 
-5.091291e+01 -3.126442e-01 
-5.065766e+01 -3.126100e-01 
-5.040240e+01 -3.125749e-01 
-5.014715e+01 -3.125388e-01 
-4.989189e+01 -3.125016e-01 
-4.963664e+01 -3.124634e-01 
-4.938138e+01 -3.124241e-01 
-4.912613e+01 -3.123837e-01 
-4.887087e+01 -3.123422e-01 
-4.861562e+01 -3.122995e-01 
-4.836036e+01 -3.122556e-01 
-4.810511e+01 -3.122104e-01 
-4.784985e+01 -3.121640e-01 
-4.759459e+01 -3.121163e-01 
-4.733934e+01 -3.120672e-01 
-4.708408e+01 -3.120167e-01 
-4.682883e+01 -3.119649e-01 
-4.657357e+01 -3.119115e-01 
-4.631832e+01 -3.118566e-01 
-4.606306e+01 -3.118002e-01 
-4.580781e+01 -3.117422e-01 
-4.555255e+01 -3.116826e-01 
-4.529730e+01 -3.116213e-01 
-4.504204e+01 -3.115582e-01 
-4.478679e+01 -3.114934e-01 
-4.453153e+01 -3.114268e-01 
-4.427628e+01 -3.113582e-01 
-4.402102e+01 -3.112877e-01 
-4.376577e+01 -3.112153e-01 
-4.351051e+01 -3.111408e-01 
-4.325526e+01 -3.110642e-01 
-4.300000e+01 -3.109854e-01 
-4.274474e+01 -3.109044e-01 
-4.248949e+01 -3.108211e-01 
-4.223423e+01 -3.107355e-01 
-4.197898e+01 -3.106474e-01 
-4.172372e+01 -3.105569e-01 
-4.146847e+01 -3.104638e-01 
-4.121321e+01 -3.103681e-01 
-4.095796e+01 -3.102697e-01 
-4.070270e+01 -3.101685e-01 
-4.044745e+01 -3.100644e-01 
-4.019219e+01 -3.099574e-01 
-3.993694e+01 -3.098474e-01 
-3.968168e+01 -3.097343e-01 
-3.942643e+01 -3.096180e-01 
-3.917117e+01 -3.094984e-01 
-3.891592e+01 -3.093755e-01 
-3.866066e+01 -3.092490e-01 
-3.840541e+01 -3.091190e-01 
-3.815015e+01 -3.089854e-01 
-3.789489e+01 -3.088479e-01 
-3.763964e+01 -3.087066e-01 
-3.738438e+01 -3.085613e-01 
-3.712913e+01 -3.084119e-01 
-3.687387e+01 -3.082583e-01 
-3.661862e+01 -3.081003e-01 
-3.636336e+01 -3.079379e-01 
-3.610811e+01 -3.077709e-01 
-3.585285e+01 -3.075992e-01 
-3.559760e+01 -3.074226e-01 
-3.534234e+01 -3.072411e-01 
-3.508709e+01 -3.070544e-01 
-3.483183e+01 -3.068625e-01 
-3.457658e+01 -3.066651e-01 
-3.432132e+01 -3.064622e-01 
-3.406607e+01 -3.062535e-01 
-3.381081e+01 -3.060390e-01 
-3.355556e+01 -3.058184e-01 
-3.330030e+01 -3.055916e-01 
-3.304505e+01 -3.053584e-01 
-3.278979e+01 -3.051186e-01 
-3.253453e+01 -3.048720e-01 
-3.227928e+01 -3.046185e-01 
-3.202402e+01 -3.043578e-01 
-3.176877e+01 -3.040898e-01 
-3.151351e+01 -3.038142e-01 
-3.125826e+01 -3.035309e-01 
-3.100300e+01 -3.032395e-01 
-3.074775e+01 -3.029399e-01 
-3.049249e+01 -3.026319e-01 
-3.023724e+01 -3.023151e-01 
-2.998198e+01 -3.019894e-01 
-2.972673e+01 -3.016546e-01 
-2.947147e+01 -3.013103e-01 
-2.921622e+01 -3.009562e-01 
-2.896096e+01 -3.005922e-01 
-2.870571e+01 -3.002179e-01 
-2.845045e+01 -2.998331e-01 
-2.819520e+01 -2.994374e-01 
-2.793994e+01 -2.990305e-01 
-2.768468e+01 -2.986121e-01 
-2.742943e+01 -2.981820e-01 
-2.717417e+01 -2.977397e-01 
-2.691892e+01 -2.972849e-01 
-2.666366e+01 -2.968173e-01 
-2.640841e+01 -2.963365e-01 
-2.615315e+01 -2.958421e-01 
-2.589790e+01 -2.953338e-01 
-2.564264e+01 -2.948112e-01 
-2.538739e+01 -2.942737e-01 
-2.513213e+01 -2.937212e-01 
-2.487688e+01 -2.931530e-01 
-2.462162e+01 -2.925688e-01 
-2.436637e+01 -2.919682e-01 
-2.411111e+01 -2.913506e-01 
-2.385586e+01 -2.907155e-01 
-2.360060e+01 -2.900626e-01 
-2.334535e+01 -2.893912e-01 
-2.309009e+01 -2.887009e-01 
-2.283483e+01 -2.879911e-01 
-2.257958e+01 -2.872613e-01 
-2.232432e+01 -2.865109e-01 
-2.206907e+01 -2.857393e-01 
-2.181381e+01 -2.849459e-01 
-2.155856e+01 -2.841302e-01 
-2.130330e+01 -2.832915e-01 
-2.104805e+01 -2.824291e-01 
-2.079279e+01 -2.815424e-01 
-2.053754e+01 -2.806307e-01 
-2.028228e+01 -2.796933e-01 
-2.002703e+01 -2.787294e-01 
-1.977177e+01 -2.777383e-01 
-1.951652e+01 -2.767193e-01 
-1.926126e+01 -2.756716e-01 
-1.900601e+01 -2.745943e-01 
-1.875075e+01 -2.734866e-01 
-1.849550e+01 -2.723477e-01 
-1.824024e+01 -2.711767e-01 
-1.798498e+01 -2.699726e-01 
-1.772973e+01 -2.687346e-01 
-1.747447e+01 -2.674617e-01 
-1.721922e+01 -2.661529e-01 
-1.696396e+01 -2.648072e-01 
-1.670871e+01 -2.634235e-01 
-1.645345e+01 -2.620009e-01 
-1.619820e+01 -2.605381e-01 
-1.594294e+01 -2.590341e-01 
-1.568769e+01 -2.574878e-01 
-1.543243e+01 -2.558978e-01 
-1.517718e+01 -2.542630e-01 
-1.492192e+01 -2.525821e-01 
-1.466667e+01 -2.508539e-01 
-1.441141e+01 -2.490770e-01 
-1.415616e+01 -2.472500e-01 
-1.390090e+01 -2.453715e-01 
-1.364565e+01 -2.434401e-01 
-1.339039e+01 -2.414543e-01 
-1.313514e+01 -2.394125e-01 
-1.287988e+01 -2.373133e-01 
-1.262462e+01 -2.351549e-01 
-1.236937e+01 -2.329357e-01 
-1.211411e+01 -2.306541e-01 
-1.185886e+01 -2.283082e-01 
-1.160360e+01 -2.258962e-01 
-1.134835e+01 -2.234164e-01 
-1.109309e+01 -2.208668e-01 
-1.083784e+01 -2.182454e-01 
-1.058258e+01 -2.155503e-01 
-1.032733e+01 -2.127794e-01 
-1.007207e+01 -2.099305e-01 
-9.816817e+00 -2.070015e-01 
-9.561562e+00 -2.039902e-01 
-9.306306e+00 -2.008942e-01 
-9.051051e+00 -1.977113e-01 
-8.795796e+00 -1.944389e-01 
-8.540541e+00 -1.910746e-01 
-8.285285e+00 -1.876159e-01 
-8.030030e+00 -1.840600e-01 
-7.774775e+00 -1.804045e-01 
-7.519520e+00 -1.766463e-01 
-7.264264e+00 -1.727829e-01 
-7.009009e+00 -1.688111e-01 
-6.753754e+00 -1.647282e-01 
-6.498498e+00 -1.605310e-01 
-6.243243e+00 -1.562163e-01 
-5.987988e+00 -1.517811e-01 
-5.732733e+00 -1.472219e-01 
-5.477477e+00 -1.425356e-01 
-5.222222e+00 -1.377186e-01 
-4.966967e+00 -1.327674e-01 
-4.711712e+00 -1.276785e-01 
-4.456456e+00 -1.224482e-01 
-4.201201e+00 -1.170729e-01 
-3.945946e+00 -1.115487e-01 
-3.690691e+00 -1.058718e-01 
-3.435435e+00 -1.000384e-01 
-3.180180e+00 -9.404452e-02 
-2.924925e+00 -8.788627e-02 
-2.669670e+00 -8.155969e-02 
-2.414414e+00 -7.506084e-02 
-2.159159e+00 -6.838585e-02 
-1.903904e+00 -6.153088e-02 
-1.648649e+00 -5.449222e-02 
-1.393393e+00 -4.726633e-02 
-1.138138e+00 -3.984986e-02 
-8.828829e-01 -3.223980e-02 
-6.276276e-01 -2.443347e-02 
-3.723724e-01 -1.642870e-02 
-1.171171e-01 -8.223914e-03 
1.381381e-01 1.817719e-04 
3.933934e-01 8.788418e-03 
6.486486e-01 1.759521e-02 
9.039039e-01 2.660045e-02 
1.159159e+00 3.580168e-02 
1.414414e+00 4.519601e-02 
1.669670e+00 5.478059e-02 
1.924925e+00 6.455332e-02 
2.180180e+00 7.451368e-02 
2.435435e+00 8.466346e-02 
2.690691e+00 9.500729e-02 
2.945946e+00 1.055527e-01 
3.201201e+00 1.163100e-01 
3.456456e+00 1.272913e-01 
3.711712e+00 1.385104e-01 
3.966967e+00 1.499817e-01 
4.222222e+00 1.617199e-01 
4.477477e+00 1.737397e-01 
4.732733e+00 1.860554e-01 
4.987988e+00 1.986810e-01 
5.243243e+00 2.116304e-01 
5.498498e+00 2.249168e-01 
5.753754e+00 2.385534e-01 
6.009009e+00 2.525533e-01 
6.264264e+00 2.669294e-01 
6.519520e+00 2.816946e-01 
6.774775e+00 2.968619e-01 
7.030030e+00 3.124442e-01 
7.285285e+00 3.284547e-01 
7.540541e+00 3.449068e-01 
7.795796e+00 3.618140e-01 
8.051051e+00 3.791900e-01 
8.306306e+00 3.970490e-01 
8.561562e+00 4.154053e-01 
8.816817e+00 4.342735e-01 
9.072072e+00 4.536686e-01 
9.327327e+00 4.736060e-01 
9.582583e+00 4.941015e-01 
9.837838e+00 5.151712e-01 
1.009309e+01 5.368315e-01 
1.034835e+01 5.590996e-01 
1.060360e+01 5.819929e-01 
1.085886e+01 6.055291e-01 
1.111411e+01 6.297268e-01 
1.136937e+01 6.546047e-01 
1.162462e+01 6.801823e-01 
1.187988e+01 7.064795e-01 
1.213514e+01 7.335167e-01 
1.239039e+01 7.613150e-01 
1.264565e+01 7.898960e-01 
1.290090e+01 8.192818e-01 
1.315616e+01 8.494953e-01 
1.341141e+01 8.805600e-01 
1.366667e+01 9.125000e-01 
1.392192e+01 9.453401e-01 
1.417718e+01 9.791057e-01 
1.443243e+01 1.013823e+00 
1.468769e+01 1.049519e+00 
1.494294e+01 1.086221e+00 
1.519820e+01 1.123959e+00 
1.545345e+01 1.162760e+00 
1.570871e+01 1.202655e+00 
1.596396e+01 1.243676e+00 
1.621922e+01 1.285853e+00 
1.647447e+01 1.329220e+00 
1.672973e+01 1.373811e+00 
1.698498e+01 1.419659e+00 
1.724024e+01 1.466800e+00 
1.749550e+01 1.515271e+00 
1.775075e+01 1.565109e+00 
1.800601e+01 1.616354e+00 
1.826126e+01 1.669044e+00 
1.851652e+01 1.723221e+00 
1.877177e+01 1.778926e+00 
1.902703e+01 1.836203e+00 
1.928228e+01 1.895096e+00 
1.953754e+01 1.955651e+00 
1.979279e+01 2.017914e+00 
2.004805e+01 2.081934e+00 
2.030330e+01 2.147761e+00 
2.055856e+01 2.215445e+00 
2.081381e+01 2.285039e+00 
2.106907e+01 2.356597e+00 
2.132432e+01 2.430174e+00 
2.157958e+01 2.505827e+00 
2.183483e+01 2.583615e+00 
2.209009e+01 2.663599e+00 
2.234535e+01 2.745839e+00 
2.260060e+01 2.830400e+00 
2.285586e+01 2.917348e+00 
2.311111e+01 3.006749e+00 
2.336637e+01 3.098674e+00 
2.362162e+01 3.193192e+00 
2.387688e+01 3.290378e+00 
2.413213e+01 3.390306e+00 
2.438739e+01 3.493055e+00 
2.464264e+01 3.598703e+00 
2.489790e+01 3.707333e+00 
2.515315e+01 3.819029e+00 
2.540841e+01 3.933877e+00 
2.566366e+01 4.051966e+00 
2.591892e+01 4.173388e+00 
2.617417e+01 4.298236e+00 
2.642943e+01 4.426608e+00 
2.668468e+01 4.558603e+00 
2.693994e+01 4.694323e+00 
2.719520e+01 4.833874e+00 
2.745045e+01 4.977363e+00 
2.770571e+01 5.124902e+00 
2.796096e+01 5.276604e+00 
2.821622e+01 5.432588e+00 
2.847147e+01 5.592974e+00 
2.872673e+01 5.757887e+00 
2.898198e+01 5.927454e+00 
2.923724e+01 6.101807e+00 
2.949249e+01 6.281080e+00 
2.974775e+01 6.465413e+00 
3.000300e+01 6.654949e+00 
3.025826e+01 6.849834e+00 
3.051351e+01 7.050219e+00 
3.076877e+01 7.256259e+00 
3.102402e+01 7.468115e+00 
3.127928e+01 7.685949e+00 
3.153453e+01 7.909932e+00 
3.178979e+01 8.140236e+00 
3.204505e+01 8.377040e+00 
3.230030e+01 8.620528e+00 
3.255556e+01 8.870887e+00 
3.281081e+01 9.128313e+00 
3.306607e+01 9.393003e+00 
3.332132e+01 9.665165e+00 
3.357658e+01 9.945007e+00 
3.383183e+01 1.023275e+01 
3.408709e+01 1.052861e+01 
3.434234e+01 1.083282e+01 
3.459760e+01 1.114562e+01 
3.485285e+01 1.146724e+01 
3.510811e+01 1.179795e+01 
3.536336e+01 1.213798e+01 
3.561862e+01 1.248762e+01 
3.587387e+01 1.284712e+01 
3.612913e+01 1.321677e+01 
3.638438e+01 1.359685e+01 
3.663964e+01 1.398765e+01 
3.689489e+01 1.438949e+01 
3.715015e+01 1.480267e+01 
3.740541e+01 1.522751e+01 
3.766066e+01 1.566434e+01 
3.791592e+01 1.611350e+01 
3.817117e+01 1.657534e+01 
3.842643e+01 1.705021e+01 
3.868168e+01 1.753848e+01 
3.893694e+01 1.804053e+01 
3.919219e+01 1.855676e+01 
3.944745e+01 1.908755e+01 
3.970270e+01 1.963332e+01 
3.995796e+01 2.019450e+01 
4.021321e+01 2.077152e+01 
4.046847e+01 2.136482e+01 
4.072372e+01 2.197487e+01 
4.097898e+01 2.260213e+01 
4.123423e+01 2.324710e+01 
4.148949e+01 2.391027e+01 
4.174474e+01 2.459215e+01 
4.200000e+01 2.529329e+01 
4.225526e+01 2.601421e+01 
4.251051e+01 2.675548e+01 
4.276577e+01 2.751767e+01 
4.302102e+01 2.830137e+01 
4.327628e+01 2.910719e+01 
4.353153e+01 2.993575e+01 
4.378679e+01 3.078770e+01 
4.404204e+01 3.166369e+01 
4.429730e+01 3.256440e+01 
4.455255e+01 3.349054e+01 
4.480781e+01 3.444282e+01 
4.506306e+01 3.542197e+01 
4.531832e+01 3.642876e+01 
4.557357e+01 3.746396e+01 
4.582883e+01 3.852838e+01 
4.608408e+01 3.962284e+01 
4.633934e+01 4.074819e+01 
4.659459e+01 4.190531e+01 
4.684985e+01 4.309508e+01 
4.710511e+01 4.431843e+01 
4.736036e+01 4.557630e+01 
4.761562e+01 4.686968e+01 
4.787087e+01 4.819956e+01 
4.812613e+01 4.956698e+01 
4.838138e+01 5.097299e+01 
4.863664e+01 5.241868e+01 
4.889189e+01 5.390517e+01 
4.914715e+01 5.543362e+01 
4.940240e+01 5.700521e+01 
4.965766e+01 5.862115e+01 
4.991291e+01 6.028270e+01 
5.016817e+01 6.199114e+01 
5.042342e+01 6.374781e+01 
5.067868e+01 6.555405e+01 
5.093393e+01 6.741127e+01 
5.118919e+01 6.932090e+01 
5.144444e+01 7.128444e+01 
5.169970e+01 7.330339e+01 
5.195495e+01 7.537932e+01 
5.221021e+01 7.751385e+01 
5.246547e+01 7.970861e+01 
5.272072e+01 8.196532e+01 
5.297598e+01 8.428573e+01 
5.323123e+01 8.667162e+01 
5.348649e+01 8.912485e+01 
5.374174e+01 9.164732e+01 
5.399700e+01 9.424099e+01 
5.425225e+01 9.690785e+01 
5.450751e+01 9.964998e+01 
5.476276e+01 1.024695e+02 
5.501802e+01 1.053686e+02 
5.527327e+01 1.083495e+02 
5.552853e+01 1.114146e+02 
5.578378e+01 1.145662e+02 
5.603904e+01 1.178067e+02 
5.629429e+01 1.211386e+02 
5.654955e+01 1.245647e+02 
5.680480e+01 1.280874e+02 
5.706006e+01 1.317095e+02 
5.731532e+01 1.354338e+02 
5.757057e+01 1.392633e+02 
5.782583e+01 1.432009e+02 
5.808108e+01 1.472496e+02 
5.833634e+01 1.514125e+02 
5.859159e+01 1.556930e+02 
5.884685e+01 1.600942e+02 
5.910210e+01 1.646197e+02 
5.935736e+01 1.692729e+02 
5.961261e+01 1.740574e+02 
5.986787e+01 1.789770e+02 
6.012312e+01 1.840354e+02 
6.037838e+01 1.892366e+02 
6.063363e+01 1.945845e+02 
6.088889e+01 2.000834e+02 
6.114414e+01 2.057375e+02 
6.139940e+01 2.115512e+02 
6.165465e+01 2.175290e+02 
6.190991e+01 2.236755e+02 
6.216517e+01 2.299954e+02 
6.242042e+01 2.364938e+02 
6.267568e+01 2.431755e+02 
6.293093e+01 2.500458e+02 
6.318619e+01 2.571101e+02 
6.344144e+01 2.643737e+02 
6.369670e+01 2.718423e+02 
6.395195e+01 2.795217e+02 
6.420721e+01 2.874178e+02 
6.446246e+01 2.955368e+02 
6.471772e+01 3.038849e+02 
6.497297e+01 3.124687e+02 
6.522823e+01 3.212947e+02 
6.548348e+01 3.303698e+02 
6.573874e+01 3.397010e+02 
6.599399e+01 3.492956e+02 
6.624925e+01 3.591610e+02 
6.650450e+01 3.693049e+02 
6.675976e+01 3.797350e+02 
6.701502e+01 3.904595e+02 
6.727027e+01 4.014867e+02 
6.752553e+01 4.128251e+02 
6.778078e+01 4.244835e+02 
6.803604e+01 4.364710e+02 
6.829129e+01 4.487968e+02 
6.854655e+01 4.614704e+02 
6.880180e+01 4.745018e+02 
6.905706e+01 4.879009e+02 
6.931231e+01 5.016783e+02 
6.956757e+01 5.158444e+02 
6.982282e+01 5.304104e+02 
7.007808e+01 5.453875e+02 
7.033333e+01 5.607873e+02 
7.058859e+01 5.766217e+02 
7.084384e+01 5.929031e+02 
7.109910e+01 6.096439e+02 
7.135435e+01 6.268573e+02 
7.160961e+01 6.445564e+02 
7.186486e+01 6.627551e+02 
7.212012e+01 6.814674e+02 
7.237538e+01 7.007079e+02 
7.263063e+01 7.204914e+02 
7.288589e+01 7.408332e+02 
7.314114e+01 7.617491e+02 
7.339640e+01 7.832554e+02 
7.365165e+01 8.053687e+02 
7.390691e+01 8.281061e+02 
7.416216e+01 8.514852e+02 
7.441742e+01 8.755241e+02 
7.467267e+01 9.002415e+02 
7.492793e+01 9.256565e+02 
7.518318e+01 9.517888e+02 
7.543844e+01 9.786587e+02 
7.569369e+01 1.006287e+03 
7.594895e+01 1.034695e+03 
7.620420e+01 1.063905e+03 
7.645946e+01 1.093939e+03 
7.671471e+01 1.124821e+03 
7.696997e+01 1.156574e+03 
7.722523e+01 1.189224e+03 
7.748048e+01 1.222795e+03 
7.773574e+01 1.257313e+03 
7.799099e+01 1.292806e+03 
7.824625e+01 1.329301e+03 
7.850150e+01 1.366825e+03 
7.875676e+01 1.405409e+03 
7.901201e+01 1.445082e+03 
7.926727e+01 1.485874e+03 
7.952252e+01 1.527817e+03 
7.977778e+01 1.570945e+03 
8.003303e+01 1.615289e+03 
8.028829e+01 1.660886e+03 
8.054354e+01 1.707769e+03 
8.079880e+01 1.755975e+03 
8.105405e+01 1.805542e+03 
8.130931e+01 1.856507e+03 
8.156456e+01 1.908912e+03 
8.181982e+01 1.962795e+03 
8.207508e+01 2.018199e+03 
8.233033e+01 2.075167e+03 
8.258559e+01 2.133742e+03 
8.284084e+01 2.193971e+03 
8.309610e+01 2.255899e+03 
8.335135e+01 2.319576e+03 
8.360661e+01 2.385049e+03 
8.386186e+01 2.452371e+03 
8.411712e+01 2.521592e+03 
8.437237e+01 2.592768e+03 
8.462763e+01 2.665952e+03 
8.488288e+01 2.741201e+03 
8.513814e+01 2.818574e+03 
8.539339e+01 2.898131e+03 
8.564865e+01 2.979934e+03 
8.590390e+01 3.064045e+03 
8.615916e+01 3.150530e+03 
8.641441e+01 3.239456e+03 
8.666967e+01 3.330892e+03 
8.692492e+01 3.424908e+03 
8.718018e+01 3.521578e+03 
8.743544e+01 3.620977e+03 
8.769069e+01 3.723180e+03 
8.794595e+01 3.828269e+03 
8.820120e+01 3.936323e+03 
8.845646e+01 4.047427e+03 
8.871171e+01 4.161666e+03 
8.896697e+01 4.279130e+03 
8.922222e+01 4.399909e+03 
8.947748e+01 4.524097e+03 
8.973273e+01 4.651790e+03 
8.998799e+01 4.783086e+03 
9.024324e+01 4.918089e+03 
9.049850e+01 5.056902e+03 
9.075375e+01 5.199632e+03 
9.100901e+01 5.346391e+03 
9.126426e+01 5.497292e+03 
9.151952e+01 5.652452e+03 
9.177477e+01 5.811991e+03 
9.203003e+01 5.976032e+03 
9.228529e+01 6.144704e+03 
9.254054e+01 6.318136e+03 
9.279580e+01 6.496463e+03 
9.305105e+01 6.679823e+03 
9.330631e+01 6.868358e+03 
9.356156e+01 7.062214e+03 
9.381682e+01 7.261541e+03 
9.407207e+01 7.466494e+03 
9.432733e+01 7.677232e+03 
9.458258e+01 7.893917e+03 
9.483784e+01 8.116718e+03 
9.509309e+01 8.345807e+03 
9.534835e+01 8.581362e+03 
9.560360e+01 8.823565e+03 
9.585886e+01 9.072604e+03 
9.611411e+01 9.328672e+03 
9.636937e+01 9.591967e+03 
9.662462e+01 9.862693e+03 
9.687988e+01 1.014106e+04 
9.713514e+01 1.042728e+04 
9.739039e+01 1.072158e+04 
9.764565e+01 1.102419e+04 
9.790090e+01 1.133534e+04 
9.815616e+01 1.165527e+04 
9.841141e+01 1.198423e+04 
9.866667e+01 1.232247e+04 
9.892192e+01 1.267026e+04 
9.917718e+01 1.302787e+04 
9.943243e+01 1.339557e+04 
9.968769e+01 1.377364e+04 
9.994294e+01 1.416239e+04 
1.001982e+02 1.456211e+04 
1.004535e+02 1.497311e+04 
1.007087e+02 1.539571e+04 
1.009640e+02 1.583024e+04 
1.012192e+02 1.627703e+04 
1.014745e+02 1.673643e+04 
1.017297e+02 1.720880e+04 
1.019850e+02 1.769450e+04 
1.022402e+02 1.819391e+04 
1.024955e+02 1.870741e+04 
1.027508e+02 1.923541e+04 
1.030060e+02 1.977830e+04 
1.032613e+02 2.033652e+04 
1.035165e+02 2.091050e+04 
1.037718e+02 2.150067e+04 
1.040270e+02 2.210750e+04 
1.042823e+02 2.273146e+04 
1.045375e+02 2.337303e+04 
1.047928e+02 2.403271e+04 
1.050480e+02 2.471100e+04 
1.053033e+02 2.540844e+04 
1.055586e+02 2.612556e+04 
1.058138e+02 2.686292e+04 
1.060691e+02 2.762109e+04 
1.063243e+02 2.840067e+04 
1.065796e+02 2.920224e+04 
1.068348e+02 3.002643e+04 
1.070901e+02 3.087389e+04 
1.073453e+02 3.174527e+04 
1.076006e+02 3.264124e+04 
1.078559e+02 3.356249e+04 
1.081111e+02 3.450975e+04 
1.083664e+02 3.548375e+04 
1.086216e+02 3.648523e+04 
1.088769e+02 3.751498e+04 
1.091321e+02 3.857379e+04 
1.093874e+02 3.966248e+04 
1.096426e+02 4.078190e+04 
1.098979e+02 4.193292e+04 
1.101532e+02 4.311642e+04 
1.104084e+02 4.433332e+04 
1.106637e+02 4.558457e+04 
1.109189e+02 4.687113e+04 
1.111742e+02 4.819400e+04 
1.114294e+02 4.955421e+04 
1.116847e+02 5.095281e+04 
1.119399e+02 5.239089e+04 
1.121952e+02 5.386955e+04 
1.124505e+02 5.538994e+04 
1.127057e+02 5.695325e+04 
1.129610e+02 5.856067e+04 
1.132162e+02 6.021347e+04 
1.134715e+02 6.191291e+04 
1.137267e+02 6.366031e+04 
1.139820e+02 6.545704e+04 
1.142372e+02 6.730447e+04 
1.144925e+02 6.920404e+04 
1.147477e+02 7.115723e+04 
1.150030e+02 7.316554e+04 
1.152583e+02 7.523054e+04 
1.155135e+02 7.735381e+04 
1.157688e+02 7.953702e+04 
1.160240e+02 8.178183e+04 
1.162793e+02 8.409001e+04 
1.165345e+02 8.646333e+04 
1.167898e+02 8.890364e+04 
1.170450e+02 9.141281e+04 
1.173003e+02 9.399281e+04 
1.175556e+02 9.664562e+04 
1.178108e+02 9.937331e+04 
1.180661e+02 1.021780e+05 
1.183213e+02 1.050618e+05 
1.185766e+02 1.080270e+05 
1.188318e+02 1.110759e+05 
1.190871e+02 1.142109e+05 
1.193423e+02 1.174343e+05 
1.195976e+02 1.207487e+05 
1.198529e+02 1.241567e+05 
1.201081e+02 1.276608e+05 
1.203634e+02 1.312639e+05 
1.206186e+02 1.349686e+05 
1.208739e+02 1.387779e+05 
1.211291e+02 1.426947e+05 
1.213844e+02 1.467221e+05 
1.216396e+02 1.508631e+05 
1.218949e+02 1.551210e+05 
1.221502e+02 1.594990e+05 
1.224054e+02 1.640006e+05 
1.226607e+02 1.686293e+05 
1.229159e+02 1.733886e+05 
1.231712e+02 1.782823e+05 
1.234264e+02 1.833140e+05 
1.236817e+02 1.884878e+05 
1.239369e+02 1.938076e+05 
1.241922e+02 1.992775e+05 
1.244474e+02 2.049018e+05 
1.247027e+02 2.106849e+05 
1.249580e+02 2.166312e+05 
1.252132e+02 2.227453e+05 
1.254685e+02 2.290319e+05 
1.257237e+02 2.354960e+05 
1.259790e+02 2.421425e+05 
1.262342e+02 2.489767e+05 
1.264895e+02 2.560036e+05 
1.267447e+02 2.632290e+05 
1.270000e+02 2.706582e+05 
1.270000e+02 3.231941e+05 
1.267447e+02 3.143228e+05 
1.264895e+02 3.056951e+05 
1.262342e+02 2.973041e+05 
1.259790e+02 2.891434e+05 
1.257237e+02 2.812068e+05 
1.254685e+02 2.734880e+05 
1.252132e+02 2.659811e+05 
1.249580e+02 2.586802e+05 
1.247027e+02 2.515797e+05 
1.244474e+02 2.446742e+05 
1.241922e+02 2.379581e+05 
1.239369e+02 2.314265e+05 
1.236817e+02 2.250741e+05 
1.234264e+02 2.188961e+05 
1.231712e+02 2.128876e+05 
1.229159e+02 2.070441e+05 
1.226607e+02 2.013610e+05 
1.224054e+02 1.958339e+05 
1.221502e+02 1.904585e+05 
1.218949e+02 1.852306e+05 
1.216396e+02 1.801462e+05 
1.213844e+02 1.752014e+05 
1.211291e+02 1.703924e+05 
1.208739e+02 1.657153e+05 
1.206186e+02 1.611666e+05 
1.203634e+02 1.567427e+05 
1.201081e+02 1.524403e+05 
1.198529e+02 1.482560e+05 
1.195976e+02 1.441866e+05 
1.193423e+02 1.402288e+05 
1.190871e+02 1.363797e+05 
1.188318e+02 1.326362e+05 
1.185766e+02 1.289955e+05 
1.183213e+02 1.254547e+05 
1.180661e+02 1.220111e+05 
1.178108e+02 1.186621e+05 
1.175556e+02 1.154049e+05 
1.173003e+02 1.122372e+05 
1.170450e+02 1.091564e+05 
1.167898e+02 1.061602e+05 
1.165345e+02 1.032462e+05 
1.162793e+02 1.004122e+05 
1.160240e+02 9.765603e+04 
1.157688e+02 9.497548e+04 
1.155135e+02 9.236851e+04 
1.152583e+02 8.983310e+04 
1.150030e+02 8.736728e+04 
1.147477e+02 8.496914e+04 
1.144925e+02 8.263683e+04 
1.142372e+02 8.036854e+04 
1.139820e+02 7.816252e+04 
1.137267e+02 7.601704e+04 
1.134715e+02 7.393046e+04 
1.132162e+02 7.190115e+04 
1.129610e+02 6.992754e+04 
1.127057e+02 6.800810e+04 
1.124505e+02 6.614136e+04 
1.121952e+02 6.432585e+04 
1.119399e+02 6.256017e+04 
1.116847e+02 6.084296e+04 
1.114294e+02 5.917289e+04 
1.111742e+02 5.754865e+04 
1.109189e+02 5.596900e+04 
1.106637e+02 5.443271e+04 
1.104084e+02 5.293859e+04 
1.101532e+02 5.148548e+04 
1.098979e+02 5.007226e+04 
1.096426e+02 4.869783e+04 
1.093874e+02 4.736112e+04 
1.091321e+02 4.606111e+04 
1.088769e+02 4.479678e+04 
1.086216e+02 4.356715e+04 
1.083664e+02 4.237128e+04 
1.081111e+02 4.120823e+04 
1.078559e+02 4.007711e+04 
1.076006e+02 3.897703e+04 
1.073453e+02 3.790715e+04 
1.070901e+02 3.686663e+04 
1.068348e+02 3.585468e+04 
1.065796e+02 3.487051e+04 
1.063243e+02 3.391334e+04 
1.060691e+02 3.298245e+04 
1.058138e+02 3.207712e+04 
1.055586e+02 3.119663e+04 
1.053033e+02 3.034031e+04 
1.050480e+02 2.950750e+04 
1.047928e+02 2.869755e+04 
1.045375e+02 2.790982e+04 
1.042823e+02 2.714372e+04 
1.040270e+02 2.639865e+04 
1.037718e+02 2.567403e+04 
1.035165e+02 2.496930e+04 
1.032613e+02 2.428392e+04 
1.030060e+02 2.361735e+04 
1.027508e+02 2.296907e+04 
1.024955e+02 2.233859e+04 
1.022402e+02 2.172541e+04 
1.019850e+02 2.112907e+04 
1.017297e+02 2.054909e+04 
1.014745e+02 1.998503e+04 
1.012192e+02 1.943646e+04 
1.009640e+02 1.890294e+04 
1.007087e+02 1.838407e+04 
1.004535e+02 1.787944e+04 
1.001982e+02 1.738867e+04 
9.994294e+01 1.691136e+04 
9.968769e+01 1.644715e+04 
9.943243e+01 1.599569e+04 
9.917718e+01 1.555662e+04 
9.892192e+01 1.512960e+04 
9.866667e+01 1.471430e+04 
9.841141e+01 1.431041e+04 
9.815616e+01 1.391759e+04 
9.790090e+01 1.353556e+04 
9.764565e+01 1.316402e+04 
9.739039e+01 1.280268e+04 
9.713514e+01 1.245125e+04 
9.687988e+01 1.210947e+04 
9.662462e+01 1.177707e+04 
9.636937e+01 1.145379e+04 
9.611411e+01 1.113939e+04 
9.585886e+01 1.083362e+04 
9.560360e+01 1.053624e+04 
9.534835e+01 1.024703e+04 
9.509309e+01 9.965751e+03 
9.483784e+01 9.692194e+03 
9.458258e+01 9.426147e+03 
9.432733e+01 9.167402e+03 
9.407207e+01 8.915759e+03 
9.381682e+01 8.671024e+03 
9.356156e+01 8.433006e+03 
9.330631e+01 8.201522e+03 
9.305105e+01 7.976391e+03 
9.279580e+01 7.757440e+03 
9.254054e+01 7.544499e+03 
9.228529e+01 7.337403e+03 
9.203003e+01 7.135992e+03 
9.177477e+01 6.940109e+03 
9.151952e+01 6.749603e+03 
9.126426e+01 6.564326e+03 
9.100901e+01 6.384134e+03 
9.075375e+01 6.208889e+03 
9.049850e+01 6.038454e+03 
9.024324e+01 5.872697e+03 
8.998799e+01 5.711490e+03 
8.973273e+01 5.554708e+03 
8.947748e+01 5.402229e+03 
8.922222e+01 5.253936e+03 
8.896697e+01 5.109713e+03 
8.871171e+01 4.969449e+03 
8.845646e+01 4.833035e+03 
8.820120e+01 4.700366e+03 
8.794595e+01 4.571338e+03 
8.769069e+01 4.445852e+03 
8.743544e+01 4.323810e+03 
8.718018e+01 4.205118e+03 
8.692492e+01 4.089684e+03 
8.666967e+01 3.977418e+03 
8.641441e+01 3.868234e+03 
8.615916e+01 3.762048e+03 
8.590390e+01 3.658775e+03 
8.564865e+01 3.558338e+03 
8.539339e+01 3.460657e+03 
8.513814e+01 3.365658e+03 
8.488288e+01 3.273266e+03 
8.462763e+01 3.183410e+03 
8.437237e+01 3.096021e+03 
8.411712e+01 3.011030e+03 
8.386186e+01 2.928372e+03 
8.360661e+01 2.847984e+03 
8.335135e+01 2.769801e+03 
8.309610e+01 2.693765e+03 
8.284084e+01 2.619816e+03 
8.258559e+01 2.547896e+03 
8.233033e+01 2.477951e+03 
8.207508e+01 2.409926e+03 
8.181982e+01 2.343768e+03 
8.156456e+01 2.279426e+03 
8.130931e+01 2.216849e+03 
8.105405e+01 2.155991e+03 
8.079880e+01 2.096803e+03 
8.054354e+01 2.039240e+03 
8.028829e+01 1.983257e+03 
8.003303e+01 1.928810e+03 
7.977778e+01 1.875858e+03 
7.952252e+01 1.824359e+03 
7.926727e+01 1.774274e+03 
7.901201e+01 1.725564e+03 
7.875676e+01 1.678191e+03 
7.850150e+01 1.632118e+03 
7.824625e+01 1.587310e+03 
7.799099e+01 1.543731e+03 
7.773574e+01 1.501349e+03 
7.748048e+01 1.460130e+03 
7.722523e+01 1.420043e+03 
7.696997e+01 1.381056e+03 
7.671471e+01 1.343139e+03 
7.645946e+01 1.306263e+03 
7.620420e+01 1.270399e+03 
7.594895e+01 1.235519e+03 
7.569369e+01 1.201597e+03 
7.543844e+01 1.168606e+03 
7.518318e+01 1.136521e+03 
7.492793e+01 1.105316e+03 
7.467267e+01 1.074968e+03 
7.441742e+01 1.045453e+03 
7.416216e+01 1.016748e+03 
7.390691e+01 9.888309e+02 
7.365165e+01 9.616801e+02 
7.339640e+01 9.352745e+02 
7.314114e+01 9.095938e+02 
7.288589e+01 8.846180e+02 
7.263063e+01 8.603277e+02 
7.237538e+01 8.367042e+02 
7.212012e+01 8.137291e+02 
7.186486e+01 7.913846e+02 
7.160961e+01 7.696535e+02 
7.135435e+01 7.485188e+02 
7.109910e+01 7.279643e+02 
7.084384e+01 7.079740e+02 
7.058859e+01 6.885324e+02 
7.033333e+01 6.696244e+02 
7.007808e+01 6.512354e+02 
6.982282e+01 6.333512e+02 
6.956757e+01 6.159579e+02 
6.931231e+01 5.990420e+02 
6.905706e+01 5.825905e+02 
6.880180e+01 5.665905e+02 
6.854655e+01 5.510297e+02 
6.829129e+01 5.358960e+02 
6.803604e+01 5.211777e+02 
6.778078e+01 5.068635e+02 
6.752553e+01 4.929421e+02 
6.727027e+01 4.794028e+02 
6.701502e+01 4.662352e+02 
6.675976e+01 4.534290e+02 
6.650450e+01 4.409744e+02 
6.624925e+01 4.288616e+02 
6.599399e+01 4.170813e+02 
6.573874e+01 4.056243e+02 
6.548348e+01 3.944818e+02 
6.522823e+01 3.836452e+02 
6.497297e+01 3.731060e+02 
6.471772e+01 3.628561e+02 
6.446246e+01 3.528876e+02 
6.420721e+01 3.431927e+02 
6.395195e+01 3.337639e+02 
6.369670e+01 3.245939e+02 
6.344144e+01 3.156756e+02 
6.318619e+01 3.070021e+02 
6.293093e+01 2.985667e+02 
6.267568e+01 2.903628e+02 
6.242042e+01 2.823841e+02 
6.216517e+01 2.746244e+02 
6.190991e+01 2.670777e+02 
6.165465e+01 2.597382e+02 
6.139940e+01 2.526001e+02 
6.114414e+01 2.456580e+02 
6.088889e+01 2.389064e+02 
6.063363e+01 2.323401e+02 
6.037838e+01 2.259540e+02 
6.012312e+01 2.197433e+02 
5.986787e+01 2.137030e+02 
5.961261e+01 2.078286e+02 
5.935736e+01 2.021153e+02 
5.910210e+01 1.965589e+02 
5.884685e+01 1.911550e+02 
5.859159e+01 1.858995e+02 
5.833634e+01 1.807882e+02 
5.808108e+01 1.758172e+02 
5.782583e+01 1.709826e+02 
5.757057e+01 1.662808e+02 
5.731532e+01 1.617080e+02 
5.706006e+01 1.572607e+02 
5.680480e+01 1.529355e+02 
5.654955e+01 1.487291e+02 
5.629429e+01 1.446380e+02 
5.603904e+01 1.406593e+02 
5.578378e+01 1.367898e+02 
5.552853e+01 1.330265e+02 
5.527327e+01 1.293665e+02 
5.501802e+01 1.258070e+02 
5.476276e+01 1.223451e+02 
5.450751e+01 1.189783e+02 
5.425225e+01 1.157039e+02 
5.399700e+01 1.125194e+02 
5.374174e+01 1.094223e+02 
5.348649e+01 1.064102e+02 
5.323123e+01 1.034808e+02 
5.297598e+01 1.006318e+02 
5.272072e+01 9.786101e+01 
5.246547e+01 9.516626e+01 
5.221021e+01 9.254548e+01 
5.195495e+01 8.999664e+01 
5.169970e+01 8.751776e+01 
5.144444e+01 8.510692e+01 
5.118919e+01 8.276225e+01 
5.093393e+01 8.048195e+01 
5.067868e+01 7.826423e+01 
5.042342e+01 7.610739e+01 
5.016817e+01 7.400976e+01 
4.991291e+01 7.196970e+01 
4.965766e+01 6.998563e+01 
4.940240e+01 6.805603e+01 
4.914715e+01 6.617939e+01 
4.889189e+01 6.435427e+01 
4.863664e+01 6.257924e+01 
4.838138e+01 6.085293e+01 
4.812613e+01 5.917401e+01 
4.787087e+01 5.754117e+01 
4.761562e+01 5.595316e+01 
4.736036e+01 5.440873e+01 
4.710511e+01 5.290669e+01 
4.684985e+01 5.144589e+01 
4.659459e+01 5.002518e+01 
4.633934e+01 4.864347e+01 
4.608408e+01 4.729968e+01 
4.582883e+01 4.599278e+01 
4.557357e+01 4.472175e+01 
4.531832e+01 4.348561e+01 
4.506306e+01 4.228340e+01 
4.480781e+01 4.111419e+01 
4.455255e+01 3.997708e+01 
4.429730e+01 3.887117e+01 
4.404204e+01 3.779563e+01 
4.378679e+01 3.674960e+01 
4.353153e+01 3.573229e+01 
4.327628e+01 3.474290e+01 
4.302102e+01 3.378066e+01 
4.276577e+01 3.284485e+01 
4.251051e+01 3.193471e+01 
4.225526e+01 3.104956e+01 
4.200000e+01 3.018871e+01 
4.174474e+01 2.935148e+01 
4.148949e+01 2.853724e+01 
4.123423e+01 2.774535e+01 
4.097898e+01 2.697519e+01 
4.072372e+01 2.622617e+01 
4.046847e+01 2.549771e+01 
4.021321e+01 2.478925e+01 
3.995796e+01 2.410023e+01 
3.970270e+01 2.343013e+01 
3.944745e+01 2.277842e+01 
3.919219e+01 2.214460e+01 
3.893694e+01 2.152818e+01 
3.868168e+01 2.092867e+01 
3.842643e+01 2.034563e+01 
3.817117e+01 1.977858e+01 
3.791592e+01 1.922710e+01 
3.766066e+01 1.869076e+01 
3.740541e+01 1.816914e+01 
3.715015e+01 1.766184e+01 
3.689489e+01 1.716846e+01 
3.663964e+01 1.668863e+01 
3.638438e+01 1.622197e+01 
3.612913e+01 1.576811e+01 
3.587387e+01 1.532672e+01 
3.561862e+01 1.489744e+01 
3.536336e+01 1.447994e+01 
3.510811e+01 1.407390e+01 
3.485285e+01 1.367901e+01 
3.459760e+01 1.329496e+01 
3.434234e+01 1.292145e+01 
3.408709e+01 1.255819e+01 
3.383183e+01 1.220490e+01 
3.357658e+01 1.186131e+01 
3.332132e+01 1.152715e+01 
3.306607e+01 1.120217e+01 
3.281081e+01 1.088610e+01 
3.255556e+01 1.057871e+01 
3.230030e+01 1.027976e+01 
3.204505e+01 9.989014e+00 
3.178979e+01 9.706248e+00 
3.153453e+01 9.431244e+00 
3.127928e+01 9.163789e+00 
3.102402e+01 8.903674e+00 
3.076877e+01 8.650700e+00 
3.051351e+01 8.404670e+00 
3.025826e+01 8.165393e+00 
3.000300e+01 7.932684e+00 
2.974775e+01 7.706363e+00 
2.949249e+01 7.486254e+00 
2.923724e+01 7.272187e+00 
2.898198e+01 7.063996e+00 
2.872673e+01 6.861520e+00 
2.847147e+01 6.664601e+00 
2.821622e+01 6.473088e+00 
2.796096e+01 6.286832e+00 
2.770571e+01 6.105688e+00 
2.745045e+01 5.929517e+00 
2.719520e+01 5.758181e+00 
2.693994e+01 5.591549e+00 
2.668468e+01 5.429490e+00 
2.642943e+01 5.271880e+00 
2.617417e+01 5.118597e+00 
2.591892e+01 4.969521e+00 
2.566366e+01 4.824537e+00 
2.540841e+01 4.683533e+00 
2.515315e+01 4.546399e+00 
2.489790e+01 4.413030e+00 
2.464264e+01 4.283322e+00 
2.438739e+01 4.157175e+00 
2.413213e+01 4.034490e+00 
2.387688e+01 3.915173e+00 
2.362162e+01 3.799131e+00 
2.336637e+01 3.686275e+00 
2.311111e+01 3.576517e+00 
2.285586e+01 3.469771e+00 
2.260060e+01 3.365956e+00 
2.234535e+01 3.264991e+00 
2.209009e+01 3.166798e+00 
2.183483e+01 3.071300e+00 
2.157958e+01 2.978424e+00 
2.132432e+01 2.888097e+00 
2.106907e+01 2.800250e+00 
2.081381e+01 2.714815e+00 
2.055856e+01 2.631725e+00 
2.030330e+01 2.550917e+00 
2.004805e+01 2.472326e+00 
1.979279e+01 2.395894e+00 
1.953754e+01 2.321560e+00 
1.928228e+01 2.249266e+00 
1.902703e+01 2.178958e+00 
1.877177e+01 2.110579e+00 
1.851652e+01 2.044079e+00 
1.826126e+01 1.979404e+00 
1.800601e+01 1.916504e+00 
1.775075e+01 1.855332e+00 
1.749550e+01 1.795840e+00 
1.724024e+01 1.737981e+00 
1.698498e+01 1.681711e+00 
1.672973e+01 1.626987e+00 
1.647447e+01 1.573765e+00 
1.621922e+01 1.522004e+00 
1.596396e+01 1.471666e+00 
1.570871e+01 1.422710e+00 
1.545345e+01 1.375098e+00 
1.519820e+01 1.328794e+00 
1.494294e+01 1.283763e+00 
1.468769e+01 1.239968e+00 
1.443243e+01 1.197376e+00 
1.417718e+01 1.155955e+00 
1.392192e+01 1.115672e+00 
1.366667e+01 1.076496e+00 
1.341141e+01 1.038397e+00 
1.315616e+01 1.001345e+00 
1.290090e+01 9.653109e-01 
1.264565e+01 9.302680e-01 
1.239039e+01 8.961887e-01 
1.213514e+01 8.630466e-01 
1.187988e+01 8.308162e-01 
1.162462e+01 7.994727e-01 
1.136937e+01 7.689917e-01 
1.111411e+01 7.393498e-01 
1.085886e+01 7.105241e-01 
1.060360e+01 6.824924e-01 
1.034835e+01 6.552332e-01 
1.009309e+01 6.287255e-01 
9.837838e+00 6.029489e-01 
9.582583e+00 5.778836e-01 
9.327327e+00 5.535106e-01 
9.072072e+00 5.298110e-01 
8.816817e+00 5.067670e-01 
8.561562e+00 4.843609e-01 
8.306306e+00 4.625758e-01 
8.051051e+00 4.413953e-01 
7.795796e+00 4.208034e-01 
7.540541e+00 4.007849e-01 
7.285285e+00 3.813248e-01 
7.030030e+00 3.624089e-01 
6.774775e+00 3.440234e-01 
6.519520e+00 3.261553e-01 
6.264264e+00 3.087919e-01 
6.009009e+00 2.919213e-01 
5.753754e+00 2.755322e-01 
5.498498e+00 2.596140e-01 
5.243243e+00 2.441567e-01 
4.987988e+00 2.291514e-01 
4.732733e+00 2.145897e-01 
4.477477e+00 2.004644e-01 
4.222222e+00 1.867688e-01 
3.966967e+00 1.734976e-01 
3.711712e+00 1.606460e-01 
3.456456e+00 1.482097e-01 
3.201201e+00 1.361850e-01 
2.945946e+00 1.245677e-01 
2.690691e+00 1.133528e-01 
2.435435e+00 1.025335e-01 
2.180180e+00 9.210114e-02 
1.924925e+00 8.204427e-02 
1.669670e+00 7.234922e-02 
1.414414e+00 6.300039e-02 
1.159159e+00 5.398101e-02 
9.039039e-01 4.527398e-02 
6.486486e-01 3.686250e-02 
3.933934e-01 2.873064e-02 
1.381381e-01 2.086359e-02 
-1.171171e-01 1.324775e-02 
-3.723724e-01 5.870794e-03 
-6.276276e-01 -1.278486e-03 
-8.828829e-01 -8.210244e-03 
-1.138138e+00 -1.493372e-02 
-1.393393e+00 -2.145737e-02 
-1.648649e+00 -2.778894e-02 
-1.903904e+00 -3.393561e-02 
-2.159159e+00 -3.990405e-02 
-2.414414e+00 -4.570048e-02 
-2.669670e+00 -5.133073e-02 
-2.924925e+00 -5.680031e-02 
-3.180180e+00 -6.211444e-02 
-3.435435e+00 -6.727805e-02 
-3.690691e+00 -7.229585e-02 
-3.945946e+00 -7.717234e-02 
-4.201201e+00 -8.191183e-02 
-4.456456e+00 -8.651844e-02 
-4.711712e+00 -9.099614e-02 
-4.966967e+00 -9.534873e-02 
-5.222222e+00 -9.957989e-02 
-5.477477e+00 -1.036932e-01 
-5.732733e+00 -1.076920e-01 
-5.987988e+00 -1.115796e-01 
-6.243243e+00 -1.153593e-01 
-6.498498e+00 -1.190341e-01 
-6.753754e+00 -1.226070e-01 
-7.009009e+00 -1.260809e-01 
-7.264264e+00 -1.294585e-01 
-7.519520e+00 -1.327428e-01 
-7.774775e+00 -1.359361e-01 
-8.030030e+00 -1.390412e-01 
-8.285285e+00 -1.420605e-01 
-8.540541e+00 -1.449964e-01 
-8.795796e+00 -1.478512e-01 
-9.051051e+00 -1.506272e-01 
-9.306306e+00 -1.533267e-01 
-9.561562e+00 -1.559516e-01 
-9.816817e+00 -1.585042e-01 
-1.007207e+01 -1.609863e-01 
-1.032733e+01 -1.634001e-01 
-1.058258e+01 -1.657474e-01 
-1.083784e+01 -1.680299e-01 
-1.109309e+01 -1.702496e-01 
-1.134835e+01 -1.724082e-01 
-1.160360e+01 -1.745073e-01 
-1.185886e+01 -1.765486e-01 
-1.211411e+01 -1.785337e-01 
-1.236937e+01 -1.804642e-01 
-1.262462e+01 -1.823416e-01 
-1.287988e+01 -1.841673e-01 
-1.313514e+01 -1.859427e-01 
-1.339039e+01 -1.876693e-01 
-1.364565e+01 -1.893484e-01 
-1.390090e+01 -1.909814e-01 
-1.415616e+01 -1.925694e-01 
-1.441141e+01 -1.941137e-01 
-1.466667e+01 -1.956156e-01 
-1.492192e+01 -1.970762e-01 
-1.517718e+01 -1.984966e-01 
-1.543243e+01 -1.998779e-01 
-1.568769e+01 -2.012213e-01 
-1.594294e+01 -2.025278e-01 
-1.619820e+01 -2.037983e-01 
-1.645345e+01 -2.050339e-01 
-1.670871e+01 -2.062356e-01 
-1.696396e+01 -2.074042e-01 
-1.721922e+01 -2.085407e-01 
-1.747447e+01 -2.096460e-01 
-1.772973e+01 -2.107209e-01 
-1.798498e+01 -2.117663e-01 
-1.824024e+01 -2.127829e-01 
-1.849550e+01 -2.137716e-01 
-1.875075e+01 -2.147332e-01 
-1.900601e+01 -2.156683e-01 
-1.926126e+01 -2.165778e-01 
-1.951652e+01 -2.174622e-01 
-1.977177e+01 -2.183224e-01 
-2.002703e+01 -2.191589e-01 
-2.028228e+01 -2.199724e-01 
-2.053754e+01 -2.207636e-01 
-2.079279e+01 -2.215331e-01 
-2.104805e+01 -2.222814e-01 
-2.130330e+01 -2.230092e-01 
-2.155856e+01 -2.237170e-01 
-2.181381e+01 -2.244053e-01 
-2.206907e+01 -2.250747e-01 
-2.232432e+01 -2.257258e-01 
-2.257958e+01 -2.263590e-01 
-2.283483e+01 -2.269747e-01 
-2.309009e+01 -2.275736e-01 
-2.334535e+01 -2.281560e-01 
-2.360060e+01 -2.287225e-01 
-2.385586e+01 -2.292733e-01 
-2.411111e+01 -2.298091e-01 
-2.436637e+01 -2.303301e-01 
-2.462162e+01 -2.308368e-01 
-2.487688e+01 -2.313296e-01 
-2.513213e+01 -2.318089e-01 
-2.538739e+01 -2.322750e-01 
-2.564264e+01 -2.327283e-01 
-2.589790e+01 -2.331692e-01 
-2.615315e+01 -2.335980e-01 
-2.640841e+01 -2.340150e-01 
-2.666366e+01 -2.344205e-01 
-2.691892e+01 -2.348149e-01 
-2.717417e+01 -2.351985e-01 
-2.742943e+01 -2.355715e-01 
-2.768468e+01 -2.359343e-01 
-2.793994e+01 -2.362872e-01 
-2.819520e+01 -2.366303e-01 
-2.845045e+01 -2.369640e-01 
-2.870571e+01 -2.372886e-01 
-2.896096e+01 -2.376043e-01 
-2.921622e+01 -2.379113e-01 
-2.947147e+01 -2.382098e-01 
-2.972673e+01 -2.385002e-01 
-2.998198e+01 -2.387826e-01 
-3.023724e+01 -2.390572e-01 
-3.049249e+01 -2.393243e-01 
-3.074775e+01 -2.395841e-01 
-3.100300e+01 -2.398367e-01 
-3.125826e+01 -2.400824e-01 
-3.151351e+01 -2.403214e-01 
-3.176877e+01 -2.405537e-01 
-3.202402e+01 -2.407798e-01 
-3.227928e+01 -2.409996e-01 
-3.253453e+01 -2.412133e-01 
-3.278979e+01 -2.414212e-01 
-3.304505e+01 -2.416234e-01 
-3.330030e+01 -2.418201e-01 
-3.355556e+01 -2.420113e-01 
-3.381081e+01 -2.421973e-01 
-3.406607e+01 -2.423782e-01 
-3.432132e+01 -2.425541e-01 
-3.457658e+01 -2.427252e-01 
-3.483183e+01 -2.428916e-01 
-3.508709e+01 -2.430535e-01 
-3.534234e+01 -2.432108e-01 
-3.559760e+01 -2.433639e-01 
-3.585285e+01 -2.435128e-01 
-3.610811e+01 -2.436576e-01 
-3.636336e+01 -2.437984e-01 
-3.661862e+01 -2.439353e-01 
-3.687387e+01 -2.440685e-01 
-3.712913e+01 -2.441980e-01 
-3.738438e+01 -2.443240e-01 
-3.763964e+01 -2.444465e-01 
-3.789489e+01 -2.445656e-01 
-3.815015e+01 -2.446815e-01 
-3.840541e+01 -2.447942e-01 
-3.866066e+01 -2.449038e-01 
-3.891592e+01 -2.450104e-01 
-3.917117e+01 -2.451140e-01 
-3.942643e+01 -2.452149e-01 
-3.968168e+01 -2.453129e-01 
-3.993694e+01 -2.454083e-01 
-4.019219e+01 -2.455010e-01 
-4.044745e+01 -2.455912e-01 
-4.070270e+01 -2.456789e-01 
-4.095796e+01 -2.457643e-01 
-4.121321e+01 -2.458472e-01 
-4.146847e+01 -2.459279e-01 
-4.172372e+01 -2.460064e-01 
-4.197898e+01 -2.460827e-01 
-4.223423e+01 -2.461570e-01 
-4.248949e+01 -2.462292e-01 
-4.274474e+01 -2.462994e-01 
-4.300000e+01 -2.463676e-01 
-4.325526e+01 -2.464341e-01 
-4.351051e+01 -2.464986e-01 
-4.376577e+01 -2.465615e-01 
-4.402102e+01 -2.466225e-01 
-4.427628e+01 -2.466820e-01 
-4.453153e+01 -2.467397e-01 
-4.478679e+01 -2.467959e-01 
-4.504204e+01 -2.468506e-01 
-4.529730e+01 -2.469037e-01 
-4.555255e+01 -2.469554e-01 
-4.580781e+01 -2.470057e-01 
-4.606306e+01 -2.470546e-01 
-4.631832e+01 -2.471022e-01 
-4.657357e+01 -2.471484e-01 
-4.682883e+01 -2.471934e-01 
-4.708408e+01 -2.472371e-01 
-4.733934e+01 -2.472797e-01 
-4.759459e+01 -2.473210e-01 
-4.784985e+01 -2.473613e-01 
-4.810511e+01 -2.474004e-01 
-4.836036e+01 -2.474385e-01 
-4.861562e+01 -2.474755e-01 
-4.887087e+01 -2.475115e-01 
-4.912613e+01 -2.475465e-01 
-4.938138e+01 -2.475805e-01 
-4.963664e+01 -2.476137e-01 
-4.989189e+01 -2.476459e-01 
-5.014715e+01 -2.476772e-01 
-5.040240e+01 -2.477076e-01 
-5.065766e+01 -2.477373e-01 
-5.091291e+01 -2.477661e-01 
-5.116817e+01 -2.477941e-01 
-5.142342e+01 -2.478214e-01 
-5.167868e+01 -2.478479e-01 
-5.193393e+01 -2.478736e-01 
-5.218919e+01 -2.478987e-01 
-5.244444e+01 -2.479231e-01 
-5.269970e+01 -2.479468e-01 
-5.295495e+01 -2.479699e-01 
-5.321021e+01 -2.479923e-01 
-5.346547e+01 -2.480141e-01 
-5.372072e+01 -2.480353e-01 
-5.397598e+01 -2.480560e-01 
-5.423123e+01 -2.480760e-01 
-5.448649e+01 -2.480955e-01 
-5.474174e+01 -2.481145e-01 
-5.499700e+01 -2.481330e-01 
-5.525225e+01 -2.481509e-01 
-5.550751e+01 -2.481684e-01 
-5.576276e+01 -2.481854e-01 
-5.601802e+01 -2.482019e-01 
-5.627327e+01 -2.482179e-01 
-5.652853e+01 -2.482336e-01 
-5.678378e+01 -2.482487e-01 
-5.703904e+01 -2.482635e-01 
-5.729429e+01 -2.482779e-01 
-5.754955e+01 -2.482919e-01 
-5.780480e+01 -2.483054e-01 
-5.806006e+01 -2.483187e-01 
-5.831532e+01 -2.483315e-01 
-5.857057e+01 -2.483440e-01 
-5.882583e+01 -2.483562e-01 
-5.908108e+01 -2.483680e-01 
-5.933634e+01 -2.483795e-01 
-5.959159e+01 -2.483907e-01 
-5.984685e+01 -2.484016e-01 
-6.010210e+01 -2.484121e-01 
-6.035736e+01 -2.484224e-01 
-6.061261e+01 -2.484324e-01 
-6.086787e+01 -2.484422e-01 
-6.112312e+01 -2.484516e-01 
-6.137838e+01 -2.484608e-01 
-6.163363e+01 -2.484698e-01 
-6.188889e+01 -2.484785e-01 
-6.214414e+01 -2.484870e-01 
-6.239940e+01 -2.484952e-01 
-6.265465e+01 -2.485032e-01 
-6.290991e+01 -2.485110e-01 
-6.316517e+01 -2.485186e-01 
-6.342042e+01 -2.485259e-01 
-6.367568e+01 -2.485331e-01 
-6.393093e+01 -2.485401e-01 
-6.418619e+01 -2.485468e-01 
-6.444144e+01 -2.485534e-01 
-6.469670e+01 -2.485598e-01 
-6.495195e+01 -2.485661e-01 
-6.520721e+01 -2.485721e-01 
-6.546246e+01 -2.485780e-01 
-6.571772e+01 -2.485838e-01 
-6.597297e+01 -2.485894e-01 
-6.622823e+01 -2.485948e-01 
-6.648348e+01 -2.486000e-01 
-6.673874e+01 -2.486052e-01 
-6.699399e+01 -2.486102e-01 
-6.724925e+01 -2.486150e-01 
-6.750450e+01 -2.486197e-01 
-6.775976e+01 -2.486243e-01 
-6.801502e+01 -2.486288e-01 
-6.827027e+01 -2.486331e-01 
-6.852553e+01 -2.486374e-01 
-6.878078e+01 -2.486415e-01 
-6.903604e+01 -2.486455e-01 
-6.929129e+01 -2.486493e-01 
-6.954655e+01 -2.486531e-01 
-6.980180e+01 -2.486568e-01 
-7.005706e+01 -2.486604e-01 
-7.031231e+01 -2.486638e-01 
-7.056757e+01 -2.486672e-01 
-7.082282e+01 -2.486705e-01 
-7.107808e+01 -2.486737e-01 
-7.133333e+01 -2.486768e-01 
-7.158859e+01 -2.486798e-01 
-7.184384e+01 -2.486828e-01 
-7.209910e+01 -2.486856e-01 
-7.235435e+01 -2.486884e-01 
-7.260961e+01 -2.486911e-01 
-7.286486e+01 -2.486938e-01 
-7.312012e+01 -2.486963e-01 
-7.337538e+01 -2.486988e-01 
-7.363063e+01 -2.487012e-01 
-7.388589e+01 -2.487036e-01 
-7.414114e+01 -2.487059e-01 
-7.439640e+01 -2.487081e-01 
-7.465165e+01 -2.487103e-01 
-7.490691e+01 -2.487124e-01 
-7.516216e+01 -2.487144e-01 
-7.541742e+01 -2.487164e-01 
-7.567267e+01 -2.487183e-01 
-7.592793e+01 -2.487202e-01 
-7.618318e+01 -2.487220e-01 
-7.643844e+01 -2.487238e-01 
-7.669369e+01 -2.487256e-01 
-7.694895e+01 -2.487272e-01 
-7.720420e+01 -2.487289e-01 
-7.745946e+01 -2.487305e-01 
-7.771471e+01 -2.487320e-01 
-7.796997e+01 -2.487335e-01 
-7.822523e+01 -2.487350e-01 
-7.848048e+01 -2.487364e-01 
-7.873574e+01 -2.487378e-01 
-7.899099e+01 -2.487392e-01 
-7.924625e+01 -2.487405e-01 
-7.950150e+01 -2.487418e-01 
-7.975676e+01 -2.487430e-01 
-8.001201e+01 -2.487442e-01 
-8.026727e+01 -2.487454e-01 
-8.052252e+01 -2.487465e-01 
-8.077778e+01 -2.487476e-01 
-8.103303e+01 -2.487487e-01 
-8.128829e+01 -2.487498e-01 
-8.154354e+01 -2.487508e-01 
-8.179880e+01 -2.487518e-01 
-8.205405e+01 -2.487527e-01 
-8.230931e+01 -2.487537e-01 
-8.256456e+01 -2.487546e-01 
-8.281982e+01 -2.487555e-01 
-8.307508e+01 -2.487563e-01 
-8.333033e+01 -2.487572e-01 
-8.358559e+01 -2.487580e-01 
-8.384084e+01 -2.487588e-01 
-8.409610e+01 -2.487596e-01 
-8.435135e+01 -2.487603e-01 
-8.460661e+01 -2.487611e-01 
-8.486186e+01 -2.487618e-01 
-8.511712e+01 -2.487625e-01 
-8.537237e+01 -2.487631e-01 
-8.562763e+01 -2.487638e-01 
-8.588288e+01 -2.487644e-01 
-8.613814e+01 -2.487650e-01 
-8.639339e+01 -2.487656e-01 
-8.664865e+01 -2.487662e-01 
-8.690390e+01 -2.487668e-01 
-8.715916e+01 -2.487673e-01 
-8.741441e+01 -2.487679e-01 
-8.766967e+01 -2.487684e-01 
-8.792492e+01 -2.487689e-01 
-8.818018e+01 -2.487694e-01 
-8.843544e+01 -2.487699e-01 
-8.869069e+01 -2.487704e-01 
-8.894595e+01 -2.487708e-01 
-8.920120e+01 -2.487713e-01 
-8.945646e+01 -2.487717e-01 
-8.971171e+01 -2.487721e-01 
-8.996697e+01 -2.487725e-01 
-9.022222e+01 -2.487729e-01 
-9.047748e+01 -2.487733e-01 
-9.073273e+01 -2.487737e-01 
-9.098799e+01 -2.487740e-01 
-9.124324e+01 -2.487744e-01 
-9.149850e+01 -2.487747e-01 
-9.175375e+01 -2.487751e-01 
-9.200901e+01 -2.487754e-01 
-9.226426e+01 -2.487757e-01 
-9.251952e+01 -2.487760e-01 
-9.277477e+01 -2.487763e-01 
-9.303003e+01 -2.487766e-01 
-9.328529e+01 -2.487769e-01 
-9.354054e+01 -2.487772e-01 
-9.379580e+01 -2.487774e-01 
-9.405105e+01 -2.487777e-01 
-9.430631e+01 -2.487780e-01 
-9.456156e+01 -2.487782e-01 
-9.481682e+01 -2.487784e-01 
-9.507207e+01 -2.487787e-01 
-9.532733e+01 -2.487789e-01 
-9.558258e+01 -2.487791e-01 
-9.583784e+01 -2.487793e-01 
-9.609309e+01 -2.487796e-01 
-9.634835e+01 -2.487798e-01 
-9.660360e+01 -2.487800e-01 
-9.685886e+01 -2.487801e-01 
-9.711411e+01 -2.487803e-01 
-9.736937e+01 -2.487805e-01 
-9.762462e+01 -2.487807e-01 
-9.787988e+01 -2.487809e-01 
-9.813514e+01 -2.487810e-01 
-9.839039e+01 -2.487812e-01 
-9.864565e+01 -2.487814e-01 
-9.890090e+01 -2.487815e-01 
-9.915616e+01 -2.487817e-01 
-9.941141e+01 -2.487818e-01 
-9.966667e+01 -2.487819e-01 
-9.992192e+01 -2.487821e-01 
-1.001772e+02 -2.487822e-01 
-1.004324e+02 -2.487823e-01 
-1.006877e+02 -2.487825e-01 
-1.009429e+02 -2.487826e-01 
-1.011982e+02 -2.487827e-01 
-1.014535e+02 -2.487828e-01 
-1.017087e+02 -2.487829e-01 
-1.019640e+02 -2.487831e-01 
-1.022192e+02 -2.487832e-01 
-1.024745e+02 -2.487833e-01 
-1.027297e+02 -2.487834e-01 
-1.029850e+02 -2.487835e-01 
-1.032402e+02 -2.487836e-01 
-1.034955e+02 -2.487837e-01 
-1.037508e+02 -2.487837e-01 
-1.040060e+02 -2.487838e-01 
-1.042613e+02 -2.487839e-01 
-1.045165e+02 -2.487840e-01 
-1.047718e+02 -2.487841e-01 
-1.050270e+02 -2.487842e-01 
-1.052823e+02 -2.487842e-01 
-1.055375e+02 -2.487843e-01 
-1.057928e+02 -2.487844e-01 
-1.060480e+02 -2.487845e-01 
-1.063033e+02 -2.487845e-01 
-1.065586e+02 -2.487846e-01 
-1.068138e+02 -2.487847e-01 
-1.070691e+02 -2.487847e-01 
-1.073243e+02 -2.487848e-01 
-1.075796e+02 -2.487848e-01 
-1.078348e+02 -2.487849e-01 
-1.080901e+02 -2.487850e-01 
-1.083453e+02 -2.487850e-01 
-1.086006e+02 -2.487851e-01 
-1.088559e+02 -2.487851e-01 
-1.091111e+02 -2.487852e-01 
-1.093664e+02 -2.487852e-01 
-1.096216e+02 -2.487853e-01 
-1.098769e+02 -2.487853e-01 
-1.101321e+02 -2.487854e-01 
-1.103874e+02 -2.487854e-01 
-1.106426e+02 -2.487854e-01 
-1.108979e+02 -2.487855e-01 
-1.111532e+02 -2.487855e-01 
-1.114084e+02 -2.487856e-01 
-1.116637e+02 -2.487856e-01 
-1.119189e+02 -2.487856e-01 
-1.121742e+02 -2.487857e-01 
-1.124294e+02 -2.487857e-01 
-1.126847e+02 -2.487857e-01 
-1.129399e+02 -2.487858e-01 
-1.131952e+02 -2.487858e-01 
-1.134505e+02 -2.487858e-01 
-1.137057e+02 -2.487859e-01 
-1.139610e+02 -2.487859e-01 
-1.142162e+02 -2.487859e-01 
-1.144715e+02 -2.487860e-01 
-1.147267e+02 -2.487860e-01 
-1.149820e+02 -2.487860e-01 
-1.152372e+02 -2.487860e-01 
-1.154925e+02 -2.487861e-01 
-1.157477e+02 -2.487861e-01 
-1.160030e+02 -2.487861e-01 
-1.162583e+02 -2.487861e-01 
-1.165135e+02 -2.487862e-01 
-1.167688e+02 -2.487862e-01 
-1.170240e+02 -2.487862e-01 
-1.172793e+02 -2.487862e-01 
-1.175345e+02 -2.487862e-01 
-1.177898e+02 -2.487863e-01 
-1.180450e+02 -2.487863e-01 
-1.183003e+02 -2.487863e-01 
-1.185556e+02 -2.487863e-01 
-1.188108e+02 -2.487863e-01 
-1.190661e+02 -2.487864e-01 
-1.193213e+02 -2.487864e-01 
-1.195766e+02 -2.487864e-01 
-1.198318e+02 -2.487864e-01 
-1.200871e+02 -2.487864e-01 
-1.203423e+02 -2.487864e-01 
-1.205976e+02 -2.487864e-01 
-1.208529e+02 -2.487865e-01 
-1.211081e+02 -2.487865e-01 
-1.213634e+02 -2.487865e-01 
-1.216186e+02 -2.487865e-01 
-1.218739e+02 -2.487865e-01 
-1.221291e+02 -2.487865e-01 
-1.223844e+02 -2.487865e-01 
-1.226396e+02 -2.487865e-01 
-1.228949e+02 -2.487866e-01 
-1.231502e+02 -2.487866e-01 
-1.234054e+02 -2.487866e-01 
-1.236607e+02 -2.487866e-01 
-1.239159e+02 -2.487866e-01 
-1.241712e+02 -2.487866e-01 
-1.244264e+02 -2.487866e-01 
-1.246817e+02 -2.487866e-01 
-1.249369e+02 -2.487866e-01 
-1.251922e+02 -2.487866e-01 
-1.254474e+02 -2.487867e-01 
-1.257027e+02 -2.487867e-01 
-1.259580e+02 -2.487867e-01 
-1.262132e+02 -2.487867e-01 
-1.264685e+02 -2.487867e-01 
-1.267237e+02 -2.487867e-01 
-1.269790e+02 -2.487867e-01 
-1.272342e+02 -2.487867e-01 
-1.274895e+02 -2.487867e-01 
-1.277447e+02 -2.487867e-01 
-1.280000e+02 -2.487867e-01 
-1.280000e+02 -3.138550e-01 


==> Figures/4pt_I_rho_NE_muT/points_2.dat <==
7.000000e-01 1.939097e-02 
7.046046e-01 1.955239e-02 
7.092092e-01 1.971387e-02 
7.138138e-01 1.987541e-02 
7.184184e-01 2.003702e-02 
7.230230e-01 2.019870e-02 
7.276276e-01 2.036043e-02 
7.322322e-01 2.052224e-02 
7.368368e-01 2.068410e-02 
7.414414e-01 2.084603e-02 
7.460460e-01 2.100803e-02 
7.506507e-01 2.117009e-02 
7.552553e-01 2.133221e-02 
7.598599e-01 2.149440e-02 
7.644645e-01 2.165665e-02 
7.690691e-01 2.181897e-02 
7.736737e-01 2.198135e-02 
7.782783e-01 2.214380e-02 
7.828829e-01 2.230630e-02 
7.874875e-01 2.246888e-02 
7.920921e-01 2.263152e-02 
7.966967e-01 2.279422e-02 
8.013013e-01 2.295698e-02 
8.059059e-01 2.311981e-02 
8.105105e-01 2.328271e-02 
8.151151e-01 2.344567e-02 
8.197197e-01 2.360869e-02 
8.243243e-01 2.377178e-02 
8.289289e-01 2.393493e-02 
8.335335e-01 2.409814e-02 
8.381381e-01 2.426142e-02 
8.427427e-01 2.442476e-02 
8.473473e-01 2.458817e-02 
8.519520e-01 2.475164e-02 
8.565566e-01 2.491518e-02 
8.611612e-01 2.507877e-02 
8.657658e-01 2.524244e-02 
8.703704e-01 2.540616e-02 
8.749750e-01 2.556995e-02 
8.795796e-01 2.573381e-02 
8.841842e-01 2.589773e-02 
8.887888e-01 2.606171e-02 
8.933934e-01 2.622575e-02 
8.979980e-01 2.638986e-02 
9.026026e-01 2.655404e-02 
9.072072e-01 2.671828e-02 
9.118118e-01 2.688258e-02 
9.164164e-01 2.704694e-02 
9.210210e-01 2.721137e-02 
9.256256e-01 2.737586e-02 
9.302302e-01 2.754042e-02 
9.348348e-01 2.770504e-02 
9.394394e-01 2.786972e-02 
9.440440e-01 2.803447e-02 
9.486486e-01 2.819928e-02 
9.532533e-01 2.836415e-02 
9.578579e-01 2.852909e-02 
9.624625e-01 2.869409e-02 
9.670671e-01 2.885916e-02 
9.716717e-01 2.902429e-02 
9.762763e-01 2.918948e-02 
9.808809e-01 2.935474e-02 
9.854855e-01 2.952006e-02 
9.900901e-01 2.968544e-02 
9.946947e-01 2.985089e-02 
9.992993e-01 3.001640e-02 
1.003904e+00 3.018197e-02 
1.008509e+00 3.034761e-02 
1.013113e+00 3.051331e-02 
1.017718e+00 3.067907e-02 
1.022322e+00 3.084490e-02 
1.026927e+00 3.101079e-02 
1.031532e+00 3.117674e-02 
1.036136e+00 3.134276e-02 
1.040741e+00 3.150884e-02 
1.045345e+00 3.167498e-02 
1.049950e+00 3.184119e-02 
1.054555e+00 3.200746e-02 
1.059159e+00 3.217379e-02 
1.063764e+00 3.234019e-02 
1.068368e+00 3.250665e-02 
1.072973e+00 3.267317e-02 
1.077578e+00 3.283976e-02 
1.082182e+00 3.300641e-02 
1.086787e+00 3.317312e-02 
1.091391e+00 3.333989e-02 
1.095996e+00 3.350673e-02 
1.100601e+00 3.367363e-02 
1.105205e+00 3.384060e-02 
1.109810e+00 3.400763e-02 
1.114414e+00 3.417472e-02 
1.119019e+00 3.434187e-02 
1.123624e+00 3.450909e-02 
1.128228e+00 3.467637e-02 
1.132833e+00 3.484371e-02 
1.137437e+00 3.501112e-02 
1.142042e+00 3.517859e-02 
1.146647e+00 3.534612e-02 
1.151251e+00 3.551371e-02 
1.155856e+00 3.568137e-02 
1.160460e+00 3.584909e-02 
1.165065e+00 3.601687e-02 
1.169670e+00 3.618472e-02 
1.174274e+00 3.635263e-02 
1.178879e+00 3.652060e-02 
1.183483e+00 3.668863e-02 
1.188088e+00 3.685673e-02 
1.192693e+00 3.702489e-02 
1.197297e+00 3.719311e-02 
1.201902e+00 3.736139e-02 
1.206507e+00 3.752974e-02 
1.211111e+00 3.769815e-02 
1.215716e+00 3.786663e-02 
1.220320e+00 3.803516e-02 
1.224925e+00 3.820376e-02 
1.229530e+00 3.837242e-02 
1.234134e+00 3.854114e-02 
1.238739e+00 3.870993e-02 
1.243343e+00 3.887878e-02 
1.247948e+00 3.904769e-02 
1.252553e+00 3.921666e-02 
1.257157e+00 3.938570e-02 
1.261762e+00 3.955480e-02 
1.266366e+00 3.972396e-02 
1.270971e+00 3.989318e-02 
1.275576e+00 4.006246e-02 
1.280180e+00 4.023181e-02 
1.284785e+00 4.040122e-02 
1.289389e+00 4.057070e-02 
1.293994e+00 4.074023e-02 
1.298599e+00 4.090983e-02 
1.303203e+00 4.107949e-02 
1.307808e+00 4.124921e-02 
1.312412e+00 4.141899e-02 
1.317017e+00 4.158884e-02 
1.321622e+00 4.175875e-02 
1.326226e+00 4.192872e-02 
1.330831e+00 4.209875e-02 
1.335435e+00 4.226885e-02 
1.340040e+00 4.243900e-02 
1.344645e+00 4.260922e-02 
1.349249e+00 4.277951e-02 
1.353854e+00 4.294985e-02 
1.358458e+00 4.312026e-02 
1.363063e+00 4.329072e-02 
1.367668e+00 4.346125e-02 
1.372272e+00 4.363185e-02 
1.376877e+00 4.380250e-02 
1.381481e+00 4.397322e-02 
1.386086e+00 4.414399e-02 
1.390691e+00 4.431483e-02 
1.395295e+00 4.448574e-02 
1.399900e+00 4.465670e-02 
1.404505e+00 4.482773e-02 
1.409109e+00 4.499881e-02 
1.413714e+00 4.516996e-02 
1.418318e+00 4.534118e-02 
1.422923e+00 4.551245e-02 
1.427528e+00 4.568379e-02 
1.432132e+00 4.585518e-02 
1.436737e+00 4.602664e-02 
1.441341e+00 4.619816e-02 
1.445946e+00 4.636975e-02 
1.450551e+00 4.654139e-02 
1.455155e+00 4.671310e-02 
1.459760e+00 4.688486e-02 
1.464364e+00 4.705669e-02 
1.468969e+00 4.722859e-02 
1.473574e+00 4.740054e-02 
1.478178e+00 4.757255e-02 
1.482783e+00 4.774463e-02 
1.487387e+00 4.791677e-02 
1.491992e+00 4.808897e-02 
1.496597e+00 4.826123e-02 
1.501201e+00 4.843355e-02 
1.505806e+00 4.860594e-02 
1.510410e+00 4.877838e-02 
1.515015e+00 4.895089e-02 
1.519620e+00 4.912346e-02 
1.524224e+00 4.929609e-02 
1.528829e+00 4.946879e-02 
1.533433e+00 4.964154e-02 
1.538038e+00 4.981436e-02 
1.542643e+00 4.998723e-02 
1.547247e+00 5.016017e-02 
1.551852e+00 5.033317e-02 
1.556456e+00 5.050623e-02 
1.561061e+00 5.067936e-02 
1.565666e+00 5.085254e-02 
1.570270e+00 5.102579e-02 
1.574875e+00 5.119909e-02 
1.579479e+00 5.137246e-02 
1.584084e+00 5.154589e-02 
1.588689e+00 5.171938e-02 
1.593293e+00 5.189294e-02 
1.597898e+00 5.206655e-02 
1.602503e+00 5.224023e-02 
1.607107e+00 5.241396e-02 
1.611712e+00 5.258776e-02 
1.616316e+00 5.276162e-02 
1.620921e+00 5.293554e-02 
1.625526e+00 5.310952e-02 
1.630130e+00 5.328357e-02 
1.634735e+00 5.345767e-02 
1.639339e+00 5.363184e-02 
1.643944e+00 5.380607e-02 
1.648549e+00 5.398035e-02 
1.653153e+00 5.415470e-02 
1.657758e+00 5.432911e-02 
1.662362e+00 5.450359e-02 
1.666967e+00 5.467812e-02 
1.671572e+00 5.485271e-02 
1.676176e+00 5.502737e-02 
1.680781e+00 5.520209e-02 
1.685385e+00 5.537686e-02 
1.689990e+00 5.555170e-02 
1.694595e+00 5.572660e-02 
1.699199e+00 5.590156e-02 
1.703804e+00 5.607659e-02 
1.708408e+00 5.625167e-02 
1.713013e+00 5.642682e-02 
1.717618e+00 5.660202e-02 
1.722222e+00 5.677729e-02 
1.726827e+00 5.695262e-02 
1.731431e+00 5.712801e-02 
1.736036e+00 5.730346e-02 
1.740641e+00 5.747897e-02 
1.745245e+00 5.765454e-02 
1.749850e+00 5.783017e-02 
1.754454e+00 5.800587e-02 
1.759059e+00 5.818162e-02 
1.763664e+00 5.835744e-02 
1.768268e+00 5.853332e-02 
1.772873e+00 5.870926e-02 
1.777477e+00 5.888526e-02 
1.782082e+00 5.906132e-02 
1.786687e+00 5.923744e-02 
1.791291e+00 5.941362e-02 
1.795896e+00 5.958986e-02 
1.800501e+00 5.976617e-02 
1.805105e+00 5.994254e-02 
1.809710e+00 6.011896e-02 
1.814314e+00 6.029545e-02 
1.818919e+00 6.047200e-02 
1.823524e+00 6.064861e-02 
1.828128e+00 6.082528e-02 
1.832733e+00 6.100201e-02 
1.837337e+00 6.117880e-02 
1.841942e+00 6.135566e-02 
1.846547e+00 6.153257e-02 
1.851151e+00 6.170955e-02 
1.855756e+00 6.188658e-02 
1.860360e+00 6.206368e-02 
1.864965e+00 6.224084e-02 
1.869570e+00 6.241806e-02 
1.874174e+00 6.259534e-02 
1.878779e+00 6.277268e-02 
1.883383e+00 6.295008e-02 
1.887988e+00 6.312755e-02 
1.892593e+00 6.330507e-02 
1.897197e+00 6.348266e-02 
1.901802e+00 6.366030e-02 
1.906406e+00 6.383801e-02 
1.911011e+00 6.401578e-02 
1.915616e+00 6.419361e-02 
1.920220e+00 6.437150e-02 
1.924825e+00 6.454945e-02 
1.929429e+00 6.472746e-02 
1.934034e+00 6.490554e-02 
1.938639e+00 6.508367e-02 
1.943243e+00 6.526187e-02 
1.947848e+00 6.544012e-02 
1.952452e+00 6.561844e-02 
1.957057e+00 6.579682e-02 
1.961662e+00 6.597526e-02 
1.966266e+00 6.615376e-02 
1.970871e+00 6.633232e-02 
1.975475e+00 6.651094e-02 
1.980080e+00 6.668963e-02 
1.984685e+00 6.686837e-02 
1.989289e+00 6.704718e-02 
1.993894e+00 6.722604e-02 
1.998498e+00 6.740497e-02 
2.003103e+00 6.758396e-02 
2.007708e+00 6.776301e-02 
2.012312e+00 6.794212e-02 
2.016917e+00 6.812129e-02 
2.021522e+00 6.830053e-02 
2.026126e+00 6.847982e-02 
2.030731e+00 6.865918e-02 
2.035335e+00 6.883859e-02 
2.039940e+00 6.901807e-02 
2.044545e+00 6.919761e-02 
2.049149e+00 6.937721e-02 
2.053754e+00 6.955687e-02 
2.058358e+00 6.973659e-02 
2.062963e+00 6.991638e-02 
2.067568e+00 7.009622e-02 
2.072172e+00 7.027613e-02 
2.076777e+00 7.045609e-02 
2.081381e+00 7.063612e-02 
2.085986e+00 7.081621e-02 
2.090591e+00 7.099636e-02 
2.095195e+00 7.117657e-02 
2.099800e+00 7.135685e-02 
2.104404e+00 7.153718e-02 
2.109009e+00 7.171758e-02 
2.113614e+00 7.189803e-02 
2.118218e+00 7.207855e-02 
2.122823e+00 7.225913e-02 
2.127427e+00 7.243977e-02 
2.132032e+00 7.262048e-02 
2.136637e+00 7.280124e-02 
2.141241e+00 7.298207e-02 
2.145846e+00 7.316295e-02 
2.150450e+00 7.334390e-02 
2.155055e+00 7.352491e-02 
2.159660e+00 7.370598e-02 
2.164264e+00 7.388712e-02 
2.168869e+00 7.406831e-02 
2.173473e+00 7.424957e-02 
2.178078e+00 7.443088e-02 
2.182683e+00 7.461226e-02 
2.187287e+00 7.479370e-02 
2.191892e+00 7.497520e-02 
2.196496e+00 7.515677e-02 
2.201101e+00 7.533839e-02 
2.205706e+00 7.552008e-02 
2.210310e+00 7.570183e-02 
2.214915e+00 7.588364e-02 
2.219520e+00 7.606551e-02 
2.224124e+00 7.624744e-02 
2.228729e+00 7.642944e-02 
2.233333e+00 7.661150e-02 
2.237938e+00 7.679362e-02 
2.242543e+00 7.697580e-02 
2.247147e+00 7.715804e-02 
2.251752e+00 7.734034e-02 
2.256356e+00 7.752271e-02 
2.260961e+00 7.770514e-02 
2.265566e+00 7.788763e-02 
2.270170e+00 7.807018e-02 
2.274775e+00 7.825280e-02 
2.279379e+00 7.843547e-02 
2.283984e+00 7.861821e-02 
2.288589e+00 7.880101e-02 
2.293193e+00 7.898387e-02 
2.297798e+00 7.916680e-02 
2.302402e+00 7.934978e-02 
2.307007e+00 7.953283e-02 
2.311612e+00 7.971594e-02 
2.316216e+00 7.989912e-02 
2.320821e+00 8.008235e-02 
2.325425e+00 8.026565e-02 
2.330030e+00 8.044901e-02 
2.334635e+00 8.063243e-02 
2.339239e+00 8.081592e-02 
2.343844e+00 8.099946e-02 
2.348448e+00 8.118307e-02 
2.353053e+00 8.136675e-02 
2.357658e+00 8.155048e-02 
2.362262e+00 8.173428e-02 
2.366867e+00 8.191814e-02 
2.371471e+00 8.210206e-02 
2.376076e+00 8.228604e-02 
2.380681e+00 8.247009e-02 
2.385285e+00 8.265420e-02 
2.389890e+00 8.283837e-02 
2.394494e+00 8.302261e-02 
2.399099e+00 8.320691e-02 
2.403704e+00 8.339127e-02 
2.408308e+00 8.357569e-02 
2.412913e+00 8.376018e-02 
2.417518e+00 8.394473e-02 
2.422122e+00 8.412934e-02 
2.426727e+00 8.431401e-02 
2.431331e+00 8.449875e-02 
2.435936e+00 8.468355e-02 
2.440541e+00 8.486842e-02 
2.445145e+00 8.505334e-02 
2.449750e+00 8.523834e-02 
2.454354e+00 8.542339e-02 
2.458959e+00 8.560851e-02 
2.463564e+00 8.579369e-02 
2.468168e+00 8.597893e-02 
2.472773e+00 8.616424e-02 
2.477377e+00 8.634961e-02 
2.481982e+00 8.653504e-02 
2.486587e+00 8.672054e-02 
2.491191e+00 8.690610e-02 
2.495796e+00 8.709172e-02 
2.500400e+00 8.727741e-02 
2.505005e+00 8.746316e-02 
2.509610e+00 8.764898e-02 
2.514214e+00 8.783485e-02 
2.518819e+00 8.802080e-02 
2.523423e+00 8.820680e-02 
2.528028e+00 8.839287e-02 
2.532633e+00 8.857901e-02 
2.537237e+00 8.876520e-02 
2.541842e+00 8.895147e-02 
2.546446e+00 8.913779e-02 
2.551051e+00 8.932418e-02 
2.555656e+00 8.951063e-02 
2.560260e+00 8.969715e-02 
2.564865e+00 8.988373e-02 
2.569469e+00 9.007038e-02 
2.574074e+00 9.025709e-02 
2.578679e+00 9.044387e-02 
2.583283e+00 9.063070e-02 
2.587888e+00 9.081761e-02 
2.592492e+00 9.100458e-02 
2.597097e+00 9.119161e-02 
2.601702e+00 9.137870e-02 
2.606306e+00 9.156587e-02 
2.610911e+00 9.175309e-02 
2.615516e+00 9.194038e-02 
2.620120e+00 9.212774e-02 
2.624725e+00 9.231516e-02 
2.629329e+00 9.250264e-02 
2.633934e+00 9.269019e-02 
2.638539e+00 9.287781e-02 
2.643143e+00 9.306549e-02 
2.647748e+00 9.325323e-02 
2.652352e+00 9.344104e-02 
2.656957e+00 9.362891e-02 
2.661562e+00 9.381685e-02 
2.666166e+00 9.400486e-02 
2.670771e+00 9.419293e-02 
2.675375e+00 9.438107e-02 
2.679980e+00 9.456927e-02 
2.684585e+00 9.475753e-02 
2.689189e+00 9.494586e-02 
2.693794e+00 9.513426e-02 
2.698398e+00 9.532272e-02 
2.703003e+00 9.551125e-02 
2.707608e+00 9.569985e-02 
2.712212e+00 9.588851e-02 
2.716817e+00 9.607723e-02 
2.721421e+00 9.626602e-02 
2.726026e+00 9.645488e-02 
2.730631e+00 9.664381e-02 
2.735235e+00 9.683279e-02 
2.739840e+00 9.702185e-02 
2.744444e+00 9.721097e-02 
2.749049e+00 9.740016e-02 
2.753654e+00 9.758941e-02 
2.758258e+00 9.777873e-02 
2.762863e+00 9.796812e-02 
2.767467e+00 9.815757e-02 
2.772072e+00 9.834709e-02 
2.776677e+00 9.853668e-02 
2.781281e+00 9.872633e-02 
2.785886e+00 9.891605e-02 
2.790490e+00 9.910584e-02 
2.795095e+00 9.929569e-02 
2.799700e+00 9.948561e-02 
2.804304e+00 9.967559e-02 
2.808909e+00 9.986565e-02 
2.813514e+00 1.000558e-01 
2.818118e+00 1.002460e-01 
2.822723e+00 1.004362e-01 
2.827327e+00 1.006265e-01 
2.831932e+00 1.008169e-01 
2.836537e+00 1.010074e-01 
2.841141e+00 1.011979e-01 
2.845746e+00 1.013885e-01 
2.850350e+00 1.015791e-01 
2.854955e+00 1.017699e-01 
2.859560e+00 1.019607e-01 
2.864164e+00 1.021515e-01 
2.868769e+00 1.023425e-01 
2.873373e+00 1.025334e-01 
2.877978e+00 1.027245e-01 
2.882583e+00 1.029156e-01 
2.887187e+00 1.031068e-01 
2.891792e+00 1.032981e-01 
2.896396e+00 1.034894e-01 
2.901001e+00 1.036809e-01 
2.905606e+00 1.038723e-01 
2.910210e+00 1.040639e-01 
2.914815e+00 1.042555e-01 
2.919419e+00 1.044472e-01 
2.924024e+00 1.046389e-01 
2.928629e+00 1.048307e-01 
2.933233e+00 1.050226e-01 
2.937838e+00 1.052145e-01 
2.942442e+00 1.054066e-01 
2.947047e+00 1.055987e-01 
2.951652e+00 1.057908e-01 
2.956256e+00 1.059830e-01 
2.960861e+00 1.061753e-01 
2.965465e+00 1.063677e-01 
2.970070e+00 1.065601e-01 
2.974675e+00 1.067526e-01 
2.979279e+00 1.069452e-01 
2.983884e+00 1.071379e-01 
2.988488e+00 1.073306e-01 
2.993093e+00 1.075234e-01 
2.997698e+00 1.077162e-01 
3.002302e+00 1.079091e-01 
3.006907e+00 1.081021e-01 
3.011512e+00 1.082952e-01 
3.016116e+00 1.084883e-01 
3.020721e+00 1.086815e-01 
3.025325e+00 1.088748e-01 
3.029930e+00 1.090681e-01 
3.034535e+00 1.092615e-01 
3.039139e+00 1.094550e-01 
3.043744e+00 1.096486e-01 
3.048348e+00 1.098422e-01 
3.052953e+00 1.100359e-01 
3.057558e+00 1.102296e-01 
3.062162e+00 1.104235e-01 
3.066767e+00 1.106174e-01 
3.071371e+00 1.108113e-01 
3.075976e+00 1.110054e-01 
3.080581e+00 1.111995e-01 
3.085185e+00 1.113937e-01 
3.089790e+00 1.115879e-01 
3.094394e+00 1.117823e-01 
3.098999e+00 1.119767e-01 
3.103604e+00 1.121711e-01 
3.108208e+00 1.123657e-01 
3.112813e+00 1.125603e-01 
3.117417e+00 1.127550e-01 
3.122022e+00 1.129497e-01 
3.126627e+00 1.131446e-01 
3.131231e+00 1.133395e-01 
3.135836e+00 1.135344e-01 
3.140440e+00 1.137295e-01 
3.145045e+00 1.139246e-01 
3.149650e+00 1.141198e-01 
3.154254e+00 1.143150e-01 
3.158859e+00 1.145104e-01 
3.163463e+00 1.147058e-01 
3.168068e+00 1.149012e-01 
3.172673e+00 1.150968e-01 
3.177277e+00 1.152924e-01 
3.181882e+00 1.154881e-01 
3.186486e+00 1.156839e-01 
3.191091e+00 1.158797e-01 
3.195696e+00 1.160756e-01 
3.200300e+00 1.162716e-01 
3.204905e+00 1.164677e-01 
3.209510e+00 1.166638e-01 
3.214114e+00 1.168600e-01 
3.218719e+00 1.170563e-01 
3.223323e+00 1.172526e-01 
3.227928e+00 1.174490e-01 
3.232533e+00 1.176455e-01 
3.237137e+00 1.178421e-01 
3.241742e+00 1.180387e-01 
3.246346e+00 1.182354e-01 
3.250951e+00 1.184322e-01 
3.255556e+00 1.186291e-01 
3.260160e+00 1.188260e-01 
3.264765e+00 1.190230e-01 
3.269369e+00 1.192201e-01 
3.273974e+00 1.194173e-01 
3.278579e+00 1.196145e-01 
3.283183e+00 1.198118e-01 
3.287788e+00 1.200092e-01 
3.292392e+00 1.202067e-01 
3.296997e+00 1.204042e-01 
3.301602e+00 1.206018e-01 
3.306206e+00 1.207995e-01 
3.310811e+00 1.209972e-01 
3.315415e+00 1.211951e-01 
3.320020e+00 1.213930e-01 
3.324625e+00 1.215909e-01 
3.329229e+00 1.217890e-01 
3.333834e+00 1.219871e-01 
3.338438e+00 1.221853e-01 
3.343043e+00 1.223836e-01 
3.347648e+00 1.225820e-01 
3.352252e+00 1.227804e-01 
3.356857e+00 1.229789e-01 
3.361461e+00 1.231775e-01 
3.366066e+00 1.233761e-01 
3.370671e+00 1.235749e-01 
3.375275e+00 1.237737e-01 
3.379880e+00 1.239726e-01 
3.384484e+00 1.241715e-01 
3.389089e+00 1.243705e-01 
3.393694e+00 1.245697e-01 
3.398298e+00 1.247688e-01 
3.402903e+00 1.249681e-01 
3.407508e+00 1.251675e-01 
3.412112e+00 1.253669e-01 
3.416717e+00 1.255664e-01 
3.421321e+00 1.257659e-01 
3.425926e+00 1.259656e-01 
3.430531e+00 1.261653e-01 
3.435135e+00 1.263651e-01 
3.439740e+00 1.265650e-01 
3.444344e+00 1.267649e-01 
3.448949e+00 1.269650e-01 
3.453554e+00 1.271651e-01 
3.458158e+00 1.273653e-01 
3.462763e+00 1.275655e-01 
3.467367e+00 1.277659e-01 
3.471972e+00 1.279663e-01 
3.476577e+00 1.281668e-01 
3.481181e+00 1.283674e-01 
3.485786e+00 1.285680e-01 
3.490390e+00 1.287687e-01 
3.494995e+00 1.289695e-01 
3.499600e+00 1.291704e-01 
3.504204e+00 1.293714e-01 
3.508809e+00 1.295724e-01 
3.513413e+00 1.297736e-01 
3.518018e+00 1.299748e-01 
3.522623e+00 1.301760e-01 
3.527227e+00 1.303774e-01 
3.531832e+00 1.305788e-01 
3.536436e+00 1.307803e-01 
3.541041e+00 1.309819e-01 
3.545646e+00 1.311836e-01 
3.550250e+00 1.313854e-01 
3.554855e+00 1.315872e-01 
3.559459e+00 1.317891e-01 
3.564064e+00 1.319911e-01 
3.568669e+00 1.321931e-01 
3.573273e+00 1.323953e-01 
3.577878e+00 1.325975e-01 
3.582482e+00 1.327998e-01 
3.587087e+00 1.330022e-01 
3.591692e+00 1.332047e-01 
3.596296e+00 1.334072e-01 
3.600901e+00 1.336098e-01 
3.605506e+00 1.338125e-01 
3.610110e+00 1.340153e-01 
3.614715e+00 1.342182e-01 
3.619319e+00 1.344211e-01 
3.623924e+00 1.346242e-01 
3.628529e+00 1.348273e-01 
3.633133e+00 1.350305e-01 
3.637738e+00 1.352337e-01 
3.642342e+00 1.354371e-01 
3.646947e+00 1.356405e-01 
3.651552e+00 1.358440e-01 
3.656156e+00 1.360476e-01 
3.660761e+00 1.362513e-01 
3.665365e+00 1.364550e-01 
3.669970e+00 1.366589e-01 
3.674575e+00 1.368628e-01 
3.679179e+00 1.370668e-01 
3.683784e+00 1.372708e-01 
3.688388e+00 1.374750e-01 
3.692993e+00 1.376792e-01 
3.697598e+00 1.378836e-01 
3.702202e+00 1.380880e-01 
3.706807e+00 1.382925e-01 
3.711411e+00 1.384970e-01 
3.716016e+00 1.387017e-01 
3.720621e+00 1.389064e-01 
3.725225e+00 1.391112e-01 
3.729830e+00 1.393161e-01 
3.734434e+00 1.395211e-01 
3.739039e+00 1.397262e-01 
3.743644e+00 1.399313e-01 
3.748248e+00 1.401365e-01 
3.752853e+00 1.403418e-01 
3.757457e+00 1.405472e-01 
3.762062e+00 1.407527e-01 
3.766667e+00 1.409583e-01 
3.771271e+00 1.411639e-01 
3.775876e+00 1.413696e-01 
3.780480e+00 1.415754e-01 
3.785085e+00 1.417813e-01 
3.789690e+00 1.419873e-01 
3.794294e+00 1.421934e-01 
3.798899e+00 1.423995e-01 
3.803504e+00 1.426057e-01 
3.808108e+00 1.428120e-01 
3.812713e+00 1.430184e-01 
3.817317e+00 1.432249e-01 
3.821922e+00 1.434315e-01 
3.826527e+00 1.436381e-01 
3.831131e+00 1.438448e-01 
3.835736e+00 1.440517e-01 
3.840340e+00 1.442586e-01 
3.844945e+00 1.444655e-01 
3.849550e+00 1.446726e-01 
3.854154e+00 1.448798e-01 
3.858759e+00 1.450870e-01 
3.863363e+00 1.452943e-01 
3.867968e+00 1.455017e-01 
3.872573e+00 1.457092e-01 
3.877177e+00 1.459168e-01 
3.881782e+00 1.461245e-01 
3.886386e+00 1.463322e-01 
3.890991e+00 1.465400e-01 
3.895596e+00 1.467480e-01 
3.900200e+00 1.469560e-01 
3.904805e+00 1.471641e-01 
3.909409e+00 1.473722e-01 
3.914014e+00 1.475805e-01 
3.918619e+00 1.477888e-01 
3.923223e+00 1.479973e-01 
3.927828e+00 1.482058e-01 
3.932432e+00 1.484144e-01 
3.937037e+00 1.486231e-01 
3.941642e+00 1.488319e-01 
3.946246e+00 1.490407e-01 
3.950851e+00 1.492497e-01 
3.955455e+00 1.494587e-01 
3.960060e+00 1.496678e-01 
3.964665e+00 1.498770e-01 
3.969269e+00 1.500863e-01 
3.973874e+00 1.502957e-01 
3.978478e+00 1.505052e-01 
3.983083e+00 1.507147e-01 
3.987688e+00 1.509244e-01 
3.992292e+00 1.511341e-01 
3.996897e+00 1.513439e-01 
4.001502e+00 1.515539e-01 
4.006106e+00 1.517638e-01 
4.010711e+00 1.519739e-01 
4.015315e+00 1.521841e-01 
4.019920e+00 1.523944e-01 
4.024525e+00 1.526047e-01 
4.029129e+00 1.528151e-01 
4.033734e+00 1.530257e-01 
4.038338e+00 1.532363e-01 
4.042943e+00 1.534470e-01 
4.047548e+00 1.536577e-01 
4.052152e+00 1.538686e-01 
4.056757e+00 1.540796e-01 
4.061361e+00 1.542906e-01 
4.065966e+00 1.545018e-01 
4.070571e+00 1.547130e-01 
4.075175e+00 1.549243e-01 
4.079780e+00 1.551357e-01 
4.084384e+00 1.553472e-01 
4.088989e+00 1.555588e-01 
4.093594e+00 1.557705e-01 
4.098198e+00 1.559822e-01 
4.102803e+00 1.561941e-01 
4.107407e+00 1.564060e-01 
4.112012e+00 1.566181e-01 
4.116617e+00 1.568302e-01 
4.121221e+00 1.570424e-01 
4.125826e+00 1.572547e-01 
4.130430e+00 1.574671e-01 
4.135035e+00 1.576796e-01 
4.139640e+00 1.578921e-01 
4.144244e+00 1.581048e-01 
4.148849e+00 1.583175e-01 
4.153453e+00 1.585304e-01 
4.158058e+00 1.587433e-01 
4.162663e+00 1.589563e-01 
4.167267e+00 1.591694e-01 
4.171872e+00 1.593826e-01 
4.176476e+00 1.595959e-01 
4.181081e+00 1.598093e-01 
4.185686e+00 1.600228e-01 
4.190290e+00 1.602364e-01 
4.194895e+00 1.604500e-01 
4.199499e+00 1.606638e-01 
4.204104e+00 1.608776e-01 
4.208709e+00 1.610915e-01 
4.213313e+00 1.613056e-01 
4.217918e+00 1.615197e-01 
4.222523e+00 1.617339e-01 
4.227127e+00 1.619482e-01 
4.231732e+00 1.621626e-01 
4.236336e+00 1.623770e-01 
4.240941e+00 1.625916e-01 
4.245546e+00 1.628063e-01 
4.250150e+00 1.630210e-01 
4.254755e+00 1.632359e-01 
4.259359e+00 1.634508e-01 
4.263964e+00 1.636659e-01 
4.268569e+00 1.638810e-01 
4.273173e+00 1.640962e-01 
4.277778e+00 1.643115e-01 
4.282382e+00 1.645269e-01 
4.286987e+00 1.647424e-01 
4.291592e+00 1.649580e-01 
4.296196e+00 1.651737e-01 
4.300801e+00 1.653894e-01 
4.305405e+00 1.656053e-01 
4.310010e+00 1.658213e-01 
4.314615e+00 1.660373e-01 
4.319219e+00 1.662535e-01 
4.323824e+00 1.664697e-01 
4.328428e+00 1.666860e-01 
4.333033e+00 1.669025e-01 
4.337638e+00 1.671190e-01 
4.342242e+00 1.673356e-01 
4.346847e+00 1.675523e-01 
4.351451e+00 1.677691e-01 
4.356056e+00 1.679860e-01 
4.360661e+00 1.682030e-01 
4.365265e+00 1.684201e-01 
4.369870e+00 1.686373e-01 
4.374474e+00 1.688545e-01 
4.379079e+00 1.690719e-01 
4.383684e+00 1.692894e-01 
4.388288e+00 1.695069e-01 
4.392893e+00 1.697246e-01 
4.397497e+00 1.699423e-01 
4.402102e+00 1.701602e-01 
4.406707e+00 1.703781e-01 
4.411311e+00 1.705961e-01 
4.415916e+00 1.708143e-01 
4.420521e+00 1.710325e-01 
4.425125e+00 1.712508e-01 
4.429730e+00 1.714692e-01 
4.434334e+00 1.716877e-01 
4.438939e+00 1.719063e-01 
4.443544e+00 1.721250e-01 
4.448148e+00 1.723438e-01 
4.452753e+00 1.725627e-01 
4.457357e+00 1.727817e-01 
4.461962e+00 1.730008e-01 
4.466567e+00 1.732199e-01 
4.471171e+00 1.734392e-01 
4.475776e+00 1.736586e-01 
4.480380e+00 1.738781e-01 
4.484985e+00 1.740976e-01 
4.489590e+00 1.743173e-01 
4.494194e+00 1.745370e-01 
4.498799e+00 1.747569e-01 
4.503403e+00 1.749768e-01 
4.508008e+00 1.751969e-01 
4.512613e+00 1.754170e-01 
4.517217e+00 1.756373e-01 
4.521822e+00 1.758576e-01 
4.526426e+00 1.760780e-01 
4.531031e+00 1.762986e-01 
4.535636e+00 1.765192e-01 
4.540240e+00 1.767399e-01 
4.544845e+00 1.769607e-01 
4.549449e+00 1.771817e-01 
4.554054e+00 1.774027e-01 
4.558659e+00 1.776238e-01 
4.563263e+00 1.778450e-01 
4.567868e+00 1.780663e-01 
4.572472e+00 1.782877e-01 
4.577077e+00 1.785092e-01 
4.581682e+00 1.787308e-01 
4.586286e+00 1.789525e-01 
4.590891e+00 1.791743e-01 
4.595495e+00 1.793962e-01 
4.600100e+00 1.796182e-01 
4.604705e+00 1.798403e-01 
4.609309e+00 1.800625e-01 
4.613914e+00 1.802848e-01 
4.618519e+00 1.805072e-01 
4.623123e+00 1.807297e-01 
4.627728e+00 1.809523e-01 
4.632332e+00 1.811750e-01 
4.636937e+00 1.813978e-01 
4.641542e+00 1.816207e-01 
4.646146e+00 1.818437e-01 
4.650751e+00 1.820667e-01 
4.655355e+00 1.822899e-01 
4.659960e+00 1.825132e-01 
4.664565e+00 1.827366e-01 
4.669169e+00 1.829601e-01 
4.673774e+00 1.831837e-01 
4.678378e+00 1.834074e-01 
4.682983e+00 1.836311e-01 
4.687588e+00 1.838550e-01 
4.692192e+00 1.840790e-01 
4.696797e+00 1.843031e-01 
4.701401e+00 1.845273e-01 
4.706006e+00 1.847516e-01 
4.710611e+00 1.849760e-01 
4.715215e+00 1.852004e-01 
4.719820e+00 1.854250e-01 
4.724424e+00 1.856497e-01 
4.729029e+00 1.858745e-01 
4.733634e+00 1.860994e-01 
4.738238e+00 1.863244e-01 
4.742843e+00 1.865495e-01 
4.747447e+00 1.867747e-01 
4.752052e+00 1.870000e-01 
4.756657e+00 1.872253e-01 
4.761261e+00 1.874508e-01 
4.765866e+00 1.876764e-01 
4.770470e+00 1.879021e-01 
4.775075e+00 1.881279e-01 
4.779680e+00 1.883538e-01 
4.784284e+00 1.885798e-01 
4.788889e+00 1.888059e-01 
4.793493e+00 1.890322e-01 
4.798098e+00 1.892585e-01 
4.802703e+00 1.894849e-01 
4.807307e+00 1.897114e-01 
4.811912e+00 1.899380e-01 
4.816517e+00 1.901647e-01 
4.821121e+00 1.903915e-01 
4.825726e+00 1.906185e-01 
4.830330e+00 1.908455e-01 
4.834935e+00 1.910726e-01 
4.839540e+00 1.912998e-01 
4.844144e+00 1.915272e-01 
4.848749e+00 1.917546e-01 
4.853353e+00 1.919822e-01 
4.857958e+00 1.922098e-01 
4.862563e+00 1.924375e-01 
4.867167e+00 1.926654e-01 
4.871772e+00 1.928933e-01 
4.876376e+00 1.931214e-01 
4.880981e+00 1.933495e-01 
4.885586e+00 1.935778e-01 
4.890190e+00 1.938062e-01 
4.894795e+00 1.940346e-01 
4.899399e+00 1.942632e-01 
4.904004e+00 1.944919e-01 
4.908609e+00 1.947207e-01 
4.913213e+00 1.949496e-01 
4.917818e+00 1.951785e-01 
4.922422e+00 1.954076e-01 
4.927027e+00 1.956368e-01 
4.931632e+00 1.958661e-01 
4.936236e+00 1.960955e-01 
4.940841e+00 1.963250e-01 
4.945445e+00 1.965547e-01 
4.950050e+00 1.967844e-01 
4.954655e+00 1.970142e-01 
4.959259e+00 1.972441e-01 
4.963864e+00 1.974742e-01 
4.968468e+00 1.977043e-01 
4.973073e+00 1.979345e-01 
4.977678e+00 1.981649e-01 
4.982282e+00 1.983953e-01 
4.986887e+00 1.986259e-01 
4.991491e+00 1.988566e-01 
4.996096e+00 1.990873e-01 
5.000701e+00 1.993182e-01 
5.005305e+00 1.995492e-01 
5.009910e+00 1.997803e-01 
5.014515e+00 2.000115e-01 
5.019119e+00 2.002427e-01 
5.023724e+00 2.004742e-01 
5.028328e+00 2.007057e-01 
5.032933e+00 2.009373e-01 
5.037538e+00 2.011690e-01 
5.042142e+00 2.014008e-01 
5.046747e+00 2.016328e-01 
5.051351e+00 2.018648e-01 
5.055956e+00 2.020969e-01 
5.060561e+00 2.023292e-01 
5.065165e+00 2.025616e-01 
5.069770e+00 2.027940e-01 
5.074374e+00 2.030266e-01 
5.078979e+00 2.032593e-01 
5.083584e+00 2.034921e-01 
5.088188e+00 2.037249e-01 
5.092793e+00 2.039579e-01 
5.097397e+00 2.041911e-01 
5.102002e+00 2.044243e-01 
5.106607e+00 2.046576e-01 
5.111211e+00 2.048910e-01 
5.115816e+00 2.051246e-01 
5.120420e+00 2.053582e-01 
5.125025e+00 2.055920e-01 
5.129630e+00 2.058258e-01 
5.134234e+00 2.060598e-01 
5.138839e+00 2.062939e-01 
5.143443e+00 2.065280e-01 
5.148048e+00 2.067623e-01 
5.152653e+00 2.069967e-01 
5.157257e+00 2.072312e-01 
5.161862e+00 2.074658e-01 
5.166466e+00 2.077006e-01 
5.171071e+00 2.079354e-01 
5.175676e+00 2.081703e-01 
5.180280e+00 2.084054e-01 
5.184885e+00 2.086405e-01 
5.189489e+00 2.088758e-01 
5.194094e+00 2.091112e-01 
5.198699e+00 2.093467e-01 
5.203303e+00 2.095823e-01 
5.207908e+00 2.098180e-01 
5.212513e+00 2.100538e-01 
5.217117e+00 2.102897e-01 
5.221722e+00 2.105257e-01 
5.226326e+00 2.107619e-01 
5.230931e+00 2.109981e-01 
5.235536e+00 2.112345e-01 
5.240140e+00 2.114709e-01 
5.244745e+00 2.117075e-01 
5.249349e+00 2.119442e-01 
5.253954e+00 2.121810e-01 
5.258559e+00 2.124179e-01 
5.263163e+00 2.126549e-01 
5.267768e+00 2.128920e-01 
5.272372e+00 2.131293e-01 
5.276977e+00 2.133666e-01 
5.281582e+00 2.136041e-01 
5.286186e+00 2.138417e-01 
5.290791e+00 2.140793e-01 
5.295395e+00 2.143171e-01 
5.300000e+00 2.145550e-01 
5.300000e+00 2.475543e-01 
5.295395e+00 2.472778e-01 
5.290791e+00 2.470015e-01 
5.286186e+00 2.467253e-01 
5.281582e+00 2.464493e-01 
5.276977e+00 2.461734e-01 
5.272372e+00 2.458977e-01 
5.267768e+00 2.456221e-01 
5.263163e+00 2.453466e-01 
5.258559e+00 2.450713e-01 
5.253954e+00 2.447962e-01 
5.249349e+00 2.445212e-01 
5.244745e+00 2.442463e-01 
5.240140e+00 2.439716e-01 
5.235536e+00 2.436971e-01 
5.230931e+00 2.434226e-01 
5.226326e+00 2.431484e-01 
5.221722e+00 2.428743e-01 
5.217117e+00 2.426003e-01 
5.212513e+00 2.423265e-01 
5.207908e+00 2.420528e-01 
5.203303e+00 2.417792e-01 
5.198699e+00 2.415058e-01 
5.194094e+00 2.412326e-01 
5.189489e+00 2.409595e-01 
5.184885e+00 2.406866e-01 
5.180280e+00 2.404138e-01 
5.175676e+00 2.401411e-01 
5.171071e+00 2.398686e-01 
5.166466e+00 2.395962e-01 
5.161862e+00 2.393240e-01 
5.157257e+00 2.390519e-01 
5.152653e+00 2.387800e-01 
5.148048e+00 2.385082e-01 
5.143443e+00 2.382366e-01 
5.138839e+00 2.379651e-01 
5.134234e+00 2.376938e-01 
5.129630e+00 2.374226e-01 
5.125025e+00 2.371515e-01 
5.120420e+00 2.368806e-01 
5.115816e+00 2.366099e-01 
5.111211e+00 2.363393e-01 
5.106607e+00 2.360688e-01 
5.102002e+00 2.357985e-01 
5.097397e+00 2.355283e-01 
5.092793e+00 2.352583e-01 
5.088188e+00 2.349884e-01 
5.083584e+00 2.347187e-01 
5.078979e+00 2.344491e-01 
5.074374e+00 2.341796e-01 
5.069770e+00 2.339103e-01 
5.065165e+00 2.336412e-01 
5.060561e+00 2.333721e-01 
5.055956e+00 2.331033e-01 
5.051351e+00 2.328346e-01 
5.046747e+00 2.325660e-01 
5.042142e+00 2.322975e-01 
5.037538e+00 2.320293e-01 
5.032933e+00 2.317611e-01 
5.028328e+00 2.314931e-01 
5.023724e+00 2.312253e-01 
5.019119e+00 2.309576e-01 
5.014515e+00 2.306900e-01 
5.009910e+00 2.304226e-01 
5.005305e+00 2.301553e-01 
5.000701e+00 2.298882e-01 
4.996096e+00 2.296212e-01 
4.991491e+00 2.293543e-01 
4.986887e+00 2.290876e-01 
4.982282e+00 2.288211e-01 
4.977678e+00 2.285547e-01 
4.973073e+00 2.282884e-01 
4.968468e+00 2.280223e-01 
4.963864e+00 2.277563e-01 
4.959259e+00 2.274905e-01 
4.954655e+00 2.272248e-01 
4.950050e+00 2.269593e-01 
4.945445e+00 2.266939e-01 
4.940841e+00 2.264286e-01 
4.936236e+00 2.261635e-01 
4.931632e+00 2.258985e-01 
4.927027e+00 2.256337e-01 
4.922422e+00 2.253690e-01 
4.917818e+00 2.251045e-01 
4.913213e+00 2.248401e-01 
4.908609e+00 2.245758e-01 
4.904004e+00 2.243117e-01 
4.899399e+00 2.240478e-01 
4.894795e+00 2.237839e-01 
4.890190e+00 2.235203e-01 
4.885586e+00 2.232567e-01 
4.880981e+00 2.229934e-01 
4.876376e+00 2.227301e-01 
4.871772e+00 2.224670e-01 
4.867167e+00 2.222040e-01 
4.862563e+00 2.219412e-01 
4.857958e+00 2.216786e-01 
4.853353e+00 2.214160e-01 
4.848749e+00 2.211536e-01 
4.844144e+00 2.208914e-01 
4.839540e+00 2.206293e-01 
4.834935e+00 2.203673e-01 
4.830330e+00 2.201055e-01 
4.825726e+00 2.198439e-01 
4.821121e+00 2.195823e-01 
4.816517e+00 2.193209e-01 
4.811912e+00 2.190597e-01 
4.807307e+00 2.187986e-01 
4.802703e+00 2.185376e-01 
4.798098e+00 2.182768e-01 
4.793493e+00 2.180161e-01 
4.788889e+00 2.177556e-01 
4.784284e+00 2.174952e-01 
4.779680e+00 2.172350e-01 
4.775075e+00 2.169749e-01 
4.770470e+00 2.167149e-01 
4.765866e+00 2.164551e-01 
4.761261e+00 2.161954e-01 
4.756657e+00 2.159359e-01 
4.752052e+00 2.156765e-01 
4.747447e+00 2.154172e-01 
4.742843e+00 2.151581e-01 
4.738238e+00 2.148992e-01 
4.733634e+00 2.146403e-01 
4.729029e+00 2.143817e-01 
4.724424e+00 2.141231e-01 
4.719820e+00 2.138647e-01 
4.715215e+00 2.136065e-01 
4.710611e+00 2.133484e-01 
4.706006e+00 2.130904e-01 
4.701401e+00 2.128326e-01 
4.696797e+00 2.125749e-01 
4.692192e+00 2.123173e-01 
4.687588e+00 2.120599e-01 
4.682983e+00 2.118026e-01 
4.678378e+00 2.115455e-01 
4.673774e+00 2.112885e-01 
4.669169e+00 2.110317e-01 
4.664565e+00 2.107750e-01 
4.659960e+00 2.105184e-01 
4.655355e+00 2.102620e-01 
4.650751e+00 2.100058e-01 
4.646146e+00 2.097496e-01 
4.641542e+00 2.094936e-01 
4.636937e+00 2.092378e-01 
4.632332e+00 2.089821e-01 
4.627728e+00 2.087265e-01 
4.623123e+00 2.084711e-01 
4.618519e+00 2.082158e-01 
4.613914e+00 2.079606e-01 
4.609309e+00 2.077056e-01 
4.604705e+00 2.074508e-01 
4.600100e+00 2.071960e-01 
4.595495e+00 2.069415e-01 
4.590891e+00 2.066870e-01 
4.586286e+00 2.064327e-01 
4.581682e+00 2.061786e-01 
4.577077e+00 2.059245e-01 
4.572472e+00 2.056707e-01 
4.567868e+00 2.054169e-01 
4.563263e+00 2.051633e-01 
4.558659e+00 2.049099e-01 
4.554054e+00 2.046566e-01 
4.549449e+00 2.044034e-01 
4.544845e+00 2.041503e-01 
4.540240e+00 2.038974e-01 
4.535636e+00 2.036447e-01 
4.531031e+00 2.033921e-01 
4.526426e+00 2.031396e-01 
4.521822e+00 2.028873e-01 
4.517217e+00 2.026351e-01 
4.512613e+00 2.023830e-01 
4.508008e+00 2.021311e-01 
4.503403e+00 2.018793e-01 
4.498799e+00 2.016277e-01 
4.494194e+00 2.013762e-01 
4.489590e+00 2.011249e-01 
4.484985e+00 2.008736e-01 
4.480380e+00 2.006226e-01 
4.475776e+00 2.003716e-01 
4.471171e+00 2.001208e-01 
4.466567e+00 1.998702e-01 
4.461962e+00 1.996197e-01 
4.457357e+00 1.993693e-01 
4.452753e+00 1.991191e-01 
4.448148e+00 1.988690e-01 
4.443544e+00 1.986190e-01 
4.438939e+00 1.983692e-01 
4.434334e+00 1.981195e-01 
4.429730e+00 1.978700e-01 
4.425125e+00 1.976206e-01 
4.420521e+00 1.973713e-01 
4.415916e+00 1.971222e-01 
4.411311e+00 1.968732e-01 
4.406707e+00 1.966244e-01 
4.402102e+00 1.963757e-01 
4.397497e+00 1.961271e-01 
4.392893e+00 1.958787e-01 
4.388288e+00 1.956304e-01 
4.383684e+00 1.953823e-01 
4.379079e+00 1.951343e-01 
4.374474e+00 1.948864e-01 
4.369870e+00 1.946387e-01 
4.365265e+00 1.943911e-01 
4.360661e+00 1.941436e-01 
4.356056e+00 1.938963e-01 
4.351451e+00 1.936492e-01 
4.346847e+00 1.934021e-01 
4.342242e+00 1.931552e-01 
4.337638e+00 1.929085e-01 
4.333033e+00 1.926619e-01 
4.328428e+00 1.924154e-01 
4.323824e+00 1.921691e-01 
4.319219e+00 1.919229e-01 
4.314615e+00 1.916768e-01 
4.310010e+00 1.914309e-01 
4.305405e+00 1.911851e-01 
4.300801e+00 1.909395e-01 
4.296196e+00 1.906940e-01 
4.291592e+00 1.904486e-01 
4.286987e+00 1.902034e-01 
4.282382e+00 1.899583e-01 
4.277778e+00 1.897133e-01 
4.273173e+00 1.894685e-01 
4.268569e+00 1.892238e-01 
4.263964e+00 1.889793e-01 
4.259359e+00 1.887349e-01 
4.254755e+00 1.884906e-01 
4.250150e+00 1.882465e-01 
4.245546e+00 1.880025e-01 
4.240941e+00 1.877587e-01 
4.236336e+00 1.875150e-01 
4.231732e+00 1.872714e-01 
4.227127e+00 1.870280e-01 
4.222523e+00 1.867847e-01 
4.217918e+00 1.865415e-01 
4.213313e+00 1.862985e-01 
4.208709e+00 1.860556e-01 
4.204104e+00 1.858129e-01 
4.199499e+00 1.855703e-01 
4.194895e+00 1.853278e-01 
4.190290e+00 1.850855e-01 
4.185686e+00 1.848433e-01 
4.181081e+00 1.846013e-01 
4.176476e+00 1.843594e-01 
4.171872e+00 1.841176e-01 
4.167267e+00 1.838760e-01 
4.162663e+00 1.836345e-01 
4.158058e+00 1.833931e-01 
4.153453e+00 1.831519e-01 
4.148849e+00 1.829108e-01 
4.144244e+00 1.826698e-01 
4.139640e+00 1.824290e-01 
4.135035e+00 1.821883e-01 
4.130430e+00 1.819478e-01 
4.125826e+00 1.817074e-01 
4.121221e+00 1.814671e-01 
4.116617e+00 1.812270e-01 
4.112012e+00 1.809870e-01 
4.107407e+00 1.807472e-01 
4.102803e+00 1.805075e-01 
4.098198e+00 1.802679e-01 
4.093594e+00 1.800285e-01 
4.088989e+00 1.797892e-01 
4.084384e+00 1.795500e-01 
4.079780e+00 1.793110e-01 
4.075175e+00 1.790721e-01 
4.070571e+00 1.788333e-01 
4.065966e+00 1.785947e-01 
4.061361e+00 1.783562e-01 
4.056757e+00 1.781179e-01 
4.052152e+00 1.778797e-01 
4.047548e+00 1.776416e-01 
4.042943e+00 1.774037e-01 
4.038338e+00 1.771659e-01 
4.033734e+00 1.769283e-01 
4.029129e+00 1.766907e-01 
4.024525e+00 1.764534e-01 
4.019920e+00 1.762161e-01 
4.015315e+00 1.759790e-01 
4.010711e+00 1.757420e-01 
4.006106e+00 1.755052e-01 
4.001502e+00 1.752685e-01 
3.996897e+00 1.750319e-01 
3.992292e+00 1.747955e-01 
3.987688e+00 1.745592e-01 
3.983083e+00 1.743231e-01 
3.978478e+00 1.740871e-01 
3.973874e+00 1.738512e-01 
3.969269e+00 1.736154e-01 
3.964665e+00 1.733798e-01 
3.960060e+00 1.731444e-01 
3.955455e+00 1.729090e-01 
3.950851e+00 1.726738e-01 
3.946246e+00 1.724388e-01 
3.941642e+00 1.722039e-01 
3.937037e+00 1.719691e-01 
3.932432e+00 1.717344e-01 
3.927828e+00 1.714999e-01 
3.923223e+00 1.712655e-01 
3.918619e+00 1.710313e-01 
3.914014e+00 1.707972e-01 
3.909409e+00 1.705632e-01 
3.904805e+00 1.703294e-01 
3.900200e+00 1.700957e-01 
3.895596e+00 1.698621e-01 
3.890991e+00 1.696287e-01 
3.886386e+00 1.693954e-01 
3.881782e+00 1.691623e-01 
3.877177e+00 1.689292e-01 
3.872573e+00 1.686964e-01 
3.867968e+00 1.684636e-01 
3.863363e+00 1.682310e-01 
3.858759e+00 1.679985e-01 
3.854154e+00 1.677662e-01 
3.849550e+00 1.675340e-01 
3.844945e+00 1.673019e-01 
3.840340e+00 1.670700e-01 
3.835736e+00 1.668382e-01 
3.831131e+00 1.666066e-01 
3.826527e+00 1.663750e-01 
3.821922e+00 1.661437e-01 
3.817317e+00 1.659124e-01 
3.812713e+00 1.656813e-01 
3.808108e+00 1.654503e-01 
3.803504e+00 1.652195e-01 
3.798899e+00 1.649888e-01 
3.794294e+00 1.647582e-01 
3.789690e+00 1.645278e-01 
3.785085e+00 1.642975e-01 
3.780480e+00 1.640673e-01 
3.775876e+00 1.638373e-01 
3.771271e+00 1.636074e-01 
3.766667e+00 1.633776e-01 
3.762062e+00 1.631480e-01 
3.757457e+00 1.629185e-01 
3.752853e+00 1.626892e-01 
3.748248e+00 1.624599e-01 
3.743644e+00 1.622309e-01 
3.739039e+00 1.620019e-01 
3.734434e+00 1.617731e-01 
3.729830e+00 1.615444e-01 
3.725225e+00 1.613159e-01 
3.720621e+00 1.610875e-01 
3.716016e+00 1.608592e-01 
3.711411e+00 1.606311e-01 
3.706807e+00 1.604031e-01 
3.702202e+00 1.601752e-01 
3.697598e+00 1.599475e-01 
3.692993e+00 1.597199e-01 
3.688388e+00 1.594924e-01 
3.683784e+00 1.592651e-01 
3.679179e+00 1.590379e-01 
3.674575e+00 1.588109e-01 
3.669970e+00 1.585840e-01 
3.665365e+00 1.583572e-01 
3.660761e+00 1.581305e-01 
3.656156e+00 1.579040e-01 
3.651552e+00 1.576776e-01 
3.646947e+00 1.574514e-01 
3.642342e+00 1.572253e-01 
3.637738e+00 1.569993e-01 
3.633133e+00 1.567735e-01 
3.628529e+00 1.565478e-01 
3.623924e+00 1.563222e-01 
3.619319e+00 1.560968e-01 
3.614715e+00 1.558715e-01 
3.610110e+00 1.556463e-01 
3.605506e+00 1.554213e-01 
3.600901e+00 1.551964e-01 
3.596296e+00 1.549716e-01 
3.591692e+00 1.547470e-01 
3.587087e+00 1.545225e-01 
3.582482e+00 1.542981e-01 
3.577878e+00 1.540739e-01 
3.573273e+00 1.538498e-01 
3.568669e+00 1.536259e-01 
3.564064e+00 1.534021e-01 
3.559459e+00 1.531784e-01 
3.554855e+00 1.529548e-01 
3.550250e+00 1.527314e-01 
3.545646e+00 1.525081e-01 
3.541041e+00 1.522850e-01 
3.536436e+00 1.520620e-01 
3.531832e+00 1.518391e-01 
3.527227e+00 1.516163e-01 
3.522623e+00 1.513937e-01 
3.518018e+00 1.511713e-01 
3.513413e+00 1.509489e-01 
3.508809e+00 1.507267e-01 
3.504204e+00 1.505046e-01 
3.499600e+00 1.502827e-01 
3.494995e+00 1.500609e-01 
3.490390e+00 1.498392e-01 
3.485786e+00 1.496177e-01 
3.481181e+00 1.493963e-01 
3.476577e+00 1.491750e-01 
3.471972e+00 1.489539e-01 
3.467367e+00 1.487329e-01 
3.462763e+00 1.485120e-01 
3.458158e+00 1.482913e-01 
3.453554e+00 1.480707e-01 
3.448949e+00 1.478502e-01 
3.444344e+00 1.476299e-01 
3.439740e+00 1.474097e-01 
3.435135e+00 1.471896e-01 
3.430531e+00 1.469697e-01 
3.425926e+00 1.467499e-01 
3.421321e+00 1.465302e-01 
3.416717e+00 1.463107e-01 
3.412112e+00 1.460913e-01 
3.407508e+00 1.458720e-01 
3.402903e+00 1.456529e-01 
3.398298e+00 1.454339e-01 
3.393694e+00 1.452151e-01 
3.389089e+00 1.449963e-01 
3.384484e+00 1.447777e-01 
3.379880e+00 1.445593e-01 
3.375275e+00 1.443410e-01 
3.370671e+00 1.441228e-01 
3.366066e+00 1.439047e-01 
3.361461e+00 1.436868e-01 
3.356857e+00 1.434690e-01 
3.352252e+00 1.432513e-01 
3.347648e+00 1.430338e-01 
3.343043e+00 1.428164e-01 
3.338438e+00 1.425992e-01 
3.333834e+00 1.423820e-01 
3.329229e+00 1.421650e-01 
3.324625e+00 1.419482e-01 
3.320020e+00 1.417315e-01 
3.315415e+00 1.415149e-01 
3.310811e+00 1.412984e-01 
3.306206e+00 1.410821e-01 
3.301602e+00 1.408659e-01 
3.296997e+00 1.406498e-01 
3.292392e+00 1.404339e-01 
3.287788e+00 1.402181e-01 
3.283183e+00 1.400025e-01 
3.278579e+00 1.397869e-01 
3.273974e+00 1.395715e-01 
3.269369e+00 1.393563e-01 
3.264765e+00 1.391412e-01 
3.260160e+00 1.389262e-01 
3.255556e+00 1.387113e-01 
3.250951e+00 1.384966e-01 
3.246346e+00 1.382820e-01 
3.241742e+00 1.380675e-01 
3.237137e+00 1.378532e-01 
3.232533e+00 1.376390e-01 
3.227928e+00 1.374249e-01 
3.223323e+00 1.372110e-01 
3.218719e+00 1.369972e-01 
3.214114e+00 1.367835e-01 
3.209510e+00 1.365700e-01 
3.204905e+00 1.363566e-01 
3.200300e+00 1.361433e-01 
3.195696e+00 1.359302e-01 
3.191091e+00 1.357172e-01 
3.186486e+00 1.355043e-01 
3.181882e+00 1.352916e-01 
3.177277e+00 1.350790e-01 
3.172673e+00 1.348665e-01 
3.168068e+00 1.346541e-01 
3.163463e+00 1.344419e-01 
3.158859e+00 1.342299e-01 
3.154254e+00 1.340179e-01 
3.149650e+00 1.338061e-01 
3.145045e+00 1.335944e-01 
3.140440e+00 1.333829e-01 
3.135836e+00 1.331715e-01 
3.131231e+00 1.329602e-01 
3.126627e+00 1.327490e-01 
3.122022e+00 1.325380e-01 
3.117417e+00 1.323271e-01 
3.112813e+00 1.321164e-01 
3.108208e+00 1.319058e-01 
3.103604e+00 1.316953e-01 
3.098999e+00 1.314849e-01 
3.094394e+00 1.312747e-01 
3.089790e+00 1.310646e-01 
3.085185e+00 1.308546e-01 
3.080581e+00 1.306448e-01 
3.075976e+00 1.304351e-01 
3.071371e+00 1.302255e-01 
3.066767e+00 1.300161e-01 
3.062162e+00 1.298068e-01 
3.057558e+00 1.295976e-01 
3.052953e+00 1.293886e-01 
3.048348e+00 1.291797e-01 
3.043744e+00 1.289709e-01 
3.039139e+00 1.287623e-01 
3.034535e+00 1.285537e-01 
3.029930e+00 1.283454e-01 
3.025325e+00 1.281371e-01 
3.020721e+00 1.279290e-01 
3.016116e+00 1.277210e-01 
3.011512e+00 1.275132e-01 
3.006907e+00 1.273054e-01 
3.002302e+00 1.270978e-01 
2.997698e+00 1.268904e-01 
2.993093e+00 1.266831e-01 
2.988488e+00 1.264759e-01 
2.983884e+00 1.262688e-01 
2.979279e+00 1.260619e-01 
2.974675e+00 1.258551e-01 
2.970070e+00 1.256484e-01 
2.965465e+00 1.254418e-01 
2.960861e+00 1.252354e-01 
2.956256e+00 1.250291e-01 
2.951652e+00 1.248230e-01 
2.947047e+00 1.246170e-01 
2.942442e+00 1.244111e-01 
2.937838e+00 1.242053e-01 
2.933233e+00 1.239997e-01 
2.928629e+00 1.237942e-01 
2.924024e+00 1.235889e-01 
2.919419e+00 1.233836e-01 
2.914815e+00 1.231785e-01 
2.910210e+00 1.229736e-01 
2.905606e+00 1.227687e-01 
2.901001e+00 1.225640e-01 
2.896396e+00 1.223594e-01 
2.891792e+00 1.221550e-01 
2.887187e+00 1.219507e-01 
2.882583e+00 1.217465e-01 
2.877978e+00 1.215424e-01 
2.873373e+00 1.213385e-01 
2.868769e+00 1.211347e-01 
2.864164e+00 1.209310e-01 
2.859560e+00 1.207275e-01 
2.854955e+00 1.205241e-01 
2.850350e+00 1.203208e-01 
2.845746e+00 1.201177e-01 
2.841141e+00 1.199147e-01 
2.836537e+00 1.197118e-01 
2.831932e+00 1.195090e-01 
2.827327e+00 1.193064e-01 
2.822723e+00 1.191039e-01 
2.818118e+00 1.189015e-01 
2.813514e+00 1.186993e-01 
2.808909e+00 1.184972e-01 
2.804304e+00 1.182952e-01 
2.799700e+00 1.180934e-01 
2.795095e+00 1.178917e-01 
2.790490e+00 1.176901e-01 
2.785886e+00 1.174886e-01 
2.781281e+00 1.172873e-01 
2.776677e+00 1.170861e-01 
2.772072e+00 1.168850e-01 
2.767467e+00 1.166841e-01 
2.762863e+00 1.164833e-01 
2.758258e+00 1.162826e-01 
2.753654e+00 1.160821e-01 
2.749049e+00 1.158817e-01 
2.744444e+00 1.156814e-01 
2.739840e+00 1.154812e-01 
2.735235e+00 1.152812e-01 
2.730631e+00 1.150813e-01 
2.726026e+00 1.148815e-01 
2.721421e+00 1.146819e-01 
2.716817e+00 1.144824e-01 
2.712212e+00 1.142830e-01 
2.707608e+00 1.140837e-01 
2.703003e+00 1.138846e-01 
2.698398e+00 1.136856e-01 
2.693794e+00 1.134867e-01 
2.689189e+00 1.132880e-01 
2.684585e+00 1.130894e-01 
2.679980e+00 1.128909e-01 
2.675375e+00 1.126925e-01 
2.670771e+00 1.124943e-01 
2.666166e+00 1.122962e-01 
2.661562e+00 1.120983e-01 
2.656957e+00 1.119004e-01 
2.652352e+00 1.117027e-01 
2.647748e+00 1.115051e-01 
2.643143e+00 1.113077e-01 
2.638539e+00 1.111104e-01 
2.633934e+00 1.109132e-01 
2.629329e+00 1.107161e-01 
2.624725e+00 1.105191e-01 
2.620120e+00 1.103223e-01 
2.615516e+00 1.101257e-01 
2.610911e+00 1.099291e-01 
2.606306e+00 1.097327e-01 
2.601702e+00 1.095364e-01 
2.597097e+00 1.093402e-01 
2.592492e+00 1.091442e-01 
2.587888e+00 1.089482e-01 
2.583283e+00 1.087524e-01 
2.578679e+00 1.085568e-01 
2.574074e+00 1.083613e-01 
2.569469e+00 1.081658e-01 
2.564865e+00 1.079706e-01 
2.560260e+00 1.077754e-01 
2.555656e+00 1.075804e-01 
2.551051e+00 1.073855e-01 
2.546446e+00 1.071907e-01 
2.541842e+00 1.069961e-01 
2.537237e+00 1.068016e-01 
2.532633e+00 1.066072e-01 
2.528028e+00 1.064129e-01 
2.523423e+00 1.062188e-01 
2.518819e+00 1.060248e-01 
2.514214e+00 1.058309e-01 
2.509610e+00 1.056372e-01 
2.505005e+00 1.054435e-01 
2.500400e+00 1.052500e-01 
2.495796e+00 1.050567e-01 
2.491191e+00 1.048634e-01 
2.486587e+00 1.046703e-01 
2.481982e+00 1.044773e-01 
2.477377e+00 1.042845e-01 
2.472773e+00 1.040917e-01 
2.468168e+00 1.038991e-01 
2.463564e+00 1.037066e-01 
2.458959e+00 1.035143e-01 
2.454354e+00 1.033220e-01 
2.449750e+00 1.031299e-01 
2.445145e+00 1.029379e-01 
2.440541e+00 1.027461e-01 
2.435936e+00 1.025544e-01 
2.431331e+00 1.023628e-01 
2.426727e+00 1.021713e-01 
2.422122e+00 1.019799e-01 
2.417518e+00 1.017887e-01 
2.412913e+00 1.015976e-01 
2.408308e+00 1.014066e-01 
2.403704e+00 1.012158e-01 
2.399099e+00 1.010251e-01 
2.394494e+00 1.008345e-01 
2.389890e+00 1.006440e-01 
2.385285e+00 1.004537e-01 
2.380681e+00 1.002634e-01 
2.376076e+00 1.000733e-01 
2.371471e+00 9.988337e-02 
2.366867e+00 9.969353e-02 
2.362262e+00 9.950381e-02 
2.357658e+00 9.931421e-02 
2.353053e+00 9.912474e-02 
2.348448e+00 9.893540e-02 
2.343844e+00 9.874618e-02 
2.339239e+00 9.855708e-02 
2.334635e+00 9.836811e-02 
2.330030e+00 9.817926e-02 
2.325425e+00 9.799054e-02 
2.320821e+00 9.780195e-02 
2.316216e+00 9.761347e-02 
2.311612e+00 9.742512e-02 
2.307007e+00 9.723690e-02 
2.302402e+00 9.704880e-02 
2.297798e+00 9.686082e-02 
2.293193e+00 9.667297e-02 
2.288589e+00 9.648524e-02 
2.283984e+00 9.629764e-02 
2.279379e+00 9.611016e-02 
2.274775e+00 9.592280e-02 
2.270170e+00 9.573557e-02 
2.265566e+00 9.554846e-02 
2.260961e+00 9.536148e-02 
2.256356e+00 9.517462e-02 
2.251752e+00 9.498788e-02 
2.247147e+00 9.480126e-02 
2.242543e+00 9.461477e-02 
2.237938e+00 9.442840e-02 
2.233333e+00 9.424216e-02 
2.228729e+00 9.405604e-02 
2.224124e+00 9.387004e-02 
2.219520e+00 9.368416e-02 
2.214915e+00 9.349841e-02 
2.210310e+00 9.331278e-02 
2.205706e+00 9.312727e-02 
2.201101e+00 9.294189e-02 
2.196496e+00 9.275662e-02 
2.191892e+00 9.257148e-02 
2.187287e+00 9.238647e-02 
2.182683e+00 9.220157e-02 
2.178078e+00 9.201680e-02 
2.173473e+00 9.183215e-02 
2.168869e+00 9.164762e-02 
2.164264e+00 9.146321e-02 
2.159660e+00 9.127893e-02 
2.155055e+00 9.109477e-02 
2.150450e+00 9.091073e-02 
2.145846e+00 9.072681e-02 
2.141241e+00 9.054301e-02 
2.136637e+00 9.035934e-02 
2.132032e+00 9.017578e-02 
2.127427e+00 8.999235e-02 
2.122823e+00 8.980904e-02 
2.118218e+00 8.962585e-02 
2.113614e+00 8.944278e-02 
2.109009e+00 8.925984e-02 
2.104404e+00 8.907701e-02 
2.099800e+00 8.889430e-02 
2.095195e+00 8.871172e-02 
2.090591e+00 8.852926e-02 
2.085986e+00 8.834692e-02 
2.081381e+00 8.816469e-02 
2.076777e+00 8.798259e-02 
2.072172e+00 8.780061e-02 
2.067568e+00 8.761875e-02 
2.062963e+00 8.743701e-02 
2.058358e+00 8.725539e-02 
2.053754e+00 8.707389e-02 
2.049149e+00 8.689252e-02 
2.044545e+00 8.671126e-02 
2.039940e+00 8.653012e-02 
2.035335e+00 8.634910e-02 
2.030731e+00 8.616820e-02 
2.026126e+00 8.598742e-02 
2.021522e+00 8.580676e-02 
2.016917e+00 8.562622e-02 
2.012312e+00 8.544580e-02 
2.007708e+00 8.526550e-02 
2.003103e+00 8.508532e-02 
1.998498e+00 8.490525e-02 
1.993894e+00 8.472531e-02 
1.989289e+00 8.454549e-02 
1.984685e+00 8.436578e-02 
1.980080e+00 8.418619e-02 
1.975475e+00 8.400673e-02 
1.970871e+00 8.382738e-02 
1.966266e+00 8.364815e-02 
1.961662e+00 8.346903e-02 
1.957057e+00 8.329004e-02 
1.952452e+00 8.311117e-02 
1.947848e+00 8.293241e-02 
1.943243e+00 8.275377e-02 
1.938639e+00 8.257525e-02 
1.934034e+00 8.239685e-02 
1.929429e+00 8.221856e-02 
1.924825e+00 8.204040e-02 
1.920220e+00 8.186235e-02 
1.915616e+00 8.168442e-02 
1.911011e+00 8.150661e-02 
1.906406e+00 8.132891e-02 
1.901802e+00 8.115133e-02 
1.897197e+00 8.097387e-02 
1.892593e+00 8.079653e-02 
1.887988e+00 8.061930e-02 
1.883383e+00 8.044219e-02 
1.878779e+00 8.026520e-02 
1.874174e+00 8.008832e-02 
1.869570e+00 7.991156e-02 
1.864965e+00 7.973492e-02 
1.860360e+00 7.955840e-02 
1.855756e+00 7.938199e-02 
1.851151e+00 7.920570e-02 
1.846547e+00 7.902952e-02 
1.841942e+00 7.885346e-02 
1.837337e+00 7.867752e-02 
1.832733e+00 7.850169e-02 
1.828128e+00 7.832598e-02 
1.823524e+00 7.815038e-02 
1.818919e+00 7.797490e-02 
1.814314e+00 7.779954e-02 
1.809710e+00 7.762429e-02 
1.805105e+00 7.744916e-02 
1.800501e+00 7.727414e-02 
1.795896e+00 7.709924e-02 
1.791291e+00 7.692445e-02 
1.786687e+00 7.674978e-02 
1.782082e+00 7.657523e-02 
1.777477e+00 7.640078e-02 
1.772873e+00 7.622646e-02 
1.768268e+00 7.605225e-02 
1.763664e+00 7.587815e-02 
1.759059e+00 7.570417e-02 
1.754454e+00 7.553030e-02 
1.749850e+00 7.535655e-02 
1.745245e+00 7.518291e-02 
1.740641e+00 7.500938e-02 
1.736036e+00 7.483597e-02 
1.731431e+00 7.466268e-02 
1.726827e+00 7.448949e-02 
1.722222e+00 7.431643e-02 
1.717618e+00 7.414347e-02 
1.713013e+00 7.397063e-02 
1.708408e+00 7.379790e-02 
1.703804e+00 7.362529e-02 
1.699199e+00 7.345279e-02 
1.694595e+00 7.328040e-02 
1.689990e+00 7.310813e-02 
1.685385e+00 7.293597e-02 
1.680781e+00 7.276392e-02 
1.676176e+00 7.259198e-02 
1.671572e+00 7.242016e-02 
1.666967e+00 7.224845e-02 
1.662362e+00 7.207685e-02 
1.657758e+00 7.190537e-02 
1.653153e+00 7.173400e-02 
1.648549e+00 7.156274e-02 
1.643944e+00 7.139159e-02 
1.639339e+00 7.122056e-02 
1.634735e+00 7.104963e-02 
1.630130e+00 7.087882e-02 
1.625526e+00 7.070812e-02 
1.620921e+00 7.053754e-02 
1.616316e+00 7.036706e-02 
1.611712e+00 7.019670e-02 
1.607107e+00 7.002644e-02 
1.602503e+00 6.985630e-02 
1.597898e+00 6.968627e-02 
1.593293e+00 6.951635e-02 
1.588689e+00 6.934655e-02 
1.584084e+00 6.917685e-02 
1.579479e+00 6.900726e-02 
1.574875e+00 6.883779e-02 
1.570270e+00 6.866842e-02 
1.565666e+00 6.849917e-02 
1.561061e+00 6.833003e-02 
1.556456e+00 6.816099e-02 
1.551852e+00 6.799207e-02 
1.547247e+00 6.782326e-02 
1.542643e+00 6.765456e-02 
1.538038e+00 6.748597e-02 
1.533433e+00 6.731748e-02 
1.528829e+00 6.714911e-02 
1.524224e+00 6.698085e-02 
1.519620e+00 6.681269e-02 
1.515015e+00 6.664465e-02 
1.510410e+00 6.647672e-02 
1.505806e+00 6.630889e-02 
1.501201e+00 6.614117e-02 
1.496597e+00 6.597357e-02 
1.491992e+00 6.580607e-02 
1.487387e+00 6.563868e-02 
1.482783e+00 6.547140e-02 
1.478178e+00 6.530423e-02 
1.473574e+00 6.513717e-02 
1.468969e+00 6.497021e-02 
1.464364e+00 6.480337e-02 
1.459760e+00 6.463663e-02 
1.455155e+00 6.447000e-02 
1.450551e+00 6.430348e-02 
1.445946e+00 6.413707e-02 
1.441341e+00 6.397076e-02 
1.436737e+00 6.380456e-02 
1.432132e+00 6.363847e-02 
1.427528e+00 6.347249e-02 
1.422923e+00 6.330662e-02 
1.418318e+00 6.314085e-02 
1.413714e+00 6.297519e-02 
1.409109e+00 6.280964e-02 
1.404505e+00 6.264419e-02 
1.399900e+00 6.247885e-02 
1.395295e+00 6.231362e-02 
1.390691e+00 6.214850e-02 
1.386086e+00 6.198348e-02 
1.381481e+00 6.181857e-02 
1.376877e+00 6.165376e-02 
1.372272e+00 6.148906e-02 
1.367668e+00 6.132447e-02 
1.363063e+00 6.115998e-02 
1.358458e+00 6.099560e-02 
1.353854e+00 6.083133e-02 
1.349249e+00 6.066716e-02 
1.344645e+00 6.050310e-02 
1.340040e+00 6.033914e-02 
1.335435e+00 6.017529e-02 
1.330831e+00 6.001154e-02 
1.326226e+00 5.984790e-02 
1.321622e+00 5.968437e-02 
1.317017e+00 5.952094e-02 
1.312412e+00 5.935761e-02 
1.307808e+00 5.919439e-02 
1.303203e+00 5.903128e-02 
1.298599e+00 5.886827e-02 
1.293994e+00 5.870536e-02 
1.289389e+00 5.854256e-02 
1.284785e+00 5.837987e-02 
1.280180e+00 5.821727e-02 
1.275576e+00 5.805479e-02 
1.270971e+00 5.789240e-02 
1.266366e+00 5.773012e-02 
1.261762e+00 5.756795e-02 
1.257157e+00 5.740588e-02 
1.252553e+00 5.724391e-02 
1.247948e+00 5.708204e-02 
1.243343e+00 5.692028e-02 
1.238739e+00 5.675863e-02 
1.234134e+00 5.659707e-02 
1.229530e+00 5.643562e-02 
1.224925e+00 5.627428e-02 
1.220320e+00 5.611303e-02 
1.215716e+00 5.595189e-02 
1.211111e+00 5.579085e-02 
1.206507e+00 5.562992e-02 
1.201902e+00 5.546908e-02 
1.197297e+00 5.530835e-02 
1.192693e+00 5.514772e-02 
1.188088e+00 5.498720e-02 
1.183483e+00 5.482678e-02 
1.178879e+00 5.466645e-02 
1.174274e+00 5.450623e-02 
1.169670e+00 5.434612e-02 
1.165065e+00 5.418610e-02 
1.160460e+00 5.402619e-02 
1.155856e+00 5.386638e-02 
1.151251e+00 5.370667e-02 
1.146647e+00 5.354706e-02 
1.142042e+00 5.338755e-02 
1.137437e+00 5.322814e-02 
1.132833e+00 5.306884e-02 
1.128228e+00 5.290963e-02 
1.123624e+00 5.275053e-02 
1.119019e+00 5.259153e-02 
1.114414e+00 5.243263e-02 
1.109810e+00 5.227383e-02 
1.105205e+00 5.211513e-02 
1.100601e+00 5.195653e-02 
1.095996e+00 5.179803e-02 
1.091391e+00 5.163963e-02 
1.086787e+00 5.148133e-02 
1.082182e+00 5.132313e-02 
1.077578e+00 5.116503e-02 
1.072973e+00 5.100703e-02 
1.068368e+00 5.084913e-02 
1.063764e+00 5.069133e-02 
1.059159e+00 5.053363e-02 
1.054555e+00 5.037603e-02 
1.049950e+00 5.021853e-02 
1.045345e+00 5.006113e-02 
1.040741e+00 4.990382e-02 
1.036136e+00 4.974662e-02 
1.031532e+00 4.958952e-02 
1.026927e+00 4.943251e-02 
1.022322e+00 4.927560e-02 
1.017718e+00 4.911879e-02 
1.013113e+00 4.896208e-02 
1.008509e+00 4.880547e-02 
1.003904e+00 4.864896e-02 
9.992993e-01 4.849254e-02 
9.946947e-01 4.833623e-02 
9.900901e-01 4.818001e-02 
9.854855e-01 4.802389e-02 
9.808809e-01 4.786786e-02 
9.762763e-01 4.771194e-02 
9.716717e-01 4.755611e-02 
9.670671e-01 4.740038e-02 
9.624625e-01 4.724475e-02 
9.578579e-01 4.708922e-02 
9.532533e-01 4.693378e-02 
9.486486e-01 4.677844e-02 
9.440440e-01 4.662319e-02 
9.394394e-01 4.646805e-02 
9.348348e-01 4.631300e-02 
9.302302e-01 4.615805e-02 
9.256256e-01 4.600319e-02 
9.210210e-01 4.584843e-02 
9.164164e-01 4.569377e-02 
9.118118e-01 4.553920e-02 
9.072072e-01 4.538473e-02 
9.026026e-01 4.523036e-02 
8.979980e-01 4.507608e-02 
8.933934e-01 4.492190e-02 
8.887888e-01 4.476781e-02 
8.841842e-01 4.461382e-02 
8.795796e-01 4.445993e-02 
8.749750e-01 4.430613e-02 
8.703704e-01 4.415243e-02 
8.657658e-01 4.399882e-02 
8.611612e-01 4.384531e-02 
8.565566e-01 4.369189e-02 
8.519520e-01 4.353857e-02 
8.473473e-01 4.338534e-02 
8.427427e-01 4.323221e-02 
8.381381e-01 4.307917e-02 
8.335335e-01 4.292623e-02 
8.289289e-01 4.277339e-02 
8.243243e-01 4.262063e-02 
8.197197e-01 4.246797e-02 
8.151151e-01 4.231541e-02 
8.105105e-01 4.216294e-02 
8.059059e-01 4.201057e-02 
8.013013e-01 4.185828e-02 
7.966967e-01 4.170610e-02 
7.920921e-01 4.155400e-02 
7.874875e-01 4.140201e-02 
7.828829e-01 4.125010e-02 
7.782783e-01 4.109829e-02 
7.736737e-01 4.094657e-02 
7.690691e-01 4.079494e-02 
7.644645e-01 4.064341e-02 
7.598599e-01 4.049197e-02 
7.552553e-01 4.034063e-02 
7.506507e-01 4.018938e-02 
7.460460e-01 4.003822e-02 
7.414414e-01 3.988715e-02 
7.368368e-01 3.973618e-02 
7.322322e-01 3.958530e-02 
7.276276e-01 3.943451e-02 
7.230230e-01 3.928382e-02 
7.184184e-01 3.913321e-02 
7.138138e-01 3.898270e-02 
7.092092e-01 3.883228e-02 
7.046046e-01 3.868196e-02 
7.000000e-01 3.853172e-02 
7.000000e-01 1.939097e-02 


==> Figures/4pt_I_rho_NE_muT/points_3.dat <==
-1.280000e+02 -2.813209e-01 
-1.277447e+02 -2.813209e-01 
-1.274895e+02 -2.813208e-01 
-1.272342e+02 -2.813208e-01 
-1.269790e+02 -2.813208e-01 
-1.267237e+02 -2.813208e-01 
-1.264685e+02 -2.813208e-01 
-1.262132e+02 -2.813208e-01 
-1.259580e+02 -2.813208e-01 
-1.257027e+02 -2.813208e-01 
-1.254474e+02 -2.813208e-01 
-1.251922e+02 -2.813208e-01 
-1.249369e+02 -2.813208e-01 
-1.246817e+02 -2.813208e-01 
-1.244264e+02 -2.813207e-01 
-1.241712e+02 -2.813207e-01 
-1.239159e+02 -2.813207e-01 
-1.236607e+02 -2.813207e-01 
-1.234054e+02 -2.813207e-01 
-1.231502e+02 -2.813207e-01 
-1.228949e+02 -2.813207e-01 
-1.226396e+02 -2.813207e-01 
-1.223844e+02 -2.813206e-01 
-1.221291e+02 -2.813206e-01 
-1.218739e+02 -2.813206e-01 
-1.216186e+02 -2.813206e-01 
-1.213634e+02 -2.813206e-01 
-1.211081e+02 -2.813206e-01 
-1.208529e+02 -2.813206e-01 
-1.205976e+02 -2.813206e-01 
-1.203423e+02 -2.813205e-01 
-1.200871e+02 -2.813205e-01 
-1.198318e+02 -2.813205e-01 
-1.195766e+02 -2.813205e-01 
-1.193213e+02 -2.813205e-01 
-1.190661e+02 -2.813204e-01 
-1.188108e+02 -2.813204e-01 
-1.185556e+02 -2.813204e-01 
-1.183003e+02 -2.813204e-01 
-1.180450e+02 -2.813204e-01 
-1.177898e+02 -2.813204e-01 
-1.175345e+02 -2.813203e-01 
-1.172793e+02 -2.813203e-01 
-1.170240e+02 -2.813203e-01 
-1.167688e+02 -2.813203e-01 
-1.165135e+02 -2.813202e-01 
-1.162583e+02 -2.813202e-01 
-1.160030e+02 -2.813202e-01 
-1.157477e+02 -2.813202e-01 
-1.154925e+02 -2.813201e-01 
-1.152372e+02 -2.813201e-01 
-1.149820e+02 -2.813201e-01 
-1.147267e+02 -2.813200e-01 
-1.144715e+02 -2.813200e-01 
-1.142162e+02 -2.813200e-01 
-1.139610e+02 -2.813200e-01 
-1.137057e+02 -2.813199e-01 
-1.134505e+02 -2.813199e-01 
-1.131952e+02 -2.813199e-01 
-1.129399e+02 -2.813198e-01 
-1.126847e+02 -2.813198e-01 
-1.124294e+02 -2.813197e-01 
-1.121742e+02 -2.813197e-01 
-1.119189e+02 -2.813197e-01 
-1.116637e+02 -2.813196e-01 
-1.114084e+02 -2.813196e-01 
-1.111532e+02 -2.813195e-01 
-1.108979e+02 -2.813195e-01 
-1.106426e+02 -2.813195e-01 
-1.103874e+02 -2.813194e-01 
-1.101321e+02 -2.813194e-01 
-1.098769e+02 -2.813193e-01 
-1.096216e+02 -2.813193e-01 
-1.093664e+02 -2.813192e-01 
-1.091111e+02 -2.813192e-01 
-1.088559e+02 -2.813191e-01 
-1.086006e+02 -2.813190e-01 
-1.083453e+02 -2.813190e-01 
-1.080901e+02 -2.813189e-01 
-1.078348e+02 -2.813189e-01 
-1.075796e+02 -2.813188e-01 
-1.073243e+02 -2.813187e-01 
-1.070691e+02 -2.813187e-01 
-1.068138e+02 -2.813186e-01 
-1.065586e+02 -2.813185e-01 
-1.063033e+02 -2.813185e-01 
-1.060480e+02 -2.813184e-01 
-1.057928e+02 -2.813183e-01 
-1.055375e+02 -2.813182e-01 
-1.052823e+02 -2.813181e-01 
-1.050270e+02 -2.813181e-01 
-1.047718e+02 -2.813180e-01 
-1.045165e+02 -2.813179e-01 
-1.042613e+02 -2.813178e-01 
-1.040060e+02 -2.813177e-01 
-1.037508e+02 -2.813176e-01 
-1.034955e+02 -2.813175e-01 
-1.032402e+02 -2.813174e-01 
-1.029850e+02 -2.813173e-01 
-1.027297e+02 -2.813172e-01 
-1.024745e+02 -2.813171e-01 
-1.022192e+02 -2.813170e-01 
-1.019640e+02 -2.813168e-01 
-1.017087e+02 -2.813167e-01 
-1.014535e+02 -2.813166e-01 
-1.011982e+02 -2.813165e-01 
-1.009429e+02 -2.813163e-01 
-1.006877e+02 -2.813162e-01 
-1.004324e+02 -2.813161e-01 
-1.001772e+02 -2.813159e-01 
-9.992192e+01 -2.813158e-01 
-9.966667e+01 -2.813156e-01 
-9.941141e+01 -2.813155e-01 
-9.915616e+01 -2.813153e-01 
-9.890090e+01 -2.813152e-01 
-9.864565e+01 -2.813150e-01 
-9.839039e+01 -2.813148e-01 
-9.813514e+01 -2.813146e-01 
-9.787988e+01 -2.813144e-01 
-9.762462e+01 -2.813143e-01 
-9.736937e+01 -2.813141e-01 
-9.711411e+01 -2.813139e-01 
-9.685886e+01 -2.813137e-01 
-9.660360e+01 -2.813135e-01 
-9.634835e+01 -2.813132e-01 
-9.609309e+01 -2.813130e-01 
-9.583784e+01 -2.813128e-01 
-9.558258e+01 -2.813126e-01 
-9.532733e+01 -2.813123e-01 
-9.507207e+01 -2.813121e-01 
-9.481682e+01 -2.813118e-01 
-9.456156e+01 -2.813115e-01 
-9.430631e+01 -2.813113e-01 
-9.405105e+01 -2.813110e-01 
-9.379580e+01 -2.813107e-01 
-9.354054e+01 -2.813104e-01 
-9.328529e+01 -2.813101e-01 
-9.303003e+01 -2.813098e-01 
-9.277477e+01 -2.813095e-01 
-9.251952e+01 -2.813092e-01 
-9.226426e+01 -2.813088e-01 
-9.200901e+01 -2.813085e-01 
-9.175375e+01 -2.813081e-01 
-9.149850e+01 -2.813078e-01 
-9.124324e+01 -2.813074e-01 
-9.098799e+01 -2.813070e-01 
-9.073273e+01 -2.813066e-01 
-9.047748e+01 -2.813062e-01 
-9.022222e+01 -2.813058e-01 
-8.996697e+01 -2.813053e-01 
-8.971171e+01 -2.813049e-01 
-8.945646e+01 -2.813044e-01 
-8.920120e+01 -2.813040e-01 
-8.894595e+01 -2.813035e-01 
-8.869069e+01 -2.813030e-01 
-8.843544e+01 -2.813025e-01 
-8.818018e+01 -2.813019e-01 
-8.792492e+01 -2.813014e-01 
-8.766967e+01 -2.813008e-01 
-8.741441e+01 -2.813003e-01 
-8.715916e+01 -2.812997e-01 
-8.690390e+01 -2.812991e-01 
-8.664865e+01 -2.812984e-01 
-8.639339e+01 -2.812978e-01 
-8.613814e+01 -2.812971e-01 
-8.588288e+01 -2.812965e-01 
-8.562763e+01 -2.812958e-01 
-8.537237e+01 -2.812951e-01 
-8.511712e+01 -2.812943e-01 
-8.486186e+01 -2.812936e-01 
-8.460661e+01 -2.812928e-01 
-8.435135e+01 -2.812920e-01 
-8.409610e+01 -2.812912e-01 
-8.384084e+01 -2.812903e-01 
-8.358559e+01 -2.812895e-01 
-8.333033e+01 -2.812886e-01 
-8.307508e+01 -2.812876e-01 
-8.281982e+01 -2.812867e-01 
-8.256456e+01 -2.812857e-01 
-8.230931e+01 -2.812847e-01 
-8.205405e+01 -2.812837e-01 
-8.179880e+01 -2.812826e-01 
-8.154354e+01 -2.812816e-01 
-8.128829e+01 -2.812804e-01 
-8.103303e+01 -2.812793e-01 
-8.077778e+01 -2.812781e-01 
-8.052252e+01 -2.812769e-01 
-8.026727e+01 -2.812757e-01 
-8.001201e+01 -2.812744e-01 
-7.975676e+01 -2.812731e-01 
-7.950150e+01 -2.812717e-01 
-7.924625e+01 -2.812703e-01 
-7.899099e+01 -2.812689e-01 
-7.873574e+01 -2.812674e-01 
-7.848048e+01 -2.812659e-01 
-7.822523e+01 -2.812643e-01 
-7.796997e+01 -2.812627e-01 
-7.771471e+01 -2.812611e-01 
-7.745946e+01 -2.812594e-01 
-7.720420e+01 -2.812576e-01 
-7.694895e+01 -2.812558e-01 
-7.669369e+01 -2.812540e-01 
-7.643844e+01 -2.812521e-01 
-7.618318e+01 -2.812502e-01 
-7.592793e+01 -2.812482e-01 
-7.567267e+01 -2.812461e-01 
-7.541742e+01 -2.812440e-01 
-7.516216e+01 -2.812418e-01 
-7.490691e+01 -2.812396e-01 
-7.465165e+01 -2.812373e-01 
-7.439640e+01 -2.812349e-01 
-7.414114e+01 -2.812325e-01 
-7.388589e+01 -2.812300e-01 
-7.363063e+01 -2.812274e-01 
-7.337538e+01 -2.812247e-01 
-7.312012e+01 -2.812220e-01 
-7.286486e+01 -2.812192e-01 
-7.260961e+01 -2.812163e-01 
-7.235435e+01 -2.812134e-01 
-7.209910e+01 -2.812104e-01 
-7.184384e+01 -2.812072e-01 
-7.158859e+01 -2.812040e-01 
-7.133333e+01 -2.812007e-01 
-7.107808e+01 -2.811973e-01 
-7.082282e+01 -2.811938e-01 
-7.056757e+01 -2.811902e-01 
-7.031231e+01 -2.811865e-01 
-7.005706e+01 -2.811827e-01 
-6.980180e+01 -2.811788e-01 
-6.954655e+01 -2.811748e-01 
-6.929129e+01 -2.811707e-01 
-6.903604e+01 -2.811664e-01 
-6.878078e+01 -2.811621e-01 
-6.852553e+01 -2.811576e-01 
-6.827027e+01 -2.811530e-01 
-6.801502e+01 -2.811482e-01 
-6.775976e+01 -2.811433e-01 
-6.750450e+01 -2.811383e-01 
-6.724925e+01 -2.811332e-01 
-6.699399e+01 -2.811279e-01 
-6.673874e+01 -2.811224e-01 
-6.648348e+01 -2.811168e-01 
-6.622823e+01 -2.811110e-01 
-6.597297e+01 -2.811051e-01 
-6.571772e+01 -2.810990e-01 
-6.546246e+01 -2.810927e-01 
-6.520721e+01 -2.810863e-01 
-6.495195e+01 -2.810797e-01 
-6.469670e+01 -2.810728e-01 
-6.444144e+01 -2.810658e-01 
-6.418619e+01 -2.810586e-01 
-6.393093e+01 -2.810512e-01 
-6.367568e+01 -2.810436e-01 
-6.342042e+01 -2.810358e-01 
-6.316517e+01 -2.810277e-01 
-6.290991e+01 -2.810194e-01 
-6.265465e+01 -2.810109e-01 
-6.239940e+01 -2.810022e-01 
-6.214414e+01 -2.809932e-01 
-6.188889e+01 -2.809839e-01 
-6.163363e+01 -2.809744e-01 
-6.137838e+01 -2.809646e-01 
-6.112312e+01 -2.809546e-01 
-6.086787e+01 -2.809442e-01 
-6.061261e+01 -2.809336e-01 
-6.035736e+01 -2.809226e-01 
-6.010210e+01 -2.809114e-01 
-5.984685e+01 -2.808998e-01 
-5.959159e+01 -2.808879e-01 
-5.933634e+01 -2.808757e-01 
-5.908108e+01 -2.808631e-01 
-5.882583e+01 -2.808502e-01 
-5.857057e+01 -2.808369e-01 
-5.831532e+01 -2.808232e-01 
-5.806006e+01 -2.808092e-01 
-5.780480e+01 -2.807948e-01 
-5.754955e+01 -2.807799e-01 
-5.729429e+01 -2.807646e-01 
-5.703904e+01 -2.807489e-01 
-5.678378e+01 -2.807328e-01 
-5.652853e+01 -2.807162e-01 
-5.627327e+01 -2.806991e-01 
-5.601802e+01 -2.806815e-01 
-5.576276e+01 -2.806635e-01 
-5.550751e+01 -2.806449e-01 
-5.525225e+01 -2.806258e-01 
-5.499700e+01 -2.806062e-01 
-5.474174e+01 -2.805860e-01 
-5.448649e+01 -2.805653e-01 
-5.423123e+01 -2.805440e-01 
-5.397598e+01 -2.805220e-01 
-5.372072e+01 -2.804995e-01 
-5.346547e+01 -2.804763e-01 
-5.321021e+01 -2.804524e-01 
-5.295495e+01 -2.804279e-01 
-5.269970e+01 -2.804027e-01 
-5.244444e+01 -2.803768e-01 
-5.218919e+01 -2.803501e-01 
-5.193393e+01 -2.803227e-01 
-5.167868e+01 -2.802946e-01 
-5.142342e+01 -2.802656e-01 
-5.116817e+01 -2.802358e-01 
-5.091291e+01 -2.802052e-01 
-5.065766e+01 -2.801737e-01 
-5.040240e+01 -2.801413e-01 
-5.014715e+01 -2.801080e-01 
-4.989189e+01 -2.800737e-01 
-4.963664e+01 -2.800385e-01 
-4.938138e+01 -2.800023e-01 
-4.912613e+01 -2.799651e-01 
-4.887087e+01 -2.799268e-01 
-4.861562e+01 -2.798875e-01 
-4.836036e+01 -2.798470e-01 
-4.810511e+01 -2.798054e-01 
-4.784985e+01 -2.797626e-01 
-4.759459e+01 -2.797187e-01 
-4.733934e+01 -2.796734e-01 
-4.708408e+01 -2.796269e-01 
-4.682883e+01 -2.795791e-01 
-4.657357e+01 -2.795300e-01 
-4.631832e+01 -2.794794e-01 
-4.606306e+01 -2.794274e-01 
-4.580781e+01 -2.793740e-01 
-4.555255e+01 -2.793190e-01 
-4.529730e+01 -2.792625e-01 
-4.504204e+01 -2.792044e-01 
-4.478679e+01 -2.791447e-01 
-4.453153e+01 -2.790832e-01 
-4.427628e+01 -2.790201e-01 
-4.402102e+01 -2.789551e-01 
-4.376577e+01 -2.788884e-01 
-4.351051e+01 -2.788197e-01 
-4.325526e+01 -2.787491e-01 
-4.300000e+01 -2.786765e-01 
-4.274474e+01 -2.786019e-01 
-4.248949e+01 -2.785251e-01 
-4.223423e+01 -2.784462e-01 
-4.197898e+01 -2.783651e-01 
-4.172372e+01 -2.782816e-01 
-4.146847e+01 -2.781959e-01 
-4.121321e+01 -2.781077e-01 
-4.095796e+01 -2.780170e-01 
-4.070270e+01 -2.779237e-01 
-4.044745e+01 -2.778278e-01 
-4.019219e+01 -2.777292e-01 
-3.993694e+01 -2.776279e-01 
-3.968168e+01 -2.775236e-01 
-3.942643e+01 -2.774164e-01 
-3.917117e+01 -2.773062e-01 
-3.891592e+01 -2.771929e-01 
-3.866066e+01 -2.770764e-01 
-3.840541e+01 -2.769566e-01 
-3.815015e+01 -2.768334e-01 
-3.789489e+01 -2.767068e-01 
-3.763964e+01 -2.765765e-01 
-3.738438e+01 -2.764426e-01 
-3.712913e+01 -2.763049e-01 
-3.687387e+01 -2.761634e-01 
-3.661862e+01 -2.760178e-01 
-3.636336e+01 -2.758681e-01 
-3.610811e+01 -2.757142e-01 
-3.585285e+01 -2.755560e-01 
-3.559760e+01 -2.753933e-01 
-3.534234e+01 -2.752260e-01 
-3.508709e+01 -2.750539e-01 
-3.483183e+01 -2.748770e-01 
-3.457658e+01 -2.746952e-01 
-3.432132e+01 -2.745082e-01 
-3.406607e+01 -2.743159e-01 
-3.381081e+01 -2.741182e-01 
-3.355556e+01 -2.739149e-01 
-3.330030e+01 -2.737058e-01 
-3.304505e+01 -2.734909e-01 
-3.278979e+01 -2.732699e-01 
-3.253453e+01 -2.730427e-01 
-3.227928e+01 -2.728090e-01 
-3.202402e+01 -2.725688e-01 
-3.176877e+01 -2.723218e-01 
-3.151351e+01 -2.720678e-01 
-3.125826e+01 -2.718066e-01 
-3.100300e+01 -2.715381e-01 
-3.074775e+01 -2.712620e-01 
-3.049249e+01 -2.709781e-01 
-3.023724e+01 -2.706862e-01 
-2.998198e+01 -2.703860e-01 
-2.972673e+01 -2.700774e-01 
-2.947147e+01 -2.697600e-01 
-2.921622e+01 -2.694338e-01 
-2.896096e+01 -2.690982e-01 
-2.870571e+01 -2.687533e-01 
-2.845045e+01 -2.683986e-01 
-2.819520e+01 -2.680338e-01 
-2.793994e+01 -2.676588e-01 
-2.768468e+01 -2.672732e-01 
-2.742943e+01 -2.668768e-01 
-2.717417e+01 -2.664691e-01 
-2.691892e+01 -2.660499e-01 
-2.666366e+01 -2.656189e-01 
-2.640841e+01 -2.651757e-01 
-2.615315e+01 -2.647201e-01 
-2.589790e+01 -2.642515e-01 
-2.564264e+01 -2.637698e-01 
-2.538739e+01 -2.632744e-01 
-2.513213e+01 -2.627651e-01 
-2.487688e+01 -2.622413e-01 
-2.462162e+01 -2.617028e-01 
-2.436637e+01 -2.611491e-01 
-2.411111e+01 -2.605798e-01 
-2.385586e+01 -2.599944e-01 
-2.360060e+01 -2.593925e-01 
-2.334535e+01 -2.587736e-01 
-2.309009e+01 -2.581372e-01 
-2.283483e+01 -2.574829e-01 
-2.257958e+01 -2.568101e-01 
-2.232432e+01 -2.561183e-01 
-2.206907e+01 -2.554070e-01 
-2.181381e+01 -2.546756e-01 
-2.155856e+01 -2.539236e-01 
-2.130330e+01 -2.531503e-01 
-2.104805e+01 -2.523553e-01 
-2.079279e+01 -2.515378e-01 
-2.053754e+01 -2.506972e-01 
-2.028228e+01 -2.498328e-01 
-2.002703e+01 -2.489441e-01 
-1.977177e+01 -2.480303e-01 
-1.951652e+01 -2.470908e-01 
-1.926126e+01 -2.461247e-01 
-1.900601e+01 -2.451313e-01 
-1.875075e+01 -2.441099e-01 
-1.849550e+01 -2.430597e-01 
-1.824024e+01 -2.419798e-01 
-1.798498e+01 -2.408694e-01 
-1.772973e+01 -2.397278e-01 
-1.747447e+01 -2.385538e-01 
-1.721922e+01 -2.373468e-01 
-1.696396e+01 -2.361057e-01 
-1.670871e+01 -2.348296e-01 
-1.645345e+01 -2.335174e-01 
-1.619820e+01 -2.321682e-01 
-1.594294e+01 -2.307810e-01 
-1.568769e+01 -2.293545e-01 
-1.543243e+01 -2.278879e-01 
-1.517718e+01 -2.263798e-01 
-1.492192e+01 -2.248291e-01 
-1.466667e+01 -2.232347e-01 
-1.441141e+01 -2.215953e-01 
-1.415616e+01 -2.199097e-01 
-1.390090e+01 -2.181764e-01 
-1.364565e+01 -2.163943e-01 
-1.339039e+01 -2.145618e-01 
-1.313514e+01 -2.126776e-01 
-1.287988e+01 -2.107403e-01 
-1.262462e+01 -2.087482e-01 
-1.236937e+01 -2.067000e-01 
-1.211411e+01 -2.045939e-01 
-1.185886e+01 -2.024284e-01 
-1.160360e+01 -2.002018e-01 
-1.134835e+01 -1.979123e-01 
-1.109309e+01 -1.955582e-01 
-1.083784e+01 -1.931377e-01 
-1.058258e+01 -1.906488e-01 
-1.032733e+01 -1.880897e-01 
-1.007207e+01 -1.854584e-01 
-9.816817e+00 -1.827528e-01 
-9.561562e+00 -1.799709e-01 
-9.306306e+00 -1.771105e-01 
-9.051051e+00 -1.741693e-01 
-8.795796e+00 -1.711451e-01 
-8.540541e+00 -1.680355e-01 
-8.285285e+00 -1.648382e-01 
-8.030030e+00 -1.615506e-01 
-7.774775e+00 -1.581703e-01 
-7.519520e+00 -1.546946e-01 
-7.264264e+00 -1.511207e-01 
-7.009009e+00 -1.474460e-01 
-6.753754e+00 -1.436676e-01 
-6.498498e+00 -1.397825e-01 
-6.243243e+00 -1.357878e-01 
-5.987988e+00 -1.316803e-01 
-5.732733e+00 -1.274570e-01 
-5.477477e+00 -1.231144e-01 
-5.222222e+00 -1.186492e-01 
-4.966967e+00 -1.140581e-01 
-4.711712e+00 -1.093373e-01 
-4.456456e+00 -1.044833e-01 
-4.201201e+00 -9.949235e-02 
-3.945946e+00 -9.436051e-02 
-3.690691e+00 -8.908382e-02 
-3.435435e+00 -8.365822e-02 
-3.180180e+00 -7.807948e-02 
-2.924925e+00 -7.234329e-02 
-2.669670e+00 -6.644521e-02 
-2.414414e+00 -6.038066e-02 
-2.159159e+00 -5.414495e-02 
-1.903904e+00 -4.773324e-02 
-1.648649e+00 -4.114058e-02 
-1.393393e+00 -3.436185e-02 
-1.138138e+00 -2.739179e-02 
-8.828829e-01 -2.022502e-02 
-6.276276e-01 -1.285598e-02 
-3.723724e-01 -5.278954e-03 
-1.171171e-01 2.511920e-03 
1.381381e-01 1.052268e-02 
3.933934e-01 1.875953e-02 
6.486486e-01 2.722885e-02 
9.039039e-01 3.593721e-02 
1.159159e+00 4.489135e-02 
1.414414e+00 5.409820e-02 
1.669670e+00 6.356491e-02 
1.924925e+00 7.329880e-02 
2.180180e+00 8.330741e-02 
2.435435e+00 9.359850e-02 
2.690691e+00 1.041800e-01 
2.945946e+00 1.150602e-01 
3.201201e+00 1.262475e-01 
3.456456e+00 1.377505e-01 
3.711712e+00 1.495782e-01 
3.966967e+00 1.617396e-01 
4.222222e+00 1.742444e-01 
4.477477e+00 1.871020e-01 
4.732733e+00 2.003226e-01 
4.987988e+00 2.139162e-01 
5.243243e+00 2.278935e-01 
5.498498e+00 2.422654e-01 
5.753754e+00 2.570428e-01 
6.009009e+00 2.722373e-01 
6.264264e+00 2.878607e-01 
6.519520e+00 3.039250e-01 
6.774775e+00 3.204426e-01 
7.030030e+00 3.374265e-01 
7.285285e+00 3.548897e-01 
7.540541e+00 3.728458e-01 
7.795796e+00 3.913087e-01 
8.051051e+00 4.102927e-01 
8.306306e+00 4.298124e-01 
8.561562e+00 4.498831e-01 
8.816817e+00 4.705202e-01 
9.072072e+00 4.917398e-01 
9.327327e+00 5.135583e-01 
9.582583e+00 5.359926e-01 
9.837838e+00 5.590600e-01 
1.009309e+01 5.827785e-01 
1.034835e+01 6.071664e-01 
1.060360e+01 6.322426e-01 
1.085886e+01 6.580266e-01 
1.111411e+01 6.845383e-01 
1.136937e+01 7.117982e-01 
1.162462e+01 7.398275e-01 
1.187988e+01 7.686479e-01 
1.213514e+01 7.982817e-01 
1.239039e+01 8.287518e-01 
1.264565e+01 8.600820e-01 
1.290090e+01 8.922963e-01 
1.315616e+01 9.254199e-01 
1.341141e+01 9.594784e-01 
1.366667e+01 9.944981e-01 
1.392192e+01 1.030506e+00 
1.417718e+01 1.067530e+00 
1.443243e+01 1.105600e+00 
1.468769e+01 1.144744e+00 
1.494294e+01 1.184992e+00 
1.519820e+01 1.226377e+00 
1.545345e+01 1.268929e+00 
1.570871e+01 1.312682e+00 
1.596396e+01 1.357671e+00 
1.621922e+01 1.403929e+00 
1.647447e+01 1.451493e+00 
1.672973e+01 1.500399e+00 
1.698498e+01 1.550685e+00 
1.724024e+01 1.602391e+00 
1.749550e+01 1.655555e+00 
1.775075e+01 1.710221e+00 
1.800601e+01 1.766429e+00 
1.826126e+01 1.824224e+00 
1.851652e+01 1.883650e+00 
1.877177e+01 1.944753e+00 
1.902703e+01 2.007580e+00 
1.928228e+01 2.072181e+00 
1.953754e+01 2.138605e+00 
1.979279e+01 2.206904e+00 
2.004805e+01 2.277130e+00 
2.030330e+01 2.349339e+00 
2.055856e+01 2.423585e+00 
2.081381e+01 2.499927e+00 
2.106907e+01 2.578424e+00 
2.132432e+01 2.659136e+00 
2.157958e+01 2.742126e+00 
2.183483e+01 2.827458e+00 
2.209009e+01 2.915198e+00 
2.234535e+01 3.005415e+00 
2.260060e+01 3.098178e+00 
2.285586e+01 3.193560e+00 
2.311111e+01 3.291633e+00 
2.336637e+01 3.392474e+00 
2.362162e+01 3.496162e+00 
2.387688e+01 3.602775e+00 
2.413213e+01 3.712398e+00 
2.438739e+01 3.825115e+00 
2.464264e+01 3.941013e+00 
2.489790e+01 4.060182e+00 
2.515315e+01 4.182714e+00 
2.540841e+01 4.308705e+00 
2.566366e+01 4.438251e+00 
2.591892e+01 4.571454e+00 
2.617417e+01 4.708416e+00 
2.642943e+01 4.849244e+00 
2.668468e+01 4.994047e+00 
2.693994e+01 5.142936e+00 
2.719520e+01 5.296027e+00 
2.745045e+01 5.453440e+00 
2.770571e+01 5.615295e+00 
2.796096e+01 5.781718e+00 
2.821622e+01 5.952838e+00 
2.847147e+01 6.128788e+00 
2.872673e+01 6.309703e+00 
2.898198e+01 6.495725e+00 
2.923724e+01 6.686997e+00 
2.949249e+01 6.883667e+00 
2.974775e+01 7.085888e+00 
3.000300e+01 7.293817e+00 
3.025826e+01 7.507613e+00 
3.051351e+01 7.727444e+00 
3.076877e+01 7.953480e+00 
3.102402e+01 8.185895e+00 
3.127928e+01 8.424869e+00 
3.153453e+01 8.670588e+00 
3.178979e+01 8.923242e+00 
3.204505e+01 9.183027e+00 
3.230030e+01 9.450144e+00 
3.255556e+01 9.724800e+00 
3.281081e+01 1.000721e+01 
3.306607e+01 1.029759e+01 
3.332132e+01 1.059616e+01 
3.357658e+01 1.090316e+01 
3.383183e+01 1.121883e+01 
3.408709e+01 1.154340e+01 
3.434234e+01 1.187713e+01 
3.459760e+01 1.222029e+01 
3.485285e+01 1.257313e+01 
3.510811e+01 1.293592e+01 
3.536336e+01 1.330896e+01 
3.561862e+01 1.369253e+01 
3.587387e+01 1.408692e+01 
3.612913e+01 1.449244e+01 
3.638438e+01 1.490941e+01 
3.663964e+01 1.533814e+01 
3.689489e+01 1.577898e+01 
3.715015e+01 1.623226e+01 
3.740541e+01 1.669833e+01 
3.766066e+01 1.717755e+01 
3.791592e+01 1.767030e+01 
3.817117e+01 1.817696e+01 
3.842643e+01 1.869792e+01 
3.868168e+01 1.923358e+01 
3.893694e+01 1.978436e+01 
3.919219e+01 2.035068e+01 
3.944745e+01 2.093299e+01 
3.970270e+01 2.153173e+01 
3.995796e+01 2.214737e+01 
4.021321e+01 2.278038e+01 
4.046847e+01 2.343127e+01 
4.072372e+01 2.410052e+01 
4.097898e+01 2.478866e+01 
4.123423e+01 2.549622e+01 
4.148949e+01 2.622375e+01 
4.174474e+01 2.697182e+01 
4.200000e+01 2.774100e+01 
4.225526e+01 2.853189e+01 
4.251051e+01 2.934509e+01 
4.276577e+01 3.018126e+01 
4.302102e+01 3.104102e+01 
4.327628e+01 3.192504e+01 
4.353153e+01 3.283402e+01 
4.378679e+01 3.376865e+01 
4.404204e+01 3.472966e+01 
4.429730e+01 3.571779e+01 
4.455255e+01 3.673381e+01 
4.480781e+01 3.777851e+01 
4.506306e+01 3.885269e+01 
4.531832e+01 3.995719e+01 
4.557357e+01 4.109286e+01 
4.582883e+01 4.226058e+01 
4.608408e+01 4.346126e+01 
4.633934e+01 4.469583e+01 
4.659459e+01 4.596524e+01 
4.684985e+01 4.727048e+01 
4.710511e+01 4.861256e+01 
4.736036e+01 4.999252e+01 
4.761562e+01 5.141142e+01 
4.787087e+01 5.287037e+01 
4.812613e+01 5.437049e+01 
4.838138e+01 5.591296e+01 
4.863664e+01 5.749896e+01 
4.889189e+01 5.912972e+01 
4.914715e+01 6.080651e+01 
4.940240e+01 6.253062e+01 
4.965766e+01 6.430339e+01 
4.991291e+01 6.612620e+01 
5.016817e+01 6.800045e+01 
5.042342e+01 6.992760e+01 
5.067868e+01 7.190914e+01 
5.093393e+01 7.394661e+01 
5.118919e+01 7.604158e+01 
5.144444e+01 7.819568e+01 
5.169970e+01 8.041057e+01 
5.195495e+01 8.268798e+01 
5.221021e+01 8.502966e+01 
5.246547e+01 8.743744e+01 
5.272072e+01 8.991317e+01 
5.297598e+01 9.245877e+01 
5.323123e+01 9.507622e+01 
5.348649e+01 9.776754e+01 
5.374174e+01 1.005348e+02 
5.399700e+01 1.033802e+02 
5.425225e+01 1.063059e+02 
5.450751e+01 1.093142e+02 
5.476276e+01 1.124073e+02 
5.501802e+01 1.155878e+02 
5.527327e+01 1.188580e+02 
5.552853e+01 1.222206e+02 
5.578378e+01 1.256780e+02 
5.603904e+01 1.292330e+02 
5.629429e+01 1.328883e+02 
5.654955e+01 1.366469e+02 
5.680480e+01 1.405114e+02 
5.706006e+01 1.444851e+02 
5.731532e+01 1.485709e+02 
5.757057e+01 1.527721e+02 
5.782583e+01 1.570918e+02 
5.808108e+01 1.615334e+02 
5.833634e+01 1.661003e+02 
5.859159e+01 1.707962e+02 
5.884685e+01 1.756246e+02 
5.910210e+01 1.805893e+02 
5.935736e+01 1.856941e+02 
5.961261e+01 1.909430e+02 
5.986787e+01 1.963400e+02 
6.012312e+01 2.018893e+02 
6.037838e+01 2.075953e+02 
6.063363e+01 2.134623e+02 
6.088889e+01 2.194949e+02 
6.114414e+01 2.256978e+02 
6.139940e+01 2.320757e+02 
6.165465e+01 2.386336e+02 
6.190991e+01 2.453766e+02 
6.216517e+01 2.523099e+02 
6.242042e+01 2.594389e+02 
6.267568e+01 2.667692e+02 
6.293093e+01 2.743062e+02 
6.318619e+01 2.820561e+02 
6.344144e+01 2.900246e+02 
6.369670e+01 2.982181e+02 
6.395195e+01 3.066428e+02 
6.420721e+01 3.153052e+02 
6.446246e+01 3.242122e+02 
6.471772e+01 3.333705e+02 
6.497297e+01 3.427873e+02 
6.522823e+01 3.524699e+02 
6.548348e+01 3.624258e+02 
6.573874e+01 3.726627e+02 
6.599399e+01 3.831885e+02 
6.624925e+01 3.940113e+02 
6.650450e+01 4.051396e+02 
6.675976e+01 4.165820e+02 
6.701502e+01 4.283474e+02 
6.727027e+01 4.404448e+02 
6.752553e+01 4.528836e+02 
6.778078e+01 4.656735e+02 
6.803604e+01 4.788244e+02 
6.829129e+01 4.923464e+02 
6.854655e+01 5.062501e+02 
6.880180e+01 5.205461e+02 
6.905706e+01 5.352457e+02 
6.931231e+01 5.503602e+02 
6.956757e+01 5.659012e+02 
6.982282e+01 5.818808e+02 
7.007808e+01 5.983115e+02 
7.033333e+01 6.152059e+02 
7.058859e+01 6.325771e+02 
7.084384e+01 6.504385e+02 
7.109910e+01 6.688041e+02 
7.135435e+01 6.876880e+02 
7.160961e+01 7.071049e+02 
7.186486e+01 7.270699e+02 
7.212012e+01 7.475982e+02 
7.237538e+01 7.687060e+02 
7.263063e+01 7.904095e+02 
7.288589e+01 8.127256e+02 
7.314114e+01 8.356715e+02 
7.339640e+01 8.592650e+02 
7.365165e+01 8.835244e+02 
7.390691e+01 9.084685e+02 
7.416216e+01 9.341166e+02 
7.441742e+01 9.604885e+02 
7.467267e+01 9.876048e+02 
7.492793e+01 1.015486e+03 
7.518318e+01 1.044155e+03 
7.543844e+01 1.073633e+03 
7.569369e+01 1.103942e+03 
7.594895e+01 1.135107e+03 
7.620420e+01 1.167152e+03 
7.645946e+01 1.200101e+03 
7.671471e+01 1.233980e+03 
7.696997e+01 1.268815e+03 
7.722523e+01 1.304633e+03 
7.748048e+01 1.341463e+03 
7.773574e+01 1.379331e+03 
7.799099e+01 1.418269e+03 
7.824625e+01 1.458305e+03 
7.850150e+01 1.499472e+03 
7.875676e+01 1.541800e+03 
7.901201e+01 1.585323e+03 
7.926727e+01 1.630074e+03 
7.952252e+01 1.676088e+03 
7.977778e+01 1.723401e+03 
8.003303e+01 1.772050e+03 
8.028829e+01 1.822071e+03 
8.054354e+01 1.873504e+03 
8.079880e+01 1.926389e+03 
8.105405e+01 1.980766e+03 
8.130931e+01 2.036678e+03 
8.156456e+01 2.094169e+03 
8.181982e+01 2.153281e+03 
8.207508e+01 2.214062e+03 
8.233033e+01 2.276559e+03 
8.258559e+01 2.340819e+03 
8.284084e+01 2.406893e+03 
8.309610e+01 2.474832e+03 
8.335135e+01 2.544688e+03 
8.360661e+01 2.616516e+03 
8.386186e+01 2.690372e+03 
8.411712e+01 2.766311e+03 
8.437237e+01 2.844394e+03 
8.462763e+01 2.924681e+03 
8.488288e+01 3.007233e+03 
8.513814e+01 3.092116e+03 
8.539339e+01 3.179394e+03 
8.564865e+01 3.269136e+03 
8.590390e+01 3.361410e+03 
8.615916e+01 3.456289e+03 
8.641441e+01 3.553845e+03 
8.666967e+01 3.654155e+03 
8.692492e+01 3.757296e+03 
8.718018e+01 3.863348e+03 
8.743544e+01 3.972393e+03 
8.769069e+01 4.084516e+03 
8.794595e+01 4.199803e+03 
8.820120e+01 4.318344e+03 
8.845646e+01 4.440231e+03 
8.871171e+01 4.565558e+03 
8.896697e+01 4.694422e+03 
8.922222e+01 4.826923e+03 
8.947748e+01 4.963163e+03 
8.973273e+01 5.103249e+03 
8.998799e+01 5.247288e+03 
9.024324e+01 5.395393e+03 
9.049850e+01 5.547678e+03 
9.075375e+01 5.704261e+03 
9.100901e+01 5.865263e+03 
9.126426e+01 6.030809e+03 
9.151952e+01 6.201027e+03 
9.177477e+01 6.376050e+03 
9.203003e+01 6.556012e+03 
9.228529e+01 6.741054e+03 
9.254054e+01 6.931318e+03 
9.279580e+01 7.126952e+03 
9.305105e+01 7.328107e+03 
9.330631e+01 7.534940e+03 
9.356156e+01 7.747610e+03 
9.381682e+01 7.966282e+03 
9.407207e+01 8.191127e+03 
9.432733e+01 8.422317e+03 
9.458258e+01 8.660032e+03 
9.483784e+01 8.904456e+03 
9.509309e+01 9.155779e+03 
9.534835e+01 9.414195e+03 
9.560360e+01 9.679904e+03 
9.585886e+01 9.953113e+03 
9.611411e+01 1.023403e+04 
9.636937e+01 1.052288e+04 
9.662462e+01 1.081988e+04 
9.687988e+01 1.112526e+04 
9.713514e+01 1.143927e+04 
9.739039e+01 1.176213e+04 
9.764565e+01 1.209411e+04 
9.790090e+01 1.243545e+04 
9.815616e+01 1.278643e+04 
9.841141e+01 1.314732e+04 
9.866667e+01 1.351839e+04 
9.892192e+01 1.389993e+04 
9.917718e+01 1.429225e+04 
9.943243e+01 1.469563e+04 
9.968769e+01 1.511040e+04 
9.994294e+01 1.553688e+04 
1.001982e+02 1.597539e+04 
1.004535e+02 1.642628e+04 
1.007087e+02 1.688989e+04 
1.009640e+02 1.736659e+04 
1.012192e+02 1.785675e+04 
1.014745e+02 1.836073e+04 
1.017297e+02 1.887895e+04 
1.019850e+02 1.941178e+04 
1.022402e+02 1.995966e+04 
1.024955e+02 2.052300e+04 
1.027508e+02 2.110224e+04 
1.030060e+02 2.169782e+04 
1.032613e+02 2.231022e+04 
1.035165e+02 2.293990e+04 
1.037718e+02 2.358735e+04 
1.040270e+02 2.425308e+04 
1.042823e+02 2.493759e+04 
1.045375e+02 2.564143e+04 
1.047928e+02 2.636513e+04 
1.050480e+02 2.710925e+04 
1.053033e+02 2.787438e+04 
1.055586e+02 2.866110e+04 
1.058138e+02 2.947002e+04 
1.060691e+02 3.030177e+04 
1.063243e+02 3.115700e+04 
1.065796e+02 3.203637e+04 
1.068348e+02 3.294056e+04 
1.070901e+02 3.387026e+04 
1.073453e+02 3.482621e+04 
1.076006e+02 3.580913e+04 
1.078559e+02 3.681980e+04 
1.081111e+02 3.785899e+04 
1.083664e+02 3.892751e+04 
1.086216e+02 4.002619e+04 
1.088769e+02 4.115588e+04 
1.091321e+02 4.231745e+04 
1.093874e+02 4.351180e+04 
1.096426e+02 4.473987e+04 
1.098979e+02 4.600259e+04 
1.101532e+02 4.730095e+04 
1.104084e+02 4.863596e+04 
1.106637e+02 5.000864e+04 
1.109189e+02 5.142007e+04 
1.111742e+02 5.287133e+04 
1.114294e+02 5.436355e+04 
1.116847e+02 5.589789e+04 
1.119399e+02 5.747553e+04 
1.121952e+02 5.909770e+04 
1.124505e+02 6.076565e+04 
1.127057e+02 6.248068e+04 
1.129610e+02 6.424411e+04 
1.132162e+02 6.605731e+04 
1.134715e+02 6.792168e+04 
1.137267e+02 6.983868e+04 
1.139820e+02 7.180978e+04 
1.142372e+02 7.383651e+04 
1.144925e+02 7.592044e+04 
1.147477e+02 7.806319e+04 
1.150030e+02 8.026641e+04 
1.152583e+02 8.253182e+04 
1.155135e+02 8.486116e+04 
1.157688e+02 8.725625e+04 
1.160240e+02 8.971893e+04 
1.162793e+02 9.225112e+04 
1.165345e+02 9.485478e+04 
1.167898e+02 9.753192e+04 
1.170450e+02 1.002846e+05 
1.173003e+02 1.031150e+05 
1.175556e+02 1.060253e+05 
1.178108e+02 1.090177e+05 
1.180661e+02 1.120946e+05 
1.183213e+02 1.152583e+05 
1.185766e+02 1.185113e+05 
1.188318e+02 1.218561e+05 
1.190871e+02 1.252953e+05 
1.193423e+02 1.288316e+05 
1.195976e+02 1.324677e+05 
1.198529e+02 1.362064e+05 
1.201081e+02 1.400506e+05 
1.203634e+02 1.440033e+05 
1.206186e+02 1.480676e+05 
1.208739e+02 1.522466e+05 
1.211291e+02 1.565435e+05 
1.213844e+02 1.609617e+05 
1.216396e+02 1.655047e+05 
1.218949e+02 1.701758e+05 
1.221502e+02 1.749787e+05 
1.224054e+02 1.799173e+05 
1.226607e+02 1.849952e+05 
1.229159e+02 1.902164e+05 
1.231712e+02 1.955850e+05 
1.234264e+02 2.011051e+05 
1.236817e+02 2.067809e+05 
1.239369e+02 2.126170e+05 
1.241922e+02 2.186178e+05 
1.244474e+02 2.247880e+05 
1.247027e+02 2.311323e+05 
1.249580e+02 2.376557e+05 
1.252132e+02 2.443632e+05 
1.254685e+02 2.512600e+05 
1.257237e+02 2.583514e+05 
1.259790e+02 2.656430e+05 
1.262342e+02 2.731404e+05 
1.264895e+02 2.808494e+05 
1.267447e+02 2.887759e+05 
1.270000e+02 2.969262e+05 


==> Figures/4pt_I_rho_NE_muT/points_4.dat <==
1.000000e+00 3.385729e-02 2.588606e-03 
2.000000e+00 7.393488e-02 5.795052e-03 
3.000000e+00 1.218818e-01 9.910759e-03 
4.000000e+00 1.762282e-01 1.509148e-02 
5.000000e+00 2.333699e-01 2.113528e-02 
6.000000e+00 2.898845e-01 2.821802e-02 
7.000000e+00 3.526110e-01 3.770247e-02 
8.000000e+00 4.096622e-01 4.704085e-02 


==> Figures/4pt_I_rho_NE_muZ/points_0.dat <==
-1.280000e+02 2.911036e-02 
1.270000e+02 2.911036e-02 
1.270000e+02 4.353993e-02 
-1.280000e+02 4.353993e-02 
-1.280000e+02 2.911036e-02 


==> Figures/4pt_I_rho_NE_muZ/points_1.dat <==
-1.280000e+02 2.911033e-02 
-1.277447e+02 2.911033e-02 
-1.274895e+02 2.911033e-02 
-1.272342e+02 2.911033e-02 
-1.269790e+02 2.911033e-02 
-1.267237e+02 2.911032e-02 
-1.264685e+02 2.911032e-02 
-1.262132e+02 2.911032e-02 
-1.259580e+02 2.911032e-02 
-1.257027e+02 2.911032e-02 
-1.254474e+02 2.911032e-02 
-1.251922e+02 2.911032e-02 
-1.249369e+02 2.911032e-02 
-1.246817e+02 2.911032e-02 
-1.244264e+02 2.911032e-02 
-1.241712e+02 2.911032e-02 
-1.239159e+02 2.911031e-02 
-1.236607e+02 2.911031e-02 
-1.234054e+02 2.911031e-02 
-1.231502e+02 2.911031e-02 
-1.228949e+02 2.911031e-02 
-1.226396e+02 2.911031e-02 
-1.223844e+02 2.911031e-02 
-1.221291e+02 2.911031e-02 
-1.218739e+02 2.911030e-02 
-1.216186e+02 2.911030e-02 
-1.213634e+02 2.911030e-02 
-1.211081e+02 2.911030e-02 
-1.208529e+02 2.911030e-02 
-1.205976e+02 2.911030e-02 
-1.203423e+02 2.911029e-02 
-1.200871e+02 2.911029e-02 
-1.198318e+02 2.911029e-02 
-1.195766e+02 2.911029e-02 
-1.193213e+02 2.911029e-02 
-1.190661e+02 2.911029e-02 
-1.188108e+02 2.911028e-02 
-1.185556e+02 2.911028e-02 
-1.183003e+02 2.911028e-02 
-1.180450e+02 2.911028e-02 
-1.177898e+02 2.911028e-02 
-1.175345e+02 2.911027e-02 
-1.172793e+02 2.911027e-02 
-1.170240e+02 2.911027e-02 
-1.167688e+02 2.911027e-02 
-1.165135e+02 2.911026e-02 
-1.162583e+02 2.911026e-02 
-1.160030e+02 2.911026e-02 
-1.157477e+02 2.911026e-02 
-1.154925e+02 2.911025e-02 
-1.152372e+02 2.911025e-02 
-1.149820e+02 2.911025e-02 
-1.147267e+02 2.911024e-02 
-1.144715e+02 2.911024e-02 
-1.142162e+02 2.911024e-02 
-1.139610e+02 2.911023e-02 
-1.137057e+02 2.911023e-02 
-1.134505e+02 2.911023e-02 
-1.131952e+02 2.911022e-02 
-1.129399e+02 2.911022e-02 
-1.126847e+02 2.911022e-02 
-1.124294e+02 2.911021e-02 
-1.121742e+02 2.911021e-02 
-1.119189e+02 2.911020e-02 
-1.116637e+02 2.911020e-02 
-1.114084e+02 2.911019e-02 
-1.111532e+02 2.911019e-02 
-1.108979e+02 2.911019e-02 
-1.106426e+02 2.911018e-02 
-1.103874e+02 2.911018e-02 
-1.101321e+02 2.911017e-02 
-1.098769e+02 2.911017e-02 
-1.096216e+02 2.911016e-02 
-1.093664e+02 2.911015e-02 
-1.091111e+02 2.911015e-02 
-1.088559e+02 2.911014e-02 
-1.086006e+02 2.911014e-02 
-1.083453e+02 2.911013e-02 
-1.080901e+02 2.911012e-02 
-1.078348e+02 2.911012e-02 
-1.075796e+02 2.911011e-02 
-1.073243e+02 2.911010e-02 
-1.070691e+02 2.911010e-02 
-1.068138e+02 2.911009e-02 
-1.065586e+02 2.911008e-02 
-1.063033e+02 2.911008e-02 
-1.060480e+02 2.911007e-02 
-1.057928e+02 2.911006e-02 
-1.055375e+02 2.911005e-02 
-1.052823e+02 2.911004e-02 
-1.050270e+02 2.911003e-02 
-1.047718e+02 2.911002e-02 
-1.045165e+02 2.911002e-02 
-1.042613e+02 2.911001e-02 
-1.040060e+02 2.911000e-02 
-1.037508e+02 2.910999e-02 
-1.034955e+02 2.910998e-02 
-1.032402e+02 2.910996e-02 
-1.029850e+02 2.910995e-02 
-1.027297e+02 2.910994e-02 
-1.024745e+02 2.910993e-02 
-1.022192e+02 2.910992e-02 
-1.019640e+02 2.910991e-02 
-1.017087e+02 2.910989e-02 
-1.014535e+02 2.910988e-02 
-1.011982e+02 2.910987e-02 
-1.009429e+02 2.910985e-02 
-1.006877e+02 2.910984e-02 
-1.004324e+02 2.910982e-02 
-1.001772e+02 2.910981e-02 
-9.992192e+01 2.910979e-02 
-9.966667e+01 2.910978e-02 
-9.941141e+01 2.910976e-02 
-9.915616e+01 2.910974e-02 
-9.890090e+01 2.910973e-02 
-9.864565e+01 2.910971e-02 
-9.839039e+01 2.910969e-02 
-9.813514e+01 2.910967e-02 
-9.787988e+01 2.910965e-02 
-9.762462e+01 2.910963e-02 
-9.736937e+01 2.910961e-02 
-9.711411e+01 2.910959e-02 
-9.685886e+01 2.910957e-02 
-9.660360e+01 2.910955e-02 
-9.634835e+01 2.910953e-02 
-9.609309e+01 2.910950e-02 
-9.583784e+01 2.910948e-02 
-9.558258e+01 2.910945e-02 
-9.532733e+01 2.910943e-02 
-9.507207e+01 2.910940e-02 
-9.481682e+01 2.910938e-02 
-9.456156e+01 2.910935e-02 
-9.430631e+01 2.910932e-02 
-9.405105e+01 2.910929e-02 
-9.379580e+01 2.910926e-02 
-9.354054e+01 2.910923e-02 
-9.328529e+01 2.910920e-02 
-9.303003e+01 2.910917e-02 
-9.277477e+01 2.910913e-02 
-9.251952e+01 2.910910e-02 
-9.226426e+01 2.910906e-02 
-9.200901e+01 2.910902e-02 
-9.175375e+01 2.910899e-02 
-9.149850e+01 2.910895e-02 
-9.124324e+01 2.910891e-02 
-9.098799e+01 2.910887e-02 
-9.073273e+01 2.910883e-02 
-9.047748e+01 2.910878e-02 
-9.022222e+01 2.910874e-02 
-8.996697e+01 2.910869e-02 
-8.971171e+01 2.910865e-02 
-8.945646e+01 2.910860e-02 
-8.920120e+01 2.910855e-02 
-8.894595e+01 2.910850e-02 
-8.869069e+01 2.910844e-02 
-8.843544e+01 2.910839e-02 
-8.818018e+01 2.910834e-02 
-8.792492e+01 2.910828e-02 
-8.766967e+01 2.910822e-02 
-8.741441e+01 2.910816e-02 
-8.715916e+01 2.910810e-02 
-8.690390e+01 2.910803e-02 
-8.664865e+01 2.910797e-02 
-8.639339e+01 2.910790e-02 
-8.613814e+01 2.910783e-02 
-8.588288e+01 2.910776e-02 
-8.562763e+01 2.910769e-02 
-8.537237e+01 2.910761e-02 
-8.511712e+01 2.910753e-02 
-8.486186e+01 2.910746e-02 
-8.460661e+01 2.910737e-02 
-8.435135e+01 2.910729e-02 
-8.409610e+01 2.910720e-02 
-8.384084e+01 2.910711e-02 
-8.358559e+01 2.910702e-02 
-8.333033e+01 2.910693e-02 
-8.307508e+01 2.910683e-02 
-8.281982e+01 2.910673e-02 
-8.256456e+01 2.910663e-02 
-8.230931e+01 2.910652e-02 
-8.205405e+01 2.910642e-02 
-8.179880e+01 2.910631e-02 
-8.154354e+01 2.910619e-02 
-8.128829e+01 2.910607e-02 
-8.103303e+01 2.910595e-02 
-8.077778e+01 2.910583e-02 
-8.052252e+01 2.910570e-02 
-8.026727e+01 2.910557e-02 
-8.001201e+01 2.910543e-02 
-7.975676e+01 2.910530e-02 
-7.950150e+01 2.910515e-02 
-7.924625e+01 2.910501e-02 
-7.899099e+01 2.910485e-02 
-7.873574e+01 2.910470e-02 
-7.848048e+01 2.910454e-02 
-7.822523e+01 2.910438e-02 
-7.796997e+01 2.910421e-02 
-7.771471e+01 2.910403e-02 
-7.745946e+01 2.910385e-02 
-7.720420e+01 2.910367e-02 
-7.694895e+01 2.910348e-02 
-7.669369e+01 2.910329e-02 
-7.643844e+01 2.910309e-02 
-7.618318e+01 2.910288e-02 
-7.592793e+01 2.910267e-02 
-7.567267e+01 2.910246e-02 
-7.541742e+01 2.910223e-02 
-7.516216e+01 2.910200e-02 
-7.490691e+01 2.910177e-02 
-7.465165e+01 2.910153e-02 
-7.439640e+01 2.910128e-02 
-7.414114e+01 2.910102e-02 
-7.388589e+01 2.910076e-02 
-7.363063e+01 2.910049e-02 
-7.337538e+01 2.910021e-02 
-7.312012e+01 2.909992e-02 
-7.286486e+01 2.909963e-02 
-7.260961e+01 2.909932e-02 
-7.235435e+01 2.909901e-02 
-7.209910e+01 2.909869e-02 
-7.184384e+01 2.909836e-02 
-7.158859e+01 2.909803e-02 
-7.133333e+01 2.909768e-02 
-7.107808e+01 2.909732e-02 
-7.082282e+01 2.909695e-02 
-7.056757e+01 2.909657e-02 
-7.031231e+01 2.909618e-02 
-7.005706e+01 2.909578e-02 
-6.980180e+01 2.909537e-02 
-6.954655e+01 2.909495e-02 
-6.929129e+01 2.909452e-02 
-6.903604e+01 2.909407e-02 
-6.878078e+01 2.909361e-02 
-6.852553e+01 2.909314e-02 
-6.827027e+01 2.909265e-02 
-6.801502e+01 2.909215e-02 
-6.775976e+01 2.909164e-02 
-6.750450e+01 2.909111e-02 
-6.724925e+01 2.909057e-02 
-6.699399e+01 2.909001e-02 
-6.673874e+01 2.908943e-02 
-6.648348e+01 2.908884e-02 
-6.622823e+01 2.908824e-02 
-6.597297e+01 2.908761e-02 
-6.571772e+01 2.908697e-02 
-6.546246e+01 2.908631e-02 
-6.520721e+01 2.908563e-02 
-6.495195e+01 2.908493e-02 
-6.469670e+01 2.908421e-02 
-6.444144e+01 2.908348e-02 
-6.418619e+01 2.908272e-02 
-6.393093e+01 2.908194e-02 
-6.367568e+01 2.908114e-02 
-6.342042e+01 2.908031e-02 
-6.316517e+01 2.907946e-02 
-6.290991e+01 2.907859e-02 
-6.265465e+01 2.907770e-02 
-6.239940e+01 2.907677e-02 
-6.214414e+01 2.907583e-02 
-6.188889e+01 2.907485e-02 
-6.163363e+01 2.907385e-02 
-6.137838e+01 2.907282e-02 
-6.112312e+01 2.907176e-02 
-6.086787e+01 2.907067e-02 
-6.061261e+01 2.906955e-02 
-6.035736e+01 2.906840e-02 
-6.010210e+01 2.906721e-02 
-5.984685e+01 2.906600e-02 
-5.959159e+01 2.906474e-02 
-5.933634e+01 2.906346e-02 
-5.908108e+01 2.906213e-02 
-5.882583e+01 2.906077e-02 
-5.857057e+01 2.905937e-02 
-5.831532e+01 2.905793e-02 
-5.806006e+01 2.905645e-02 
-5.780480e+01 2.905493e-02 
-5.754955e+01 2.905337e-02 
-5.729429e+01 2.905176e-02 
-5.703904e+01 2.905011e-02 
-5.678378e+01 2.904841e-02 
-5.652853e+01 2.904666e-02 
-5.627327e+01 2.904486e-02 
-5.601802e+01 2.904301e-02 
-5.576276e+01 2.904111e-02 
-5.550751e+01 2.903916e-02 
-5.525225e+01 2.903715e-02 
-5.499700e+01 2.903508e-02 
-5.474174e+01 2.903296e-02 
-5.448649e+01 2.903077e-02 
-5.423123e+01 2.902853e-02 
-5.397598e+01 2.902622e-02 
-5.372072e+01 2.902384e-02 
-5.346547e+01 2.902140e-02 
-5.321021e+01 2.901889e-02 
-5.295495e+01 2.901631e-02 
-5.269970e+01 2.901365e-02 
-5.244444e+01 2.901092e-02 
-5.218919e+01 2.900812e-02 
-5.193393e+01 2.900523e-02 
-5.167868e+01 2.900227e-02 
-5.142342e+01 2.899922e-02 
-5.116817e+01 2.899608e-02 
-5.091291e+01 2.899285e-02 
-5.065766e+01 2.898954e-02 
-5.040240e+01 2.898613e-02 
-5.014715e+01 2.898262e-02 
-4.989189e+01 2.897902e-02 
-4.963664e+01 2.897531e-02 
-4.938138e+01 2.897150e-02 
-4.912613e+01 2.896758e-02 
-4.887087e+01 2.896355e-02 
-4.861562e+01 2.895940e-02 
-4.836036e+01 2.895514e-02 
-4.810511e+01 2.895076e-02 
-4.784985e+01 2.894626e-02 
-4.759459e+01 2.894163e-02 
-4.733934e+01 2.893687e-02 
-4.708408e+01 2.893197e-02 
-4.682883e+01 2.892693e-02 
-4.657357e+01 2.892176e-02 
-4.631832e+01 2.891643e-02 
-4.606306e+01 2.891096e-02 
-4.580781e+01 2.890533e-02 
-4.555255e+01 2.889955e-02 
-4.529730e+01 2.889360e-02 
-4.504204e+01 2.888748e-02 
-4.478679e+01 2.888119e-02 
-4.453153e+01 2.887472e-02 
-4.427628e+01 2.886807e-02 
-4.402102e+01 2.886123e-02 
-4.376577e+01 2.885420e-02 
-4.351051e+01 2.884697e-02 
-4.325526e+01 2.883954e-02 
-4.300000e+01 2.883189e-02 
-4.274474e+01 2.882403e-02 
-4.248949e+01 2.881595e-02 
-4.223423e+01 2.880764e-02 
-4.197898e+01 2.879910e-02 
-4.172372e+01 2.879031e-02 
-4.146847e+01 2.878128e-02 
-4.121321e+01 2.877199e-02 
-4.095796e+01 2.876244e-02 
-4.070270e+01 2.875262e-02 
-4.044745e+01 2.874253e-02 
-4.019219e+01 2.873214e-02 
-3.993694e+01 2.872147e-02 
-3.968168e+01 2.871049e-02 
-3.942643e+01 2.869921e-02 
-3.917117e+01 2.868760e-02 
-3.891592e+01 2.867567e-02 
-3.866066e+01 2.866340e-02 
-3.840541e+01 2.865078e-02 
-3.815015e+01 2.863781e-02 
-3.789489e+01 2.862448e-02 
-3.763964e+01 2.861076e-02 
-3.738438e+01 2.859666e-02 
-3.712913e+01 2.858216e-02 
-3.687387e+01 2.856725e-02 
-3.661862e+01 2.855192e-02 
-3.636336e+01 2.853616e-02 
-3.610811e+01 2.851995e-02 
-3.585285e+01 2.850329e-02 
-3.559760e+01 2.848615e-02 
-3.534234e+01 2.846854e-02 
-3.508709e+01 2.845042e-02 
-3.483183e+01 2.843179e-02 
-3.457658e+01 2.841264e-02 
-3.432132e+01 2.839295e-02 
-3.406607e+01 2.837270e-02 
-3.381081e+01 2.835187e-02 
-3.355556e+01 2.833047e-02 
-3.330030e+01 2.830845e-02 
-3.304505e+01 2.828582e-02 
-3.278979e+01 2.826254e-02 
-3.253453e+01 2.823861e-02 
-3.227928e+01 2.821401e-02 
-3.202402e+01 2.818870e-02 
-3.176877e+01 2.816269e-02 
-3.151351e+01 2.813594e-02 
-3.125826e+01 2.810843e-02 
-3.100300e+01 2.808015e-02 
-3.074775e+01 2.805107e-02 
-3.049249e+01 2.802117e-02 
-3.023724e+01 2.799043e-02 
-2.998198e+01 2.795881e-02 
-2.972673e+01 2.792631e-02 
-2.947147e+01 2.789288e-02 
-2.921622e+01 2.785852e-02 
-2.896096e+01 2.782318e-02 
-2.870571e+01 2.778684e-02 
-2.845045e+01 2.774948e-02 
-2.819520e+01 2.771107e-02 
-2.793994e+01 2.767157e-02 
-2.768468e+01 2.763095e-02 
-2.742943e+01 2.758919e-02 
-2.717417e+01 2.754625e-02 
-2.691892e+01 2.750209e-02 
-2.666366e+01 2.745669e-02 
-2.640841e+01 2.741001e-02 
-2.615315e+01 2.736201e-02 
-2.589790e+01 2.731265e-02 
-2.564264e+01 2.726190e-02 
-2.538739e+01 2.720971e-02 
-2.513213e+01 2.715606e-02 
-2.487688e+01 2.710088e-02 
-2.462162e+01 2.704415e-02 
-2.436637e+01 2.698582e-02 
-2.411111e+01 2.692584e-02 
-2.385586e+01 2.686416e-02 
-2.360060e+01 2.680075e-02 
-2.334535e+01 2.673554e-02 
-2.309009e+01 2.666849e-02 
-2.283483e+01 2.659955e-02 
-2.257958e+01 2.652866e-02 
-2.232432e+01 2.645577e-02 
-2.206907e+01 2.638081e-02 
-2.181381e+01 2.630374e-02 
-2.155856e+01 2.622450e-02 
-2.130330e+01 2.614301e-02 
-2.104805e+01 2.605922e-02 
-2.079279e+01 2.597307e-02 
-2.053754e+01 2.588448e-02 
-2.028228e+01 2.579339e-02 
-2.002703e+01 2.569972e-02 
-1.977177e+01 2.560341e-02 
-1.951652e+01 2.550438e-02 
-1.926126e+01 2.540254e-02 
-1.900601e+01 2.529783e-02 
-1.875075e+01 2.519016e-02 
-1.849550e+01 2.507945e-02 
-1.824024e+01 2.496561e-02 
-1.798498e+01 2.484855e-02 
-1.772973e+01 2.472818e-02 
-1.747447e+01 2.460440e-02 
-1.721922e+01 2.447713e-02 
-1.696396e+01 2.434626e-02 
-1.670871e+01 2.421169e-02 
-1.645345e+01 2.407331e-02 
-1.619820e+01 2.393102e-02 
-1.594294e+01 2.378470e-02 
-1.568769e+01 2.363424e-02 
-1.543243e+01 2.347953e-02 
-1.517718e+01 2.332044e-02 
-1.492192e+01 2.315685e-02 
-1.466667e+01 2.298863e-02 
-1.441141e+01 2.281565e-02 
-1.415616e+01 2.263777e-02 
-1.390090e+01 2.245485e-02 
-1.364565e+01 2.226676e-02 
-1.339039e+01 2.207334e-02 
-1.313514e+01 2.187444e-02 
-1.287988e+01 2.166990e-02 
-1.262462e+01 2.145957e-02 
-1.236937e+01 2.124327e-02 
-1.211411e+01 2.102085e-02 
-1.185886e+01 2.079211e-02 
-1.160360e+01 2.055689e-02 
-1.134835e+01 2.031500e-02 
-1.109309e+01 2.006624e-02 
-1.083784e+01 1.981041e-02 
-1.058258e+01 1.954732e-02 
-1.032733e+01 1.927676e-02 
-1.007207e+01 1.899850e-02 
-9.816817e+00 1.871233e-02 
-9.561562e+00 1.841802e-02 
-9.306306e+00 1.811533e-02 
-9.051051e+00 1.780402e-02 
-8.795796e+00 1.748383e-02 
-8.540541e+00 1.715452e-02 
-8.285285e+00 1.681579e-02 
-8.030030e+00 1.646740e-02 
-7.774775e+00 1.610903e-02 
-7.519520e+00 1.574041e-02 
-7.264264e+00 1.536121e-02 
-7.009009e+00 1.497114e-02 
-6.753754e+00 1.456984e-02 
-6.498498e+00 1.415700e-02 
-6.243243e+00 1.373223e-02 
-5.987988e+00 1.329519e-02 
-5.732733e+00 1.284548e-02 
-5.477477e+00 1.238269e-02 
-5.222222e+00 1.190641e-02 
-4.966967e+00 1.141618e-02 
-4.711712e+00 1.091154e-02 
-4.456456e+00 1.039199e-02 
-4.201201e+00 9.857003e-03 
-3.945946e+00 9.306004e-03 
-3.690691e+00 8.738382e-03 
-3.435435e+00 8.153473e-03 
-3.180180e+00 7.550543e-03 
-2.924925e+00 6.928783e-03 
-2.669670e+00 6.287282e-03 
-2.414414e+00 5.625006e-03 
-2.159159e+00 4.940759e-03 
-1.903904e+00 4.233146e-03 
-1.648649e+00 3.500507e-03 
-1.393393e+00 2.740847e-03 
-1.138138e+00 1.951746e-03 
-8.828829e-01 1.130258e-03 
-6.276276e-01 2.728203e-04 
-3.723724e-01 -6.247840e-04 
-1.171171e-01 -1.567339e-03 
1.381381e-01 -2.559893e-03 
3.933934e-01 -3.607204e-03 
6.486486e-01 -4.713029e-03 
9.039039e-01 -5.879540e-03 
1.159159e+00 -7.107179e-03 
1.414414e+00 -8.394997e-03 
1.669670e+00 -9.741273e-03 
1.924925e+00 -1.114411e-02 
2.180180e+00 -1.260182e-02 
2.435435e+00 -1.411313e-02 
2.690691e+00 -1.567724e-02 
2.945946e+00 -1.729375e-02 
3.201201e+00 -1.896264e-02 
3.456456e+00 -2.068420e-02 
3.711712e+00 -2.245898e-02 
3.966967e+00 -2.428773e-02 
4.222222e+00 -2.617135e-02 
4.477477e+00 -2.811091e-02 
4.732733e+00 -3.010759e-02 
4.987988e+00 -3.216266e-02 
5.243243e+00 -3.427752e-02 
5.498498e+00 -3.645362e-02 
5.753754e+00 -3.869249e-02 
6.009009e+00 -4.099576e-02 
6.264264e+00 -4.336509e-02 
6.519520e+00 -4.580225e-02 
6.774775e+00 -4.830905e-02 
7.030030e+00 -5.088736e-02 
7.285285e+00 -5.353913e-02 
7.540541e+00 -5.626636e-02 
7.795796e+00 -5.907114e-02 
8.051051e+00 -6.195559e-02 
8.306306e+00 -6.492192e-02 
8.561562e+00 -6.797241e-02 
8.816817e+00 -7.110939e-02 
9.072072e+00 -7.433528e-02 
9.327327e+00 -7.765254e-02 
9.582583e+00 -8.106375e-02 
9.837838e+00 -8.457152e-02 
1.009309e+01 -8.817857e-02 
1.034835e+01 -9.188767e-02 
1.060360e+01 -9.570169e-02 
1.085886e+01 -9.962357e-02 
1.111411e+01 -1.036563e-01 
1.136937e+01 -1.078031e-01 
1.162462e+01 -1.120671e-01 
1.187988e+01 -1.164516e-01 
1.213514e+01 -1.209601e-01 
1.239039e+01 -1.255959e-01 
1.264565e+01 -1.303627e-01 
1.290090e+01 -1.352641e-01 
1.315616e+01 -1.403041e-01 
1.341141e+01 -1.454864e-01 
1.366667e+01 -1.508150e-01 
1.392192e+01 -1.562942e-01 
1.417718e+01 -1.619281e-01 
1.443243e+01 -1.677211e-01 
1.468769e+01 -1.736777e-01 
1.494294e+01 -1.798025e-01 
1.519820e+01 -1.861003e-01 
1.545345e+01 -1.925759e-01 
1.570871e+01 -1.992343e-01 
1.596396e+01 -2.060807e-01 
1.621922e+01 -2.131204e-01 
1.647447e+01 -2.203588e-01 
1.672973e+01 -2.278017e-01 
1.698498e+01 -2.354546e-01 
1.724024e+01 -2.433236e-01 
1.749550e+01 -2.514147e-01 
1.775075e+01 -2.597343e-01 
1.800601e+01 -2.682887e-01 
1.826126e+01 -2.770846e-01 
1.851652e+01 -2.861288e-01 
1.877177e+01 -2.954282e-01 
1.902703e+01 -3.049902e-01 
1.928228e+01 -3.148221e-01 
1.953754e+01 -3.249316e-01 
1.979279e+01 -3.353264e-01 
2.004805e+01 -3.460146e-01 
2.030330e+01 -3.570045e-01 
2.055856e+01 -3.683046e-01 
2.081381e+01 -3.799237e-01 
2.106907e+01 -3.918707e-01 
2.132432e+01 -4.041550e-01 
2.157958e+01 -4.167860e-01 
2.183483e+01 -4.297735e-01 
2.209009e+01 -4.431275e-01 
2.234535e+01 -4.568586e-01 
2.260060e+01 -4.709771e-01 
2.285586e+01 -4.854942e-01 
2.311111e+01 -5.004210e-01 
2.336637e+01 -5.157691e-01 
2.362162e+01 -5.315505e-01 
2.387688e+01 -5.477772e-01 
2.413213e+01 -5.644620e-01 
2.438739e+01 -5.816176e-01 
2.464264e+01 -5.992575e-01 
2.489790e+01 -6.173953e-01 
2.515315e+01 -6.360449e-01 
2.540841e+01 -6.552210e-01 
2.566366e+01 -6.749383e-01 
2.591892e+01 -6.952121e-01 
2.617417e+01 -7.160581e-01 
2.642943e+01 -7.374925e-01 
2.668468e+01 -7.595318e-01 
2.693994e+01 -7.821932e-01 
2.719520e+01 -8.054942e-01 
2.745045e+01 -8.294528e-01 
2.770571e+01 -8.540876e-01 
2.796096e+01 -8.794178e-01 
2.821622e+01 -9.054628e-01 
2.847147e+01 -9.322429e-01 
2.872673e+01 -9.597789e-01 
2.898198e+01 -9.880921e-01 
2.923724e+01 -1.017204e+00 
2.949249e+01 -1.047138e+00 
2.974775e+01 -1.077917e+00 
3.000300e+01 -1.109564e+00 
3.025826e+01 -1.142105e+00 
3.051351e+01 -1.175564e+00 
3.076877e+01 -1.209968e+00 
3.102402e+01 -1.245342e+00 
3.127928e+01 -1.281715e+00 
3.153453e+01 -1.319114e+00 
3.178979e+01 -1.357569e+00 
3.204505e+01 -1.397110e+00 
3.230030e+01 -1.437766e+00 
3.255556e+01 -1.479570e+00 
3.281081e+01 -1.522553e+00 
3.306607e+01 -1.566750e+00 
3.332132e+01 -1.612194e+00 
3.357658e+01 -1.658921e+00 
3.383183e+01 -1.706966e+00 
3.408709e+01 -1.756368e+00 
3.434234e+01 -1.807164e+00 
3.459760e+01 -1.859393e+00 
3.485285e+01 -1.913097e+00 
3.510811e+01 -1.968316e+00 
3.536336e+01 -2.025094e+00 
3.561862e+01 -2.083474e+00 
3.587387e+01 -2.143502e+00 
3.612913e+01 -2.205224e+00 
3.638438e+01 -2.268688e+00 
3.663964e+01 -2.333944e+00 
3.689489e+01 -2.401041e+00 
3.715015e+01 -2.470031e+00 
3.740541e+01 -2.540969e+00 
3.766066e+01 -2.613909e+00 
3.791592e+01 -2.688908e+00 
3.817117e+01 -2.766024e+00 
3.842643e+01 -2.845316e+00 
3.868168e+01 -2.926845e+00 
3.893694e+01 -3.010676e+00 
3.919219e+01 -3.096873e+00 
3.944745e+01 -3.185503e+00 
3.970270e+01 -3.276634e+00 
3.995796e+01 -3.370337e+00 
4.021321e+01 -3.466685e+00 
4.046847e+01 -3.565752e+00 
4.072372e+01 -3.667615e+00 
4.097898e+01 -3.772353e+00 
4.123423e+01 -3.880047e+00 
4.148949e+01 -3.990781e+00 
4.174474e+01 -4.104639e+00 
4.200000e+01 -4.221712e+00 
4.225526e+01 -4.342088e+00 
4.251051e+01 -4.465862e+00 
4.276577e+01 -4.593130e+00 
4.302102e+01 -4.723989e+00 
4.327628e+01 -4.858542e+00 
4.353153e+01 -4.996892e+00 
4.378679e+01 -5.139147e+00 
4.404204e+01 -5.285416e+00 
4.429730e+01 -5.435814e+00 
4.455255e+01 -5.590457e+00 
4.480781e+01 -5.749465e+00 
4.506306e+01 -5.912960e+00 
4.531832e+01 -6.081069e+00 
4.557357e+01 -6.253923e+00 
4.582883e+01 -6.431656e+00 
4.608408e+01 -6.614405e+00 
4.633934e+01 -6.802312e+00 
4.659459e+01 -6.995522e+00 
4.684985e+01 -7.194185e+00 
4.710511e+01 -7.398455e+00 
4.736036e+01 -7.608491e+00 
4.761562e+01 -7.824454e+00 
4.787087e+01 -8.046512e+00 
4.812613e+01 -8.274838e+00 
4.838138e+01 -8.509608e+00 
4.863664e+01 -8.751004e+00 
4.889189e+01 -8.999213e+00 
4.914715e+01 -9.254428e+00 
4.940240e+01 -9.516845e+00 
4.965766e+01 -9.786669e+00 
4.991291e+01 -1.006411e+01 
5.016817e+01 -1.034938e+01 
5.042342e+01 -1.064270e+01 
5.067868e+01 -1.094430e+01 
5.093393e+01 -1.125441e+01 
5.118919e+01 -1.157327e+01 
5.144444e+01 -1.190114e+01 
5.169970e+01 -1.223825e+01 
5.195495e+01 -1.258488e+01 
5.221021e+01 -1.294130e+01 
5.246547e+01 -1.330777e+01 
5.272072e+01 -1.368459e+01 
5.297598e+01 -1.407204e+01 
5.323123e+01 -1.447043e+01 
5.348649e+01 -1.488006e+01 
5.374174e+01 -1.530125e+01 
5.399700e+01 -1.573433e+01 
5.425225e+01 -1.617964e+01 
5.450751e+01 -1.663751e+01 
5.476276e+01 -1.710830e+01 
5.501802e+01 -1.759238e+01 
5.527327e+01 -1.809012e+01 
5.552853e+01 -1.860192e+01 
5.578378e+01 -1.912815e+01 
5.603904e+01 -1.966924e+01 
5.629429e+01 -2.022560e+01 
5.654955e+01 -2.079766e+01 
5.680480e+01 -2.138587e+01 
5.706006e+01 -2.199068e+01 
5.731532e+01 -2.261256e+01 
5.757057e+01 -2.325199e+01 
5.782583e+01 -2.390947e+01 
5.808108e+01 -2.458550e+01 
5.833634e+01 -2.528062e+01 
5.859159e+01 -2.599535e+01 
5.884685e+01 -2.673025e+01 
5.910210e+01 -2.748590e+01 
5.935736e+01 -2.826287e+01 
5.961261e+01 -2.906177e+01 
5.986787e+01 -2.988322e+01 
6.012312e+01 -3.072786e+01 
6.037838e+01 -3.159633e+01 
6.063363e+01 -3.248931e+01 
6.088889e+01 -3.340750e+01 
6.114414e+01 -3.435160e+01 
6.139940e+01 -3.532235e+01 
6.165465e+01 -3.632050e+01 
6.190991e+01 -3.734681e+01 
6.216517e+01 -3.840209e+01 
6.242042e+01 -3.948716e+01 
6.267568e+01 -4.060285e+01 
6.293093e+01 -4.175003e+01 
6.318619e+01 -4.292959e+01 
6.344144e+01 -4.414244e+01 
6.369670e+01 -4.538952e+01 
6.395195e+01 -4.667179e+01 
6.420721e+01 -4.799026e+01 
6.446246e+01 -4.934593e+01 
6.471772e+01 -5.073987e+01 
6.497297e+01 -5.217316e+01 
6.522823e+01 -5.364689e+01 
6.548348e+01 -5.516222e+01 
6.573874e+01 -5.672031e+01 
6.599399e+01 -5.832238e+01 
6.624925e+01 -5.996967e+01 
6.650450e+01 -6.166345e+01 
6.675976e+01 -6.340503e+01 
6.701502e+01 -6.519577e+01 
6.727027e+01 -6.703705e+01 
6.752553e+01 -6.893029e+01 
6.778078e+01 -7.087697e+01 
6.803604e+01 -7.287859e+01 
6.829129e+01 -7.493670e+01 
6.854655e+01 -7.705290e+01 
6.880180e+01 -7.922883e+01 
6.905706e+01 -8.146617e+01 
6.931231e+01 -8.376666e+01 
6.956757e+01 -8.613207e+01 
6.982282e+01 -8.856424e+01 
7.007808e+01 -9.106506e+01 
7.033333e+01 -9.363646e+01 
7.058859e+01 -9.628043e+01 
7.084384e+01 -9.899903e+01 
7.109910e+01 -1.017943e+02 
7.135435e+01 -1.046686e+02 
7.160961e+01 -1.076239e+02 
7.186486e+01 -1.106627e+02 
7.212012e+01 -1.137872e+02 
7.237538e+01 -1.169999e+02 
7.263063e+01 -1.203032e+02 
7.288589e+01 -1.236998e+02 
7.314114e+01 -1.271923e+02 
7.339640e+01 -1.307833e+02 
7.365165e+01 -1.344757e+02 
7.390691e+01 -1.382723e+02 
7.416216e+01 -1.421761e+02 
7.441742e+01 -1.461900e+02 
7.467267e+01 -1.503172e+02 
7.492793e+01 -1.545609e+02 
7.518318e+01 -1.589244e+02 
7.543844e+01 -1.634110e+02 
7.569369e+01 -1.680243e+02 
7.594895e+01 -1.727677e+02 
7.620420e+01 -1.776451e+02 
7.645946e+01 -1.826601e+02 
7.671471e+01 -1.878166e+02 
7.696997e+01 -1.931187e+02 
7.722523e+01 -1.985704e+02 
7.748048e+01 -2.041759e+02 
7.773574e+01 -2.099397e+02 
7.799099e+01 -2.158662e+02 
7.824625e+01 -2.219599e+02 
7.850150e+01 -2.282256e+02 
7.875676e+01 -2.346682e+02 
7.901201e+01 -2.412925e+02 
7.926727e+01 -2.481039e+02 
7.952252e+01 -2.551075e+02 
7.977778e+01 -2.623087e+02 
8.003303e+01 -2.697132e+02 
8.028829e+01 -2.773267e+02 
8.054354e+01 -2.851550e+02 
8.079880e+01 -2.932043e+02 
8.105405e+01 -3.014808e+02 
8.130931e+01 -3.099909e+02 
8.156456e+01 -3.187411e+02 
8.181982e+01 -3.277383e+02 
8.207508e+01 -3.369895e+02 
8.233033e+01 -3.465017e+02 
8.258559e+01 -3.562824e+02 
8.284084e+01 -3.663392e+02 
8.309610e+01 -3.766798e+02 
8.335135e+01 -3.873122e+02 
8.360661e+01 -3.982448e+02 
8.386186e+01 -4.094859e+02 
8.411712e+01 -4.210442e+02 
8.437237e+01 -4.329288e+02 
8.462763e+01 -4.451487e+02 
8.488288e+01 -4.577136e+02 
8.513814e+01 -4.706331e+02 
8.539339e+01 -4.839173e+02 
8.564865e+01 -4.975763e+02 
8.590390e+01 -5.116209e+02 
8.615916e+01 -5.260618e+02 
8.641441e+01 -5.409104e+02 
8.666967e+01 -5.561780e+02 
8.692492e+01 -5.718765e+02 
8.718018e+01 -5.880181e+02 
8.743544e+01 -6.046152e+02 
8.769069e+01 -6.216808e+02 
8.794595e+01 -6.392280e+02 
8.820120e+01 -6.572705e+02 
8.845646e+01 -6.758222e+02 
8.871171e+01 -6.948975e+02 
8.896697e+01 -7.145111e+02 
8.922222e+01 -7.346783e+02 
8.947748e+01 -7.554148e+02 
8.973273e+01 -7.767364e+02 
8.998799e+01 -7.986599e+02 
9.024324e+01 -8.212021e+02 
9.049850e+01 -8.443805e+02 
9.075375e+01 -8.682131e+02 
9.100901e+01 -8.927183e+02 
9.126426e+01 -9.179152e+02 
9.151952e+01 -9.438232e+02 
9.177477e+01 -9.704624e+02 
9.203003e+01 -9.978534e+02 
9.228529e+01 -1.026018e+03 
9.254054e+01 -1.054977e+03 
9.279580e+01 -1.084753e+03 
9.305105e+01 -1.115370e+03 
9.330631e+01 -1.146851e+03 
9.356156e+01 -1.179220e+03 
9.381682e+01 -1.212503e+03 
9.407207e+01 -1.246725e+03 
9.432733e+01 -1.281913e+03 
9.458258e+01 -1.318095e+03 
9.483784e+01 -1.355297e+03 
9.509309e+01 -1.393549e+03 
9.534835e+01 -1.432881e+03 
9.560360e+01 -1.473324e+03 
9.585886e+01 -1.514907e+03 
9.611411e+01 -1.557664e+03 
9.636937e+01 -1.601628e+03 
9.662462e+01 -1.646833e+03 
9.687988e+01 -1.693314e+03 
9.713514e+01 -1.741106e+03 
9.739039e+01 -1.790248e+03 
9.764565e+01 -1.840776e+03 
9.790090e+01 -1.892730e+03 
9.815616e+01 -1.946151e+03 
9.841141e+01 -2.001079e+03 
9.866667e+01 -2.057558e+03 
9.892192e+01 -2.115631e+03 
9.917718e+01 -2.175342e+03 
9.943243e+01 -2.236739e+03 
9.968769e+01 -2.299869e+03 
9.994294e+01 -2.364781e+03 
1.001982e+02 -2.431524e+03 
1.004535e+02 -2.500152e+03 
1.007087e+02 -2.570716e+03 
1.009640e+02 -2.643272e+03 
1.012192e+02 -2.717875e+03 
1.014745e+02 -2.794584e+03 
1.017297e+02 -2.873458e+03 
1.019850e+02 -2.954559e+03 
1.022402e+02 -3.037948e+03 
1.024955e+02 -3.123691e+03 
1.027508e+02 -3.211853e+03 
1.030060e+02 -3.302504e+03 
1.032613e+02 -3.395714e+03 
1.035165e+02 -3.491554e+03 
1.037718e+02 -3.590099e+03 
1.040270e+02 -3.691425e+03 
1.042823e+02 -3.795611e+03 
1.045375e+02 -3.902738e+03 
1.047928e+02 -4.012888e+03 
1.050480e+02 -4.126147e+03 
1.053033e+02 -4.242603e+03 
1.055586e+02 -4.362345e+03 
1.058138e+02 -4.485467e+03 
1.060691e+02 -4.612063e+03 
1.063243e+02 -4.742233e+03 
1.065796e+02 -4.876077e+03 
1.068348e+02 -5.013698e+03 
1.070901e+02 -5.155203e+03 
1.073453e+02 -5.300702e+03 
1.076006e+02 -5.450308e+03 
1.078559e+02 -5.604136e+03 
1.081111e+02 -5.762305e+03 
1.083664e+02 -5.924939e+03 
1.086216e+02 -6.092163e+03 
1.088769e+02 -6.264106e+03 
1.091321e+02 -6.440902e+03 
1.093874e+02 -6.622688e+03 
1.096426e+02 -6.809605e+03 
1.098979e+02 -7.001797e+03 
1.101532e+02 -7.199413e+03 
1.104084e+02 -7.402607e+03 
1.106637e+02 -7.611535e+03 
1.109189e+02 -7.826361e+03 
1.111742e+02 -8.047249e+03 
1.114294e+02 -8.274372e+03 
1.116847e+02 -8.507905e+03 
1.119399e+02 -8.748029e+03 
1.121952e+02 -8.994930e+03 
1.124505e+02 -9.248800e+03 
1.127057e+02 -9.509834e+03 
1.129610e+02 -9.778236e+03 
1.132162e+02 -1.005421e+04 
1.134715e+02 -1.033798e+04 
1.137267e+02 -1.062975e+04 
1.139820e+02 -1.092976e+04 
1.142372e+02 -1.123824e+04 
1.144925e+02 -1.155543e+04 
1.147477e+02 -1.188156e+04 
1.150030e+02 -1.221690e+04 
1.152583e+02 -1.256171e+04 
1.155135e+02 -1.291624e+04 
1.157688e+02 -1.328079e+04 
1.160240e+02 -1.365562e+04 
1.162793e+02 -1.404103e+04 
1.165345e+02 -1.443732e+04 
1.167898e+02 -1.484479e+04 
1.170450e+02 -1.526376e+04 
1.173003e+02 -1.569456e+04 
1.175556e+02 -1.613752e+04 
1.178108e+02 -1.659297e+04 
1.180661e+02 -1.706129e+04 
1.183213e+02 -1.754282e+04 
1.185766e+02 -1.803794e+04 
1.188318e+02 -1.854703e+04 
1.190871e+02 -1.907050e+04 
1.193423e+02 -1.960873e+04 
1.195976e+02 -2.016216e+04 
1.198529e+02 -2.073121e+04 
1.201081e+02 -2.131632e+04 
1.203634e+02 -2.191794e+04 
1.206186e+02 -2.253654e+04 
1.208739e+02 -2.317260e+04 
1.211291e+02 -2.382662e+04 
1.213844e+02 -2.449909e+04 
1.216396e+02 -2.519054e+04 
1.218949e+02 -2.590150e+04 
1.221502e+02 -2.663254e+04 
1.224054e+02 -2.738420e+04 
1.226607e+02 -2.815708e+04 
1.229159e+02 -2.895177e+04 
1.231712e+02 -2.976889e+04 
1.234264e+02 -3.060908e+04 
1.236817e+02 -3.147297e+04 
1.239369e+02 -3.236125e+04 
1.241922e+02 -3.327460e+04 
1.244474e+02 -3.421373e+04 
1.247027e+02 -3.517936e+04 
1.249580e+02 -3.617225e+04 
1.252132e+02 -3.719315e+04 
1.254685e+02 -3.824288e+04 
1.257237e+02 -3.932222e+04 
1.259790e+02 -4.043204e+04 
1.262342e+02 -4.157317e+04 
1.264895e+02 -4.274651e+04 
1.267447e+02 -4.395297e+04 
1.270000e+02 -4.519348e+04 
1.270000e+02 -3.113752e+04 
1.267447e+02 -3.028283e+04 
1.264895e+02 -2.945161e+04 
1.262342e+02 -2.864319e+04 
1.259790e+02 -2.785697e+04 
1.257237e+02 -2.709233e+04 
1.254685e+02 -2.634868e+04 
1.252132e+02 -2.562544e+04 
1.249580e+02 -2.492205e+04 
1.247027e+02 -2.423797e+04 
1.244474e+02 -2.357267e+04 
1.241922e+02 -2.292562e+04 
1.239369e+02 -2.229634e+04 
1.236817e+02 -2.168433e+04 
1.234264e+02 -2.108912e+04 
1.231712e+02 -2.051025e+04 
1.229159e+02 -1.994727e+04 
1.226607e+02 -1.939974e+04 
1.224054e+02 -1.886724e+04 
1.221502e+02 -1.834936e+04 
1.218949e+02 -1.784569e+04 
1.216396e+02 -1.735585e+04 
1.213844e+02 -1.687945e+04 
1.211291e+02 -1.641613e+04 
1.208739e+02 -1.596552e+04 
1.206186e+02 -1.552729e+04 
1.203634e+02 -1.510108e+04 
1.201081e+02 -1.468657e+04 
1.198529e+02 -1.428344e+04 
1.195976e+02 -1.389138e+04 
1.193423e+02 -1.351008e+04 
1.190871e+02 -1.313924e+04 
1.188318e+02 -1.277859e+04 
1.185766e+02 -1.242783e+04 
1.183213e+02 -1.208670e+04 
1.180661e+02 -1.175493e+04 
1.178108e+02 -1.143227e+04 
1.175556e+02 -1.111847e+04 
1.173003e+02 -1.081328e+04 
1.170450e+02 -1.051647e+04 
1.167898e+02 -1.022780e+04 
1.165345e+02 -9.947061e+03 
1.162793e+02 -9.674026e+03 
1.160240e+02 -9.408484e+03 
1.157688e+02 -9.150232e+03 
1.155135e+02 -8.899068e+03 
1.152583e+02 -8.654799e+03 
1.150030e+02 -8.417234e+03 
1.147477e+02 -8.186191e+03 
1.144925e+02 -7.961489e+03 
1.142372e+02 -7.742955e+03 
1.139820e+02 -7.530419e+03 
1.137267e+02 -7.323718e+03 
1.134715e+02 -7.122690e+03 
1.132162e+02 -6.927180e+03 
1.129610e+02 -6.737036e+03 
1.127057e+02 -6.552112e+03 
1.124505e+02 -6.372263e+03 
1.121952e+02 -6.197352e+03 
1.119399e+02 -6.027241e+03 
1.116847e+02 -5.861800e+03 
1.114294e+02 -5.700900e+03 
1.111742e+02 -5.544416e+03 
1.109189e+02 -5.392228e+03 
1.106637e+02 -5.244217e+03 
1.104084e+02 -5.100269e+03 
1.101532e+02 -4.960272e+03 
1.098979e+02 -4.824117e+03 
1.096426e+02 -4.691700e+03 
1.093874e+02 -4.562918e+03 
1.091321e+02 -4.437671e+03 
1.088769e+02 -4.315861e+03 
1.086216e+02 -4.197395e+03 
1.083664e+02 -4.082181e+03 
1.081111e+02 -3.970129e+03 
1.078559e+02 -3.861153e+03 
1.076006e+02 -3.755168e+03 
1.073453e+02 -3.652093e+03 
1.070901e+02 -3.551846e+03 
1.068348e+02 -3.454352e+03 
1.065796e+02 -3.359533e+03 
1.063243e+02 -3.267317e+03 
1.060691e+02 -3.177632e+03 
1.058138e+02 -3.090409e+03 
1.055586e+02 -3.005581e+03 
1.053033e+02 -2.923080e+03 
1.050480e+02 -2.842845e+03 
1.047928e+02 -2.764811e+03 
1.045375e+02 -2.688920e+03 
1.042823e+02 -2.615111e+03 
1.040270e+02 -2.543329e+03 
1.037718e+02 -2.473517e+03 
1.035165e+02 -2.405621e+03 
1.032613e+02 -2.339589e+03 
1.030060e+02 -2.275369e+03 
1.027508e+02 -2.212912e+03 
1.024955e+02 -2.152169e+03 
1.022402e+02 -2.093094e+03 
1.019850e+02 -2.035640e+03 
1.017297e+02 -1.979764e+03 
1.014745e+02 -1.925421e+03 
1.012192e+02 -1.872570e+03 
1.009640e+02 -1.821169e+03 
1.007087e+02 -1.771179e+03 
1.004535e+02 -1.722562e+03 
1.001982e+02 -1.675279e+03 
9.994294e+01 -1.629294e+03 
9.968769e+01 -1.584571e+03 
9.943243e+01 -1.541075e+03 
9.917718e+01 -1.498774e+03 
9.892192e+01 -1.457633e+03 
9.866667e+01 -1.417622e+03 
9.841141e+01 -1.378710e+03 
9.815616e+01 -1.340865e+03 
9.790090e+01 -1.304059e+03 
9.764565e+01 -1.268263e+03 
9.739039e+01 -1.233450e+03 
9.713514e+01 -1.199593e+03 
9.687988e+01 -1.166664e+03 
9.662462e+01 -1.134640e+03 
9.636937e+01 -1.103495e+03 
9.611411e+01 -1.073204e+03 
9.585886e+01 -1.043745e+03 
9.560360e+01 -1.015095e+03 
9.534835e+01 -9.872312e+02 
9.509309e+01 -9.601321e+02 
9.483784e+01 -9.337768e+02 
9.458258e+01 -9.081450e+02 
9.432733e+01 -8.832167e+02 
9.407207e+01 -8.589727e+02 
9.381682e+01 -8.353941e+02 
9.356156e+01 -8.124627e+02 
9.330631e+01 -7.901608e+02 
9.305105e+01 -7.684711e+02 
9.279580e+01 -7.473766e+02 
9.254054e+01 -7.268613e+02 
9.228529e+01 -7.069090e+02 
9.203003e+01 -6.875044e+02 
9.177477e+01 -6.686324e+02 
9.151952e+01 -6.502785e+02 
9.126426e+01 -6.324283e+02 
9.100901e+01 -6.150681e+02 
9.075375e+01 -5.981844e+02 
9.049850e+01 -5.817642e+02 
9.024324e+01 -5.657947e+02 
8.998799e+01 -5.502635e+02 
8.973273e+01 -5.351586e+02 
8.947748e+01 -5.204684e+02 
8.922222e+01 -5.061813e+02 
8.896697e+01 -4.922865e+02 
8.871171e+01 -4.787730e+02 
8.845646e+01 -4.656304e+02 
8.820120e+01 -4.528487e+02 
8.794595e+01 -4.404177e+02 
8.769069e+01 -4.283280e+02 
8.743544e+01 -4.165701e+02 
8.718018e+01 -4.051349e+02 
8.692492e+01 -3.940137e+02 
8.666967e+01 -3.831977e+02 
8.641441e+01 -3.726785e+02 
8.615916e+01 -3.624482e+02 
8.590390e+01 -3.524986e+02 
8.564865e+01 -3.428221e+02 
8.539339e+01 -3.334113e+02 
8.513814e+01 -3.242587e+02 
8.488288e+01 -3.153574e+02 
8.462763e+01 -3.067004e+02 
8.437237e+01 -2.982811e+02 
8.411712e+01 -2.900928e+02 
8.386186e+01 -2.821293e+02 
8.360661e+01 -2.743844e+02 
8.335135e+01 -2.668521e+02 
8.309610e+01 -2.595265e+02 
8.284084e+01 -2.524020e+02 
8.258559e+01 -2.454731e+02 
8.233033e+01 -2.387344e+02 
8.207508e+01 -2.321806e+02 
8.181982e+01 -2.258067e+02 
8.156456e+01 -2.196078e+02 
8.130931e+01 -2.135790e+02 
8.105405e+01 -2.077157e+02 
8.079880e+01 -2.020134e+02 
8.054354e+01 -1.964675e+02 
8.028829e+01 -1.910739e+02 
8.003303e+01 -1.858284e+02 
7.977778e+01 -1.807268e+02 
7.952252e+01 -1.757653e+02 
7.926727e+01 -1.709399e+02 
7.901201e+01 -1.662470e+02 
7.875676e+01 -1.616830e+02 
7.850150e+01 -1.572442e+02 
7.824625e+01 -1.529272e+02 
7.799099e+01 -1.487287e+02 
7.773574e+01 -1.446455e+02 
7.748048e+01 -1.406744e+02 
7.722523e+01 -1.368122e+02 
7.696997e+01 -1.330561e+02 
7.671471e+01 -1.294030e+02 
7.645946e+01 -1.258503e+02 
7.620420e+01 -1.223950e+02 
7.594895e+01 -1.190346e+02 
7.569369e+01 -1.157665e+02 
7.543844e+01 -1.125880e+02 
7.518318e+01 -1.094968e+02 
7.492793e+01 -1.064905e+02 
7.467267e+01 -1.035666e+02 
7.441742e+01 -1.007231e+02 
7.416216e+01 -9.795752e+01 
7.390691e+01 -9.526790e+01 
7.365165e+01 -9.265211e+01 
7.339640e+01 -9.010812e+01 
7.314114e+01 -8.763396e+01 
7.288589e+01 -8.522771e+01 
7.263063e+01 -8.288751e+01 
7.237538e+01 -8.061155e+01 
7.212012e+01 -7.839805e+01 
7.186486e+01 -7.624532e+01 
7.160961e+01 -7.415168e+01 
7.135435e+01 -7.211550e+01 
7.109910e+01 -7.013521e+01 
7.084384e+01 -6.820928e+01 
7.058859e+01 -6.633622e+01 
7.033333e+01 -6.451457e+01 
7.007808e+01 -6.274292e+01 
6.982282e+01 -6.101990e+01 
6.956757e+01 -5.934417e+01 
6.931231e+01 -5.771444e+01 
6.905706e+01 -5.612945e+01 
6.880180e+01 -5.458796e+01 
6.854655e+01 -5.308879e+01 
6.829129e+01 -5.163076e+01 
6.803604e+01 -5.021276e+01 
6.778078e+01 -4.883367e+01 
6.752553e+01 -4.749245e+01 
6.727027e+01 -4.618803e+01 
6.701502e+01 -4.491942e+01 
6.675976e+01 -4.368564e+01 
6.650450e+01 -4.248572e+01 
6.624925e+01 -4.131873e+01 
6.599399e+01 -4.018378e+01 
6.573874e+01 -3.907998e+01 
6.548348e+01 -3.800648e+01 
6.522823e+01 -3.696245e+01 
6.497297e+01 -3.594707e+01 
6.471772e+01 -3.495956e+01 
6.446246e+01 -3.399916e+01 
6.420721e+01 -3.306512e+01 
6.395195e+01 -3.215672e+01 
6.369670e+01 -3.127326e+01 
6.344144e+01 -3.041404e+01 
6.318619e+01 -2.957841e+01 
6.293093e+01 -2.876572e+01 
6.267568e+01 -2.797533e+01 
6.242042e+01 -2.720664e+01 
6.216517e+01 -2.645905e+01 
6.190991e+01 -2.573198e+01 
6.165465e+01 -2.502486e+01 
6.139940e+01 -2.433716e+01 
6.114414e+01 -2.366833e+01 
6.088889e+01 -2.301786e+01 
6.063363e+01 -2.238524e+01 
6.037838e+01 -2.176999e+01 
6.012312e+01 -2.117163e+01 
5.986787e+01 -2.058969e+01 
5.961261e+01 -2.002373e+01 
5.935736e+01 -1.947330e+01 
5.910210e+01 -1.893798e+01 
5.884685e+01 -1.841735e+01 
5.859159e+01 -1.791101e+01 
5.833634e+01 -1.741857e+01 
5.808108e+01 -1.693965e+01 
5.782583e+01 -1.647388e+01 
5.757057e+01 -1.602089e+01 
5.731532e+01 -1.558033e+01 
5.706006e+01 -1.515187e+01 
5.680480e+01 -1.473516e+01 
5.654955e+01 -1.432990e+01 
5.629429e+01 -1.393576e+01 
5.603904e+01 -1.355244e+01 
5.578378e+01 -1.317963e+01 
5.552853e+01 -1.281707e+01 
5.527327e+01 -1.246445e+01 
5.501802e+01 -1.212151e+01 
5.476276e+01 -1.178799e+01 
5.450751e+01 -1.146362e+01 
5.425225e+01 -1.114816e+01 
5.399700e+01 -1.084135e+01 
5.374174e+01 -1.054297e+01 
5.348649e+01 -1.025277e+01 
5.323123e+01 -9.970543e+00 
5.297598e+01 -9.696061e+00 
5.272072e+01 -9.429113e+00 
5.246547e+01 -9.169493e+00 
5.221021e+01 -8.916999e+00 
5.195495e+01 -8.671435e+00 
5.169970e+01 -8.432612e+00 
5.144444e+01 -8.200345e+00 
5.118919e+01 -7.974453e+00 
5.093393e+01 -7.754761e+00 
5.067868e+01 -7.541099e+00 
5.042342e+01 -7.333303e+00 
5.016817e+01 -7.131210e+00 
4.991291e+01 -6.934664e+00 
4.965766e+01 -6.743513e+00 
4.940240e+01 -6.557609e+00 
4.914715e+01 -6.376808e+00 
4.889189e+01 -6.200970e+00 
4.863664e+01 -6.029958e+00 
4.838138e+01 -5.863641e+00 
4.812613e+01 -5.701888e+00 
4.787087e+01 -5.544575e+00 
4.761562e+01 -5.391581e+00 
4.736036e+01 -5.242786e+00 
4.710511e+01 -5.098075e+00 
4.684985e+01 -4.957336e+00 
4.659459e+01 -4.820461e+00 
4.633934e+01 -4.687342e+00 
4.608408e+01 -4.557878e+00 
4.582883e+01 -4.431967e+00 
4.557357e+01 -4.309512e+00 
4.531832e+01 -4.190419e+00 
4.506306e+01 -4.074594e+00 
4.480781e+01 -3.961949e+00 
4.455255e+01 -3.852395e+00 
4.429730e+01 -3.745849e+00 
4.404204e+01 -3.642227e+00 
4.378679e+01 -3.541450e+00 
4.353153e+01 -3.443439e+00 
4.327628e+01 -3.348118e+00 
4.302102e+01 -3.255413e+00 
4.276577e+01 -3.165254e+00 
4.251051e+01 -3.077569e+00 
4.225526e+01 -2.992290e+00 
4.200000e+01 -2.909353e+00 
4.174474e+01 -2.828692e+00 
4.148949e+01 -2.750245e+00 
4.123423e+01 -2.673952e+00 
4.097898e+01 -2.599752e+00 
4.072372e+01 -2.527589e+00 
4.046847e+01 -2.457407e+00 
4.021321e+01 -2.389152e+00 
3.995796e+01 -2.322770e+00 
3.970270e+01 -2.258210e+00 
3.944745e+01 -2.195422e+00 
3.919219e+01 -2.134358e+00 
3.893694e+01 -2.074969e+00 
3.868168e+01 -2.017211e+00 
3.842643e+01 -1.961039e+00 
3.817117e+01 -1.906408e+00 
3.791592e+01 -1.853276e+00 
3.766066e+01 -1.801604e+00 
3.740541e+01 -1.751349e+00 
3.715015e+01 -1.702474e+00 
3.689489e+01 -1.654940e+00 
3.663964e+01 -1.608711e+00 
3.638438e+01 -1.563751e+00 
3.612913e+01 -1.520026e+00 
3.587387e+01 -1.477500e+00 
3.561862e+01 -1.436142e+00 
3.536336e+01 -1.395919e+00 
3.510811e+01 -1.356799e+00 
3.485285e+01 -1.318754e+00 
3.459760e+01 -1.281753e+00 
3.434234e+01 -1.245768e+00 
3.408709e+01 -1.210770e+00 
3.383183e+01 -1.176733e+00 
3.357658e+01 -1.143631e+00 
3.332132e+01 -1.111437e+00 
3.306607e+01 -1.080126e+00 
3.281081e+01 -1.049675e+00 
3.255556e+01 -1.020060e+00 
3.230030e+01 -9.912578e-01 
3.204505e+01 -9.632461e-01 
3.178979e+01 -9.360033e-01 
3.153453e+01 -9.095083e-01 
3.127928e+01 -8.837405e-01 
3.102402e+01 -8.586801e-01 
3.076877e+01 -8.343075e-01 
3.051351e+01 -8.106038e-01 
3.025826e+01 -7.875509e-01 
3.000300e+01 -7.651306e-01 
2.974775e+01 -7.433258e-01 
2.949249e+01 -7.221195e-01 
2.923724e+01 -7.014953e-01 
2.898198e+01 -6.814371e-01 
2.872673e+01 -6.619296e-01 
2.847147e+01 -6.429575e-01 
2.821622e+01 -6.245061e-01 
2.796096e+01 -6.065612e-01 
2.770571e+01 -5.891088e-01 
2.745045e+01 -5.721355e-01 
2.719520e+01 -5.556280e-01 
2.693994e+01 -5.395737e-01 
2.668468e+01 -5.239600e-01 
2.642943e+01 -5.087749e-01 
2.617417e+01 -4.940066e-01 
2.591892e+01 -4.796436e-01 
2.566366e+01 -4.656749e-01 
2.540841e+01 -4.520895e-01 
2.515315e+01 -4.388771e-01 
2.489790e+01 -4.260273e-01 
2.464264e+01 -4.135302e-01 
2.438739e+01 -4.013761e-01 
2.413213e+01 -3.895557e-01 
2.387688e+01 -3.780596e-01 
2.362162e+01 -3.668791e-01 
2.336637e+01 -3.560054e-01 
2.311111e+01 -3.454303e-01 
2.285586e+01 -3.351453e-01 
2.260060e+01 -3.251427e-01 
2.234535e+01 -3.154145e-01 
2.209009e+01 -3.059534e-01 
2.183483e+01 -2.967520e-01 
2.157958e+01 -2.878031e-01 
2.132432e+01 -2.790998e-01 
2.106907e+01 -2.706354e-01 
2.081381e+01 -2.624032e-01 
2.055856e+01 -2.543971e-01 
2.030330e+01 -2.466106e-01 
2.004805e+01 -2.390378e-01 
1.979279e+01 -2.316729e-01 
1.953754e+01 -2.245101e-01 
1.928228e+01 -2.175439e-01 
1.902703e+01 -2.107688e-01 
1.877177e+01 -2.041797e-01 
1.851652e+01 -1.977714e-01 
1.826126e+01 -1.915389e-01 
1.800601e+01 -1.854775e-01 
1.775075e+01 -1.795824e-01 
1.749550e+01 -1.738491e-01 
1.724024e+01 -1.682731e-01 
1.698498e+01 -1.628501e-01 
1.672973e+01 -1.575759e-01 
1.647447e+01 -1.524464e-01 
1.621922e+01 -1.474576e-01 
1.596396e+01 -1.426057e-01 
1.570871e+01 -1.378870e-01 
1.545345e+01 -1.332976e-01 
1.519820e+01 -1.288342e-01 
1.494294e+01 -1.244932e-01 
1.468769e+01 -1.202713e-01 
1.443243e+01 -1.161652e-01 
1.417718e+01 -1.121717e-01 
1.392192e+01 -1.082878e-01 
1.366667e+01 -1.045103e-01 
1.341141e+01 -1.008365e-01 
1.315616e+01 -9.726332e-02 
1.290090e+01 -9.378814e-02 
1.264565e+01 -9.040824e-02 
1.239039e+01 -8.712097e-02 
1.213514e+01 -8.392381e-02 
1.187988e+01 -8.081425e-02 
1.162462e+01 -7.778989e-02 
1.136937e+01 -7.484839e-02 
1.111411e+01 -7.198745e-02 
1.085886e+01 -6.920485e-02 
1.060360e+01 -6.649843e-02 
1.034835e+01 -6.386609e-02 
1.009309e+01 -6.130577e-02 
9.837838e+00 -5.881549e-02 
9.582583e+00 -5.639330e-02 
9.327327e+00 -5.403732e-02 
9.072072e+00 -5.174570e-02 
8.816817e+00 -4.951665e-02 
8.561562e+00 -4.734843e-02 
8.306306e+00 -4.523933e-02 
8.051051e+00 -4.318771e-02 
7.795796e+00 -4.119195e-02 
7.540541e+00 -3.925046e-02 
7.285285e+00 -3.736171e-02 
7.030030e+00 -3.552420e-02 
6.774775e+00 -3.373645e-02 
6.519520e+00 -3.199703e-02 
6.264264e+00 -3.030453e-02 
6.009009e+00 -2.865757e-02 
5.753754e+00 -2.705477e-02 
5.498498e+00 -2.549480e-02 
5.243243e+00 -2.397632e-02 
4.987988e+00 -2.249802e-02 
4.732733e+00 -2.105856e-02 
4.477477e+00 -1.965663e-02 
4.222222e+00 -1.829087e-02 
3.966967e+00 -1.695989e-02 
3.711712e+00 -1.566228e-02 
3.456456e+00 -1.439651e-02 
3.201201e+00 -1.316099e-02 
2.945946e+00 -1.195396e-02 
2.690691e+00 -1.077349e-02 
2.435435e+00 -9.617397e-03 
2.180180e+00 -8.483175e-03 
1.924925e+00 -7.367966e-03 
1.669670e+00 -6.268503e-03 
1.414414e+00 -5.181168e-03 
1.159159e+00 -4.102174e-03 
9.039039e-01 -3.027967e-03 
6.486486e-01 -1.955816e-03 
3.933934e-01 -8.844258e-04 
1.381381e-01 1.857150e-04 
-1.171171e-01 1.252492e-03 
-3.723724e-01 2.312742e-03 
-6.276276e-01 3.362968e-03 
-8.828829e-01 4.399894e-03 
-1.138138e+00 5.420773e-03 
-1.393393e+00 6.423468e-03 
-1.648649e+00 7.406421e-03 
-1.903904e+00 8.368563e-03 
-2.159159e+00 9.309210e-03 
-2.414414e+00 1.022798e-02 
-2.669670e+00 1.112472e-02 
-2.924925e+00 1.199945e-02 
-3.180180e+00 1.285229e-02 
-3.435435e+00 1.368349e-02 
-3.690691e+00 1.449335e-02 
-3.945946e+00 1.528220e-02 
-4.201201e+00 1.605045e-02 
-4.456456e+00 1.679850e-02 
-4.711712e+00 1.752676e-02 
-4.966967e+00 1.823569e-02 
-5.222222e+00 1.892572e-02 
-5.477477e+00 1.959729e-02 
-5.732733e+00 2.025086e-02 
-5.987988e+00 2.088685e-02 
-6.243243e+00 2.150571e-02 
-6.498498e+00 2.210788e-02 
-6.753754e+00 2.269376e-02 
-7.009009e+00 2.326379e-02 
-7.264264e+00 2.381838e-02 
-7.519520e+00 2.435791e-02 
-7.774775e+00 2.488280e-02 
-8.030030e+00 2.539342e-02 
-8.285285e+00 2.589016e-02 
-8.540541e+00 2.637337e-02 
-8.795796e+00 2.684343e-02 
-9.051051e+00 2.730067e-02 
-9.306306e+00 2.774546e-02 
-9.561562e+00 2.817811e-02 
-9.816817e+00 2.859895e-02 
-1.007207e+01 2.900831e-02 
-1.032733e+01 2.940648e-02 
-1.058258e+01 2.979379e-02 
-1.083784e+01 3.017050e-02 
-1.109309e+01 3.053693e-02 
-1.134835e+01 3.089333e-02 
-1.160360e+01 3.123999e-02 
-1.185886e+01 3.157717e-02 
-1.211411e+01 3.190513e-02 
-1.236937e+01 3.222411e-02 
-1.262462e+01 3.253437e-02 
-1.287988e+01 3.283613e-02 
-1.313514e+01 3.312963e-02 
-1.339039e+01 3.341510e-02 
-1.364565e+01 3.369275e-02 
-1.390090e+01 3.396279e-02 
-1.415616e+01 3.422544e-02 
-1.441141e+01 3.448090e-02 
-1.466667e+01 3.472936e-02 
-1.492192e+01 3.497101e-02 
-1.517718e+01 3.520604e-02 
-1.543243e+01 3.543464e-02 
-1.568769e+01 3.565696e-02 
-1.594294e+01 3.587320e-02 
-1.619820e+01 3.608351e-02 
-1.645345e+01 3.628805e-02 
-1.670871e+01 3.648699e-02 
-1.696396e+01 3.668048e-02 
-1.721922e+01 3.686866e-02 
-1.747447e+01 3.705168e-02 
-1.772973e+01 3.722968e-02 
-1.798498e+01 3.740281e-02 
-1.824024e+01 3.757118e-02 
-1.849550e+01 3.773495e-02 
-1.875075e+01 3.789422e-02 
-1.900601e+01 3.804912e-02 
-1.926126e+01 3.819977e-02 
-1.951652e+01 3.834630e-02 
-1.977177e+01 3.848880e-02 
-2.002703e+01 3.862740e-02 
-2.028228e+01 3.876219e-02 
-2.053754e+01 3.889329e-02 
-2.079279e+01 3.902079e-02 
-2.104805e+01 3.914480e-02 
-2.130330e+01 3.926540e-02 
-2.155856e+01 3.938270e-02 
-2.181381e+01 3.949677e-02 
-2.206907e+01 3.960772e-02 
-2.232432e+01 3.971563e-02 
-2.257958e+01 3.982057e-02 
-2.283483e+01 3.992264e-02 
-2.309009e+01 4.002190e-02 
-2.334535e+01 4.011845e-02 
-2.360060e+01 4.021234e-02 
-2.385586e+01 4.030366e-02 
-2.411111e+01 4.039247e-02 
-2.436637e+01 4.047885e-02 
-2.462162e+01 4.056285e-02 
-2.487688e+01 4.064455e-02 
-2.513213e+01 4.072401e-02 
-2.538739e+01 4.080129e-02 
-2.564264e+01 4.087645e-02 
-2.589790e+01 4.094955e-02 
-2.615315e+01 4.102064e-02 
-2.640841e+01 4.108978e-02 
-2.666366e+01 4.115702e-02 
-2.691892e+01 4.122242e-02 
-2.717417e+01 4.128602e-02 
-2.742943e+01 4.134788e-02 
-2.768468e+01 4.140804e-02 
-2.793994e+01 4.146655e-02 
-2.819520e+01 4.152346e-02 
-2.845045e+01 4.157880e-02 
-2.870571e+01 4.163262e-02 
-2.896096e+01 4.168497e-02 
-2.921622e+01 4.173588e-02 
-2.947147e+01 4.178539e-02 
-2.972673e+01 4.183355e-02 
-2.998198e+01 4.188038e-02 
-3.023724e+01 4.192593e-02 
-3.049249e+01 4.197023e-02 
-3.074775e+01 4.201331e-02 
-3.100300e+01 4.205521e-02 
-3.125826e+01 4.209596e-02 
-3.151351e+01 4.213559e-02 
-3.176877e+01 4.217414e-02 
-3.202402e+01 4.221162e-02 
-3.227928e+01 4.224808e-02 
-3.253453e+01 4.228354e-02 
-3.278979e+01 4.231802e-02 
-3.304505e+01 4.235156e-02 
-3.330030e+01 4.238418e-02 
-3.355556e+01 4.241590e-02 
-3.381081e+01 4.244675e-02 
-3.406607e+01 4.247675e-02 
-3.432132e+01 4.250593e-02 
-3.457658e+01 4.253431e-02 
-3.483183e+01 4.256192e-02 
-3.508709e+01 4.258876e-02 
-3.534234e+01 4.261487e-02 
-3.559760e+01 4.264026e-02 
-3.585285e+01 4.266495e-02 
-3.610811e+01 4.268897e-02 
-3.636336e+01 4.271232e-02 
-3.661862e+01 4.273504e-02 
-3.687387e+01 4.275713e-02 
-3.712913e+01 4.277862e-02 
-3.738438e+01 4.279951e-02 
-3.763964e+01 4.281984e-02 
-3.789489e+01 4.283960e-02 
-3.815015e+01 4.285882e-02 
-3.840541e+01 4.287752e-02 
-3.866066e+01 4.289570e-02 
-3.891592e+01 4.291338e-02 
-3.917117e+01 4.293058e-02 
-3.942643e+01 4.294731e-02 
-3.968168e+01 4.296357e-02 
-3.993694e+01 4.297939e-02 
-4.019219e+01 4.299478e-02 
-4.044745e+01 4.300974e-02 
-4.070270e+01 4.302429e-02 
-4.095796e+01 4.303845e-02 
-4.121321e+01 4.305221e-02 
-4.146847e+01 4.306560e-02 
-4.172372e+01 4.307862e-02 
-4.197898e+01 4.309128e-02 
-4.223423e+01 4.310359e-02 
-4.248949e+01 4.311557e-02 
-4.274474e+01 4.312722e-02 
-4.300000e+01 4.313855e-02 
-4.325526e+01 4.314956e-02 
-4.351051e+01 4.316028e-02 
-4.376577e+01 4.317070e-02 
-4.402102e+01 4.318084e-02 
-4.427628e+01 4.319069e-02 
-4.453153e+01 4.320028e-02 
-4.478679e+01 4.320960e-02 
-4.504204e+01 4.321867e-02 
-4.529730e+01 4.322749e-02 
-4.555255e+01 4.323606e-02 
-4.580781e+01 4.324440e-02 
-4.606306e+01 4.325251e-02 
-4.631832e+01 4.326040e-02 
-4.657357e+01 4.326808e-02 
-4.682883e+01 4.327554e-02 
-4.708408e+01 4.328280e-02 
-4.733934e+01 4.328985e-02 
-4.759459e+01 4.329672e-02 
-4.784985e+01 4.330339e-02 
-4.810511e+01 4.330989e-02 
-4.836036e+01 4.331620e-02 
-4.861562e+01 4.332234e-02 
-4.887087e+01 4.332831e-02 
-4.912613e+01 4.333412e-02 
-4.938138e+01 4.333977e-02 
-4.963664e+01 4.334527e-02 
-4.989189e+01 4.335061e-02 
-5.014715e+01 4.335581e-02 
-5.040240e+01 4.336086e-02 
-5.065766e+01 4.336578e-02 
-5.091291e+01 4.337056e-02 
-5.116817e+01 4.337520e-02 
-5.142342e+01 4.337973e-02 
-5.167868e+01 4.338412e-02 
-5.193393e+01 4.338840e-02 
-5.218919e+01 4.339256e-02 
-5.244444e+01 4.339661e-02 
-5.269970e+01 4.340054e-02 
-5.295495e+01 4.340437e-02 
-5.321021e+01 4.340809e-02 
-5.346547e+01 4.341171e-02 
-5.372072e+01 4.341523e-02 
-5.397598e+01 4.341865e-02 
-5.423123e+01 4.342198e-02 
-5.448649e+01 4.342522e-02 
-5.474174e+01 4.342836e-02 
-5.499700e+01 4.343143e-02 
-5.525225e+01 4.343440e-02 
-5.550751e+01 4.343730e-02 
-5.576276e+01 4.344012e-02 
-5.601802e+01 4.344286e-02 
-5.627327e+01 4.344552e-02 
-5.652853e+01 4.344811e-02 
-5.678378e+01 4.345063e-02 
-5.703904e+01 4.345309e-02 
-5.729429e+01 4.345547e-02 
-5.754955e+01 4.345779e-02 
-5.780480e+01 4.346004e-02 
-5.806006e+01 4.346224e-02 
-5.831532e+01 4.346437e-02 
-5.857057e+01 4.346644e-02 
-5.882583e+01 4.346846e-02 
-5.908108e+01 4.347042e-02 
-5.933634e+01 4.347233e-02 
-5.959159e+01 4.347418e-02 
-5.984685e+01 4.347599e-02 
-6.010210e+01 4.347774e-02 
-6.035736e+01 4.347945e-02 
-6.061261e+01 4.348111e-02 
-6.086787e+01 4.348273e-02 
-6.112312e+01 4.348430e-02 
-6.137838e+01 4.348582e-02 
-6.163363e+01 4.348731e-02 
-6.188889e+01 4.348875e-02 
-6.214414e+01 4.349016e-02 
-6.239940e+01 4.349152e-02 
-6.265465e+01 4.349285e-02 
-6.290991e+01 4.349415e-02 
-6.316517e+01 4.349540e-02 
-6.342042e+01 4.349662e-02 
-6.367568e+01 4.349781e-02 
-6.393093e+01 4.349897e-02 
-6.418619e+01 4.350009e-02 
-6.444144e+01 4.350119e-02 
-6.469670e+01 4.350225e-02 
-6.495195e+01 4.350329e-02 
-6.520721e+01 4.350429e-02 
-6.546246e+01 4.350527e-02 
-6.571772e+01 4.350622e-02 
-6.597297e+01 4.350715e-02 
-6.622823e+01 4.350805e-02 
-6.648348e+01 4.350892e-02 
-6.673874e+01 4.350977e-02 
-6.699399e+01 4.351060e-02 
-6.724925e+01 4.351141e-02 
-6.750450e+01 4.351219e-02 
-6.775976e+01 4.351295e-02 
-6.801502e+01 4.351369e-02 
-6.827027e+01 4.351441e-02 
-6.852553e+01 4.351511e-02 
-6.878078e+01 4.351579e-02 
-6.903604e+01 4.351646e-02 
-6.929129e+01 4.351710e-02 
-6.954655e+01 4.351773e-02 
-6.980180e+01 4.351834e-02 
-7.005706e+01 4.351893e-02 
-7.031231e+01 4.351951e-02 
-7.056757e+01 4.352007e-02 
-7.082282e+01 4.352061e-02 
-7.107808e+01 4.352114e-02 
-7.133333e+01 4.352166e-02 
-7.158859e+01 4.352216e-02 
-7.184384e+01 4.352265e-02 
-7.209910e+01 4.352312e-02 
-7.235435e+01 4.352358e-02 
-7.260961e+01 4.352403e-02 
-7.286486e+01 4.352447e-02 
-7.312012e+01 4.352489e-02 
-7.337538e+01 4.352531e-02 
-7.363063e+01 4.352571e-02 
-7.388589e+01 4.352610e-02 
-7.414114e+01 4.352648e-02 
-7.439640e+01 4.352685e-02 
-7.465165e+01 4.352721e-02 
-7.490691e+01 4.352756e-02 
-7.516216e+01 4.352789e-02 
-7.541742e+01 4.352823e-02 
-7.567267e+01 4.352855e-02 
-7.592793e+01 4.352886e-02 
-7.618318e+01 4.352916e-02 
-7.643844e+01 4.352946e-02 
-7.669369e+01 4.352975e-02 
-7.694895e+01 4.353003e-02 
-7.720420e+01 4.353030e-02 
-7.745946e+01 4.353056e-02 
-7.771471e+01 4.353082e-02 
-7.796997e+01 4.353107e-02 
-7.822523e+01 4.353131e-02 
-7.848048e+01 4.353155e-02 
-7.873574e+01 4.353178e-02 
-7.899099e+01 4.353200e-02 
-7.924625e+01 4.353222e-02 
-7.950150e+01 4.353243e-02 
-7.975676e+01 4.353264e-02 
-8.001201e+01 4.353284e-02 
-8.026727e+01 4.353303e-02 
-8.052252e+01 4.353322e-02 
-8.077778e+01 4.353341e-02 
-8.103303e+01 4.353359e-02 
-8.128829e+01 4.353376e-02 
-8.154354e+01 4.353393e-02 
-8.179880e+01 4.353409e-02 
-8.205405e+01 4.353425e-02 
-8.230931e+01 4.353441e-02 
-8.256456e+01 4.353456e-02 
-8.281982e+01 4.353471e-02 
-8.307508e+01 4.353485e-02 
-8.333033e+01 4.353499e-02 
-8.358559e+01 4.353513e-02 
-8.384084e+01 4.353526e-02 
-8.409610e+01 4.353539e-02 
-8.435135e+01 4.353551e-02 
-8.460661e+01 4.353563e-02 
-8.486186e+01 4.353575e-02 
-8.511712e+01 4.353587e-02 
-8.537237e+01 4.353598e-02 
-8.562763e+01 4.353609e-02 
-8.588288e+01 4.353619e-02 
-8.613814e+01 4.353630e-02 
-8.639339e+01 4.353640e-02 
-8.664865e+01 4.353649e-02 
-8.690390e+01 4.353659e-02 
-8.715916e+01 4.353668e-02 
-8.741441e+01 4.353677e-02 
-8.766967e+01 4.353685e-02 
-8.792492e+01 4.353694e-02 
-8.818018e+01 4.353702e-02 
-8.843544e+01 4.353710e-02 
-8.869069e+01 4.353718e-02 
-8.894595e+01 4.353725e-02 
-8.920120e+01 4.353733e-02 
-8.945646e+01 4.353740e-02 
-8.971171e+01 4.353747e-02 
-8.996697e+01 4.353754e-02 
-9.022222e+01 4.353760e-02 
-9.047748e+01 4.353767e-02 
-9.073273e+01 4.353773e-02 
-9.098799e+01 4.353779e-02 
-9.124324e+01 4.353785e-02 
-9.149850e+01 4.353791e-02 
-9.175375e+01 4.353796e-02 
-9.200901e+01 4.353802e-02 
-9.226426e+01 4.353807e-02 
-9.251952e+01 4.353812e-02 
-9.277477e+01 4.353817e-02 
-9.303003e+01 4.353822e-02 
-9.328529e+01 4.353826e-02 
-9.354054e+01 4.353831e-02 
-9.379580e+01 4.353835e-02 
-9.405105e+01 4.353840e-02 
-9.430631e+01 4.353844e-02 
-9.456156e+01 4.353848e-02 
-9.481682e+01 4.353852e-02 
-9.507207e+01 4.353856e-02 
-9.532733e+01 4.353860e-02 
-9.558258e+01 4.353863e-02 
-9.583784e+01 4.353867e-02 
-9.609309e+01 4.353870e-02 
-9.634835e+01 4.353874e-02 
-9.660360e+01 4.353877e-02 
-9.685886e+01 4.353880e-02 
-9.711411e+01 4.353883e-02 
-9.736937e+01 4.353886e-02 
-9.762462e+01 4.353889e-02 
-9.787988e+01 4.353892e-02 
-9.813514e+01 4.353895e-02 
-9.839039e+01 4.353898e-02 
-9.864565e+01 4.353900e-02 
-9.890090e+01 4.353903e-02 
-9.915616e+01 4.353905e-02 
-9.941141e+01 4.353908e-02 
-9.966667e+01 4.353910e-02 
-9.992192e+01 4.353912e-02 
-1.001772e+02 4.353915e-02 
-1.004324e+02 4.353917e-02 
-1.006877e+02 4.353919e-02 
-1.009429e+02 4.353921e-02 
-1.011982e+02 4.353923e-02 
-1.014535e+02 4.353925e-02 
-1.017087e+02 4.353927e-02 
-1.019640e+02 4.353928e-02 
-1.022192e+02 4.353930e-02 
-1.024745e+02 4.353932e-02 
-1.027297e+02 4.353934e-02 
-1.029850e+02 4.353935e-02 
-1.032402e+02 4.353937e-02 
-1.034955e+02 4.353938e-02 
-1.037508e+02 4.353940e-02 
-1.040060e+02 4.353941e-02 
-1.042613e+02 4.353943e-02 
-1.045165e+02 4.353944e-02 
-1.047718e+02 4.353946e-02 
-1.050270e+02 4.353947e-02 
-1.052823e+02 4.353948e-02 
-1.055375e+02 4.353949e-02 
-1.057928e+02 4.353951e-02 
-1.060480e+02 4.353952e-02 
-1.063033e+02 4.353953e-02 
-1.065586e+02 4.353954e-02 
-1.068138e+02 4.353955e-02 
-1.070691e+02 4.353956e-02 
-1.073243e+02 4.353957e-02 
-1.075796e+02 4.353958e-02 
-1.078348e+02 4.353959e-02 
-1.080901e+02 4.353960e-02 
-1.083453e+02 4.353961e-02 
-1.086006e+02 4.353962e-02 
-1.088559e+02 4.353963e-02 
-1.091111e+02 4.353964e-02 
-1.093664e+02 4.353964e-02 
-1.096216e+02 4.353965e-02 
-1.098769e+02 4.353966e-02 
-1.101321e+02 4.353967e-02 
-1.103874e+02 4.353967e-02 
-1.106426e+02 4.353968e-02 
-1.108979e+02 4.353969e-02 
-1.111532e+02 4.353969e-02 
-1.114084e+02 4.353970e-02 
-1.116637e+02 4.353971e-02 
-1.119189e+02 4.353971e-02 
-1.121742e+02 4.353972e-02 
-1.124294e+02 4.353973e-02 
-1.126847e+02 4.353973e-02 
-1.129399e+02 4.353974e-02 
-1.131952e+02 4.353974e-02 
-1.134505e+02 4.353975e-02 
-1.137057e+02 4.353975e-02 
-1.139610e+02 4.353976e-02 
-1.142162e+02 4.353976e-02 
-1.144715e+02 4.353977e-02 
-1.147267e+02 4.353977e-02 
-1.149820e+02 4.353978e-02 
-1.152372e+02 4.353978e-02 
-1.154925e+02 4.353978e-02 
-1.157477e+02 4.353979e-02 
-1.160030e+02 4.353979e-02 
-1.162583e+02 4.353980e-02 
-1.165135e+02 4.353980e-02 
-1.167688e+02 4.353980e-02 
-1.170240e+02 4.353981e-02 
-1.172793e+02 4.353981e-02 
-1.175345e+02 4.353981e-02 
-1.177898e+02 4.353982e-02 
-1.180450e+02 4.353982e-02 
-1.183003e+02 4.353982e-02 
-1.185556e+02 4.353983e-02 
-1.188108e+02 4.353983e-02 
-1.190661e+02 4.353983e-02 
-1.193213e+02 4.353984e-02 
-1.195766e+02 4.353984e-02 
-1.198318e+02 4.353984e-02 
-1.200871e+02 4.353984e-02 
-1.203423e+02 4.353985e-02 
-1.205976e+02 4.353985e-02 
-1.208529e+02 4.353985e-02 
-1.211081e+02 4.353985e-02 
-1.213634e+02 4.353985e-02 
-1.216186e+02 4.353986e-02 
-1.218739e+02 4.353986e-02 
-1.221291e+02 4.353986e-02 
-1.223844e+02 4.353986e-02 
-1.226396e+02 4.353986e-02 
-1.228949e+02 4.353987e-02 
-1.231502e+02 4.353987e-02 
-1.234054e+02 4.353987e-02 
-1.236607e+02 4.353987e-02 
-1.239159e+02 4.353987e-02 
-1.241712e+02 4.353988e-02 
-1.244264e+02 4.353988e-02 
-1.246817e+02 4.353988e-02 
-1.249369e+02 4.353988e-02 
-1.251922e+02 4.353988e-02 
-1.254474e+02 4.353988e-02 
-1.257027e+02 4.353988e-02 
-1.259580e+02 4.353989e-02 
-1.262132e+02 4.353989e-02 
-1.264685e+02 4.353989e-02 
-1.267237e+02 4.353989e-02 
-1.269790e+02 4.353989e-02 
-1.272342e+02 4.353989e-02 
-1.274895e+02 4.353989e-02 
-1.277447e+02 4.353989e-02 
-1.280000e+02 4.353989e-02 
-1.280000e+02 2.911033e-02 


==> Figures/4pt_I_rho_NE_muZ/points_2.dat <==
7.000000e-01 -4.942789e-03 
7.046046e-01 -4.963512e-03 
7.092092e-01 -4.984255e-03 
7.138138e-01 -5.005017e-03 
7.184184e-01 -5.025800e-03 
7.230230e-01 -5.046602e-03 
7.276276e-01 -5.067424e-03 
7.322322e-01 -5.088267e-03 
7.368368e-01 -5.109129e-03 
7.414414e-01 -5.130011e-03 
7.460460e-01 -5.150913e-03 
7.506507e-01 -5.171834e-03 
7.552553e-01 -5.192776e-03 
7.598599e-01 -5.213738e-03 
7.644645e-01 -5.234719e-03 
7.690691e-01 -5.255721e-03 
7.736737e-01 -5.276742e-03 
7.782783e-01 -5.297784e-03 
7.828829e-01 -5.318845e-03 
7.874875e-01 -5.339926e-03 
7.920921e-01 -5.361027e-03 
7.966967e-01 -5.382148e-03 
8.013013e-01 -5.403289e-03 
8.059059e-01 -5.424450e-03 
8.105105e-01 -5.445631e-03 
8.151151e-01 -5.466832e-03 
8.197197e-01 -5.488053e-03 
8.243243e-01 -5.509294e-03 
8.289289e-01 -5.530554e-03 
8.335335e-01 -5.551835e-03 
8.381381e-01 -5.573136e-03 
8.427427e-01 -5.594456e-03 
8.473473e-01 -5.615797e-03 
8.519520e-01 -5.637157e-03 
8.565566e-01 -5.658538e-03 
8.611612e-01 -5.679938e-03 
8.657658e-01 -5.701358e-03 
8.703704e-01 -5.722798e-03 
8.749750e-01 -5.744259e-03 
8.795796e-01 -5.765739e-03 
8.841842e-01 -5.787239e-03 
8.887888e-01 -5.808759e-03 
8.933934e-01 -5.830299e-03 
8.979980e-01 -5.851858e-03 
9.026026e-01 -5.873438e-03 
9.072072e-01 -5.895038e-03 
9.118118e-01 -5.916658e-03 
9.164164e-01 -5.938297e-03 
9.210210e-01 -5.959957e-03 
9.256256e-01 -5.981636e-03 
9.302302e-01 -6.003335e-03 
9.348348e-01 -6.025055e-03 
9.394394e-01 -6.046794e-03 
9.440440e-01 -6.068553e-03 
9.486486e-01 -6.090332e-03 
9.532533e-01 -6.112131e-03 
9.578579e-01 -6.133950e-03 
9.624625e-01 -6.155788e-03 
9.670671e-01 -6.177647e-03 
9.716717e-01 -6.199525e-03 
9.762763e-01 -6.221424e-03 
9.808809e-01 -6.243342e-03 
9.854855e-01 -6.265280e-03 
9.900901e-01 -6.287238e-03 
9.946947e-01 -6.309216e-03 
9.992993e-01 -6.331213e-03 
1.003904e+00 -6.353231e-03 
1.008509e+00 -6.375268e-03 
1.013113e+00 -6.397325e-03 
1.017718e+00 -6.419402e-03 
1.022322e+00 -6.441499e-03 
1.026927e+00 -6.463616e-03 
1.031532e+00 -6.485752e-03 
1.036136e+00 -6.507909e-03 
1.040741e+00 -6.530085e-03 
1.045345e+00 -6.552281e-03 
1.049950e+00 -6.574497e-03 
1.054555e+00 -6.596732e-03 
1.059159e+00 -6.618987e-03 
1.063764e+00 -6.641262e-03 
1.068368e+00 -6.663557e-03 
1.072973e+00 -6.685872e-03 
1.077578e+00 -6.708206e-03 
1.082182e+00 -6.730560e-03 
1.086787e+00 -6.752934e-03 
1.091391e+00 -6.775328e-03 
1.095996e+00 -6.797741e-03 
1.100601e+00 -6.820174e-03 
1.105205e+00 -6.842627e-03 
1.109810e+00 -6.865099e-03 
1.114414e+00 -6.887591e-03 
1.119019e+00 -6.910103e-03 
1.123624e+00 -6.932634e-03 
1.128228e+00 -6.955185e-03 
1.132833e+00 -6.977756e-03 
1.137437e+00 -7.000347e-03 
1.142042e+00 -7.022957e-03 
1.146647e+00 -7.045586e-03 
1.151251e+00 -7.068236e-03 
1.155856e+00 -7.090905e-03 
1.160460e+00 -7.113593e-03 
1.165065e+00 -7.136302e-03 
1.169670e+00 -7.159029e-03 
1.174274e+00 -7.181777e-03 
1.178879e+00 -7.204544e-03 
1.183483e+00 -7.227330e-03 
1.188088e+00 -7.250136e-03 
1.192693e+00 -7.272962e-03 
1.197297e+00 -7.295807e-03 
1.201902e+00 -7.318672e-03 
1.206507e+00 -7.341556e-03 
1.211111e+00 -7.364459e-03 
1.215716e+00 -7.387383e-03 
1.220320e+00 -7.410325e-03 
1.224925e+00 -7.433287e-03 
1.229530e+00 -7.456269e-03 
1.234134e+00 -7.479270e-03 
1.238739e+00 -7.502291e-03 
1.243343e+00 -7.525331e-03 
1.247948e+00 -7.548390e-03 
1.252553e+00 -7.571469e-03 
1.257157e+00 -7.594567e-03 
1.261762e+00 -7.617685e-03 
1.266366e+00 -7.640822e-03 
1.270971e+00 -7.663978e-03 
1.275576e+00 -7.687154e-03 
1.280180e+00 -7.710349e-03 
1.284785e+00 -7.733564e-03 
1.289389e+00 -7.756798e-03 
1.293994e+00 -7.780051e-03 
1.298599e+00 -7.803323e-03 
1.303203e+00 -7.826615e-03 
1.307808e+00 -7.849926e-03 
1.312412e+00 -7.873256e-03 
1.317017e+00 -7.896606e-03 
1.321622e+00 -7.919975e-03 
1.326226e+00 -7.943363e-03 
1.330831e+00 -7.966770e-03 
1.335435e+00 -7.990197e-03 
1.340040e+00 -8.013643e-03 
1.344645e+00 -8.037108e-03 
1.349249e+00 -8.060592e-03 
1.353854e+00 -8.084096e-03 
1.358458e+00 -8.107618e-03 
1.363063e+00 -8.131160e-03 
1.367668e+00 -8.154721e-03 
1.372272e+00 -8.178301e-03 
1.376877e+00 -8.201900e-03 
1.381481e+00 -8.225519e-03 
1.386086e+00 -8.249156e-03 
1.390691e+00 -8.272812e-03 
1.395295e+00 -8.296488e-03 
1.399900e+00 -8.320183e-03 
1.404505e+00 -8.343896e-03 
1.409109e+00 -8.367629e-03 
1.413714e+00 -8.391381e-03 
1.418318e+00 -8.415152e-03 
1.422923e+00 -8.438942e-03 
1.427528e+00 -8.462751e-03 
1.432132e+00 -8.486579e-03 
1.436737e+00 -8.510425e-03 
1.441341e+00 -8.534291e-03 
1.445946e+00 -8.558176e-03 
1.450551e+00 -8.582080e-03 
1.455155e+00 -8.606003e-03 
1.459760e+00 -8.629944e-03 
1.464364e+00 -8.653905e-03 
1.468969e+00 -8.677884e-03 
1.473574e+00 -8.701882e-03 
1.478178e+00 -8.725900e-03 
1.482783e+00 -8.749936e-03 
1.487387e+00 -8.773991e-03 
1.491992e+00 -8.798064e-03 
1.496597e+00 -8.822157e-03 
1.501201e+00 -8.846268e-03 
1.505806e+00 -8.870399e-03 
1.510410e+00 -8.894548e-03 
1.515015e+00 -8.918715e-03 
1.519620e+00 -8.942902e-03 
1.524224e+00 -8.967107e-03 
1.528829e+00 -8.991332e-03 
1.533433e+00 -9.015574e-03 
1.538038e+00 -9.039836e-03 
1.542643e+00 -9.064116e-03 
1.547247e+00 -9.088415e-03 
1.551852e+00 -9.112733e-03 
1.556456e+00 -9.137069e-03 
1.561061e+00 -9.161425e-03 
1.565666e+00 -9.185798e-03 
1.570270e+00 -9.210191e-03 
1.574875e+00 -9.234602e-03 
1.579479e+00 -9.259031e-03 
1.584084e+00 -9.283480e-03 
1.588689e+00 -9.307947e-03 
1.593293e+00 -9.332432e-03 
1.597898e+00 -9.356936e-03 
1.602503e+00 -9.381459e-03 
1.607107e+00 -9.406000e-03 
1.611712e+00 -9.430560e-03 
1.616316e+00 -9.455138e-03 
1.620921e+00 -9.479735e-03 
1.625526e+00 -9.504350e-03 
1.630130e+00 -9.528984e-03 
1.634735e+00 -9.553636e-03 
1.639339e+00 -9.578307e-03 
1.643944e+00 -9.602996e-03 
1.648549e+00 -9.627704e-03 
1.653153e+00 -9.652430e-03 
1.657758e+00 -9.677175e-03 
1.662362e+00 -9.701938e-03 
1.666967e+00 -9.726719e-03 
1.671572e+00 -9.751519e-03 
1.676176e+00 -9.776337e-03 
1.680781e+00 -9.801174e-03 
1.685385e+00 -9.826029e-03 
1.689990e+00 -9.850902e-03 
1.694595e+00 -9.875794e-03 
1.699199e+00 -9.900704e-03 
1.703804e+00 -9.925632e-03 
1.708408e+00 -9.950579e-03 
1.713013e+00 -9.975544e-03 
1.717618e+00 -1.000053e-02 
1.722222e+00 -1.002553e-02 
1.726827e+00 -1.005055e-02 
1.731431e+00 -1.007559e-02 
1.736036e+00 -1.010064e-02 
1.740641e+00 -1.012572e-02 
1.745245e+00 -1.015081e-02 
1.749850e+00 -1.017592e-02 
1.754454e+00 -1.020105e-02 
1.759059e+00 -1.022620e-02 
1.763664e+00 -1.025136e-02 
1.768268e+00 -1.027655e-02 
1.772873e+00 -1.030175e-02 
1.777477e+00 -1.032697e-02 
1.782082e+00 -1.035221e-02 
1.786687e+00 -1.037747e-02 
1.791291e+00 -1.040274e-02 
1.795896e+00 -1.042803e-02 
1.800501e+00 -1.045334e-02 
1.805105e+00 -1.047867e-02 
1.809710e+00 -1.050402e-02 
1.814314e+00 -1.052938e-02 
1.818919e+00 -1.055477e-02 
1.823524e+00 -1.058017e-02 
1.828128e+00 -1.060559e-02 
1.832733e+00 -1.063103e-02 
1.837337e+00 -1.065648e-02 
1.841942e+00 -1.068195e-02 
1.846547e+00 -1.070745e-02 
1.851151e+00 -1.073296e-02 
1.855756e+00 -1.075848e-02 
1.860360e+00 -1.078403e-02 
1.864965e+00 -1.080959e-02 
1.869570e+00 -1.083517e-02 
1.874174e+00 -1.086077e-02 
1.878779e+00 -1.088639e-02 
1.883383e+00 -1.091202e-02 
1.887988e+00 -1.093768e-02 
1.892593e+00 -1.096335e-02 
1.897197e+00 -1.098904e-02 
1.901802e+00 -1.101474e-02 
1.906406e+00 -1.104047e-02 
1.911011e+00 -1.106621e-02 
1.915616e+00 -1.109197e-02 
1.920220e+00 -1.111775e-02 
1.924825e+00 -1.114355e-02 
1.929429e+00 -1.116936e-02 
1.934034e+00 -1.119519e-02 
1.938639e+00 -1.122104e-02 
1.943243e+00 -1.124691e-02 
1.947848e+00 -1.127280e-02 
1.952452e+00 -1.129870e-02 
1.957057e+00 -1.132462e-02 
1.961662e+00 -1.135056e-02 
1.966266e+00 -1.137651e-02 
1.970871e+00 -1.140249e-02 
1.975475e+00 -1.142848e-02 
1.980080e+00 -1.145449e-02 
1.984685e+00 -1.148052e-02 
1.989289e+00 -1.150656e-02 
1.993894e+00 -1.153263e-02 
1.998498e+00 -1.155871e-02 
2.003103e+00 -1.158481e-02 
2.007708e+00 -1.161092e-02 
2.012312e+00 -1.163706e-02 
2.016917e+00 -1.166321e-02 
2.021522e+00 -1.168938e-02 
2.026126e+00 -1.171556e-02 
2.030731e+00 -1.174177e-02 
2.035335e+00 -1.176799e-02 
2.039940e+00 -1.179423e-02 
2.044545e+00 -1.182049e-02 
2.049149e+00 -1.184676e-02 
2.053754e+00 -1.187305e-02 
2.058358e+00 -1.189936e-02 
2.062963e+00 -1.192569e-02 
2.067568e+00 -1.195204e-02 
2.072172e+00 -1.197840e-02 
2.076777e+00 -1.200478e-02 
2.081381e+00 -1.203118e-02 
2.085986e+00 -1.205760e-02 
2.090591e+00 -1.208403e-02 
2.095195e+00 -1.211048e-02 
2.099800e+00 -1.213695e-02 
2.104404e+00 -1.216344e-02 
2.109009e+00 -1.218994e-02 
2.113614e+00 -1.221646e-02 
2.118218e+00 -1.224300e-02 
2.122823e+00 -1.226955e-02 
2.127427e+00 -1.229613e-02 
2.132032e+00 -1.232272e-02 
2.136637e+00 -1.234933e-02 
2.141241e+00 -1.237595e-02 
2.145846e+00 -1.240260e-02 
2.150450e+00 -1.242926e-02 
2.155055e+00 -1.245594e-02 
2.159660e+00 -1.248263e-02 
2.164264e+00 -1.250935e-02 
2.168869e+00 -1.253608e-02 
2.173473e+00 -1.256283e-02 
2.178078e+00 -1.258959e-02 
2.182683e+00 -1.261638e-02 
2.187287e+00 -1.264318e-02 
2.191892e+00 -1.267000e-02 
2.196496e+00 -1.269683e-02 
2.201101e+00 -1.272368e-02 
2.205706e+00 -1.275055e-02 
2.210310e+00 -1.277744e-02 
2.214915e+00 -1.280435e-02 
2.219520e+00 -1.283127e-02 
2.224124e+00 -1.285821e-02 
2.228729e+00 -1.288517e-02 
2.233333e+00 -1.291214e-02 
2.237938e+00 -1.293913e-02 
2.242543e+00 -1.296614e-02 
2.247147e+00 -1.299317e-02 
2.251752e+00 -1.302022e-02 
2.256356e+00 -1.304728e-02 
2.260961e+00 -1.307436e-02 
2.265566e+00 -1.310145e-02 
2.270170e+00 -1.312857e-02 
2.274775e+00 -1.315570e-02 
2.279379e+00 -1.318284e-02 
2.283984e+00 -1.321001e-02 
2.288589e+00 -1.323719e-02 
2.293193e+00 -1.326439e-02 
2.297798e+00 -1.329161e-02 
2.302402e+00 -1.331884e-02 
2.307007e+00 -1.334610e-02 
2.311612e+00 -1.337337e-02 
2.316216e+00 -1.340065e-02 
2.320821e+00 -1.342796e-02 
2.325425e+00 -1.345528e-02 
2.330030e+00 -1.348261e-02 
2.334635e+00 -1.350997e-02 
2.339239e+00 -1.353734e-02 
2.343844e+00 -1.356473e-02 
2.348448e+00 -1.359214e-02 
2.353053e+00 -1.361956e-02 
2.357658e+00 -1.364701e-02 
2.362262e+00 -1.367447e-02 
2.366867e+00 -1.370194e-02 
2.371471e+00 -1.372944e-02 
2.376076e+00 -1.375695e-02 
2.380681e+00 -1.378447e-02 
2.385285e+00 -1.381202e-02 
2.389890e+00 -1.383958e-02 
2.394494e+00 -1.386716e-02 
2.399099e+00 -1.389476e-02 
2.403704e+00 -1.392237e-02 
2.408308e+00 -1.395000e-02 
2.412913e+00 -1.397765e-02 
2.417518e+00 -1.400532e-02 
2.422122e+00 -1.403300e-02 
2.426727e+00 -1.406070e-02 
2.431331e+00 -1.408842e-02 
2.435936e+00 -1.411615e-02 
2.440541e+00 -1.414390e-02 
2.445145e+00 -1.417167e-02 
2.449750e+00 -1.419945e-02 
2.454354e+00 -1.422726e-02 
2.458959e+00 -1.425508e-02 
2.463564e+00 -1.428291e-02 
2.468168e+00 -1.431077e-02 
2.472773e+00 -1.433864e-02 
2.477377e+00 -1.436653e-02 
2.481982e+00 -1.439443e-02 
2.486587e+00 -1.442236e-02 
2.491191e+00 -1.445030e-02 
2.495796e+00 -1.447825e-02 
2.500400e+00 -1.450623e-02 
2.505005e+00 -1.453422e-02 
2.509610e+00 -1.456223e-02 
2.514214e+00 -1.459025e-02 
2.518819e+00 -1.461830e-02 
2.523423e+00 -1.464636e-02 
2.528028e+00 -1.467443e-02 
2.532633e+00 -1.470253e-02 
2.537237e+00 -1.473064e-02 
2.541842e+00 -1.475877e-02 
2.546446e+00 -1.478691e-02 
2.551051e+00 -1.481507e-02 
2.555656e+00 -1.484325e-02 
2.560260e+00 -1.487145e-02 
2.564865e+00 -1.489966e-02 
2.569469e+00 -1.492789e-02 
2.574074e+00 -1.495614e-02 
2.578679e+00 -1.498441e-02 
2.583283e+00 -1.501269e-02 
2.587888e+00 -1.504099e-02 
2.592492e+00 -1.506930e-02 
2.597097e+00 -1.509764e-02 
2.601702e+00 -1.512599e-02 
2.606306e+00 -1.515436e-02 
2.610911e+00 -1.518274e-02 
2.615516e+00 -1.521114e-02 
2.620120e+00 -1.523956e-02 
2.624725e+00 -1.526800e-02 
2.629329e+00 -1.529645e-02 
2.633934e+00 -1.532492e-02 
2.638539e+00 -1.535340e-02 
2.643143e+00 -1.538191e-02 
2.647748e+00 -1.541043e-02 
2.652352e+00 -1.543897e-02 
2.656957e+00 -1.546752e-02 
2.661562e+00 -1.549609e-02 
2.666166e+00 -1.552468e-02 
2.670771e+00 -1.555329e-02 
2.675375e+00 -1.558191e-02 
2.679980e+00 -1.561055e-02 
2.684585e+00 -1.563921e-02 
2.689189e+00 -1.566788e-02 
2.693794e+00 -1.569658e-02 
2.698398e+00 -1.572528e-02 
2.703003e+00 -1.575401e-02 
2.707608e+00 -1.578275e-02 
2.712212e+00 -1.581151e-02 
2.716817e+00 -1.584029e-02 
2.721421e+00 -1.586908e-02 
2.726026e+00 -1.589789e-02 
2.730631e+00 -1.592672e-02 
2.735235e+00 -1.595557e-02 
2.739840e+00 -1.598443e-02 
2.744444e+00 -1.601331e-02 
2.749049e+00 -1.604220e-02 
2.753654e+00 -1.607111e-02 
2.758258e+00 -1.610004e-02 
2.762863e+00 -1.612899e-02 
2.767467e+00 -1.615796e-02 
2.772072e+00 -1.618694e-02 
2.776677e+00 -1.621593e-02 
2.781281e+00 -1.624495e-02 
2.785886e+00 -1.627398e-02 
2.790490e+00 -1.630303e-02 
2.795095e+00 -1.633210e-02 
2.799700e+00 -1.636118e-02 
2.804304e+00 -1.639028e-02 
2.808909e+00 -1.641940e-02 
2.813514e+00 -1.644853e-02 
2.818118e+00 -1.647768e-02 
2.822723e+00 -1.650685e-02 
2.827327e+00 -1.653604e-02 
2.831932e+00 -1.656524e-02 
2.836537e+00 -1.659446e-02 
2.841141e+00 -1.662370e-02 
2.845746e+00 -1.665295e-02 
2.850350e+00 -1.668222e-02 
2.854955e+00 -1.671151e-02 
2.859560e+00 -1.674081e-02 
2.864164e+00 -1.677013e-02 
2.868769e+00 -1.679947e-02 
2.873373e+00 -1.682883e-02 
2.877978e+00 -1.685820e-02 
2.882583e+00 -1.688759e-02 
2.887187e+00 -1.691700e-02 
2.891792e+00 -1.694642e-02 
2.896396e+00 -1.697586e-02 
2.901001e+00 -1.700532e-02 
2.905606e+00 -1.703479e-02 
2.910210e+00 -1.706428e-02 
2.914815e+00 -1.709379e-02 
2.919419e+00 -1.712332e-02 
2.924024e+00 -1.715286e-02 
2.928629e+00 -1.718242e-02 
2.933233e+00 -1.721200e-02 
2.937838e+00 -1.724159e-02 
2.942442e+00 -1.727120e-02 
2.947047e+00 -1.730083e-02 
2.951652e+00 -1.733048e-02 
2.956256e+00 -1.736014e-02 
2.960861e+00 -1.738982e-02 
2.965465e+00 -1.741952e-02 
2.970070e+00 -1.744923e-02 
2.974675e+00 -1.747896e-02 
2.979279e+00 -1.750871e-02 
2.983884e+00 -1.753847e-02 
2.988488e+00 -1.756825e-02 
2.993093e+00 -1.759805e-02 
2.997698e+00 -1.762787e-02 
3.002302e+00 -1.765770e-02 
3.006907e+00 -1.768755e-02 
3.011512e+00 -1.771742e-02 
3.016116e+00 -1.774730e-02 
3.020721e+00 -1.777720e-02 
3.025325e+00 -1.780712e-02 
3.029930e+00 -1.783705e-02 
3.034535e+00 -1.786701e-02 
3.039139e+00 -1.789697e-02 
3.043744e+00 -1.792696e-02 
3.048348e+00 -1.795696e-02 
3.052953e+00 -1.798698e-02 
3.057558e+00 -1.801702e-02 
3.062162e+00 -1.804708e-02 
3.066767e+00 -1.807715e-02 
3.071371e+00 -1.810724e-02 
3.075976e+00 -1.813734e-02 
3.080581e+00 -1.816746e-02 
3.085185e+00 -1.819760e-02 
3.089790e+00 -1.822776e-02 
3.094394e+00 -1.825793e-02 
3.098999e+00 -1.828813e-02 
3.103604e+00 -1.831833e-02 
3.108208e+00 -1.834856e-02 
3.112813e+00 -1.837880e-02 
3.117417e+00 -1.840906e-02 
3.122022e+00 -1.843934e-02 
3.126627e+00 -1.846963e-02 
3.131231e+00 -1.849994e-02 
3.135836e+00 -1.853027e-02 
3.140440e+00 -1.856061e-02 
3.145045e+00 -1.859098e-02 
3.149650e+00 -1.862136e-02 
3.154254e+00 -1.865175e-02 
3.158859e+00 -1.868216e-02 
3.163463e+00 -1.871260e-02 
3.168068e+00 -1.874304e-02 
3.172673e+00 -1.877351e-02 
3.177277e+00 -1.880399e-02 
3.181882e+00 -1.883449e-02 
3.186486e+00 -1.886500e-02 
3.191091e+00 -1.889554e-02 
3.195696e+00 -1.892609e-02 
3.200300e+00 -1.895665e-02 
3.204905e+00 -1.898724e-02 
3.209510e+00 -1.901784e-02 
3.214114e+00 -1.904846e-02 
3.218719e+00 -1.907910e-02 
3.223323e+00 -1.910975e-02 
3.227928e+00 -1.914042e-02 
3.232533e+00 -1.917111e-02 
3.237137e+00 -1.920181e-02 
3.241742e+00 -1.923253e-02 
3.246346e+00 -1.926327e-02 
3.250951e+00 -1.929403e-02 
3.255556e+00 -1.932480e-02 
3.260160e+00 -1.935559e-02 
3.264765e+00 -1.938640e-02 
3.269369e+00 -1.941722e-02 
3.273974e+00 -1.944806e-02 
3.278579e+00 -1.947892e-02 
3.283183e+00 -1.950980e-02 
3.287788e+00 -1.954069e-02 
3.292392e+00 -1.957160e-02 
3.296997e+00 -1.960253e-02 
3.301602e+00 -1.963348e-02 
3.306206e+00 -1.966444e-02 
3.310811e+00 -1.969542e-02 
3.315415e+00 -1.972641e-02 
3.320020e+00 -1.975743e-02 
3.324625e+00 -1.978846e-02 
3.329229e+00 -1.981951e-02 
3.333834e+00 -1.985057e-02 
3.338438e+00 -1.988166e-02 
3.343043e+00 -1.991276e-02 
3.347648e+00 -1.994387e-02 
3.352252e+00 -1.997501e-02 
3.356857e+00 -2.000616e-02 
3.361461e+00 -2.003733e-02 
3.366066e+00 -2.006851e-02 
3.370671e+00 -2.009972e-02 
3.375275e+00 -2.013094e-02 
3.379880e+00 -2.016217e-02 
3.384484e+00 -2.019343e-02 
3.389089e+00 -2.022470e-02 
3.393694e+00 -2.025599e-02 
3.398298e+00 -2.028730e-02 
3.402903e+00 -2.031862e-02 
3.407508e+00 -2.034996e-02 
3.412112e+00 -2.038132e-02 
3.416717e+00 -2.041270e-02 
3.421321e+00 -2.044409e-02 
3.425926e+00 -2.047550e-02 
3.430531e+00 -2.050693e-02 
3.435135e+00 -2.053837e-02 
3.439740e+00 -2.056984e-02 
3.444344e+00 -2.060132e-02 
3.448949e+00 -2.063281e-02 
3.453554e+00 -2.066433e-02 
3.458158e+00 -2.069586e-02 
3.462763e+00 -2.072741e-02 
3.467367e+00 -2.075897e-02 
3.471972e+00 -2.079056e-02 
3.476577e+00 -2.082216e-02 
3.481181e+00 -2.085377e-02 
3.485786e+00 -2.088541e-02 
3.490390e+00 -2.091706e-02 
3.494995e+00 -2.094873e-02 
3.499600e+00 -2.098042e-02 
3.504204e+00 -2.101213e-02 
3.508809e+00 -2.104385e-02 
3.513413e+00 -2.107559e-02 
3.518018e+00 -2.110734e-02 
3.522623e+00 -2.113912e-02 
3.527227e+00 -2.117091e-02 
3.531832e+00 -2.120272e-02 
3.536436e+00 -2.123454e-02 
3.541041e+00 -2.126639e-02 
3.545646e+00 -2.129825e-02 
3.550250e+00 -2.133013e-02 
3.554855e+00 -2.136202e-02 
3.559459e+00 -2.139394e-02 
3.564064e+00 -2.142587e-02 
3.568669e+00 -2.145782e-02 
3.573273e+00 -2.148978e-02 
3.577878e+00 -2.152176e-02 
3.582482e+00 -2.155376e-02 
3.587087e+00 -2.158578e-02 
3.591692e+00 -2.161782e-02 
3.596296e+00 -2.164987e-02 
3.600901e+00 -2.168194e-02 
3.605506e+00 -2.171403e-02 
3.610110e+00 -2.174613e-02 
3.614715e+00 -2.177825e-02 
3.619319e+00 -2.181039e-02 
3.623924e+00 -2.184255e-02 
3.628529e+00 -2.187473e-02 
3.633133e+00 -2.190692e-02 
3.637738e+00 -2.193913e-02 
3.642342e+00 -2.197136e-02 
3.646947e+00 -2.200360e-02 
3.651552e+00 -2.203586e-02 
3.656156e+00 -2.206814e-02 
3.660761e+00 -2.210044e-02 
3.665365e+00 -2.213275e-02 
3.669970e+00 -2.216509e-02 
3.674575e+00 -2.219744e-02 
3.679179e+00 -2.222980e-02 
3.683784e+00 -2.226219e-02 
3.688388e+00 -2.229459e-02 
3.692993e+00 -2.232701e-02 
3.697598e+00 -2.235945e-02 
3.702202e+00 -2.239190e-02 
3.706807e+00 -2.242437e-02 
3.711411e+00 -2.245686e-02 
3.716016e+00 -2.248937e-02 
3.720621e+00 -2.252190e-02 
3.725225e+00 -2.255444e-02 
3.729830e+00 -2.258700e-02 
3.734434e+00 -2.261958e-02 
3.739039e+00 -2.265217e-02 
3.743644e+00 -2.268479e-02 
3.748248e+00 -2.271742e-02 
3.752853e+00 -2.275006e-02 
3.757457e+00 -2.278273e-02 
3.762062e+00 -2.281541e-02 
3.766667e+00 -2.284811e-02 
3.771271e+00 -2.288083e-02 
3.775876e+00 -2.291357e-02 
3.780480e+00 -2.294632e-02 
3.785085e+00 -2.297909e-02 
3.789690e+00 -2.301188e-02 
3.794294e+00 -2.304469e-02 
3.798899e+00 -2.307751e-02 
3.803504e+00 -2.311036e-02 
3.808108e+00 -2.314322e-02 
3.812713e+00 -2.317609e-02 
3.817317e+00 -2.320899e-02 
3.821922e+00 -2.324190e-02 
3.826527e+00 -2.327483e-02 
3.831131e+00 -2.330778e-02 
3.835736e+00 -2.334074e-02 
3.840340e+00 -2.337373e-02 
3.844945e+00 -2.340673e-02 
3.849550e+00 -2.343975e-02 
3.854154e+00 -2.347278e-02 
3.858759e+00 -2.350584e-02 
3.863363e+00 -2.353891e-02 
3.867968e+00 -2.357200e-02 
3.872573e+00 -2.360511e-02 
3.877177e+00 -2.363823e-02 
3.881782e+00 -2.367138e-02 
3.886386e+00 -2.370454e-02 
3.890991e+00 -2.373771e-02 
3.895596e+00 -2.377091e-02 
3.900200e+00 -2.380412e-02 
3.904805e+00 -2.383736e-02 
3.909409e+00 -2.387061e-02 
3.914014e+00 -2.390387e-02 
3.918619e+00 -2.393716e-02 
3.923223e+00 -2.397046e-02 
3.927828e+00 -2.400378e-02 
3.932432e+00 -2.403712e-02 
3.937037e+00 -2.407048e-02 
3.941642e+00 -2.410385e-02 
3.946246e+00 -2.413724e-02 
3.950851e+00 -2.417065e-02 
3.955455e+00 -2.420408e-02 
3.960060e+00 -2.423753e-02 
3.964665e+00 -2.427099e-02 
3.969269e+00 -2.430447e-02 
3.973874e+00 -2.433797e-02 
3.978478e+00 -2.437149e-02 
3.983083e+00 -2.440502e-02 
3.987688e+00 -2.443857e-02 
3.992292e+00 -2.447214e-02 
3.996897e+00 -2.450573e-02 
4.001502e+00 -2.453934e-02 
4.006106e+00 -2.457296e-02 
4.010711e+00 -2.460660e-02 
4.015315e+00 -2.464026e-02 
4.019920e+00 -2.467394e-02 
4.024525e+00 -2.470764e-02 
4.029129e+00 -2.474135e-02 
4.033734e+00 -2.477508e-02 
4.038338e+00 -2.480883e-02 
4.042943e+00 -2.484260e-02 
4.047548e+00 -2.487639e-02 
4.052152e+00 -2.491019e-02 
4.056757e+00 -2.494401e-02 
4.061361e+00 -2.497785e-02 
4.065966e+00 -2.501171e-02 
4.070571e+00 -2.504558e-02 
4.075175e+00 -2.507948e-02 
4.079780e+00 -2.511339e-02 
4.084384e+00 -2.514732e-02 
4.088989e+00 -2.518126e-02 
4.093594e+00 -2.521523e-02 
4.098198e+00 -2.524921e-02 
4.102803e+00 -2.528321e-02 
4.107407e+00 -2.531723e-02 
4.112012e+00 -2.535127e-02 
4.116617e+00 -2.538533e-02 
4.121221e+00 -2.541940e-02 
4.125826e+00 -2.545349e-02 
4.130430e+00 -2.548760e-02 
4.135035e+00 -2.552173e-02 
4.139640e+00 -2.555587e-02 
4.144244e+00 -2.559004e-02 
4.148849e+00 -2.562422e-02 
4.153453e+00 -2.565842e-02 
4.158058e+00 -2.569264e-02 
4.162663e+00 -2.572688e-02 
4.167267e+00 -2.576113e-02 
4.171872e+00 -2.579540e-02 
4.176476e+00 -2.582969e-02 
4.181081e+00 -2.586400e-02 
4.185686e+00 -2.589833e-02 
4.190290e+00 -2.593267e-02 
4.194895e+00 -2.596704e-02 
4.199499e+00 -2.600142e-02 
4.204104e+00 -2.603582e-02 
4.208709e+00 -2.607024e-02 
4.213313e+00 -2.610467e-02 
4.217918e+00 -2.613913e-02 
4.222523e+00 -2.617360e-02 
4.227127e+00 -2.620809e-02 
4.231732e+00 -2.624260e-02 
4.236336e+00 -2.627712e-02 
4.240941e+00 -2.631167e-02 
4.245546e+00 -2.634623e-02 
4.250150e+00 -2.638081e-02 
4.254755e+00 -2.641541e-02 
4.259359e+00 -2.645003e-02 
4.263964e+00 -2.648467e-02 
4.268569e+00 -2.651932e-02 
4.273173e+00 -2.655400e-02 
4.277778e+00 -2.658869e-02 
4.282382e+00 -2.662340e-02 
4.286987e+00 -2.665812e-02 
4.291592e+00 -2.669287e-02 
4.296196e+00 -2.672763e-02 
4.300801e+00 -2.676242e-02 
4.305405e+00 -2.679722e-02 
4.310010e+00 -2.683204e-02 
4.314615e+00 -2.686688e-02 
4.319219e+00 -2.690173e-02 
4.323824e+00 -2.693661e-02 
4.328428e+00 -2.697150e-02 
4.333033e+00 -2.700641e-02 
4.337638e+00 -2.704134e-02 
4.342242e+00 -2.707629e-02 
4.346847e+00 -2.711125e-02 
4.351451e+00 -2.714624e-02 
4.356056e+00 -2.718124e-02 
4.360661e+00 -2.721626e-02 
4.365265e+00 -2.725130e-02 
4.369870e+00 -2.728636e-02 
4.374474e+00 -2.732143e-02 
4.379079e+00 -2.735653e-02 
4.383684e+00 -2.739164e-02 
4.388288e+00 -2.742677e-02 
4.392893e+00 -2.746192e-02 
4.397497e+00 -2.749709e-02 
4.402102e+00 -2.753228e-02 
4.406707e+00 -2.756749e-02 
4.411311e+00 -2.760271e-02 
4.415916e+00 -2.763795e-02 
4.420521e+00 -2.767321e-02 
4.425125e+00 -2.770849e-02 
4.429730e+00 -2.774379e-02 
4.434334e+00 -2.777911e-02 
4.438939e+00 -2.781444e-02 
4.443544e+00 -2.784980e-02 
4.448148e+00 -2.788517e-02 
4.452753e+00 -2.792056e-02 
4.457357e+00 -2.795597e-02 
4.461962e+00 -2.799140e-02 
4.466567e+00 -2.802684e-02 
4.471171e+00 -2.806231e-02 
4.475776e+00 -2.809779e-02 
4.480380e+00 -2.813329e-02 
4.484985e+00 -2.816881e-02 
4.489590e+00 -2.820435e-02 
4.494194e+00 -2.823991e-02 
4.498799e+00 -2.827549e-02 
4.503403e+00 -2.831108e-02 
4.508008e+00 -2.834670e-02 
4.512613e+00 -2.838233e-02 
4.517217e+00 -2.841798e-02 
4.521822e+00 -2.845365e-02 
4.526426e+00 -2.848934e-02 
4.531031e+00 -2.852504e-02 
4.535636e+00 -2.856077e-02 
4.540240e+00 -2.859651e-02 
4.544845e+00 -2.863228e-02 
4.549449e+00 -2.866806e-02 
4.554054e+00 -2.870386e-02 
4.558659e+00 -2.873968e-02 
4.563263e+00 -2.877552e-02 
4.567868e+00 -2.881137e-02 
4.572472e+00 -2.884725e-02 
4.577077e+00 -2.888314e-02 
4.581682e+00 -2.891905e-02 
4.586286e+00 -2.895498e-02 
4.590891e+00 -2.899093e-02 
4.595495e+00 -2.902690e-02 
4.600100e+00 -2.906289e-02 
4.604705e+00 -2.909890e-02 
4.609309e+00 -2.913492e-02 
4.613914e+00 -2.917097e-02 
4.618519e+00 -2.920703e-02 
4.623123e+00 -2.924311e-02 
4.627728e+00 -2.927921e-02 
4.632332e+00 -2.931533e-02 
4.636937e+00 -2.935147e-02 
4.641542e+00 -2.938763e-02 
4.646146e+00 -2.942380e-02 
4.650751e+00 -2.946000e-02 
4.655355e+00 -2.949621e-02 
4.659960e+00 -2.953244e-02 
4.664565e+00 -2.956869e-02 
4.669169e+00 -2.960497e-02 
4.673774e+00 -2.964125e-02 
4.678378e+00 -2.967756e-02 
4.682983e+00 -2.971389e-02 
4.687588e+00 -2.975023e-02 
4.692192e+00 -2.978660e-02 
4.696797e+00 -2.982298e-02 
4.701401e+00 -2.985939e-02 
4.706006e+00 -2.989581e-02 
4.710611e+00 -2.993225e-02 
4.715215e+00 -2.996871e-02 
4.719820e+00 -3.000519e-02 
4.724424e+00 -3.004168e-02 
4.729029e+00 -3.007820e-02 
4.733634e+00 -3.011474e-02 
4.738238e+00 -3.015129e-02 
4.742843e+00 -3.018786e-02 
4.747447e+00 -3.022446e-02 
4.752052e+00 -3.026107e-02 
4.756657e+00 -3.029770e-02 
4.761261e+00 -3.033435e-02 
4.765866e+00 -3.037102e-02 
4.770470e+00 -3.040770e-02 
4.775075e+00 -3.044441e-02 
4.779680e+00 -3.048114e-02 
4.784284e+00 -3.051788e-02 
4.788889e+00 -3.055465e-02 
4.793493e+00 -3.059143e-02 
4.798098e+00 -3.062823e-02 
4.802703e+00 -3.066505e-02 
4.807307e+00 -3.070189e-02 
4.811912e+00 -3.073875e-02 
4.816517e+00 -3.077563e-02 
4.821121e+00 -3.081253e-02 
4.825726e+00 -3.084945e-02 
4.830330e+00 -3.088638e-02 
4.834935e+00 -3.092334e-02 
4.839540e+00 -3.096031e-02 
4.844144e+00 -3.099731e-02 
4.848749e+00 -3.103432e-02 
4.853353e+00 -3.107135e-02 
4.857958e+00 -3.110840e-02 
4.862563e+00 -3.114547e-02 
4.867167e+00 -3.118256e-02 
4.871772e+00 -3.121967e-02 
4.876376e+00 -3.125680e-02 
4.880981e+00 -3.129395e-02 
4.885586e+00 -3.133111e-02 
4.890190e+00 -3.136830e-02 
4.894795e+00 -3.140550e-02 
4.899399e+00 -3.144273e-02 
4.904004e+00 -3.147997e-02 
4.908609e+00 -3.151724e-02 
4.913213e+00 -3.155452e-02 
4.917818e+00 -3.159182e-02 
4.922422e+00 -3.162914e-02 
4.927027e+00 -3.166648e-02 
4.931632e+00 -3.170384e-02 
4.936236e+00 -3.174122e-02 
4.940841e+00 -3.177862e-02 
4.945445e+00 -3.181604e-02 
4.950050e+00 -3.185347e-02 
4.954655e+00 -3.189093e-02 
4.959259e+00 -3.192841e-02 
4.963864e+00 -3.196590e-02 
4.968468e+00 -3.200342e-02 
4.973073e+00 -3.204095e-02 
4.977678e+00 -3.207851e-02 
4.982282e+00 -3.211608e-02 
4.986887e+00 -3.215367e-02 
4.991491e+00 -3.219128e-02 
4.996096e+00 -3.222891e-02 
5.000701e+00 -3.226657e-02 
5.005305e+00 -3.230424e-02 
5.009910e+00 -3.234193e-02 
5.014515e+00 -3.237964e-02 
5.019119e+00 -3.241736e-02 
5.023724e+00 -3.245511e-02 
5.028328e+00 -3.249288e-02 
5.032933e+00 -3.253067e-02 
5.037538e+00 -3.256847e-02 
5.042142e+00 -3.260630e-02 
5.046747e+00 -3.264415e-02 
5.051351e+00 -3.268201e-02 
5.055956e+00 -3.271990e-02 
5.060561e+00 -3.275780e-02 
5.065165e+00 -3.279573e-02 
5.069770e+00 -3.283367e-02 
5.074374e+00 -3.287163e-02 
5.078979e+00 -3.290962e-02 
5.083584e+00 -3.294762e-02 
5.088188e+00 -3.298564e-02 
5.092793e+00 -3.302368e-02 
5.097397e+00 -3.306175e-02 
5.102002e+00 -3.309983e-02 
5.106607e+00 -3.313793e-02 
5.111211e+00 -3.317605e-02 
5.115816e+00 -3.321419e-02 
5.120420e+00 -3.325235e-02 
5.125025e+00 -3.329053e-02 
5.129630e+00 -3.332873e-02 
5.134234e+00 -3.336695e-02 
5.138839e+00 -3.340519e-02 
5.143443e+00 -3.344344e-02 
5.148048e+00 -3.348172e-02 
5.152653e+00 -3.352002e-02 
5.157257e+00 -3.355834e-02 
5.161862e+00 -3.359668e-02 
5.166466e+00 -3.363503e-02 
5.171071e+00 -3.367341e-02 
5.175676e+00 -3.371181e-02 
5.180280e+00 -3.375022e-02 
5.184885e+00 -3.378866e-02 
5.189489e+00 -3.382712e-02 
5.194094e+00 -3.386559e-02 
5.198699e+00 -3.390409e-02 
5.203303e+00 -3.394260e-02 
5.207908e+00 -3.398114e-02 
5.212513e+00 -3.401969e-02 
5.217117e+00 -3.405827e-02 
5.221722e+00 -3.409687e-02 
5.226326e+00 -3.413548e-02 
5.230931e+00 -3.417412e-02 
5.235536e+00 -3.421277e-02 
5.240140e+00 -3.425144e-02 
5.244745e+00 -3.429014e-02 
5.249349e+00 -3.432885e-02 
5.253954e+00 -3.436759e-02 
5.258559e+00 -3.440634e-02 
5.263163e+00 -3.444512e-02 
5.267768e+00 -3.448391e-02 
5.272372e+00 -3.452273e-02 
5.276977e+00 -3.456156e-02 
5.281582e+00 -3.460042e-02 
5.286186e+00 -3.463929e-02 
5.290791e+00 -3.467818e-02 
5.295395e+00 -3.471710e-02 
5.300000e+00 -3.475603e-02 
5.300000e+00 -2.431044e-02 
5.295395e+00 -2.428326e-02 
5.290791e+00 -2.425609e-02 
5.286186e+00 -2.422894e-02 
5.281582e+00 -2.420180e-02 
5.276977e+00 -2.417467e-02 
5.272372e+00 -2.414755e-02 
5.267768e+00 -2.412045e-02 
5.263163e+00 -2.409336e-02 
5.258559e+00 -2.406629e-02 
5.253954e+00 -2.403922e-02 
5.249349e+00 -2.401217e-02 
5.244745e+00 -2.398514e-02 
5.240140e+00 -2.395811e-02 
5.235536e+00 -2.393110e-02 
5.230931e+00 -2.390411e-02 
5.226326e+00 -2.387712e-02 
5.221722e+00 -2.385015e-02 
5.217117e+00 -2.382319e-02 
5.212513e+00 -2.379625e-02 
5.207908e+00 -2.376931e-02 
5.203303e+00 -2.374239e-02 
5.198699e+00 -2.371549e-02 
5.194094e+00 -2.368860e-02 
5.189489e+00 -2.366172e-02 
5.184885e+00 -2.363485e-02 
5.180280e+00 -2.360799e-02 
5.175676e+00 -2.358115e-02 
5.171071e+00 -2.355432e-02 
5.166466e+00 -2.352751e-02 
5.161862e+00 -2.350071e-02 
5.157257e+00 -2.347392e-02 
5.152653e+00 -2.344714e-02 
5.148048e+00 -2.342038e-02 
5.143443e+00 -2.339363e-02 
5.138839e+00 -2.336689e-02 
5.134234e+00 -2.334016e-02 
5.129630e+00 -2.331345e-02 
5.125025e+00 -2.328675e-02 
5.120420e+00 -2.326007e-02 
5.115816e+00 -2.323339e-02 
5.111211e+00 -2.320673e-02 
5.106607e+00 -2.318008e-02 
5.102002e+00 -2.315345e-02 
5.097397e+00 -2.312683e-02 
5.092793e+00 -2.310022e-02 
5.088188e+00 -2.307362e-02 
5.083584e+00 -2.304704e-02 
5.078979e+00 -2.302047e-02 
5.074374e+00 -2.299391e-02 
5.069770e+00 -2.296736e-02 
5.065165e+00 -2.294083e-02 
5.060561e+00 -2.291431e-02 
5.055956e+00 -2.288780e-02 
5.051351e+00 -2.286131e-02 
5.046747e+00 -2.283483e-02 
5.042142e+00 -2.280836e-02 
5.037538e+00 -2.278190e-02 
5.032933e+00 -2.275546e-02 
5.028328e+00 -2.272903e-02 
5.023724e+00 -2.270261e-02 
5.019119e+00 -2.267621e-02 
5.014515e+00 -2.264982e-02 
5.009910e+00 -2.262344e-02 
5.005305e+00 -2.259707e-02 
5.000701e+00 -2.257071e-02 
4.996096e+00 -2.254437e-02 
4.991491e+00 -2.251804e-02 
4.986887e+00 -2.249173e-02 
4.982282e+00 -2.246542e-02 
4.977678e+00 -2.243913e-02 
4.973073e+00 -2.241285e-02 
4.968468e+00 -2.238659e-02 
4.963864e+00 -2.236034e-02 
4.959259e+00 -2.233409e-02 
4.954655e+00 -2.230787e-02 
4.950050e+00 -2.228165e-02 
4.945445e+00 -2.225545e-02 
4.940841e+00 -2.222926e-02 
4.936236e+00 -2.220308e-02 
4.931632e+00 -2.217692e-02 
4.927027e+00 -2.215076e-02 
4.922422e+00 -2.212462e-02 
4.917818e+00 -2.209849e-02 
4.913213e+00 -2.207238e-02 
4.908609e+00 -2.204628e-02 
4.904004e+00 -2.202019e-02 
4.899399e+00 -2.199411e-02 
4.894795e+00 -2.196804e-02 
4.890190e+00 -2.194199e-02 
4.885586e+00 -2.191595e-02 
4.880981e+00 -2.188992e-02 
4.876376e+00 -2.186391e-02 
4.871772e+00 -2.183791e-02 
4.867167e+00 -2.181192e-02 
4.862563e+00 -2.178594e-02 
4.857958e+00 -2.175997e-02 
4.853353e+00 -2.173402e-02 
4.848749e+00 -2.170808e-02 
4.844144e+00 -2.168215e-02 
4.839540e+00 -2.165624e-02 
4.834935e+00 -2.163033e-02 
4.830330e+00 -2.160444e-02 
4.825726e+00 -2.157856e-02 
4.821121e+00 -2.155270e-02 
4.816517e+00 -2.152684e-02 
4.811912e+00 -2.150100e-02 
4.807307e+00 -2.147517e-02 
4.802703e+00 -2.144936e-02 
4.798098e+00 -2.142355e-02 
4.793493e+00 -2.139776e-02 
4.788889e+00 -2.137198e-02 
4.784284e+00 -2.134621e-02 
4.779680e+00 -2.132046e-02 
4.775075e+00 -2.129471e-02 
4.770470e+00 -2.126898e-02 
4.765866e+00 -2.124326e-02 
4.761261e+00 -2.121756e-02 
4.756657e+00 -2.119186e-02 
4.752052e+00 -2.116618e-02 
4.747447e+00 -2.114051e-02 
4.742843e+00 -2.111486e-02 
4.738238e+00 -2.108921e-02 
4.733634e+00 -2.106358e-02 
4.729029e+00 -2.103796e-02 
4.724424e+00 -2.101235e-02 
4.719820e+00 -2.098675e-02 
4.715215e+00 -2.096117e-02 
4.710611e+00 -2.093560e-02 
4.706006e+00 -2.091004e-02 
4.701401e+00 -2.088449e-02 
4.696797e+00 -2.085896e-02 
4.692192e+00 -2.083343e-02 
4.687588e+00 -2.080792e-02 
4.682983e+00 -2.078242e-02 
4.678378e+00 -2.075694e-02 
4.673774e+00 -2.073146e-02 
4.669169e+00 -2.070600e-02 
4.664565e+00 -2.068055e-02 
4.659960e+00 -2.065511e-02 
4.655355e+00 -2.062968e-02 
4.650751e+00 -2.060427e-02 
4.646146e+00 -2.057887e-02 
4.641542e+00 -2.055348e-02 
4.636937e+00 -2.052810e-02 
4.632332e+00 -2.050273e-02 
4.627728e+00 -2.047738e-02 
4.623123e+00 -2.045204e-02 
4.618519e+00 -2.042671e-02 
4.613914e+00 -2.040139e-02 
4.609309e+00 -2.037609e-02 
4.604705e+00 -2.035079e-02 
4.600100e+00 -2.032551e-02 
4.595495e+00 -2.030024e-02 
4.590891e+00 -2.027498e-02 
4.586286e+00 -2.024974e-02 
4.581682e+00 -2.022450e-02 
4.577077e+00 -2.019928e-02 
4.572472e+00 -2.017407e-02 
4.567868e+00 -2.014887e-02 
4.563263e+00 -2.012369e-02 
4.558659e+00 -2.009851e-02 
4.554054e+00 -2.007335e-02 
4.549449e+00 -2.004820e-02 
4.544845e+00 -2.002306e-02 
4.540240e+00 -1.999794e-02 
4.535636e+00 -1.997282e-02 
4.531031e+00 -1.994772e-02 
4.526426e+00 -1.992263e-02 
4.521822e+00 -1.989755e-02 
4.517217e+00 -1.987248e-02 
4.512613e+00 -1.984742e-02 
4.508008e+00 -1.982238e-02 
4.503403e+00 -1.979735e-02 
4.498799e+00 -1.977233e-02 
4.494194e+00 -1.974732e-02 
4.489590e+00 -1.972233e-02 
4.484985e+00 -1.969734e-02 
4.480380e+00 -1.967237e-02 
4.475776e+00 -1.964741e-02 
4.471171e+00 -1.962246e-02 
4.466567e+00 -1.959752e-02 
4.461962e+00 -1.957259e-02 
4.457357e+00 -1.954768e-02 
4.452753e+00 -1.952278e-02 
4.448148e+00 -1.949789e-02 
4.443544e+00 -1.947301e-02 
4.438939e+00 -1.944814e-02 
4.434334e+00 -1.942329e-02 
4.429730e+00 -1.939844e-02 
4.425125e+00 -1.937361e-02 
4.420521e+00 -1.934879e-02 
4.415916e+00 -1.932398e-02 
4.411311e+00 -1.929918e-02 
4.406707e+00 -1.927440e-02 
4.402102e+00 -1.924963e-02 
4.397497e+00 -1.922486e-02 
4.392893e+00 -1.920011e-02 
4.388288e+00 -1.917537e-02 
4.383684e+00 -1.915065e-02 
4.379079e+00 -1.912593e-02 
4.374474e+00 -1.910123e-02 
4.369870e+00 -1.907654e-02 
4.365265e+00 -1.905185e-02 
4.360661e+00 -1.902719e-02 
4.356056e+00 -1.900253e-02 
4.351451e+00 -1.897788e-02 
4.346847e+00 -1.895325e-02 
4.342242e+00 -1.892862e-02 
4.337638e+00 -1.890401e-02 
4.333033e+00 -1.887941e-02 
4.328428e+00 -1.885482e-02 
4.323824e+00 -1.883025e-02 
4.319219e+00 -1.880568e-02 
4.314615e+00 -1.878113e-02 
4.310010e+00 -1.875659e-02 
4.305405e+00 -1.873206e-02 
4.300801e+00 -1.870754e-02 
4.296196e+00 -1.868303e-02 
4.291592e+00 -1.865853e-02 
4.286987e+00 -1.863405e-02 
4.282382e+00 -1.860957e-02 
4.277778e+00 -1.858511e-02 
4.273173e+00 -1.856066e-02 
4.268569e+00 -1.853622e-02 
4.263964e+00 -1.851179e-02 
4.259359e+00 -1.848738e-02 
4.254755e+00 -1.846297e-02 
4.250150e+00 -1.843858e-02 
4.245546e+00 -1.841419e-02 
4.240941e+00 -1.838982e-02 
4.236336e+00 -1.836546e-02 
4.231732e+00 -1.834112e-02 
4.227127e+00 -1.831678e-02 
4.222523e+00 -1.829245e-02 
4.217918e+00 -1.826814e-02 
4.213313e+00 -1.824383e-02 
4.208709e+00 -1.821954e-02 
4.204104e+00 -1.819526e-02 
4.199499e+00 -1.817099e-02 
4.194895e+00 -1.814674e-02 
4.190290e+00 -1.812249e-02 
4.185686e+00 -1.809825e-02 
4.181081e+00 -1.807403e-02 
4.176476e+00 -1.804982e-02 
4.171872e+00 -1.802562e-02 
4.167267e+00 -1.800142e-02 
4.162663e+00 -1.797725e-02 
4.158058e+00 -1.795308e-02 
4.153453e+00 -1.792892e-02 
4.148849e+00 -1.790478e-02 
4.144244e+00 -1.788064e-02 
4.139640e+00 -1.785652e-02 
4.135035e+00 -1.783241e-02 
4.130430e+00 -1.780830e-02 
4.125826e+00 -1.778422e-02 
4.121221e+00 -1.776014e-02 
4.116617e+00 -1.773607e-02 
4.112012e+00 -1.771201e-02 
4.107407e+00 -1.768797e-02 
4.102803e+00 -1.766393e-02 
4.098198e+00 -1.763991e-02 
4.093594e+00 -1.761590e-02 
4.088989e+00 -1.759190e-02 
4.084384e+00 -1.756791e-02 
4.079780e+00 -1.754393e-02 
4.075175e+00 -1.751996e-02 
4.070571e+00 -1.749601e-02 
4.065966e+00 -1.747206e-02 
4.061361e+00 -1.744813e-02 
4.056757e+00 -1.742420e-02 
4.052152e+00 -1.740029e-02 
4.047548e+00 -1.737639e-02 
4.042943e+00 -1.735250e-02 
4.038338e+00 -1.732862e-02 
4.033734e+00 -1.730475e-02 
4.029129e+00 -1.728089e-02 
4.024525e+00 -1.725705e-02 
4.019920e+00 -1.723321e-02 
4.015315e+00 -1.720939e-02 
4.010711e+00 -1.718558e-02 
4.006106e+00 -1.716177e-02 
4.001502e+00 -1.713798e-02 
3.996897e+00 -1.711420e-02 
3.992292e+00 -1.709043e-02 
3.987688e+00 -1.706667e-02 
3.983083e+00 -1.704292e-02 
3.978478e+00 -1.701919e-02 
3.973874e+00 -1.699546e-02 
3.969269e+00 -1.697175e-02 
3.964665e+00 -1.694804e-02 
3.960060e+00 -1.692435e-02 
3.955455e+00 -1.690066e-02 
3.950851e+00 -1.687699e-02 
3.946246e+00 -1.685333e-02 
3.941642e+00 -1.682968e-02 
3.937037e+00 -1.680604e-02 
3.932432e+00 -1.678241e-02 
3.927828e+00 -1.675880e-02 
3.923223e+00 -1.673519e-02 
3.918619e+00 -1.671159e-02 
3.914014e+00 -1.668801e-02 
3.909409e+00 -1.666443e-02 
3.904805e+00 -1.664087e-02 
3.900200e+00 -1.661731e-02 
3.895596e+00 -1.659377e-02 
3.890991e+00 -1.657024e-02 
3.886386e+00 -1.654672e-02 
3.881782e+00 -1.652321e-02 
3.877177e+00 -1.649971e-02 
3.872573e+00 -1.647622e-02 
3.867968e+00 -1.645274e-02 
3.863363e+00 -1.642927e-02 
3.858759e+00 -1.640582e-02 
3.854154e+00 -1.638237e-02 
3.849550e+00 -1.635893e-02 
3.844945e+00 -1.633551e-02 
3.840340e+00 -1.631209e-02 
3.835736e+00 -1.628869e-02 
3.831131e+00 -1.626530e-02 
3.826527e+00 -1.624191e-02 
3.821922e+00 -1.621854e-02 
3.817317e+00 -1.619518e-02 
3.812713e+00 -1.617183e-02 
3.808108e+00 -1.614849e-02 
3.803504e+00 -1.612516e-02 
3.798899e+00 -1.610184e-02 
3.794294e+00 -1.607853e-02 
3.789690e+00 -1.605523e-02 
3.785085e+00 -1.603195e-02 
3.780480e+00 -1.600867e-02 
3.775876e+00 -1.598540e-02 
3.771271e+00 -1.596215e-02 
3.766667e+00 -1.593890e-02 
3.762062e+00 -1.591567e-02 
3.757457e+00 -1.589244e-02 
3.752853e+00 -1.586923e-02 
3.748248e+00 -1.584602e-02 
3.743644e+00 -1.582283e-02 
3.739039e+00 -1.579965e-02 
3.734434e+00 -1.577647e-02 
3.729830e+00 -1.575331e-02 
3.725225e+00 -1.573016e-02 
3.720621e+00 -1.570702e-02 
3.716016e+00 -1.568389e-02 
3.711411e+00 -1.566077e-02 
3.706807e+00 -1.563766e-02 
3.702202e+00 -1.561456e-02 
3.697598e+00 -1.559147e-02 
3.692993e+00 -1.556839e-02 
3.688388e+00 -1.554532e-02 
3.683784e+00 -1.552226e-02 
3.679179e+00 -1.549921e-02 
3.674575e+00 -1.547618e-02 
3.669970e+00 -1.545315e-02 
3.665365e+00 -1.543013e-02 
3.660761e+00 -1.540712e-02 
3.656156e+00 -1.538413e-02 
3.651552e+00 -1.536114e-02 
3.646947e+00 -1.533816e-02 
3.642342e+00 -1.531520e-02 
3.637738e+00 -1.529224e-02 
3.633133e+00 -1.526930e-02 
3.628529e+00 -1.524636e-02 
3.623924e+00 -1.522344e-02 
3.619319e+00 -1.520052e-02 
3.614715e+00 -1.517762e-02 
3.610110e+00 -1.515472e-02 
3.605506e+00 -1.513184e-02 
3.600901e+00 -1.510896e-02 
3.596296e+00 -1.508610e-02 
3.591692e+00 -1.506325e-02 
3.587087e+00 -1.504040e-02 
3.582482e+00 -1.501757e-02 
3.577878e+00 -1.499474e-02 
3.573273e+00 -1.497193e-02 
3.568669e+00 -1.494913e-02 
3.564064e+00 -1.492633e-02 
3.559459e+00 -1.490355e-02 
3.554855e+00 -1.488078e-02 
3.550250e+00 -1.485801e-02 
3.545646e+00 -1.483526e-02 
3.541041e+00 -1.481252e-02 
3.536436e+00 -1.478979e-02 
3.531832e+00 -1.476706e-02 
3.527227e+00 -1.474435e-02 
3.522623e+00 -1.472165e-02 
3.518018e+00 -1.469895e-02 
3.513413e+00 -1.467627e-02 
3.508809e+00 -1.465360e-02 
3.504204e+00 -1.463093e-02 
3.499600e+00 -1.460828e-02 
3.494995e+00 -1.458564e-02 
3.490390e+00 -1.456300e-02 
3.485786e+00 -1.454038e-02 
3.481181e+00 -1.451777e-02 
3.476577e+00 -1.449516e-02 
3.471972e+00 -1.447257e-02 
3.467367e+00 -1.444999e-02 
3.462763e+00 -1.442741e-02 
3.458158e+00 -1.440485e-02 
3.453554e+00 -1.438229e-02 
3.448949e+00 -1.435975e-02 
3.444344e+00 -1.433721e-02 
3.439740e+00 -1.431469e-02 
3.435135e+00 -1.429217e-02 
3.430531e+00 -1.426967e-02 
3.425926e+00 -1.424717e-02 
3.421321e+00 -1.422469e-02 
3.416717e+00 -1.420221e-02 
3.412112e+00 -1.417975e-02 
3.407508e+00 -1.415729e-02 
3.402903e+00 -1.413484e-02 
3.398298e+00 -1.411241e-02 
3.393694e+00 -1.408998e-02 
3.389089e+00 -1.406756e-02 
3.384484e+00 -1.404515e-02 
3.379880e+00 -1.402276e-02 
3.375275e+00 -1.400037e-02 
3.370671e+00 -1.397799e-02 
3.366066e+00 -1.395562e-02 
3.361461e+00 -1.393326e-02 
3.356857e+00 -1.391091e-02 
3.352252e+00 -1.388857e-02 
3.347648e+00 -1.386624e-02 
3.343043e+00 -1.384392e-02 
3.338438e+00 -1.382161e-02 
3.333834e+00 -1.379931e-02 
3.329229e+00 -1.377701e-02 
3.324625e+00 -1.375473e-02 
3.320020e+00 -1.373246e-02 
3.315415e+00 -1.371019e-02 
3.310811e+00 -1.368794e-02 
3.306206e+00 -1.366570e-02 
3.301602e+00 -1.364346e-02 
3.296997e+00 -1.362124e-02 
3.292392e+00 -1.359902e-02 
3.287788e+00 -1.357681e-02 
3.283183e+00 -1.355462e-02 
3.278579e+00 -1.353243e-02 
3.273974e+00 -1.351025e-02 
3.269369e+00 -1.348808e-02 
3.264765e+00 -1.346592e-02 
3.260160e+00 -1.344377e-02 
3.255556e+00 -1.342163e-02 
3.250951e+00 -1.339950e-02 
3.246346e+00 -1.337738e-02 
3.241742e+00 -1.335527e-02 
3.237137e+00 -1.333317e-02 
3.232533e+00 -1.331107e-02 
3.227928e+00 -1.328899e-02 
3.223323e+00 -1.326692e-02 
3.218719e+00 -1.324485e-02 
3.214114e+00 -1.322279e-02 
3.209510e+00 -1.320075e-02 
3.204905e+00 -1.317871e-02 
3.200300e+00 -1.315668e-02 
3.195696e+00 -1.313466e-02 
3.191091e+00 -1.311265e-02 
3.186486e+00 -1.309065e-02 
3.181882e+00 -1.306866e-02 
3.177277e+00 -1.304668e-02 
3.172673e+00 -1.302471e-02 
3.168068e+00 -1.300274e-02 
3.163463e+00 -1.298079e-02 
3.158859e+00 -1.295884e-02 
3.154254e+00 -1.293691e-02 
3.149650e+00 -1.291498e-02 
3.145045e+00 -1.289306e-02 
3.140440e+00 -1.287116e-02 
3.135836e+00 -1.284926e-02 
3.131231e+00 -1.282737e-02 
3.126627e+00 -1.280549e-02 
3.122022e+00 -1.278361e-02 
3.117417e+00 -1.276175e-02 
3.112813e+00 -1.273990e-02 
3.108208e+00 -1.271805e-02 
3.103604e+00 -1.269622e-02 
3.098999e+00 -1.267439e-02 
3.094394e+00 -1.265257e-02 
3.089790e+00 -1.263076e-02 
3.085185e+00 -1.260896e-02 
3.080581e+00 -1.258717e-02 
3.075976e+00 -1.256539e-02 
3.071371e+00 -1.254362e-02 
3.066767e+00 -1.252186e-02 
3.062162e+00 -1.250010e-02 
3.057558e+00 -1.247836e-02 
3.052953e+00 -1.245662e-02 
3.048348e+00 -1.243489e-02 
3.043744e+00 -1.241317e-02 
3.039139e+00 -1.239146e-02 
3.034535e+00 -1.236976e-02 
3.029930e+00 -1.234807e-02 
3.025325e+00 -1.232639e-02 
3.020721e+00 -1.230471e-02 
3.016116e+00 -1.228305e-02 
3.011512e+00 -1.226139e-02 
3.006907e+00 -1.223974e-02 
3.002302e+00 -1.221810e-02 
2.997698e+00 -1.219647e-02 
2.993093e+00 -1.217485e-02 
2.988488e+00 -1.215324e-02 
2.983884e+00 -1.213163e-02 
2.979279e+00 -1.211004e-02 
2.974675e+00 -1.208845e-02 
2.970070e+00 -1.206687e-02 
2.965465e+00 -1.204530e-02 
2.960861e+00 -1.202374e-02 
2.956256e+00 -1.200219e-02 
2.951652e+00 -1.198065e-02 
2.947047e+00 -1.195911e-02 
2.942442e+00 -1.193759e-02 
2.937838e+00 -1.191607e-02 
2.933233e+00 -1.189456e-02 
2.928629e+00 -1.187306e-02 
2.924024e+00 -1.185157e-02 
2.919419e+00 -1.183009e-02 
2.914815e+00 -1.180861e-02 
2.910210e+00 -1.178715e-02 
2.905606e+00 -1.176569e-02 
2.901001e+00 -1.174424e-02 
2.896396e+00 -1.172280e-02 
2.891792e+00 -1.170137e-02 
2.887187e+00 -1.167995e-02 
2.882583e+00 -1.165853e-02 
2.877978e+00 -1.163713e-02 
2.873373e+00 -1.161573e-02 
2.868769e+00 -1.159434e-02 
2.864164e+00 -1.157296e-02 
2.859560e+00 -1.155159e-02 
2.854955e+00 -1.153022e-02 
2.850350e+00 -1.150887e-02 
2.845746e+00 -1.148752e-02 
2.841141e+00 -1.146618e-02 
2.836537e+00 -1.144485e-02 
2.831932e+00 -1.142353e-02 
2.827327e+00 -1.140222e-02 
2.822723e+00 -1.138091e-02 
2.818118e+00 -1.135961e-02 
2.813514e+00 -1.133833e-02 
2.808909e+00 -1.131705e-02 
2.804304e+00 -1.129577e-02 
2.799700e+00 -1.127451e-02 
2.795095e+00 -1.125325e-02 
2.790490e+00 -1.123201e-02 
2.785886e+00 -1.121077e-02 
2.781281e+00 -1.118954e-02 
2.776677e+00 -1.116831e-02 
2.772072e+00 -1.114710e-02 
2.767467e+00 -1.112589e-02 
2.762863e+00 -1.110470e-02 
2.758258e+00 -1.108351e-02 
2.753654e+00 -1.106232e-02 
2.749049e+00 -1.104115e-02 
2.744444e+00 -1.101998e-02 
2.739840e+00 -1.099883e-02 
2.735235e+00 -1.097768e-02 
2.730631e+00 -1.095654e-02 
2.726026e+00 -1.093540e-02 
2.721421e+00 -1.091428e-02 
2.716817e+00 -1.089316e-02 
2.712212e+00 -1.087205e-02 
2.707608e+00 -1.085095e-02 
2.703003e+00 -1.082986e-02 
2.698398e+00 -1.080877e-02 
2.693794e+00 -1.078769e-02 
2.689189e+00 -1.076663e-02 
2.684585e+00 -1.074556e-02 
2.679980e+00 -1.072451e-02 
2.675375e+00 -1.070347e-02 
2.670771e+00 -1.068243e-02 
2.666166e+00 -1.066140e-02 
2.661562e+00 -1.064038e-02 
2.656957e+00 -1.061936e-02 
2.652352e+00 -1.059836e-02 
2.647748e+00 -1.057736e-02 
2.643143e+00 -1.055637e-02 
2.638539e+00 -1.053538e-02 
2.633934e+00 -1.051441e-02 
2.629329e+00 -1.049344e-02 
2.624725e+00 -1.047248e-02 
2.620120e+00 -1.045153e-02 
2.615516e+00 -1.043059e-02 
2.610911e+00 -1.040965e-02 
2.606306e+00 -1.038872e-02 
2.601702e+00 -1.036780e-02 
2.597097e+00 -1.034689e-02 
2.592492e+00 -1.032598e-02 
2.587888e+00 -1.030508e-02 
2.583283e+00 -1.028419e-02 
2.578679e+00 -1.026331e-02 
2.574074e+00 -1.024244e-02 
2.569469e+00 -1.022157e-02 
2.564865e+00 -1.020071e-02 
2.560260e+00 -1.017986e-02 
2.555656e+00 -1.015901e-02 
2.551051e+00 -1.013817e-02 
2.546446e+00 -1.011734e-02 
2.541842e+00 -1.009652e-02 
2.537237e+00 -1.007571e-02 
2.532633e+00 -1.005490e-02 
2.528028e+00 -1.003410e-02 
2.523423e+00 -1.001331e-02 
2.518819e+00 -9.992521e-03 
2.514214e+00 -9.971743e-03 
2.509610e+00 -9.950973e-03 
2.505005e+00 -9.930210e-03 
2.500400e+00 -9.909455e-03 
2.495796e+00 -9.888706e-03 
2.491191e+00 -9.867966e-03 
2.486587e+00 -9.847232e-03 
2.481982e+00 -9.826506e-03 
2.477377e+00 -9.805787e-03 
2.472773e+00 -9.785075e-03 
2.468168e+00 -9.764371e-03 
2.463564e+00 -9.743673e-03 
2.458959e+00 -9.722983e-03 
2.454354e+00 -9.702301e-03 
2.449750e+00 -9.681625e-03 
2.445145e+00 -9.660957e-03 
2.440541e+00 -9.640295e-03 
2.435936e+00 -9.619641e-03 
2.431331e+00 -9.598994e-03 
2.426727e+00 -9.578354e-03 
2.422122e+00 -9.557722e-03 
2.417518e+00 -9.537096e-03 
2.412913e+00 -9.516477e-03 
2.408308e+00 -9.495866e-03 
2.403704e+00 -9.475261e-03 
2.399099e+00 -9.454664e-03 
2.394494e+00 -9.434073e-03 
2.389890e+00 -9.413490e-03 
2.385285e+00 -9.392913e-03 
2.380681e+00 -9.372344e-03 
2.376076e+00 -9.351781e-03 
2.371471e+00 -9.331225e-03 
2.366867e+00 -9.310676e-03 
2.362262e+00 -9.290135e-03 
2.357658e+00 -9.269600e-03 
2.353053e+00 -9.249071e-03 
2.348448e+00 -9.228550e-03 
2.343844e+00 -9.208035e-03 
2.339239e+00 -9.187528e-03 
2.334635e+00 -9.167027e-03 
2.330030e+00 -9.146533e-03 
2.325425e+00 -9.126045e-03 
2.320821e+00 -9.105565e-03 
2.316216e+00 -9.085091e-03 
2.311612e+00 -9.064624e-03 
2.307007e+00 -9.044163e-03 
2.302402e+00 -9.023709e-03 
2.297798e+00 -9.003262e-03 
2.293193e+00 -8.982822e-03 
2.288589e+00 -8.962388e-03 
2.283984e+00 -8.941960e-03 
2.279379e+00 -8.921540e-03 
2.274775e+00 -8.901126e-03 
2.270170e+00 -8.880718e-03 
2.265566e+00 -8.860317e-03 
2.260961e+00 -8.839923e-03 
2.256356e+00 -8.819535e-03 
2.251752e+00 -8.799153e-03 
2.247147e+00 -8.778778e-03 
2.242543e+00 -8.758410e-03 
2.237938e+00 -8.738047e-03 
2.233333e+00 -8.717692e-03 
2.228729e+00 -8.697342e-03 
2.224124e+00 -8.676999e-03 
2.219520e+00 -8.656663e-03 
2.214915e+00 -8.636333e-03 
2.210310e+00 -8.616009e-03 
2.205706e+00 -8.595691e-03 
2.201101e+00 -8.575380e-03 
2.196496e+00 -8.555075e-03 
2.191892e+00 -8.534776e-03 
2.187287e+00 -8.514484e-03 
2.182683e+00 -8.494198e-03 
2.178078e+00 -8.473918e-03 
2.173473e+00 -8.453644e-03 
2.168869e+00 -8.433376e-03 
2.164264e+00 -8.413115e-03 
2.159660e+00 -8.392859e-03 
2.155055e+00 -8.372610e-03 
2.150450e+00 -8.352367e-03 
2.145846e+00 -8.332130e-03 
2.141241e+00 -8.311899e-03 
2.136637e+00 -8.291674e-03 
2.132032e+00 -8.271455e-03 
2.127427e+00 -8.251242e-03 
2.122823e+00 -8.231035e-03 
2.118218e+00 -8.210834e-03 
2.113614e+00 -8.190639e-03 
2.109009e+00 -8.170450e-03 
2.104404e+00 -8.150266e-03 
2.099800e+00 -8.130089e-03 
2.095195e+00 -8.109918e-03 
2.090591e+00 -8.089752e-03 
2.085986e+00 -8.069592e-03 
2.081381e+00 -8.049438e-03 
2.076777e+00 -8.029290e-03 
2.072172e+00 -8.009148e-03 
2.067568e+00 -7.989011e-03 
2.062963e+00 -7.968881e-03 
2.058358e+00 -7.948756e-03 
2.053754e+00 -7.928636e-03 
2.049149e+00 -7.908522e-03 
2.044545e+00 -7.888414e-03 
2.039940e+00 -7.868312e-03 
2.035335e+00 -7.848215e-03 
2.030731e+00 -7.828124e-03 
2.026126e+00 -7.808039e-03 
2.021522e+00 -7.787959e-03 
2.016917e+00 -7.767884e-03 
2.012312e+00 -7.747815e-03 
2.007708e+00 -7.727752e-03 
2.003103e+00 -7.707694e-03 
1.998498e+00 -7.687642e-03 
1.993894e+00 -7.667595e-03 
1.989289e+00 -7.647553e-03 
1.984685e+00 -7.627517e-03 
1.980080e+00 -7.607487e-03 
1.975475e+00 -7.587461e-03 
1.970871e+00 -7.567441e-03 
1.966266e+00 -7.547427e-03 
1.961662e+00 -7.527417e-03 
1.957057e+00 -7.507413e-03 
1.952452e+00 -7.487415e-03 
1.947848e+00 -7.467421e-03 
1.943243e+00 -7.447433e-03 
1.938639e+00 -7.427450e-03 
1.934034e+00 -7.407472e-03 
1.929429e+00 -7.387499e-03 
1.924825e+00 -7.367532e-03 
1.920220e+00 -7.347569e-03 
1.915616e+00 -7.327612e-03 
1.911011e+00 -7.307660e-03 
1.906406e+00 -7.287713e-03 
1.901802e+00 -7.267771e-03 
1.897197e+00 -7.247834e-03 
1.892593e+00 -7.227902e-03 
1.887988e+00 -7.207975e-03 
1.883383e+00 -7.188053e-03 
1.878779e+00 -7.168136e-03 
1.874174e+00 -7.148223e-03 
1.869570e+00 -7.128316e-03 
1.864965e+00 -7.108414e-03 
1.860360e+00 -7.088516e-03 
1.855756e+00 -7.068624e-03 
1.851151e+00 -7.048736e-03 
1.846547e+00 -7.028853e-03 
1.841942e+00 -7.008974e-03 
1.837337e+00 -6.989101e-03 
1.832733e+00 -6.969232e-03 
1.828128e+00 -6.949368e-03 
1.823524e+00 -6.929509e-03 
1.818919e+00 -6.909654e-03 
1.814314e+00 -6.889804e-03 
1.809710e+00 -6.869959e-03 
1.805105e+00 -6.850118e-03 
1.800501e+00 -6.830282e-03 
1.795896e+00 -6.810450e-03 
1.791291e+00 -6.790623e-03 
1.786687e+00 -6.770801e-03 
1.782082e+00 -6.750983e-03 
1.777477e+00 -6.731169e-03 
1.772873e+00 -6.711360e-03 
1.768268e+00 -6.691555e-03 
1.763664e+00 -6.671755e-03 
1.759059e+00 -6.651959e-03 
1.754454e+00 -6.632168e-03 
1.749850e+00 -6.612381e-03 
1.745245e+00 -6.592598e-03 
1.740641e+00 -6.572820e-03 
1.736036e+00 -6.553046e-03 
1.731431e+00 -6.533276e-03 
1.726827e+00 -6.513510e-03 
1.722222e+00 -6.493749e-03 
1.717618e+00 -6.473992e-03 
1.713013e+00 -6.454239e-03 
1.708408e+00 -6.434490e-03 
1.703804e+00 -6.414745e-03 
1.699199e+00 -6.395004e-03 
1.694595e+00 -6.375268e-03 
1.689990e+00 -6.355536e-03 
1.685385e+00 -6.335807e-03 
1.680781e+00 -6.316083e-03 
1.676176e+00 -6.296362e-03 
1.671572e+00 -6.276646e-03 
1.666967e+00 -6.256934e-03 
1.662362e+00 -6.237225e-03 
1.657758e+00 -6.217521e-03 
1.653153e+00 -6.197820e-03 
1.648549e+00 -6.178123e-03 
1.643944e+00 -6.158430e-03 
1.639339e+00 -6.138741e-03 
1.634735e+00 -6.119056e-03 
1.630130e+00 -6.099374e-03 
1.625526e+00 -6.079696e-03 
1.620921e+00 -6.060022e-03 
1.616316e+00 -6.040352e-03 
1.611712e+00 -6.020686e-03 
1.607107e+00 -6.001023e-03 
1.602503e+00 -5.981363e-03 
1.597898e+00 -5.961708e-03 
1.593293e+00 -5.942056e-03 
1.588689e+00 -5.922407e-03 
1.584084e+00 -5.902762e-03 
1.579479e+00 -5.883121e-03 
1.574875e+00 -5.863483e-03 
1.570270e+00 -5.843848e-03 
1.565666e+00 -5.824218e-03 
1.561061e+00 -5.804590e-03 
1.556456e+00 -5.784966e-03 
1.551852e+00 -5.765345e-03 
1.547247e+00 -5.745728e-03 
1.542643e+00 -5.726114e-03 
1.538038e+00 -5.706504e-03 
1.533433e+00 -5.686896e-03 
1.528829e+00 -5.667292e-03 
1.524224e+00 -5.647692e-03 
1.519620e+00 -5.628094e-03 
1.515015e+00 -5.608500e-03 
1.510410e+00 -5.588909e-03 
1.505806e+00 -5.569321e-03 
1.501201e+00 -5.549736e-03 
1.496597e+00 -5.530155e-03 
1.491992e+00 -5.510576e-03 
1.487387e+00 -5.491001e-03 
1.482783e+00 -5.471429e-03 
1.478178e+00 -5.451859e-03 
1.473574e+00 -5.432293e-03 
1.468969e+00 -5.412730e-03 
1.464364e+00 -5.393170e-03 
1.459760e+00 -5.373612e-03 
1.455155e+00 -5.354058e-03 
1.450551e+00 -5.334506e-03 
1.445946e+00 -5.314958e-03 
1.441341e+00 -5.295412e-03 
1.436737e+00 -5.275869e-03 
1.432132e+00 -5.256329e-03 
1.427528e+00 -5.236792e-03 
1.422923e+00 -5.217257e-03 
1.418318e+00 -5.197725e-03 
1.413714e+00 -5.178196e-03 
1.409109e+00 -5.158670e-03 
1.404505e+00 -5.139146e-03 
1.399900e+00 -5.119625e-03 
1.395295e+00 -5.100107e-03 
1.390691e+00 -5.080591e-03 
1.386086e+00 -5.061078e-03 
1.381481e+00 -5.041568e-03 
1.376877e+00 -5.022060e-03 
1.372272e+00 -5.002554e-03 
1.367668e+00 -4.983051e-03 
1.363063e+00 -4.963551e-03 
1.358458e+00 -4.944053e-03 
1.353854e+00 -4.924557e-03 
1.349249e+00 -4.905064e-03 
1.344645e+00 -4.885573e-03 
1.340040e+00 -4.866085e-03 
1.335435e+00 -4.846598e-03 
1.330831e+00 -4.827115e-03 
1.326226e+00 -4.807633e-03 
1.321622e+00 -4.788154e-03 
1.317017e+00 -4.768677e-03 
1.312412e+00 -4.749203e-03 
1.307808e+00 -4.729730e-03 
1.303203e+00 -4.710260e-03 
1.298599e+00 -4.690792e-03 
1.293994e+00 -4.671326e-03 
1.289389e+00 -4.651862e-03 
1.284785e+00 -4.632401e-03 
1.280180e+00 -4.612941e-03 
1.275576e+00 -4.593484e-03 
1.270971e+00 -4.574028e-03 
1.266366e+00 -4.554575e-03 
1.261762e+00 -4.535124e-03 
1.257157e+00 -4.515674e-03 
1.252553e+00 -4.496227e-03 
1.247948e+00 -4.476781e-03 
1.243343e+00 -4.457338e-03 
1.238739e+00 -4.437896e-03 
1.234134e+00 -4.418456e-03 
1.229530e+00 -4.399019e-03 
1.224925e+00 -4.379582e-03 
1.220320e+00 -4.360148e-03 
1.215716e+00 -4.340716e-03 
1.211111e+00 -4.321285e-03 
1.206507e+00 -4.301856e-03 
1.201902e+00 -4.282429e-03 
1.197297e+00 -4.263004e-03 
1.192693e+00 -4.243580e-03 
1.188088e+00 -4.224158e-03 
1.183483e+00 -4.204738e-03 
1.178879e+00 -4.185319e-03 
1.174274e+00 -4.165902e-03 
1.169670e+00 -4.146486e-03 
1.165065e+00 -4.127072e-03 
1.160460e+00 -4.107660e-03 
1.155856e+00 -4.088249e-03 
1.151251e+00 -4.068840e-03 
1.146647e+00 -4.049432e-03 
1.142042e+00 -4.030025e-03 
1.137437e+00 -4.010621e-03 
1.132833e+00 -3.991217e-03 
1.128228e+00 -3.971815e-03 
1.123624e+00 -3.952414e-03 
1.119019e+00 -3.933015e-03 
1.114414e+00 -3.913617e-03 
1.109810e+00 -3.894221e-03 
1.105205e+00 -3.874826e-03 
1.100601e+00 -3.855432e-03 
1.095996e+00 -3.836039e-03 
1.091391e+00 -3.816648e-03 
1.086787e+00 -3.797258e-03 
1.082182e+00 -3.777869e-03 
1.077578e+00 -3.758482e-03 
1.072973e+00 -3.739095e-03 
1.068368e+00 -3.719710e-03 
1.063764e+00 -3.700326e-03 
1.059159e+00 -3.680944e-03 
1.054555e+00 -3.661562e-03 
1.049950e+00 -3.642181e-03 
1.045345e+00 -3.622802e-03 
1.040741e+00 -3.603423e-03 
1.036136e+00 -3.584046e-03 
1.031532e+00 -3.564670e-03 
1.026927e+00 -3.545295e-03 
1.022322e+00 -3.525920e-03 
1.017718e+00 -3.506547e-03 
1.013113e+00 -3.487175e-03 
1.008509e+00 -3.467804e-03 
1.003904e+00 -3.448433e-03 
9.992993e-01 -3.429064e-03 
9.946947e-01 -3.409696e-03 
9.900901e-01 -3.390328e-03 
9.854855e-01 -3.370961e-03 
9.808809e-01 -3.351596e-03 
9.762763e-01 -3.332231e-03 
9.716717e-01 -3.312867e-03 
9.670671e-01 -3.293504e-03 
9.624625e-01 -3.274141e-03 
9.578579e-01 -3.254780e-03 
9.532533e-01 -3.235419e-03 
9.486486e-01 -3.216059e-03 
9.440440e-01 -3.196699e-03 
9.394394e-01 -3.177341e-03 
9.348348e-01 -3.157983e-03 
9.302302e-01 -3.138626e-03 
9.256256e-01 -3.119270e-03 
9.210210e-01 -3.099914e-03 
9.164164e-01 -3.080559e-03 
9.118118e-01 -3.061205e-03 
9.072072e-01 -3.041851e-03 
9.026026e-01 -3.022498e-03 
8.979980e-01 -3.003145e-03 
8.933934e-01 -2.983793e-03 
8.887888e-01 -2.964442e-03 
8.841842e-01 -2.945092e-03 
8.795796e-01 -2.925742e-03 
8.749750e-01 -2.906392e-03 
8.703704e-01 -2.887043e-03 
8.657658e-01 -2.867695e-03 
8.611612e-01 -2.848347e-03 
8.565566e-01 -2.828999e-03 
8.519520e-01 -2.809653e-03 
8.473473e-01 -2.790306e-03 
8.427427e-01 -2.770960e-03 
8.381381e-01 -2.751615e-03 
8.335335e-01 -2.732270e-03 
8.289289e-01 -2.712926e-03 
8.243243e-01 -2.693582e-03 
8.197197e-01 -2.674238e-03 
8.151151e-01 -2.654895e-03 
8.105105e-01 -2.635552e-03 
8.059059e-01 -2.616210e-03 
8.013013e-01 -2.596868e-03 
7.966967e-01 -2.577526e-03 
7.920921e-01 -2.558185e-03 
7.874875e-01 -2.538844e-03 
7.828829e-01 -2.519504e-03 
7.782783e-01 -2.500164e-03 
7.736737e-01 -2.480824e-03 
7.690691e-01 -2.461485e-03 
7.644645e-01 -2.442145e-03 
7.598599e-01 -2.422807e-03 
7.552553e-01 -2.403468e-03 
7.506507e-01 -2.384130e-03 
7.460460e-01 -2.364792e-03 
7.414414e-01 -2.345455e-03 
7.368368e-01 -2.326118e-03 
7.322322e-01 -2.306781e-03 
7.276276e-01 -2.287444e-03 
7.230230e-01 -2.268107e-03 
7.184184e-01 -2.248771e-03 
7.138138e-01 -2.229435e-03 
7.092092e-01 -2.210100e-03 
7.046046e-01 -2.190764e-03 
7.000000e-01 -2.171429e-03 
7.000000e-01 -4.942789e-03 


==> Figures/4pt_I_rho_NE_muZ/points_3.dat <==
-1.280000e+02 3.632511e-02 
-1.277447e+02 3.632511e-02 
-1.274895e+02 3.632511e-02 
-1.272342e+02 3.632511e-02 
-1.269790e+02 3.632511e-02 
-1.267237e+02 3.632511e-02 
-1.264685e+02 3.632511e-02 
-1.262132e+02 3.632510e-02 
-1.259580e+02 3.632510e-02 
-1.257027e+02 3.632510e-02 
-1.254474e+02 3.632510e-02 
-1.251922e+02 3.632510e-02 
-1.249369e+02 3.632510e-02 
-1.246817e+02 3.632510e-02 
-1.244264e+02 3.632510e-02 
-1.241712e+02 3.632510e-02 
-1.239159e+02 3.632509e-02 
-1.236607e+02 3.632509e-02 
-1.234054e+02 3.632509e-02 
-1.231502e+02 3.632509e-02 
-1.228949e+02 3.632509e-02 
-1.226396e+02 3.632509e-02 
-1.223844e+02 3.632508e-02 
-1.221291e+02 3.632508e-02 
-1.218739e+02 3.632508e-02 
-1.216186e+02 3.632508e-02 
-1.213634e+02 3.632508e-02 
-1.211081e+02 3.632508e-02 
-1.208529e+02 3.632507e-02 
-1.205976e+02 3.632507e-02 
-1.203423e+02 3.632507e-02 
-1.200871e+02 3.632507e-02 
-1.198318e+02 3.632507e-02 
-1.195766e+02 3.632506e-02 
-1.193213e+02 3.632506e-02 
-1.190661e+02 3.632506e-02 
-1.188108e+02 3.632506e-02 
-1.185556e+02 3.632505e-02 
-1.183003e+02 3.632505e-02 
-1.180450e+02 3.632505e-02 
-1.177898e+02 3.632505e-02 
-1.175345e+02 3.632504e-02 
-1.172793e+02 3.632504e-02 
-1.170240e+02 3.632504e-02 
-1.167688e+02 3.632503e-02 
-1.165135e+02 3.632503e-02 
-1.162583e+02 3.632503e-02 
-1.160030e+02 3.632503e-02 
-1.157477e+02 3.632502e-02 
-1.154925e+02 3.632502e-02 
-1.152372e+02 3.632501e-02 
-1.149820e+02 3.632501e-02 
-1.147267e+02 3.632501e-02 
-1.144715e+02 3.632500e-02 
-1.142162e+02 3.632500e-02 
-1.139610e+02 3.632500e-02 
-1.137057e+02 3.632499e-02 
-1.134505e+02 3.632499e-02 
-1.131952e+02 3.632498e-02 
-1.129399e+02 3.632498e-02 
-1.126847e+02 3.632497e-02 
-1.124294e+02 3.632497e-02 
-1.121742e+02 3.632496e-02 
-1.119189e+02 3.632496e-02 
-1.116637e+02 3.632495e-02 
-1.114084e+02 3.632495e-02 
-1.111532e+02 3.632494e-02 
-1.108979e+02 3.632494e-02 
-1.106426e+02 3.632493e-02 
-1.103874e+02 3.632493e-02 
-1.101321e+02 3.632492e-02 
-1.098769e+02 3.632491e-02 
-1.096216e+02 3.632491e-02 
-1.093664e+02 3.632490e-02 
-1.091111e+02 3.632489e-02 
-1.088559e+02 3.632489e-02 
-1.086006e+02 3.632488e-02 
-1.083453e+02 3.632487e-02 
-1.080901e+02 3.632486e-02 
-1.078348e+02 3.632485e-02 
-1.075796e+02 3.632485e-02 
-1.073243e+02 3.632484e-02 
-1.070691e+02 3.632483e-02 
-1.068138e+02 3.632482e-02 
-1.065586e+02 3.632481e-02 
-1.063033e+02 3.632480e-02 
-1.060480e+02 3.632479e-02 
-1.057928e+02 3.632478e-02 
-1.055375e+02 3.632477e-02 
-1.052823e+02 3.632476e-02 
-1.050270e+02 3.632475e-02 
-1.047718e+02 3.632474e-02 
-1.045165e+02 3.632473e-02 
-1.042613e+02 3.632472e-02 
-1.040060e+02 3.632470e-02 
-1.037508e+02 3.632469e-02 
-1.034955e+02 3.632468e-02 
-1.032402e+02 3.632467e-02 
-1.029850e+02 3.632465e-02 
-1.027297e+02 3.632464e-02 
-1.024745e+02 3.632463e-02 
-1.022192e+02 3.632461e-02 
-1.019640e+02 3.632460e-02 
-1.017087e+02 3.632458e-02 
-1.014535e+02 3.632456e-02 
-1.011982e+02 3.632455e-02 
-1.009429e+02 3.632453e-02 
-1.006877e+02 3.632451e-02 
-1.004324e+02 3.632450e-02 
-1.001772e+02 3.632448e-02 
-9.992192e+01 3.632446e-02 
-9.966667e+01 3.632444e-02 
-9.941141e+01 3.632442e-02 
-9.915616e+01 3.632440e-02 
-9.890090e+01 3.632438e-02 
-9.864565e+01 3.632436e-02 
-9.839039e+01 3.632433e-02 
-9.813514e+01 3.632431e-02 
-9.787988e+01 3.632429e-02 
-9.762462e+01 3.632426e-02 
-9.736937e+01 3.632424e-02 
-9.711411e+01 3.632421e-02 
-9.685886e+01 3.632419e-02 
-9.660360e+01 3.632416e-02 
-9.634835e+01 3.632413e-02 
-9.609309e+01 3.632410e-02 
-9.583784e+01 3.632407e-02 
-9.558258e+01 3.632404e-02 
-9.532733e+01 3.632401e-02 
-9.507207e+01 3.632398e-02 
-9.481682e+01 3.632395e-02 
-9.456156e+01 3.632391e-02 
-9.430631e+01 3.632388e-02 
-9.405105e+01 3.632384e-02 
-9.379580e+01 3.632381e-02 
-9.354054e+01 3.632377e-02 
-9.328529e+01 3.632373e-02 
-9.303003e+01 3.632369e-02 
-9.277477e+01 3.632365e-02 
-9.251952e+01 3.632361e-02 
-9.226426e+01 3.632356e-02 
-9.200901e+01 3.632352e-02 
-9.175375e+01 3.632347e-02 
-9.149850e+01 3.632343e-02 
-9.124324e+01 3.632338e-02 
-9.098799e+01 3.632333e-02 
-9.073273e+01 3.632328e-02 
-9.047748e+01 3.632322e-02 
-9.022222e+01 3.632317e-02 
-8.996697e+01 3.632311e-02 
-8.971171e+01 3.632306e-02 
-8.945646e+01 3.632300e-02 
-8.920120e+01 3.632294e-02 
-8.894595e+01 3.632288e-02 
-8.869069e+01 3.632281e-02 
-8.843544e+01 3.632275e-02 
-8.818018e+01 3.632268e-02 
-8.792492e+01 3.632261e-02 
-8.766967e+01 3.632254e-02 
-8.741441e+01 3.632246e-02 
-8.715916e+01 3.632239e-02 
-8.690390e+01 3.632231e-02 
-8.664865e+01 3.632223e-02 
-8.639339e+01 3.632215e-02 
-8.613814e+01 3.632206e-02 
-8.588288e+01 3.632198e-02 
-8.562763e+01 3.632189e-02 
-8.537237e+01 3.632180e-02 
-8.511712e+01 3.632170e-02 
-8.486186e+01 3.632160e-02 
-8.460661e+01 3.632150e-02 
-8.435135e+01 3.632140e-02 
-8.409610e+01 3.632130e-02 
-8.384084e+01 3.632119e-02 
-8.358559e+01 3.632108e-02 
-8.333033e+01 3.632096e-02 
-8.307508e+01 3.632084e-02 
-8.281982e+01 3.632072e-02 
-8.256456e+01 3.632060e-02 
-8.230931e+01 3.632047e-02 
-8.205405e+01 3.632034e-02 
-8.179880e+01 3.632020e-02 
-8.154354e+01 3.632006e-02 
-8.128829e+01 3.631992e-02 
-8.103303e+01 3.631977e-02 
-8.077778e+01 3.631962e-02 
-8.052252e+01 3.631946e-02 
-8.026727e+01 3.631930e-02 
-8.001201e+01 3.631914e-02 
-7.975676e+01 3.631897e-02 
-7.950150e+01 3.631879e-02 
-7.924625e+01 3.631861e-02 
-7.899099e+01 3.631843e-02 
-7.873574e+01 3.631824e-02 
-7.848048e+01 3.631804e-02 
-7.822523e+01 3.631784e-02 
-7.796997e+01 3.631764e-02 
-7.771471e+01 3.631743e-02 
-7.745946e+01 3.631721e-02 
-7.720420e+01 3.631698e-02 
-7.694895e+01 3.631675e-02 
-7.669369e+01 3.631652e-02 
-7.643844e+01 3.631627e-02 
-7.618318e+01 3.631602e-02 
-7.592793e+01 3.631577e-02 
-7.567267e+01 3.631550e-02 
-7.541742e+01 3.631523e-02 
-7.516216e+01 3.631495e-02 
-7.490691e+01 3.631466e-02 
-7.465165e+01 3.631437e-02 
-7.439640e+01 3.631406e-02 
-7.414114e+01 3.631375e-02 
-7.388589e+01 3.631343e-02 
-7.363063e+01 3.631310e-02 
-7.337538e+01 3.631276e-02 
-7.312012e+01 3.631241e-02 
-7.286486e+01 3.631205e-02 
-7.260961e+01 3.631168e-02 
-7.235435e+01 3.631130e-02 
-7.209910e+01 3.631091e-02 
-7.184384e+01 3.631051e-02 
-7.158859e+01 3.631009e-02 
-7.133333e+01 3.630967e-02 
-7.107808e+01 3.630923e-02 
-7.082282e+01 3.630878e-02 
-7.056757e+01 3.630832e-02 
-7.031231e+01 3.630785e-02 
-7.005706e+01 3.630736e-02 
-6.980180e+01 3.630685e-02 
-6.954655e+01 3.630634e-02 
-6.929129e+01 3.630581e-02 
-6.903604e+01 3.630526e-02 
-6.878078e+01 3.630470e-02 
-6.852553e+01 3.630412e-02 
-6.827027e+01 3.630353e-02 
-6.801502e+01 3.630292e-02 
-6.775976e+01 3.630229e-02 
-6.750450e+01 3.630165e-02 
-6.724925e+01 3.630099e-02 
-6.699399e+01 3.630030e-02 
-6.673874e+01 3.629960e-02 
-6.648348e+01 3.629888e-02 
-6.622823e+01 3.629814e-02 
-6.597297e+01 3.629738e-02 
-6.571772e+01 3.629659e-02 
-6.546246e+01 3.629579e-02 
-6.520721e+01 3.629496e-02 
-6.495195e+01 3.629411e-02 
-6.469670e+01 3.629323e-02 
-6.444144e+01 3.629233e-02 
-6.418619e+01 3.629141e-02 
-6.393093e+01 3.629045e-02 
-6.367568e+01 3.628947e-02 
-6.342042e+01 3.628847e-02 
-6.316517e+01 3.628743e-02 
-6.290991e+01 3.628637e-02 
-6.265465e+01 3.628527e-02 
-6.239940e+01 3.628415e-02 
-6.214414e+01 3.628299e-02 
-6.188889e+01 3.628180e-02 
-6.163363e+01 3.628058e-02 
-6.137838e+01 3.627932e-02 
-6.112312e+01 3.627803e-02 
-6.086787e+01 3.627670e-02 
-6.061261e+01 3.627533e-02 
-6.035736e+01 3.627393e-02 
-6.010210e+01 3.627248e-02 
-5.984685e+01 3.627099e-02 
-5.959159e+01 3.626946e-02 
-5.933634e+01 3.626789e-02 
-5.908108e+01 3.626628e-02 
-5.882583e+01 3.626462e-02 
-5.857057e+01 3.626291e-02 
-5.831532e+01 3.626115e-02 
-5.806006e+01 3.625935e-02 
-5.780480e+01 3.625749e-02 
-5.754955e+01 3.625558e-02 
-5.729429e+01 3.625362e-02 
-5.703904e+01 3.625160e-02 
-5.678378e+01 3.624952e-02 
-5.652853e+01 3.624739e-02 
-5.627327e+01 3.624519e-02 
-5.601802e+01 3.624294e-02 
-5.576276e+01 3.624061e-02 
-5.550751e+01 3.623823e-02 
-5.525225e+01 3.623578e-02 
-5.499700e+01 3.623325e-02 
-5.474174e+01 3.623066e-02 
-5.448649e+01 3.622799e-02 
-5.423123e+01 3.622525e-02 
-5.397598e+01 3.622243e-02 
-5.372072e+01 3.621953e-02 
-5.346547e+01 3.621655e-02 
-5.321021e+01 3.621349e-02 
-5.295495e+01 3.621034e-02 
-5.269970e+01 3.620710e-02 
-5.244444e+01 3.620376e-02 
-5.218919e+01 3.620034e-02 
-5.193393e+01 3.619682e-02 
-5.167868e+01 3.619319e-02 
-5.142342e+01 3.618947e-02 
-5.116817e+01 3.618564e-02 
-5.091291e+01 3.618170e-02 
-5.065766e+01 3.617766e-02 
-5.040240e+01 3.617349e-02 
-5.014715e+01 3.616921e-02 
-4.989189e+01 3.616481e-02 
-4.963664e+01 3.616029e-02 
-4.938138e+01 3.615563e-02 
-4.912613e+01 3.615085e-02 
-4.887087e+01 3.614593e-02 
-4.861562e+01 3.614087e-02 
-4.836036e+01 3.613567e-02 
-4.810511e+01 3.613032e-02 
-4.784985e+01 3.612483e-02 
-4.759459e+01 3.611917e-02 
-4.733934e+01 3.611336e-02 
-4.708408e+01 3.610738e-02 
-4.682883e+01 3.610124e-02 
-4.657357e+01 3.609492e-02 
-4.631832e+01 3.608842e-02 
-4.606306e+01 3.608174e-02 
-4.580781e+01 3.607487e-02 
-4.555255e+01 3.606780e-02 
-4.529730e+01 3.606054e-02 
-4.504204e+01 3.605307e-02 
-4.478679e+01 3.604539e-02 
-4.453153e+01 3.603750e-02 
-4.427628e+01 3.602938e-02 
-4.402102e+01 3.602103e-02 
-4.376577e+01 3.601245e-02 
-4.351051e+01 3.600362e-02 
-4.325526e+01 3.599455e-02 
-4.300000e+01 3.598522e-02 
-4.274474e+01 3.597563e-02 
-4.248949e+01 3.596576e-02 
-4.223423e+01 3.595562e-02 
-4.197898e+01 3.594519e-02 
-4.172372e+01 3.593447e-02 
-4.146847e+01 3.592344e-02 
-4.121321e+01 3.591210e-02 
-4.095796e+01 3.590044e-02 
-4.070270e+01 3.588846e-02 
-4.044745e+01 3.587613e-02 
-4.019219e+01 3.586346e-02 
-3.993694e+01 3.585043e-02 
-3.968168e+01 3.583703e-02 
-3.942643e+01 3.582326e-02 
-3.917117e+01 3.580909e-02 
-3.891592e+01 3.579453e-02 
-3.866066e+01 3.577955e-02 
-3.840541e+01 3.576415e-02 
-3.815015e+01 3.574832e-02 
-3.789489e+01 3.573204e-02 
-3.763964e+01 3.571530e-02 
-3.738438e+01 3.569809e-02 
-3.712913e+01 3.568039e-02 
-3.687387e+01 3.566219e-02 
-3.661862e+01 3.564348e-02 
-3.636336e+01 3.562424e-02 
-3.610811e+01 3.560446e-02 
-3.585285e+01 3.558412e-02 
-3.559760e+01 3.556321e-02 
-3.534234e+01 3.554170e-02 
-3.508709e+01 3.551959e-02 
-3.483183e+01 3.549685e-02 
-3.457658e+01 3.547348e-02 
-3.432132e+01 3.544944e-02 
-3.406607e+01 3.542472e-02 
-3.381081e+01 3.539931e-02 
-3.355556e+01 3.537318e-02 
-3.330030e+01 3.534631e-02 
-3.304505e+01 3.531869e-02 
-3.278979e+01 3.529028e-02 
-3.253453e+01 3.526107e-02 
-3.227928e+01 3.523104e-02 
-3.202402e+01 3.520016e-02 
-3.176877e+01 3.516841e-02 
-3.151351e+01 3.513577e-02 
-3.125826e+01 3.510220e-02 
-3.100300e+01 3.506768e-02 
-3.074775e+01 3.503219e-02 
-3.049249e+01 3.499570e-02 
-3.023724e+01 3.495818e-02 
-2.998198e+01 3.491960e-02 
-2.972673e+01 3.487993e-02 
-2.947147e+01 3.483914e-02 
-2.921622e+01 3.479720e-02 
-2.896096e+01 3.475407e-02 
-2.870571e+01 3.470973e-02 
-2.845045e+01 3.466414e-02 
-2.819520e+01 3.461726e-02 
-2.793994e+01 3.456906e-02 
-2.768468e+01 3.451950e-02 
-2.742943e+01 3.446853e-02 
-2.717417e+01 3.441613e-02 
-2.691892e+01 3.436226e-02 
-2.666366e+01 3.430686e-02 
-2.640841e+01 3.424989e-02 
-2.615315e+01 3.419132e-02 
-2.589790e+01 3.413110e-02 
-2.564264e+01 3.406917e-02 
-2.538739e+01 3.400550e-02 
-2.513213e+01 3.394003e-02 
-2.487688e+01 3.387272e-02 
-2.462162e+01 3.380350e-02 
-2.436637e+01 3.373233e-02 
-2.411111e+01 3.365916e-02 
-2.385586e+01 3.358391e-02 
-2.360060e+01 3.350654e-02 
-2.334535e+01 3.342699e-02 
-2.309009e+01 3.334520e-02 
-2.283483e+01 3.326109e-02 
-2.257958e+01 3.317462e-02 
-2.232432e+01 3.308570e-02 
-2.206907e+01 3.299427e-02 
-2.181381e+01 3.290026e-02 
-2.155856e+01 3.280360e-02 
-2.130330e+01 3.270421e-02 
-2.104805e+01 3.260201e-02 
-2.079279e+01 3.249693e-02 
-2.053754e+01 3.238889e-02 
-2.028228e+01 3.227779e-02 
-2.002703e+01 3.216356e-02 
-1.977177e+01 3.204611e-02 
-1.951652e+01 3.192534e-02 
-1.926126e+01 3.180116e-02 
-1.900601e+01 3.167348e-02 
-1.875075e+01 3.154219e-02 
-1.849550e+01 3.140720e-02 
-1.824024e+01 3.126840e-02 
-1.798498e+01 3.112568e-02 
-1.772973e+01 3.097893e-02 
-1.747447e+01 3.082804e-02 
-1.721922e+01 3.067289e-02 
-1.696396e+01 3.051337e-02 
-1.670871e+01 3.034934e-02 
-1.645345e+01 3.018068e-02 
-1.619820e+01 3.000726e-02 
-1.594294e+01 2.982895e-02 
-1.568769e+01 2.964560e-02 
-1.543243e+01 2.945708e-02 
-1.517718e+01 2.926324e-02 
-1.492192e+01 2.906393e-02 
-1.466667e+01 2.885900e-02 
-1.441141e+01 2.864827e-02 
-1.415616e+01 2.843161e-02 
-1.390090e+01 2.820882e-02 
-1.364565e+01 2.797975e-02 
-1.339039e+01 2.774422e-02 
-1.313514e+01 2.750203e-02 
-1.287988e+01 2.725301e-02 
-1.262462e+01 2.699697e-02 
-1.236937e+01 2.673369e-02 
-1.211411e+01 2.646299e-02 
-1.185886e+01 2.618464e-02 
-1.160360e+01 2.589844e-02 
-1.134835e+01 2.560417e-02 
-1.109309e+01 2.530158e-02 
-1.083784e+01 2.499046e-02 
-1.058258e+01 2.467055e-02 
-1.032733e+01 2.434162e-02 
-1.007207e+01 2.400340e-02 
-9.816817e+00 2.365564e-02 
-9.561562e+00 2.329806e-02 
-9.306306e+00 2.293039e-02 
-9.051051e+00 2.255235e-02 
-8.795796e+00 2.216363e-02 
-8.540541e+00 2.176394e-02 
-8.285285e+00 2.135298e-02 
-8.030030e+00 2.093041e-02 
-7.774775e+00 2.049592e-02 
-7.519520e+00 2.004916e-02 
-7.264264e+00 1.958979e-02 
-7.009009e+00 1.911746e-02 
-6.753754e+00 1.863180e-02 
-6.498498e+00 1.813244e-02 
-6.243243e+00 1.761897e-02 
-5.987988e+00 1.709102e-02 
-5.732733e+00 1.654817e-02 
-5.477477e+00 1.598999e-02 
-5.222222e+00 1.541606e-02 
-4.966967e+00 1.482594e-02 
-4.711712e+00 1.421915e-02 
-4.456456e+00 1.359524e-02 
-4.201201e+00 1.295373e-02 
-3.945946e+00 1.229410e-02 
-3.690691e+00 1.161586e-02 
-3.435435e+00 1.091848e-02 
-3.180180e+00 1.020142e-02 
-2.924925e+00 9.464115e-03 
-2.669670e+00 8.706003e-03 
-2.414414e+00 7.926494e-03 
-2.159159e+00 7.124985e-03 
-1.903904e+00 6.300854e-03 
-1.648649e+00 5.453464e-03 
-1.393393e+00 4.582157e-03 
-1.138138e+00 3.686260e-03 
-8.828829e-01 2.765076e-03 
-6.276276e-01 1.817894e-03 
-3.723724e-01 8.439789e-04 
-1.171171e-01 -1.574235e-04 
1.381381e-01 -1.187089e-03 
3.933934e-01 -2.245815e-03 
6.486486e-01 -3.334422e-03 
9.039039e-01 -4.453754e-03 
1.159159e+00 -5.604677e-03 
1.414414e+00 -6.788083e-03 
1.669670e+00 -8.004888e-03 
1.924925e+00 -9.256037e-03 
2.180180e+00 -1.054250e-02 
2.435435e+00 -1.186527e-02 
2.690691e+00 -1.322537e-02 
2.945946e+00 -1.462386e-02 
3.201201e+00 -1.606181e-02 
3.456456e+00 -1.754036e-02 
3.711712e+00 -1.906063e-02 
3.966967e+00 -2.062381e-02 
4.222222e+00 -2.223111e-02 
4.477477e+00 -2.388377e-02 
4.732733e+00 -2.558308e-02 
4.987988e+00 -2.733034e-02 
5.243243e+00 -2.912692e-02 
5.498498e+00 -3.097421e-02 
5.753754e+00 -3.287363e-02 
6.009009e+00 -3.482666e-02 
6.264264e+00 -3.683481e-02 
6.519520e+00 -3.889964e-02 
6.774775e+00 -4.102275e-02 
7.030030e+00 -4.320578e-02 
7.285285e+00 -4.545042e-02 
7.540541e+00 -4.775841e-02 
7.795796e+00 -5.013154e-02 
8.051051e+00 -5.257165e-02 
8.306306e+00 -5.508063e-02 
8.561562e+00 -5.766042e-02 
8.816817e+00 -6.031302e-02 
9.072072e+00 -6.304049e-02 
9.327327e+00 -6.584493e-02 
9.582583e+00 -6.872853e-02 
9.837838e+00 -7.169351e-02 
1.009309e+01 -7.474217e-02 
1.034835e+01 -7.787688e-02 
1.060360e+01 -8.110006e-02 
1.085886e+01 -8.441421e-02 
1.111411e+01 -8.782189e-02 
1.136937e+01 -9.132576e-02 
1.162462e+01 -9.492851e-02 
1.187988e+01 -9.863295e-02 
1.213514e+01 -1.024419e-01 
1.239039e+01 -1.063584e-01 
1.264565e+01 -1.103855e-01 
1.290090e+01 -1.145261e-01 
1.315616e+01 -1.187837e-01 
1.341141e+01 -1.231614e-01 
1.366667e+01 -1.276627e-01 
1.392192e+01 -1.322910e-01 
1.417718e+01 -1.370499e-01 
1.443243e+01 -1.419432e-01 
1.468769e+01 -1.469745e-01 
1.494294e+01 -1.521479e-01 
1.519820e+01 -1.574672e-01 
1.545345e+01 -1.629367e-01 
1.570871e+01 -1.685606e-01 
1.596396e+01 -1.743432e-01 
1.621922e+01 -1.802890e-01 
1.647447e+01 -1.864026e-01 
1.672973e+01 -1.926888e-01 
1.698498e+01 -1.991523e-01 
1.724024e+01 -2.057983e-01 
1.749550e+01 -2.126319e-01 
1.775075e+01 -2.196583e-01 
1.800601e+01 -2.268831e-01 
1.826126e+01 -2.343117e-01 
1.851652e+01 -2.419501e-01 
1.877177e+01 -2.498040e-01 
1.902703e+01 -2.578795e-01 
1.928228e+01 -2.661830e-01 
1.953754e+01 -2.747208e-01 
1.979279e+01 -2.834996e-01 
2.004805e+01 -2.925262e-01 
2.030330e+01 -3.018075e-01 
2.055856e+01 -3.113508e-01 
2.081381e+01 -3.211635e-01 
2.106907e+01 -3.312530e-01 
2.132432e+01 -3.416274e-01 
2.157958e+01 -3.522945e-01 
2.183483e+01 -3.632627e-01 
2.209009e+01 -3.745405e-01 
2.234535e+01 -3.861365e-01 
2.260060e+01 -3.980599e-01 
2.285586e+01 -4.103198e-01 
2.311111e+01 -4.229256e-01 
2.336637e+01 -4.358873e-01 
2.362162e+01 -4.492148e-01 
2.387688e+01 -4.629184e-01 
2.413213e+01 -4.770088e-01 
2.438739e+01 -4.914969e-01 
2.464264e+01 -5.063939e-01 
2.489790e+01 -5.217113e-01 
2.515315e+01 -5.374610e-01 
2.540841e+01 -5.536553e-01 
2.566366e+01 -5.703066e-01 
2.591892e+01 -5.874278e-01 
2.617417e+01 -6.050323e-01 
2.642943e+01 -6.231337e-01 
2.668468e+01 -6.417459e-01 
2.693994e+01 -6.608834e-01 
2.719520e+01 -6.805611e-01 
2.745045e+01 -7.007941e-01 
2.770571e+01 -7.215982e-01 
2.796096e+01 -7.429895e-01 
2.821622e+01 -7.649844e-01 
2.847147e+01 -7.876002e-01 
2.872673e+01 -8.108542e-01 
2.898198e+01 -8.347646e-01 
2.923724e+01 -8.593498e-01 
2.949249e+01 -8.846289e-01 
2.974775e+01 -9.106214e-01 
3.000300e+01 -9.373476e-01 
3.025826e+01 -9.648280e-01 
3.051351e+01 -9.930840e-01 
3.076877e+01 -1.022138e+00 
3.102402e+01 -1.052011e+00 
3.127928e+01 -1.082728e+00 
3.153453e+01 -1.114311e+00 
3.178979e+01 -1.146786e+00 
3.204505e+01 -1.180178e+00 
3.230030e+01 -1.214512e+00 
3.255556e+01 -1.249815e+00 
3.281081e+01 -1.286114e+00 
3.306607e+01 -1.323438e+00 
3.332132e+01 -1.361815e+00 
3.357658e+01 -1.401276e+00 
3.383183e+01 -1.441850e+00 
3.408709e+01 -1.483569e+00 
3.434234e+01 -1.526466e+00 
3.459760e+01 -1.570573e+00 
3.485285e+01 -1.615925e+00 
3.510811e+01 -1.662558e+00 
3.536336e+01 -1.710506e+00 
3.561862e+01 -1.759808e+00 
3.587387e+01 -1.810501e+00 
3.612913e+01 -1.862625e+00 
3.638438e+01 -1.916220e+00 
3.663964e+01 -1.971327e+00 
3.689489e+01 -2.027990e+00 
3.715015e+01 -2.086253e+00 
3.740541e+01 -2.146159e+00 
3.766066e+01 -2.207757e+00 
3.791592e+01 -2.271092e+00 
3.817117e+01 -2.336216e+00 
3.842643e+01 -2.403177e+00 
3.868168e+01 -2.472028e+00 
3.893694e+01 -2.542823e+00 
3.919219e+01 -2.615615e+00 
3.944745e+01 -2.690462e+00 
3.970270e+01 -2.767422e+00 
3.995796e+01 -2.846553e+00 
4.021321e+01 -2.927918e+00 
4.046847e+01 -3.011580e+00 
4.072372e+01 -3.097602e+00 
4.097898e+01 -3.186053e+00 
4.123423e+01 -3.276999e+00 
4.148949e+01 -3.370513e+00 
4.174474e+01 -3.466666e+00 
4.200000e+01 -3.565532e+00 
4.225526e+01 -3.667189e+00 
4.251051e+01 -3.771715e+00 
4.276577e+01 -3.879192e+00 
4.302102e+01 -3.989701e+00 
4.327628e+01 -4.103330e+00 
4.353153e+01 -4.220165e+00 
4.378679e+01 -4.340298e+00 
4.404204e+01 -4.463822e+00 
4.429730e+01 -4.590832e+00 
4.455255e+01 -4.721426e+00 
4.480781e+01 -4.855707e+00 
4.506306e+01 -4.993777e+00 
4.531832e+01 -5.135744e+00 
4.557357e+01 -5.281718e+00 
4.582883e+01 -5.431811e+00 
4.608408e+01 -5.586141e+00 
4.633934e+01 -5.744827e+00 
4.659459e+01 -5.907991e+00 
4.684985e+01 -6.075761e+00 
4.710511e+01 -6.248265e+00 
4.736036e+01 -6.425638e+00 
4.761562e+01 -6.608017e+00 
4.787087e+01 -6.795544e+00 
4.812613e+01 -6.988363e+00 
4.838138e+01 -7.186624e+00 
4.863664e+01 -7.390481e+00 
4.889189e+01 -7.600092e+00 
4.914715e+01 -7.815618e+00 
4.940240e+01 -8.037227e+00 
4.965766e+01 -8.265091e+00 
4.991291e+01 -8.499386e+00 
5.016817e+01 -8.740294e+00 
5.042342e+01 -8.988000e+00 
5.067868e+01 -9.242698e+00 
5.093393e+01 -9.504585e+00 
5.118919e+01 -9.773863e+00 
5.144444e+01 -1.005074e+01 
5.169970e+01 -1.033543e+01 
5.195495e+01 -1.062816e+01 
5.221021e+01 -1.092915e+01 
5.246547e+01 -1.123863e+01 
5.272072e+01 -1.155685e+01 
5.297598e+01 -1.188405e+01 
5.323123e+01 -1.222049e+01 
5.348649e+01 -1.256642e+01 
5.374174e+01 -1.292211e+01 
5.399700e+01 -1.328784e+01 
5.425225e+01 -1.366390e+01 
5.450751e+01 -1.405056e+01 
5.476276e+01 -1.444815e+01 
5.501802e+01 -1.485695e+01 
5.527327e+01 -1.527729e+01 
5.552853e+01 -1.570949e+01 
5.578378e+01 -1.615389e+01 
5.603904e+01 -1.661084e+01 
5.629429e+01 -1.708068e+01 
5.654955e+01 -1.756378e+01 
5.680480e+01 -1.806052e+01 
5.706006e+01 -1.857127e+01 
5.731532e+01 -1.909644e+01 
5.757057e+01 -1.963644e+01 
5.782583e+01 -2.019167e+01 
5.808108e+01 -2.076258e+01 
5.833634e+01 -2.134959e+01 
5.859159e+01 -2.195318e+01 
5.884685e+01 -2.257380e+01 
5.910210e+01 -2.321194e+01 
5.935736e+01 -2.386808e+01 
5.961261e+01 -2.454275e+01 
5.986787e+01 -2.523646e+01 
6.012312e+01 -2.594974e+01 
6.037838e+01 -2.668316e+01 
6.063363e+01 -2.743728e+01 
6.088889e+01 -2.821268e+01 
6.114414e+01 -2.900997e+01 
6.139940e+01 -2.982975e+01 
6.165465e+01 -3.067268e+01 
6.190991e+01 -3.153939e+01 
6.216517e+01 -3.243057e+01 
6.242042e+01 -3.334690e+01 
6.267568e+01 -3.428909e+01 
6.293093e+01 -3.525787e+01 
6.318619e+01 -3.625400e+01 
6.344144e+01 -3.727824e+01 
6.369670e+01 -3.833139e+01 
6.395195e+01 -3.941426e+01 
6.420721e+01 -4.052769e+01 
6.446246e+01 -4.167255e+01 
6.471772e+01 -4.284972e+01 
6.497297e+01 -4.406011e+01 
6.522823e+01 -4.530467e+01 
6.548348e+01 -4.658435e+01 
6.573874e+01 -4.790015e+01 
6.599399e+01 -4.925308e+01 
6.624925e+01 -5.064420e+01 
6.650450e+01 -5.207458e+01 
6.675976e+01 -5.354533e+01 
6.701502e+01 -5.505760e+01 
6.727027e+01 -5.661254e+01 
6.752553e+01 -5.821137e+01 
6.778078e+01 -5.985532e+01 
6.803604e+01 -6.154567e+01 
6.829129e+01 -6.328373e+01 
6.854655e+01 -6.507084e+01 
6.880180e+01 -6.690840e+01 
6.905706e+01 -6.879781e+01 
6.931231e+01 -7.074055e+01 
6.956757e+01 -7.273812e+01 
6.982282e+01 -7.479207e+01 
7.007808e+01 -7.690399e+01 
7.033333e+01 -7.907551e+01 
7.058859e+01 -8.130832e+01 
7.084384e+01 -8.360415e+01 
7.109910e+01 -8.596478e+01 
7.135435e+01 -8.839203e+01 
7.160961e+01 -9.088779e+01 
7.186486e+01 -9.345399e+01 
7.212012e+01 -9.609261e+01 
7.237538e+01 -9.880570e+01 
7.263063e+01 -1.015954e+02 
7.288589e+01 -1.044638e+02 
7.314114e+01 -1.074131e+02 
7.339640e+01 -1.104457e+02 
7.365165e+01 -1.135639e+02 
7.390691e+01 -1.167701e+02 
7.416216e+01 -1.200668e+02 
7.441742e+01 -1.234565e+02 
7.467267e+01 -1.269419e+02 
7.492793e+01 -1.305257e+02 
7.518318e+01 -1.342106e+02 
7.543844e+01 -1.379995e+02 
7.569369e+01 -1.418954e+02 
7.594895e+01 -1.459012e+02 
7.620420e+01 -1.500201e+02 
7.645946e+01 -1.542552e+02 
7.671471e+01 -1.586098e+02 
7.696997e+01 -1.630874e+02 
7.722523e+01 -1.676913e+02 
7.748048e+01 -1.724251e+02 
7.773574e+01 -1.772926e+02 
7.799099e+01 -1.822975e+02 
7.824625e+01 -1.874436e+02 
7.850150e+01 -1.927349e+02 
7.875676e+01 -1.981756e+02 
7.901201e+01 -2.037698e+02 
7.926727e+01 -2.095219e+02 
7.952252e+01 -2.154364e+02 
7.977778e+01 -2.215178e+02 
8.003303e+01 -2.277708e+02 
8.028829e+01 -2.342003e+02 
8.054354e+01 -2.408113e+02 
8.079880e+01 -2.476089e+02 
8.105405e+01 -2.545983e+02 
8.130931e+01 -2.617849e+02 
8.156456e+01 -2.691745e+02 
8.181982e+01 -2.767725e+02 
8.207508e+01 -2.845850e+02 
8.233033e+01 -2.926180e+02 
8.258559e+01 -3.008778e+02 
8.284084e+01 -3.093706e+02 
8.309610e+01 -3.181032e+02 
8.335135e+01 -3.270822e+02 
8.360661e+01 -3.363146e+02 
8.386186e+01 -3.458076e+02 
8.411712e+01 -3.555685e+02 
8.437237e+01 -3.656049e+02 
8.462763e+01 -3.759246e+02 
8.488288e+01 -3.865355e+02 
8.513814e+01 -3.974459e+02 
8.539339e+01 -4.086643e+02 
8.564865e+01 -4.201992e+02 
8.590390e+01 -4.320597e+02 
8.615916e+01 -4.442550e+02 
8.641441e+01 -4.567945e+02 
8.666967e+01 -4.696878e+02 
8.692492e+01 -4.829451e+02 
8.718018e+01 -4.965765e+02 
8.743544e+01 -5.105926e+02 
8.769069e+01 -5.250044e+02 
8.794595e+01 -5.398229e+02 
8.820120e+01 -5.550596e+02 
8.845646e+01 -5.707263e+02 
8.871171e+01 -5.868352e+02 
8.896697e+01 -6.033988e+02 
8.922222e+01 -6.204298e+02 
8.947748e+01 -6.379416e+02 
8.973273e+01 -6.559475e+02 
8.998799e+01 -6.744617e+02 
9.024324e+01 -6.934984e+02 
9.049850e+01 -7.130723e+02 
9.075375e+01 -7.331988e+02 
9.100901e+01 -7.538932e+02 
9.126426e+01 -7.751717e+02 
9.151952e+01 -7.970508e+02 
9.177477e+01 -8.195474e+02 
9.203003e+01 -8.426789e+02 
9.228529e+01 -8.664633e+02 
9.254054e+01 -8.909189e+02 
9.279580e+01 -9.160648e+02 
9.305105e+01 -9.419204e+02 
9.330631e+01 -9.685057e+02 
9.356156e+01 -9.958413e+02 
9.381682e+01 -1.023948e+03 
9.407207e+01 -1.052849e+03 
9.432733e+01 -1.082565e+03 
9.458258e+01 -1.113120e+03 
9.483784e+01 -1.144537e+03 
9.509309e+01 -1.176841e+03 
9.534835e+01 -1.210056e+03 
9.560360e+01 -1.244209e+03 
9.585886e+01 -1.279326e+03 
9.611411e+01 -1.315434e+03 
9.636937e+01 -1.352562e+03 
9.662462e+01 -1.390737e+03 
9.687988e+01 -1.429989e+03 
9.713514e+01 -1.470349e+03 
9.739039e+01 -1.511849e+03 
9.764565e+01 -1.554520e+03 
9.790090e+01 -1.598395e+03 
9.815616e+01 -1.643508e+03 
9.841141e+01 -1.689894e+03 
9.866667e+01 -1.737590e+03 
9.892192e+01 -1.786632e+03 
9.917718e+01 -1.837058e+03 
9.943243e+01 -1.888907e+03 
9.968769e+01 -1.942220e+03 
9.994294e+01 -1.997037e+03 
1.001982e+02 -2.053401e+03 
1.004535e+02 -2.111357e+03 
1.007087e+02 -2.170948e+03 
1.009640e+02 -2.232220e+03 
1.012192e+02 -2.295222e+03 
1.014745e+02 -2.360003e+03 
1.017297e+02 -2.426611e+03 
1.019850e+02 -2.495100e+03 
1.022402e+02 -2.565521e+03 
1.024955e+02 -2.637930e+03 
1.027508e+02 -2.712383e+03 
1.030060e+02 -2.788937e+03 
1.032613e+02 -2.867651e+03 
1.035165e+02 -2.948587e+03 
1.037718e+02 -3.031808e+03 
1.040270e+02 -3.117377e+03 
1.042823e+02 -3.205361e+03 
1.045375e+02 -3.295829e+03 
1.047928e+02 -3.388850e+03 
1.050480e+02 -3.484496e+03 
1.053033e+02 -3.582841e+03 
1.055586e+02 -3.683963e+03 
1.058138e+02 -3.787938e+03 
1.060691e+02 -3.894848e+03 
1.063243e+02 -4.004775e+03 
1.065796e+02 -4.117805e+03 
1.068348e+02 -4.234025e+03 
1.070901e+02 -4.353525e+03 
1.073453e+02 -4.476397e+03 
1.076006e+02 -4.602738e+03 
1.078559e+02 -4.732644e+03 
1.081111e+02 -4.866217e+03 
1.083664e+02 -5.003560e+03 
1.086216e+02 -5.144779e+03 
1.088769e+02 -5.289983e+03 
1.091321e+02 -5.439286e+03 
1.093874e+02 -5.592803e+03 
1.096426e+02 -5.750652e+03 
1.098979e+02 -5.912957e+03 
1.101532e+02 -6.079842e+03 
1.104084e+02 -6.251438e+03 
1.106637e+02 -6.427876e+03 
1.109189e+02 -6.609294e+03 
1.111742e+02 -6.795833e+03 
1.114294e+02 -6.987636e+03 
1.116847e+02 -7.184852e+03 
1.119399e+02 -7.387635e+03 
1.121952e+02 -7.596141e+03 
1.124505e+02 -7.810531e+03 
1.127057e+02 -8.030973e+03 
1.129610e+02 -8.257636e+03 
1.132162e+02 -8.490696e+03 
1.134715e+02 -8.730335e+03 
1.137267e+02 -8.976736e+03 
1.139820e+02 -9.230092e+03 
1.142372e+02 -9.490598e+03 
1.144925e+02 -9.758457e+03 
1.147477e+02 -1.003388e+04 
1.150030e+02 -1.031707e+04 
1.152583e+02 -1.060825e+04 
1.155135e+02 -1.090766e+04 
1.157688e+02 -1.121551e+04 
1.160240e+02 -1.153205e+04 
1.162793e+02 -1.185753e+04 
1.165345e+02 -1.219219e+04 
1.167898e+02 -1.253630e+04 
1.170450e+02 -1.289011e+04 
1.173003e+02 -1.325392e+04 
1.175556e+02 -1.362799e+04 
1.178108e+02 -1.401262e+04 
1.180661e+02 -1.440811e+04 
1.183213e+02 -1.481476e+04 
1.185766e+02 -1.523288e+04 
1.188318e+02 -1.566281e+04 
1.190871e+02 -1.610487e+04 
1.193423e+02 -1.655941e+04 
1.195976e+02 -1.702677e+04 
1.198529e+02 -1.750733e+04 
1.201081e+02 -1.800145e+04 
1.203634e+02 -1.850951e+04 
1.206186e+02 -1.903191e+04 
1.208739e+02 -1.956906e+04 
1.211291e+02 -2.012137e+04 
1.213844e+02 -2.068927e+04 
1.216396e+02 -2.127319e+04 
1.218949e+02 -2.187360e+04 
1.221502e+02 -2.249095e+04 
1.224054e+02 -2.312572e+04 
1.226607e+02 -2.377841e+04 
1.229159e+02 -2.444952e+04 
1.231712e+02 -2.513957e+04 
1.234264e+02 -2.584910e+04 
1.236817e+02 -2.657865e+04 
1.239369e+02 -2.732880e+04 
1.241922e+02 -2.810011e+04 
1.244474e+02 -2.889320e+04 
1.247027e+02 -2.970866e+04 
1.249580e+02 -3.054715e+04 
1.252132e+02 -3.140930e+04 
1.254685e+02 -3.229578e+04 
1.257237e+02 -3.320728e+04 
1.259790e+02 -3.414450e+04 
1.262342e+02 -3.510818e+04 
1.264895e+02 -3.609906e+04 
1.267447e+02 -3.711790e+04 
1.270000e+02 -3.816550e+04 


==> Figures/4pt_I_rho_NE_muZ/points_4.dat <==
1.000000e+00 -4.219399e-03 8.074448e-04 
2.000000e+00 -8.842821e-03 1.657660e-03 
3.000000e+00 -1.363723e-02 2.609414e-03 
4.000000e+00 -1.911246e-02 3.748349e-03 
5.000000e+00 -2.582985e-02 5.106228e-03 
6.000000e+00 -3.466147e-02 6.831259e-03 
7.000000e+00 -4.790385e-02 9.418986e-03 
8.000000e+00 -6.002723e-02 1.216604e-02 


==> Figures/4pt_I_rho_NE_sub_muT/points_0.dat <==
-1.280000e+02 -1.428436e-01 
1.270000e+02 -1.428436e-01 
1.270000e+02 4.736613e-02 
-1.280000e+02 4.736613e-02 
-1.280000e+02 -1.428436e-01 


==> Figures/4pt_I_rho_NE_sub_muT/points_1.dat <==
-1.280000e+02 -1.428435e-01 
-1.277447e+02 -1.428435e-01 
-1.274895e+02 -1.428435e-01 
-1.272342e+02 -1.428435e-01 
-1.269790e+02 -1.428434e-01 
-1.267237e+02 -1.428434e-01 
-1.264685e+02 -1.428434e-01 
-1.262132e+02 -1.428434e-01 
-1.259580e+02 -1.428434e-01 
-1.257027e+02 -1.428434e-01 
-1.254474e+02 -1.428434e-01 
-1.251922e+02 -1.428434e-01 
-1.249369e+02 -1.428434e-01 
-1.246817e+02 -1.428434e-01 
-1.244264e+02 -1.428434e-01 
-1.241712e+02 -1.428434e-01 
-1.239159e+02 -1.428434e-01 
-1.236607e+02 -1.428434e-01 
-1.234054e+02 -1.428434e-01 
-1.231502e+02 -1.428434e-01 
-1.228949e+02 -1.428434e-01 
-1.226396e+02 -1.428434e-01 
-1.223844e+02 -1.428434e-01 
-1.221291e+02 -1.428434e-01 
-1.218739e+02 -1.428433e-01 
-1.216186e+02 -1.428433e-01 
-1.213634e+02 -1.428433e-01 
-1.211081e+02 -1.428433e-01 
-1.208529e+02 -1.428433e-01 
-1.205976e+02 -1.428433e-01 
-1.203423e+02 -1.428433e-01 
-1.200871e+02 -1.428433e-01 
-1.198318e+02 -1.428433e-01 
-1.195766e+02 -1.428433e-01 
-1.193213e+02 -1.428433e-01 
-1.190661e+02 -1.428433e-01 
-1.188108e+02 -1.428433e-01 
-1.185556e+02 -1.428432e-01 
-1.183003e+02 -1.428432e-01 
-1.180450e+02 -1.428432e-01 
-1.177898e+02 -1.428432e-01 
-1.175345e+02 -1.428432e-01 
-1.172793e+02 -1.428432e-01 
-1.170240e+02 -1.428432e-01 
-1.167688e+02 -1.428432e-01 
-1.165135e+02 -1.428432e-01 
-1.162583e+02 -1.428431e-01 
-1.160030e+02 -1.428431e-01 
-1.157477e+02 -1.428431e-01 
-1.154925e+02 -1.428431e-01 
-1.152372e+02 -1.428431e-01 
-1.149820e+02 -1.428431e-01 
-1.147267e+02 -1.428431e-01 
-1.144715e+02 -1.428430e-01 
-1.142162e+02 -1.428430e-01 
-1.139610e+02 -1.428430e-01 
-1.137057e+02 -1.428430e-01 
-1.134505e+02 -1.428430e-01 
-1.131952e+02 -1.428430e-01 
-1.129399e+02 -1.428429e-01 
-1.126847e+02 -1.428429e-01 
-1.124294e+02 -1.428429e-01 
-1.121742e+02 -1.428429e-01 
-1.119189e+02 -1.428429e-01 
-1.116637e+02 -1.428429e-01 
-1.114084e+02 -1.428428e-01 
-1.111532e+02 -1.428428e-01 
-1.108979e+02 -1.428428e-01 
-1.106426e+02 -1.428428e-01 
-1.103874e+02 -1.428427e-01 
-1.101321e+02 -1.428427e-01 
-1.098769e+02 -1.428427e-01 
-1.096216e+02 -1.428427e-01 
-1.093664e+02 -1.428426e-01 
-1.091111e+02 -1.428426e-01 
-1.088559e+02 -1.428426e-01 
-1.086006e+02 -1.428426e-01 
-1.083453e+02 -1.428425e-01 
-1.080901e+02 -1.428425e-01 
-1.078348e+02 -1.428425e-01 
-1.075796e+02 -1.428424e-01 
-1.073243e+02 -1.428424e-01 
-1.070691e+02 -1.428424e-01 
-1.068138e+02 -1.428423e-01 
-1.065586e+02 -1.428423e-01 
-1.063033e+02 -1.428423e-01 
-1.060480e+02 -1.428422e-01 
-1.057928e+02 -1.428422e-01 
-1.055375e+02 -1.428422e-01 
-1.052823e+02 -1.428421e-01 
-1.050270e+02 -1.428421e-01 
-1.047718e+02 -1.428420e-01 
-1.045165e+02 -1.428420e-01 
-1.042613e+02 -1.428419e-01 
-1.040060e+02 -1.428419e-01 
-1.037508e+02 -1.428419e-01 
-1.034955e+02 -1.428418e-01 
-1.032402e+02 -1.428418e-01 
-1.029850e+02 -1.428417e-01 
-1.027297e+02 -1.428416e-01 
-1.024745e+02 -1.428416e-01 
-1.022192e+02 -1.428415e-01 
-1.019640e+02 -1.428415e-01 
-1.017087e+02 -1.428414e-01 
-1.014535e+02 -1.428414e-01 
-1.011982e+02 -1.428413e-01 
-1.009429e+02 -1.428412e-01 
-1.006877e+02 -1.428412e-01 
-1.004324e+02 -1.428411e-01 
-1.001772e+02 -1.428410e-01 
-9.992192e+01 -1.428410e-01 
-9.966667e+01 -1.428409e-01 
-9.941141e+01 -1.428408e-01 
-9.915616e+01 -1.428407e-01 
-9.890090e+01 -1.428406e-01 
-9.864565e+01 -1.428406e-01 
-9.839039e+01 -1.428405e-01 
-9.813514e+01 -1.428404e-01 
-9.787988e+01 -1.428403e-01 
-9.762462e+01 -1.428402e-01 
-9.736937e+01 -1.428401e-01 
-9.711411e+01 -1.428400e-01 
-9.685886e+01 -1.428399e-01 
-9.660360e+01 -1.428398e-01 
-9.634835e+01 -1.428397e-01 
-9.609309e+01 -1.428396e-01 
-9.583784e+01 -1.428395e-01 
-9.558258e+01 -1.428394e-01 
-9.532733e+01 -1.428392e-01 
-9.507207e+01 -1.428391e-01 
-9.481682e+01 -1.428390e-01 
-9.456156e+01 -1.428389e-01 
-9.430631e+01 -1.428387e-01 
-9.405105e+01 -1.428386e-01 
-9.379580e+01 -1.428384e-01 
-9.354054e+01 -1.428383e-01 
-9.328529e+01 -1.428382e-01 
-9.303003e+01 -1.428380e-01 
-9.277477e+01 -1.428378e-01 
-9.251952e+01 -1.428377e-01 
-9.226426e+01 -1.428375e-01 
-9.200901e+01 -1.428373e-01 
-9.175375e+01 -1.428372e-01 
-9.149850e+01 -1.428370e-01 
-9.124324e+01 -1.428368e-01 
-9.098799e+01 -1.428366e-01 
-9.073273e+01 -1.428364e-01 
-9.047748e+01 -1.428362e-01 
-9.022222e+01 -1.428360e-01 
-8.996697e+01 -1.428358e-01 
-8.971171e+01 -1.428356e-01 
-8.945646e+01 -1.428353e-01 
-8.920120e+01 -1.428351e-01 
-8.894595e+01 -1.428349e-01 
-8.869069e+01 -1.428346e-01 
-8.843544e+01 -1.428344e-01 
-8.818018e+01 -1.428341e-01 
-8.792492e+01 -1.428338e-01 
-8.766967e+01 -1.428336e-01 
-8.741441e+01 -1.428333e-01 
-8.715916e+01 -1.428330e-01 
-8.690390e+01 -1.428327e-01 
-8.664865e+01 -1.428324e-01 
-8.639339e+01 -1.428321e-01 
-8.613814e+01 -1.428317e-01 
-8.588288e+01 -1.428314e-01 
-8.562763e+01 -1.428311e-01 
-8.537237e+01 -1.428307e-01 
-8.511712e+01 -1.428304e-01 
-8.486186e+01 -1.428300e-01 
-8.460661e+01 -1.428296e-01 
-8.435135e+01 -1.428292e-01 
-8.409610e+01 -1.428288e-01 
-8.384084e+01 -1.428284e-01 
-8.358559e+01 -1.428279e-01 
-8.333033e+01 -1.428275e-01 
-8.307508e+01 -1.428270e-01 
-8.281982e+01 -1.428266e-01 
-8.256456e+01 -1.428261e-01 
-8.230931e+01 -1.428256e-01 
-8.205405e+01 -1.428251e-01 
-8.179880e+01 -1.428246e-01 
-8.154354e+01 -1.428240e-01 
-8.128829e+01 -1.428235e-01 
-8.103303e+01 -1.428229e-01 
-8.077778e+01 -1.428223e-01 
-8.052252e+01 -1.428217e-01 
-8.026727e+01 -1.428211e-01 
-8.001201e+01 -1.428205e-01 
-7.975676e+01 -1.428198e-01 
-7.950150e+01 -1.428192e-01 
-7.924625e+01 -1.428185e-01 
-7.899099e+01 -1.428178e-01 
-7.873574e+01 -1.428170e-01 
-7.848048e+01 -1.428163e-01 
-7.822523e+01 -1.428155e-01 
-7.796997e+01 -1.428147e-01 
-7.771471e+01 -1.428139e-01 
-7.745946e+01 -1.428131e-01 
-7.720420e+01 -1.428122e-01 
-7.694895e+01 -1.428113e-01 
-7.669369e+01 -1.428104e-01 
-7.643844e+01 -1.428095e-01 
-7.618318e+01 -1.428085e-01 
-7.592793e+01 -1.428075e-01 
-7.567267e+01 -1.428065e-01 
-7.541742e+01 -1.428055e-01 
-7.516216e+01 -1.428044e-01 
-7.490691e+01 -1.428033e-01 
-7.465165e+01 -1.428022e-01 
-7.439640e+01 -1.428010e-01 
-7.414114e+01 -1.427998e-01 
-7.388589e+01 -1.427985e-01 
-7.363063e+01 -1.427973e-01 
-7.337538e+01 -1.427960e-01 
-7.312012e+01 -1.427946e-01 
-7.286486e+01 -1.427932e-01 
-7.260961e+01 -1.427918e-01 
-7.235435e+01 -1.427904e-01 
-7.209910e+01 -1.427889e-01 
-7.184384e+01 -1.427873e-01 
-7.158859e+01 -1.427857e-01 
-7.133333e+01 -1.427841e-01 
-7.107808e+01 -1.427824e-01 
-7.082282e+01 -1.427807e-01 
-7.056757e+01 -1.427789e-01 
-7.031231e+01 -1.427771e-01 
-7.005706e+01 -1.427752e-01 
-6.980180e+01 -1.427733e-01 
-6.954655e+01 -1.427713e-01 
-6.929129e+01 -1.427692e-01 
-6.903604e+01 -1.427672e-01 
-6.878078e+01 -1.427650e-01 
-6.852553e+01 -1.427628e-01 
-6.827027e+01 -1.427605e-01 
-6.801502e+01 -1.427582e-01 
-6.775976e+01 -1.427557e-01 
-6.750450e+01 -1.427533e-01 
-6.724925e+01 -1.427507e-01 
-6.699399e+01 -1.427481e-01 
-6.673874e+01 -1.427454e-01 
-6.648348e+01 -1.427426e-01 
-6.622823e+01 -1.427398e-01 
-6.597297e+01 -1.427368e-01 
-6.571772e+01 -1.427338e-01 
-6.546246e+01 -1.427307e-01 
-6.520721e+01 -1.427275e-01 
-6.495195e+01 -1.427243e-01 
-6.469670e+01 -1.427209e-01 
-6.444144e+01 -1.427174e-01 
-6.418619e+01 -1.427139e-01 
-6.393093e+01 -1.427102e-01 
-6.367568e+01 -1.427065e-01 
-6.342042e+01 -1.427026e-01 
-6.316517e+01 -1.426986e-01 
-6.290991e+01 -1.426945e-01 
-6.265465e+01 -1.426903e-01 
-6.239940e+01 -1.426860e-01 
-6.214414e+01 -1.426815e-01 
-6.188889e+01 -1.426770e-01 
-6.163363e+01 -1.426723e-01 
-6.137838e+01 -1.426674e-01 
-6.112312e+01 -1.426625e-01 
-6.086787e+01 -1.426573e-01 
-6.061261e+01 -1.426521e-01 
-6.035736e+01 -1.426467e-01 
-6.010210e+01 -1.426411e-01 
-5.984685e+01 -1.426354e-01 
-5.959159e+01 -1.426295e-01 
-5.933634e+01 -1.426235e-01 
-5.908108e+01 -1.426173e-01 
-5.882583e+01 -1.426109e-01 
-5.857057e+01 -1.426043e-01 
-5.831532e+01 -1.425976e-01 
-5.806006e+01 -1.425906e-01 
-5.780480e+01 -1.425835e-01 
-5.754955e+01 -1.425761e-01 
-5.729429e+01 -1.425686e-01 
-5.703904e+01 -1.425608e-01 
-5.678378e+01 -1.425529e-01 
-5.652853e+01 -1.425446e-01 
-5.627327e+01 -1.425362e-01 
-5.601802e+01 -1.425275e-01 
-5.576276e+01 -1.425186e-01 
-5.550751e+01 -1.425094e-01 
-5.525225e+01 -1.425000e-01 
-5.499700e+01 -1.424903e-01 
-5.474174e+01 -1.424803e-01 
-5.448649e+01 -1.424701e-01 
-5.423123e+01 -1.424596e-01 
-5.397598e+01 -1.424487e-01 
-5.372072e+01 -1.424376e-01 
-5.346547e+01 -1.424261e-01 
-5.321021e+01 -1.424143e-01 
-5.295495e+01 -1.424022e-01 
-5.269970e+01 -1.423898e-01 
-5.244444e+01 -1.423769e-01 
-5.218919e+01 -1.423638e-01 
-5.193393e+01 -1.423502e-01 
-5.167868e+01 -1.423363e-01 
-5.142342e+01 -1.423220e-01 
-5.116817e+01 -1.423073e-01 
-5.091291e+01 -1.422921e-01 
-5.065766e+01 -1.422766e-01 
-5.040240e+01 -1.422606e-01 
-5.014715e+01 -1.422441e-01 
-4.989189e+01 -1.422272e-01 
-4.963664e+01 -1.422098e-01 
-4.938138e+01 -1.421919e-01 
-4.912613e+01 -1.421735e-01 
-4.887087e+01 -1.421546e-01 
-4.861562e+01 -1.421352e-01 
-4.836036e+01 -1.421152e-01 
-4.810511e+01 -1.420946e-01 
-4.784985e+01 -1.420735e-01 
-4.759459e+01 -1.420517e-01 
-4.733934e+01 -1.420294e-01 
-4.708408e+01 -1.420064e-01 
-4.682883e+01 -1.419828e-01 
-4.657357e+01 -1.419585e-01 
-4.631832e+01 -1.419335e-01 
-4.606306e+01 -1.419078e-01 
-4.580781e+01 -1.418814e-01 
-4.555255e+01 -1.418543e-01 
-4.529730e+01 -1.418263e-01 
-4.504204e+01 -1.417976e-01 
-4.478679e+01 -1.417681e-01 
-4.453153e+01 -1.417377e-01 
-4.427628e+01 -1.417065e-01 
-4.402102e+01 -1.416744e-01 
-4.376577e+01 -1.416415e-01 
-4.351051e+01 -1.416075e-01 
-4.325526e+01 -1.415726e-01 
-4.300000e+01 -1.415368e-01 
-4.274474e+01 -1.414999e-01 
-4.248949e+01 -1.414620e-01 
-4.223423e+01 -1.414230e-01 
-4.197898e+01 -1.413829e-01 
-4.172372e+01 -1.413416e-01 
-4.146847e+01 -1.412993e-01 
-4.121321e+01 -1.412557e-01 
-4.095796e+01 -1.412109e-01 
-4.070270e+01 -1.411648e-01 
-4.044745e+01 -1.411174e-01 
-4.019219e+01 -1.410687e-01 
-3.993694e+01 -1.410186e-01 
-3.968168e+01 -1.409671e-01 
-3.942643e+01 -1.409141e-01 
-3.917117e+01 -1.408597e-01 
-3.891592e+01 -1.408037e-01 
-3.866066e+01 -1.407461e-01 
-3.840541e+01 -1.406869e-01 
-3.815015e+01 -1.406260e-01 
-3.789489e+01 -1.405634e-01 
-3.763964e+01 -1.404991e-01 
-3.738438e+01 -1.404329e-01 
-3.712913e+01 -1.403649e-01 
-3.687387e+01 -1.402949e-01 
-3.661862e+01 -1.402230e-01 
-3.636336e+01 -1.401490e-01 
-3.610811e+01 -1.400730e-01 
-3.585285e+01 -1.399948e-01 
-3.559760e+01 -1.399144e-01 
-3.534234e+01 -1.398317e-01 
-3.508709e+01 -1.397467e-01 
-3.483183e+01 -1.396593e-01 
-3.457658e+01 -1.395694e-01 
-3.432132e+01 -1.394770e-01 
-3.406607e+01 -1.393820e-01 
-3.381081e+01 -1.392843e-01 
-3.355556e+01 -1.391839e-01 
-3.330030e+01 -1.390806e-01 
-3.304505e+01 -1.389744e-01 
-3.278979e+01 -1.388652e-01 
-3.253453e+01 -1.387529e-01 
-3.227928e+01 -1.386375e-01 
-3.202402e+01 -1.385188e-01 
-3.176877e+01 -1.383967e-01 
-3.151351e+01 -1.382712e-01 
-3.125826e+01 -1.381422e-01 
-3.100300e+01 -1.380095e-01 
-3.074775e+01 -1.378730e-01 
-3.049249e+01 -1.377328e-01 
-3.023724e+01 -1.375885e-01 
-2.998198e+01 -1.374402e-01 
-2.972673e+01 -1.372877e-01 
-2.947147e+01 -1.371309e-01 
-2.921622e+01 -1.369697e-01 
-2.896096e+01 -1.368039e-01 
-2.870571e+01 -1.366335e-01 
-2.845045e+01 -1.364582e-01 
-2.819520e+01 -1.362780e-01 
-2.793994e+01 -1.360927e-01 
-2.768468e+01 -1.359022e-01 
-2.742943e+01 -1.357063e-01 
-2.717417e+01 -1.355049e-01 
-2.691892e+01 -1.352978e-01 
-2.666366e+01 -1.350848e-01 
-2.640841e+01 -1.348658e-01 
-2.615315e+01 -1.346407e-01 
-2.589790e+01 -1.344092e-01 
-2.564264e+01 -1.341712e-01 
-2.538739e+01 -1.339264e-01 
-2.513213e+01 -1.336748e-01 
-2.487688e+01 -1.334160e-01 
-2.462162e+01 -1.331500e-01 
-2.436637e+01 -1.328764e-01 
-2.411111e+01 -1.325951e-01 
-2.385586e+01 -1.323059e-01 
-2.360060e+01 -1.320085e-01 
-2.334535e+01 -1.317028e-01 
-2.309009e+01 -1.313884e-01 
-2.283483e+01 -1.310651e-01 
-2.257958e+01 -1.307327e-01 
-2.232432e+01 -1.303909e-01 
-2.206907e+01 -1.300395e-01 
-2.181381e+01 -1.296782e-01 
-2.155856e+01 -1.293067e-01 
-2.130330e+01 -1.289247e-01 
-2.104805e+01 -1.285319e-01 
-2.079279e+01 -1.281280e-01 
-2.053754e+01 -1.277128e-01 
-2.028228e+01 -1.272858e-01 
-2.002703e+01 -1.268468e-01 
-1.977177e+01 -1.263953e-01 
-1.951652e+01 -1.259312e-01 
-1.926126e+01 -1.254540e-01 
-1.900601e+01 -1.249633e-01 
-1.875075e+01 -1.244587e-01 
-1.849550e+01 -1.239399e-01 
-1.824024e+01 -1.234065e-01 
-1.798498e+01 -1.228580e-01 
-1.772973e+01 -1.222941e-01 
-1.747447e+01 -1.217143e-01 
-1.721922e+01 -1.211181e-01 
-1.696396e+01 -1.205051e-01 
-1.670871e+01 -1.198748e-01 
-1.645345e+01 -1.192267e-01 
-1.619820e+01 -1.185603e-01 
-1.594294e+01 -1.178752e-01 
-1.568769e+01 -1.171707e-01 
-1.543243e+01 -1.164463e-01 
-1.517718e+01 -1.157016e-01 
-1.492192e+01 -1.149358e-01 
-1.466667e+01 -1.141484e-01 
-1.441141e+01 -1.133389e-01 
-1.415616e+01 -1.125065e-01 
-1.390090e+01 -1.116506e-01 
-1.364565e+01 -1.107706e-01 
-1.339039e+01 -1.098658e-01 
-1.313514e+01 -1.089355e-01 
-1.287988e+01 -1.079790e-01 
-1.262462e+01 -1.069955e-01 
-1.236937e+01 -1.059843e-01 
-1.211411e+01 -1.049446e-01 
-1.185886e+01 -1.038756e-01 
-1.160360e+01 -1.027765e-01 
-1.134835e+01 -1.016464e-01 
-1.109309e+01 -1.004845e-01 
-1.083784e+01 -9.928981e-02 
-1.058258e+01 -9.806153e-02 
-1.032733e+01 -9.679866e-02 
-1.007207e+01 -9.550023e-02 
-9.816817e+00 -9.416527e-02 
-9.561562e+00 -9.279273e-02 
-9.306306e+00 -9.138157e-02 
-9.051051e+00 -8.993073e-02 
-8.795796e+00 -8.843908e-02 
-8.540541e+00 -8.690550e-02 
-8.285285e+00 -8.532883e-02 
-8.030030e+00 -8.370786e-02 
-7.774775e+00 -8.204138e-02 
-7.519520e+00 -8.032812e-02 
-7.264264e+00 -7.856681e-02 
-7.009009e+00 -7.675613e-02 
-6.753754e+00 -7.489473e-02 
-6.498498e+00 -7.298122e-02 
-6.243243e+00 -7.101422e-02 
-5.987988e+00 -6.899228e-02 
-5.732733e+00 -6.691394e-02 
-5.477477e+00 -6.477773e-02 
-5.222222e+00 -6.258214e-02 
-4.966967e+00 -6.032566e-02 
-4.711712e+00 -5.800678e-02 
-4.456456e+00 -5.562399e-02 
-4.201201e+00 -5.317581e-02 
-3.945946e+00 -5.066081e-02 
-3.690691e+00 -4.807763e-02 
-3.435435e+00 -4.542506e-02 
-3.180180e+00 -4.270209e-02 
-2.924925e+00 -3.990804e-02 
-2.669670e+00 -3.704276e-02 
-2.414414e+00 -3.410691e-02 
-2.159159e+00 -3.110252e-02 
-1.903904e+00 -2.803395e-02 
-1.648649e+00 -2.490970e-02 
-1.393393e+00 -2.174621e-02 
-1.138138e+00 -1.857606e-02 
-8.828829e-01 -1.546740e-02 
-6.276276e-01 -1.257082e-02 
-3.723724e-01 -1.020886e-02 
-1.171171e-01 -8.860101e-03 
1.381381e-01 -8.674350e-03 
3.933934e-01 -9.280406e-03 
6.486486e-01 -1.031123e-02 
9.039039e-01 -1.157762e-02 
1.159159e+00 -1.299267e-02 
1.414414e+00 -1.451474e-02 
1.669670e+00 -1.612248e-02 
1.924925e+00 -1.780440e-02 
2.180180e+00 -1.955409e-02 
2.435435e+00 -2.136802e-02 
2.690691e+00 -2.324435e-02 
2.945946e+00 -2.518230e-02 
3.201201e+00 -2.718180e-02 
3.456456e+00 -2.924323e-02 
3.711712e+00 -3.136735e-02 
3.966967e+00 -3.355515e-02 
4.222222e+00 -3.580782e-02 
4.477477e+00 -3.812673e-02 
4.732733e+00 -4.051335e-02 
4.987988e+00 -4.296928e-02 
5.243243e+00 -4.549624e-02 
5.498498e+00 -4.809600e-02 
5.753754e+00 -5.077045e-02 
6.009009e+00 -5.352155e-02 
6.264264e+00 -5.635133e-02 
6.519520e+00 -5.926190e-02 
6.774775e+00 -6.225546e-02 
7.030030e+00 -6.533425e-02 
7.285285e+00 -6.850062e-02 
7.540541e+00 -7.175697e-02 
7.795796e+00 -7.510580e-02 
8.051051e+00 -7.854966e-02 
8.306306e+00 -8.209119e-02 
8.561562e+00 -8.573311e-02 
8.816817e+00 -8.947823e-02 
9.072072e+00 -9.332941e-02 
9.327327e+00 -9.728963e-02 
9.582583e+00 -1.013619e-01 
9.837838e+00 -1.055495e-01 
1.009309e+01 -1.098555e-01 
1.034835e+01 -1.142833e-01 
1.060360e+01 -1.188363e-01 
1.085886e+01 -1.235181e-01 
1.111411e+01 -1.283322e-01 
1.136937e+01 -1.332823e-01 
1.162462e+01 -1.383724e-01 
1.187988e+01 -1.436063e-01 
1.213514e+01 -1.489880e-01 
1.239039e+01 -1.545219e-01 
1.264565e+01 -1.602120e-01 
1.290090e+01 -1.660629e-01 
1.315616e+01 -1.720791e-01 
1.341141e+01 -1.782652e-01 
1.366667e+01 -1.846260e-01 
1.392192e+01 -1.911664e-01 
1.417718e+01 -1.978916e-01 
1.443243e+01 -2.048066e-01 
1.468769e+01 -2.119169e-01 
1.494294e+01 -2.192280e-01 
1.519820e+01 -2.267456e-01 
1.545345e+01 -2.344753e-01 
1.570871e+01 -2.424234e-01 
1.596396e+01 -2.505958e-01 
1.621922e+01 -2.589989e-01 
1.647447e+01 -2.676393e-01 
1.672973e+01 -2.765236e-01 
1.698498e+01 -2.856587e-01 
1.724024e+01 -2.950517e-01 
1.749550e+01 -3.047099e-01 
1.775075e+01 -3.146407e-01 
1.800601e+01 -3.248519e-01 
1.826126e+01 -3.353513e-01 
1.851652e+01 -3.461471e-01 
1.877177e+01 -3.572476e-01 
1.902703e+01 -3.686615e-01 
1.928228e+01 -3.803975e-01 
1.953754e+01 -3.924648e-01 
1.979279e+01 -4.048728e-01 
2.004805e+01 -4.176310e-01 
2.030330e+01 -4.307493e-01 
2.055856e+01 -4.442379e-01 
2.081381e+01 -4.581072e-01 
2.106907e+01 -4.723680e-01 
2.132432e+01 -4.870313e-01 
2.157958e+01 -5.021085e-01 
2.183483e+01 -5.176112e-01 
2.209009e+01 -5.335515e-01 
2.234535e+01 -5.499418e-01 
2.260060e+01 -5.667946e-01 
2.285586e+01 -5.841232e-01 
2.311111e+01 -6.019408e-01 
2.336637e+01 -6.202613e-01 
2.362162e+01 -6.390990e-01 
2.387688e+01 -6.584683e-01 
2.413213e+01 -6.783843e-01 
2.438739e+01 -6.988624e-01 
2.464264e+01 -7.199185e-01 
2.489790e+01 -7.415689e-01 
2.515315e+01 -7.638304e-01 
2.540841e+01 -7.867202e-01 
2.566366e+01 -8.102560e-01 
2.591892e+01 -8.344561e-01 
2.617417e+01 -8.593393e-01 
2.642943e+01 -8.849248e-01 
2.668468e+01 -9.112323e-01 
2.693994e+01 -9.382824e-01 
2.719520e+01 -9.660960e-01 
2.745045e+01 -9.946945e-01 
2.770571e+01 -1.024100e+00 
2.796096e+01 -1.054336e+00 
2.821622e+01 -1.085425e+00 
2.847147e+01 -1.117391e+00 
2.872673e+01 -1.150260e+00 
2.898198e+01 -1.184057e+00 
2.923724e+01 -1.218807e+00 
2.949249e+01 -1.254538e+00 
2.974775e+01 -1.291277e+00 
3.000300e+01 -1.329054e+00 
3.025826e+01 -1.367896e+00 
3.051351e+01 -1.407835e+00 
3.076877e+01 -1.448902e+00 
3.102402e+01 -1.491127e+00 
3.127928e+01 -1.534544e+00 
3.153453e+01 -1.579186e+00 
3.178979e+01 -1.625088e+00 
3.204505e+01 -1.672286e+00 
3.230030e+01 -1.720816e+00 
3.255556e+01 -1.770716e+00 
3.281081e+01 -1.822024e+00 
3.306607e+01 -1.874780e+00 
3.332132e+01 -1.929025e+00 
3.357658e+01 -1.984801e+00 
3.383183e+01 -2.042151e+00 
3.408709e+01 -2.101120e+00 
3.434234e+01 -2.161753e+00 
3.459760e+01 -2.224097e+00 
3.485285e+01 -2.288201e+00 
3.510811e+01 -2.354115e+00 
3.536336e+01 -2.421888e+00 
3.561862e+01 -2.491575e+00 
3.587387e+01 -2.563228e+00 
3.612913e+01 -2.636903e+00 
3.638438e+01 -2.712658e+00 
3.663964e+01 -2.790551e+00 
3.689489e+01 -2.870642e+00 
3.715015e+01 -2.952994e+00 
3.740541e+01 -3.037670e+00 
3.766066e+01 -3.124736e+00 
3.791592e+01 -3.214260e+00 
3.817117e+01 -3.306309e+00 
3.842643e+01 -3.400957e+00 
3.868168e+01 -3.498277e+00 
3.893694e+01 -3.598342e+00 
3.919219e+01 -3.701233e+00 
3.944745e+01 -3.807027e+00 
3.970270e+01 -3.915806e+00 
3.995796e+01 -4.027656e+00 
4.021321e+01 -4.142663e+00 
4.046847e+01 -4.260916e+00 
4.072372e+01 -4.382506e+00 
4.097898e+01 -4.507528e+00 
4.123423e+01 -4.636079e+00 
4.148949e+01 -4.768258e+00 
4.174474e+01 -4.904167e+00 
4.200000e+01 -5.043912e+00 
4.225526e+01 -5.187601e+00 
4.251051e+01 -5.335345e+00 
4.276577e+01 -5.487260e+00 
4.302102e+01 -5.643462e+00 
4.327628e+01 -5.804072e+00 
4.353153e+01 -5.969216e+00 
4.378679e+01 -6.139020e+00 
4.404204e+01 -6.313617e+00 
4.429730e+01 -6.493142e+00 
4.455255e+01 -6.677734e+00 
4.480781e+01 -6.867535e+00 
4.506306e+01 -7.062693e+00 
4.531832e+01 -7.263359e+00 
4.557357e+01 -7.469689e+00 
4.582883e+01 -7.681842e+00 
4.608408e+01 -7.899983e+00 
4.633934e+01 -8.124280e+00 
4.659459e+01 -8.354908e+00 
4.684985e+01 -8.592045e+00 
4.710511e+01 -8.835875e+00 
4.736036e+01 -9.086587e+00 
4.761562e+01 -9.344375e+00 
4.787087e+01 -9.609438e+00 
4.812613e+01 -9.881982e+00 
4.838138e+01 -1.016222e+01 
4.863664e+01 -1.045036e+01 
4.889189e+01 -1.074664e+01 
4.914715e+01 -1.105128e+01 
4.940240e+01 -1.136452e+01 
4.965766e+01 -1.168660e+01 
4.991291e+01 -1.201777e+01 
5.016817e+01 -1.235828e+01 
5.042342e+01 -1.270841e+01 
5.067868e+01 -1.306842e+01 
5.093393e+01 -1.343859e+01 
5.118919e+01 -1.381920e+01 
5.144444e+01 -1.421056e+01 
5.169970e+01 -1.461297e+01 
5.195495e+01 -1.502673e+01 
5.221021e+01 -1.545217e+01 
5.246547e+01 -1.588961e+01 
5.272072e+01 -1.633941e+01 
5.297598e+01 -1.680189e+01 
5.323123e+01 -1.727743e+01 
5.348649e+01 -1.776640e+01 
5.374174e+01 -1.826916e+01 
5.399700e+01 -1.878611e+01 
5.425225e+01 -1.931765e+01 
5.450751e+01 -1.986420e+01 
5.476276e+01 -2.042617e+01 
5.501802e+01 -2.100400e+01 
5.527327e+01 -2.159813e+01 
5.552853e+01 -2.220904e+01 
5.578378e+01 -2.283719e+01 
5.603904e+01 -2.348307e+01 
5.629429e+01 -2.414718e+01 
5.654955e+01 -2.483003e+01 
5.680480e+01 -2.553215e+01 
5.706006e+01 -2.625409e+01 
5.731532e+01 -2.699640e+01 
5.757057e+01 -2.775967e+01 
5.782583e+01 -2.854447e+01 
5.808108e+01 -2.935143e+01 
5.833634e+01 -3.018116e+01 
5.859159e+01 -3.103431e+01 
5.884685e+01 -3.191154e+01 
5.910210e+01 -3.281353e+01 
5.935736e+01 -3.374097e+01 
5.961261e+01 -3.469459e+01 
5.986787e+01 -3.567513e+01 
6.012312e+01 -3.668334e+01 
6.037838e+01 -3.772000e+01 
6.063363e+01 -3.878593e+01 
6.088889e+01 -3.988193e+01 
6.114414e+01 -4.100887e+01 
6.139940e+01 -4.216762e+01 
6.165465e+01 -4.335907e+01 
6.190991e+01 -4.458415e+01 
6.216517e+01 -4.584380e+01 
6.242042e+01 -4.713900e+01 
6.267568e+01 -4.847076e+01 
6.293093e+01 -4.984011e+01 
6.318619e+01 -5.124810e+01 
6.344144e+01 -5.269584e+01 
6.369670e+01 -5.418443e+01 
6.395195e+01 -5.571504e+01 
6.420721e+01 -5.728884e+01 
6.446246e+01 -5.890706e+01 
6.471772e+01 -6.057096e+01 
6.497297e+01 -6.228182e+01 
6.522823e+01 -6.404096e+01 
6.548348e+01 -6.584975e+01 
6.573874e+01 -6.770959e+01 
6.599399e+01 -6.962193e+01 
6.624925e+01 -7.158823e+01 
6.650450e+01 -7.361003e+01 
6.675976e+01 -7.568890e+01 
6.701502e+01 -7.782644e+01 
6.727027e+01 -8.002430e+01 
6.752553e+01 -8.228420e+01 
6.778078e+01 -8.460788e+01 
6.803604e+01 -8.699714e+01 
6.829129e+01 -8.945384e+01 
6.854655e+01 -9.197987e+01 
6.880180e+01 -9.457720e+01 
6.905706e+01 -9.724783e+01 
6.931231e+01 -9.999383e+01 
6.956757e+01 -1.028173e+02 
6.982282e+01 -1.057205e+02 
7.007808e+01 -1.087057e+02 
7.033333e+01 -1.117751e+02 
7.058859e+01 -1.149311e+02 
7.084384e+01 -1.181762e+02 
7.109910e+01 -1.215128e+02 
7.135435e+01 -1.249437e+02 
7.160961e+01 -1.284714e+02 
7.186486e+01 -1.320986e+02 
7.212012e+01 -1.358282e+02 
7.237538e+01 -1.396631e+02 
7.263063e+01 -1.436062e+02 
7.288589e+01 -1.476606e+02 
7.314114e+01 -1.518295e+02 
7.339640e+01 -1.561159e+02 
7.365165e+01 -1.605234e+02 
7.390691e+01 -1.650553e+02 
7.416216e+01 -1.697150e+02 
7.441742e+01 -1.745063e+02 
7.467267e+01 -1.794328e+02 
7.492793e+01 -1.844984e+02 
7.518318e+01 -1.897069e+02 
7.543844e+01 -1.950624e+02 
7.569369e+01 -2.005691e+02 
7.594895e+01 -2.062312e+02 
7.620420e+01 -2.120531e+02 
7.645946e+01 -2.180393e+02 
7.671471e+01 -2.241945e+02 
7.696997e+01 -2.305234e+02 
7.722523e+01 -2.370309e+02 
7.748048e+01 -2.437220e+02 
7.773574e+01 -2.506021e+02 
7.799099e+01 -2.576763e+02 
7.824625e+01 -2.649501e+02 
7.850150e+01 -2.724293e+02 
7.875676e+01 -2.801195e+02 
7.901201e+01 -2.880268e+02 
7.926727e+01 -2.961572e+02 
7.952252e+01 -3.045172e+02 
7.977778e+01 -3.131130e+02 
8.003303e+01 -3.219515e+02 
8.028829e+01 -3.310394e+02 
8.054354e+01 -3.403839e+02 
8.079880e+01 -3.499920e+02 
8.105405e+01 -3.598713e+02 
8.130931e+01 -3.700295e+02 
8.156456e+01 -3.804744e+02 
8.181982e+01 -3.912140e+02 
8.207508e+01 -4.022568e+02 
8.233033e+01 -4.136112e+02 
8.258559e+01 -4.252861e+02 
8.284084e+01 -4.372905e+02 
8.309610e+01 -4.496336e+02 
8.335135e+01 -4.623252e+02 
8.360661e+01 -4.753750e+02 
8.386186e+01 -4.887931e+02 
8.411712e+01 -5.025898e+02 
8.437237e+01 -5.167760e+02 
8.462763e+01 -5.313626e+02 
8.488288e+01 -5.463608e+02 
8.513814e+01 -5.617823e+02 
8.539339e+01 -5.776391e+02 
8.564865e+01 -5.939435e+02 
8.590390e+01 -6.107079e+02 
8.615916e+01 -6.279456e+02 
8.641441e+01 -6.456697e+02 
8.666967e+01 -6.638941e+02 
8.692492e+01 -6.826329e+02 
8.718018e+01 -7.019005e+02 
8.743544e+01 -7.217119e+02 
8.769069e+01 -7.420825e+02 
8.794595e+01 -7.630280e+02 
8.820120e+01 -7.845646e+02 
8.845646e+01 -8.067091e+02 
8.871171e+01 -8.294786e+02 
8.896697e+01 -8.528907e+02 
8.922222e+01 -8.769636e+02 
8.947748e+01 -9.017159e+02 
8.973273e+01 -9.271668e+02 
8.998799e+01 -9.533360e+02 
9.024324e+01 -9.802438e+02 
9.049850e+01 -1.007911e+03 
9.075375e+01 -1.036359e+03 
9.100901e+01 -1.065610e+03 
9.126426e+01 -1.095687e+03 
9.151952e+01 -1.126612e+03 
9.177477e+01 -1.158410e+03 
9.203003e+01 -1.191106e+03 
9.228529e+01 -1.224725e+03 
9.254054e+01 -1.259292e+03 
9.279580e+01 -1.294835e+03 
9.305105e+01 -1.331381e+03 
9.330631e+01 -1.368959e+03 
9.356156e+01 -1.407597e+03 
9.381682e+01 -1.447325e+03 
9.407207e+01 -1.488175e+03 
9.432733e+01 -1.530178e+03 
9.458258e+01 -1.573366e+03 
9.483784e+01 -1.617774e+03 
9.509309e+01 -1.663434e+03 
9.534835e+01 -1.710383e+03 
9.560360e+01 -1.758658e+03 
9.585886e+01 -1.808295e+03 
9.611411e+01 -1.859332e+03 
9.636937e+01 -1.911810e+03 
9.662462e+01 -1.965770e+03 
9.687988e+01 -2.021252e+03 
9.713514e+01 -2.078300e+03 
9.739039e+01 -2.136958e+03 
9.764565e+01 -2.197272e+03 
9.790090e+01 -2.259288e+03 
9.815616e+01 -2.323054e+03 
9.841141e+01 -2.388620e+03 
9.866667e+01 -2.456037e+03 
9.892192e+01 -2.525356e+03 
9.917718e+01 -2.596632e+03 
9.943243e+01 -2.669919e+03 
9.968769e+01 -2.745275e+03 
9.994294e+01 -2.822758e+03 
1.001982e+02 -2.902427e+03 
1.004535e+02 -2.984345e+03 
1.007087e+02 -3.068575e+03 
1.009640e+02 -3.155182e+03 
1.012192e+02 -3.244234e+03 
1.014745e+02 -3.335799e+03 
1.017297e+02 -3.429948e+03 
1.019850e+02 -3.526754e+03 
1.022402e+02 -3.626293e+03 
1.024955e+02 -3.728641e+03 
1.027508e+02 -3.833878e+03 
1.030060e+02 -3.942084e+03 
1.032613e+02 -4.053345e+03 
1.035165e+02 -4.167746e+03 
1.037718e+02 -4.285376e+03 
1.040270e+02 -4.406325e+03 
1.042823e+02 -4.530689e+03 
1.045375e+02 -4.658562e+03 
1.047928e+02 -4.790044e+03 
1.050480e+02 -4.925237e+03 
1.053033e+02 -5.064246e+03 
1.055586e+02 -5.207178e+03 
1.058138e+02 -5.354144e+03 
1.060691e+02 -5.505258e+03 
1.063243e+02 -5.660637e+03 
1.065796e+02 -5.820401e+03 
1.068348e+02 -5.984674e+03 
1.070901e+02 -6.153584e+03 
1.073453e+02 -6.327261e+03 
1.076006e+02 -6.505840e+03 
1.078559e+02 -6.689459e+03 
1.081111e+02 -6.878260e+03 
1.083664e+02 -7.072390e+03 
1.086216e+02 -7.271999e+03 
1.088769e+02 -7.477241e+03 
1.091321e+02 -7.688276e+03 
1.093874e+02 -7.905268e+03 
1.096426e+02 -8.128383e+03 
1.098979e+02 -8.357796e+03 
1.101532e+02 -8.593683e+03 
1.104084e+02 -8.836229e+03 
1.106637e+02 -9.085619e+03 
1.109189e+02 -9.342048e+03 
1.111742e+02 -9.605715e+03 
1.114294e+02 -9.876823e+03 
1.116847e+02 -1.015558e+04 
1.119399e+02 -1.044221e+04 
1.121952e+02 -1.073693e+04 
1.124505e+02 -1.103996e+04 
1.127057e+02 -1.135155e+04 
1.129610e+02 -1.167193e+04 
1.132162e+02 -1.200136e+04 
1.134715e+02 -1.234008e+04 
1.137267e+02 -1.268836e+04 
1.139820e+02 -1.304647e+04 
1.142372e+02 -1.341469e+04 
1.144925e+02 -1.379330e+04 
1.147477e+02 -1.418259e+04 
1.150030e+02 -1.458288e+04 
1.152583e+02 -1.499446e+04 
1.155135e+02 -1.541766e+04 
1.157688e+02 -1.585280e+04 
1.160240e+02 -1.630022e+04 
1.162793e+02 -1.676027e+04 
1.165345e+02 -1.723331e+04 
1.167898e+02 -1.771969e+04 
1.170450e+02 -1.821980e+04 
1.173003e+02 -1.873403e+04 
1.175556e+02 -1.926277e+04 
1.178108e+02 -1.980644e+04 
1.180661e+02 -2.036545e+04 
1.183213e+02 -2.094023e+04 
1.185766e+02 -2.153124e+04 
1.188318e+02 -2.213893e+04 
1.190871e+02 -2.276377e+04 
1.193423e+02 -2.340624e+04 
1.195976e+02 -2.406685e+04 
1.198529e+02 -2.474610e+04 
1.201081e+02 -2.544452e+04 
1.203634e+02 -2.616266e+04 
1.206186e+02 -2.690106e+04 
1.208739e+02 -2.766030e+04 
1.211291e+02 -2.844097e+04 
1.213844e+02 -2.924368e+04 
1.216396e+02 -3.006904e+04 
1.218949e+02 -3.091769e+04 
1.221502e+02 -3.179030e+04 
1.224054e+02 -3.268753e+04 
1.226607e+02 -3.361009e+04 
1.229159e+02 -3.455869e+04 
1.231712e+02 -3.553406e+04 
1.234264e+02 -3.653695e+04 
1.236817e+02 -3.756815e+04 
1.239369e+02 -3.862846e+04 
1.241922e+02 -3.971869e+04 
1.244474e+02 -4.083969e+04 
1.247027e+02 -4.199233e+04 
1.249580e+02 -4.317750e+04 
1.252132e+02 -4.439613e+04 
1.254685e+02 -4.564914e+04 
1.257237e+02 -4.693752e+04 
1.259790e+02 -4.826226e+04 
1.262342e+02 -4.962439e+04 
1.264895e+02 -5.102497e+04 
1.267447e+02 -5.246507e+04 
1.270000e+02 -5.394582e+04 
1.270000e+02 1.468917e+05 
1.267447e+02 1.428597e+05 
1.264895e+02 1.389384e+05 
1.262342e+02 1.351247e+05 
1.259790e+02 1.314157e+05 
1.257237e+02 1.278085e+05 
1.254685e+02 1.243003e+05 
1.252132e+02 1.208884e+05 
1.249580e+02 1.175701e+05 
1.247027e+02 1.143430e+05 
1.244474e+02 1.112044e+05 
1.241922e+02 1.081520e+05 
1.239369e+02 1.051833e+05 
1.236817e+02 1.022962e+05 
1.234264e+02 9.948824e+04 
1.231712e+02 9.675741e+04 
1.229159e+02 9.410153e+04 
1.226607e+02 9.151855e+04 
1.224054e+02 8.900647e+04 
1.221502e+02 8.656335e+04 
1.218949e+02 8.418729e+04 
1.216396e+02 8.187644e+04 
1.213844e+02 7.962903e+04 
1.211291e+02 7.744331e+04 
1.208739e+02 7.531758e+04 
1.206186e+02 7.325020e+04 
1.203634e+02 7.123956e+04 
1.201081e+02 6.928412e+04 
1.198529e+02 6.738235e+04 
1.195976e+02 6.553278e+04 
1.193423e+02 6.373398e+04 
1.190871e+02 6.198456e+04 
1.188318e+02 6.028315e+04 
1.185766e+02 5.862845e+04 
1.183213e+02 5.701917e+04 
1.180661e+02 5.545405e+04 
1.178108e+02 5.393190e+04 
1.175556e+02 5.245153e+04 
1.173003e+02 5.101180e+04 
1.170450e+02 4.961158e+04 
1.167898e+02 4.824980e+04 
1.165345e+02 4.692540e+04 
1.162793e+02 4.563735e+04 
1.160240e+02 4.438465e+04 
1.157688e+02 4.316635e+04 
1.155135e+02 4.198148e+04 
1.152583e+02 4.082913e+04 
1.150030e+02 3.970842e+04 
1.147477e+02 3.861847e+04 
1.144925e+02 3.755843e+04 
1.142372e+02 3.652750e+04 
1.139820e+02 3.552486e+04 
1.137267e+02 3.454974e+04 
1.134715e+02 3.360139e+04 
1.132162e+02 3.267906e+04 
1.129610e+02 3.178206e+04 
1.127057e+02 3.090968e+04 
1.124505e+02 3.006124e+04 
1.121952e+02 2.923609e+04 
1.119399e+02 2.843359e+04 
1.116847e+02 2.765312e+04 
1.114294e+02 2.689407e+04 
1.111742e+02 2.615586e+04 
1.109189e+02 2.543791e+04 
1.106637e+02 2.473966e+04 
1.104084e+02 2.406059e+04 
1.101532e+02 2.340015e+04 
1.098979e+02 2.275784e+04 
1.096426e+02 2.213316e+04 
1.093874e+02 2.152563e+04 
1.091321e+02 2.093477e+04 
1.088769e+02 2.036013e+04 
1.086216e+02 1.980127e+04 
1.083664e+02 1.925774e+04 
1.081111e+02 1.872914e+04 
1.078559e+02 1.821504e+04 
1.076006e+02 1.771506e+04 
1.073453e+02 1.722879e+04 
1.070901e+02 1.675588e+04 
1.068348e+02 1.629595e+04 
1.065796e+02 1.584864e+04 
1.063243e+02 1.541361e+04 
1.060691e+02 1.499052e+04 
1.058138e+02 1.457905e+04 
1.055586e+02 1.417887e+04 
1.053033e+02 1.378967e+04 
1.050480e+02 1.341115e+04 
1.047928e+02 1.304303e+04 
1.045375e+02 1.268501e+04 
1.042823e+02 1.233682e+04 
1.040270e+02 1.199818e+04 
1.037718e+02 1.166885e+04 
1.035165e+02 1.134855e+04 
1.032613e+02 1.103704e+04 
1.030060e+02 1.073408e+04 
1.027508e+02 1.043944e+04 
1.024955e+02 1.015289e+04 
1.022402e+02 9.874197e+03 
1.019850e+02 9.603158e+03 
1.017297e+02 9.339559e+03 
1.014745e+02 9.083196e+03 
1.012192e+02 8.833869e+03 
1.009640e+02 8.591386e+03 
1.007087e+02 8.355559e+03 
1.004535e+02 8.126205e+03 
1.001982e+02 7.903147e+03 
9.994294e+01 7.686211e+03 
9.968769e+01 7.475230e+03 
9.943243e+01 7.270040e+03 
9.917718e+01 7.070482e+03 
9.892192e+01 6.876402e+03 
9.866667e+01 6.687649e+03 
9.841141e+01 6.504077e+03 
9.815616e+01 6.325544e+03 
9.790090e+01 6.151912e+03 
9.764565e+01 5.983045e+03 
9.739039e+01 5.818814e+03 
9.713514e+01 5.659091e+03 
9.687988e+01 5.503752e+03 
9.662462e+01 5.352676e+03 
9.636937e+01 5.205748e+03 
9.611411e+01 5.062853e+03 
9.585886e+01 4.923880e+03 
9.560360e+01 4.788721e+03 
9.534835e+01 4.657273e+03 
9.509309e+01 4.529432e+03 
9.483784e+01 4.405101e+03 
9.458258e+01 4.284182e+03 
9.432733e+01 4.166583e+03 
9.407207e+01 4.052211e+03 
9.381682e+01 3.940979e+03 
9.356156e+01 3.832800e+03 
9.330631e+01 3.727590e+03 
9.305105e+01 3.625268e+03 
9.279580e+01 3.525755e+03 
9.254054e+01 3.428974e+03 
9.228529e+01 3.334849e+03 
9.203003e+01 3.243307e+03 
9.177477e+01 3.154278e+03 
9.151952e+01 3.067693e+03 
9.126426e+01 2.983485e+03 
9.100901e+01 2.901588e+03 
9.075375e+01 2.821939e+03 
9.049850e+01 2.744476e+03 
9.024324e+01 2.669140e+03 
8.998799e+01 2.595871e+03 
8.973273e+01 2.524614e+03 
8.947748e+01 2.455312e+03 
8.922222e+01 2.387913e+03 
8.896697e+01 2.322364e+03 
8.871171e+01 2.258614e+03 
8.845646e+01 2.196614e+03 
8.820120e+01 2.136315e+03 
8.794595e+01 2.077672e+03 
8.769069e+01 2.020639e+03 
8.743544e+01 1.965171e+03 
8.718018e+01 1.911225e+03 
8.692492e+01 1.858760e+03 
8.666967e+01 1.807736e+03 
8.641441e+01 1.758112e+03 
8.615916e+01 1.709850e+03 
8.590390e+01 1.662912e+03 
8.564865e+01 1.617264e+03 
8.539339e+01 1.572868e+03 
8.513814e+01 1.529691e+03 
8.488288e+01 1.487698e+03 
8.462763e+01 1.446859e+03 
8.437237e+01 1.407141e+03 
8.411712e+01 1.368512e+03 
8.386186e+01 1.330944e+03 
8.360661e+01 1.294408e+03 
8.335135e+01 1.258874e+03 
8.309610e+01 1.224315e+03 
8.284084e+01 1.190705e+03 
8.258559e+01 1.158018e+03 
8.233033e+01 1.126228e+03 
8.207508e+01 1.095310e+03 
8.181982e+01 1.065242e+03 
8.156456e+01 1.035998e+03 
8.130931e+01 1.007557e+03 
8.105405e+01 9.798971e+02 
8.079880e+01 9.529962e+02 
8.054354e+01 9.268337e+02 
8.028829e+01 9.013893e+02 
8.003303e+01 8.766434e+02 
7.977778e+01 8.525767e+02 
7.952252e+01 8.291705e+02 
7.926727e+01 8.064069e+02 
7.901201e+01 7.842681e+02 
7.875676e+01 7.627370e+02 
7.850150e+01 7.417968e+02 
7.824625e+01 7.214315e+02 
7.799099e+01 7.016252e+02 
7.773574e+01 6.823625e+02 
7.748048e+01 6.636285e+02 
7.722523e+01 6.454088e+02 
7.696997e+01 6.276892e+02 
7.671471e+01 6.104560e+02 
7.645946e+01 5.936958e+02 
7.620420e+01 5.773956e+02 
7.594895e+01 5.615429e+02 
7.569369e+01 5.461253e+02 
7.543844e+01 5.311309e+02 
7.518318e+01 5.165481e+02 
7.492793e+01 5.023656e+02 
7.467267e+01 4.885723e+02 
7.441742e+01 4.751577e+02 
7.416216e+01 4.621113e+02 
7.390691e+01 4.494230e+02 
7.365165e+01 4.370829e+02 
7.339640e+01 4.250816e+02 
7.314114e+01 4.134097e+02 
7.288589e+01 4.020582e+02 
7.263063e+01 3.910183e+02 
7.237538e+01 3.802814e+02 
7.212012e+01 3.698392e+02 
7.186486e+01 3.596836e+02 
7.160961e+01 3.498068e+02 
7.135435e+01 3.402011e+02 
7.109910e+01 3.308591e+02 
7.084384e+01 3.217735e+02 
7.058859e+01 3.129373e+02 
7.033333e+01 3.043436e+02 
7.007808e+01 2.959859e+02 
6.982282e+01 2.878575e+02 
6.956757e+01 2.799522e+02 
6.931231e+01 2.722640e+02 
6.905706e+01 2.647867e+02 
6.880180e+01 2.575147e+02 
6.854655e+01 2.504424e+02 
6.829129e+01 2.435641e+02 
6.803604e+01 2.368746e+02 
6.778078e+01 2.303688e+02 
6.752553e+01 2.240415e+02 
6.727027e+01 2.178880e+02 
6.701502e+01 2.119033e+02 
6.675976e+01 2.060829e+02 
6.650450e+01 2.004222e+02 
6.624925e+01 1.949170e+02 
6.599399e+01 1.895628e+02 
6.573874e+01 1.843556e+02 
6.548348e+01 1.792914e+02 
6.522823e+01 1.743661e+02 
6.497297e+01 1.695761e+02 
6.471772e+01 1.649175e+02 
6.446246e+01 1.603868e+02 
6.420721e+01 1.559805e+02 
6.395195e+01 1.516951e+02 
6.369670e+01 1.475273e+02 
6.344144e+01 1.434739e+02 
6.318619e+01 1.395318e+02 
6.293093e+01 1.356979e+02 
6.267568e+01 1.319693e+02 
6.242042e+01 1.283430e+02 
6.216517e+01 1.248162e+02 
6.190991e+01 1.213862e+02 
6.165465e+01 1.180504e+02 
6.139940e+01 1.148061e+02 
6.114414e+01 1.116509e+02 
6.088889e+01 1.085823e+02 
6.063363e+01 1.055980e+02 
6.037838e+01 1.026955e+02 
6.012312e+01 9.987272e+01 
5.986787e+01 9.712742e+01 
5.961261e+01 9.445747e+01 
5.935736e+01 9.186081e+01 
5.910210e+01 8.933543e+01 
5.884685e+01 8.687936e+01 
5.859159e+01 8.449071e+01 
5.833634e+01 8.216763e+01 
5.808108e+01 7.990831e+01 
5.782583e+01 7.771101e+01 
5.757057e+01 7.557402e+01 
5.731532e+01 7.349568e+01 
5.706006e+01 7.147440e+01 
5.680480e+01 6.950860e+01 
5.654955e+01 6.759675e+01 
5.629429e+01 6.573739e+01 
5.603904e+01 6.392906e+01 
5.578378e+01 6.217037e+01 
5.552853e+01 6.045995e+01 
5.527327e+01 5.879648e+01 
5.501802e+01 5.717867e+01 
5.476276e+01 5.560527e+01 
5.450751e+01 5.407506e+01 
5.425225e+01 5.258684e+01 
5.399700e+01 5.113948e+01 
5.374174e+01 4.973185e+01 
5.348649e+01 4.836285e+01 
5.323123e+01 4.703143e+01 
5.297598e+01 4.573656e+01 
5.272072e+01 4.447723e+01 
5.246547e+01 4.325247e+01 
5.221021e+01 4.206132e+01 
5.195495e+01 4.090288e+01 
5.169970e+01 3.977622e+01 
5.144444e+01 3.868050e+01 
5.118919e+01 3.761485e+01 
5.093393e+01 3.657845e+01 
5.067868e+01 3.557050e+01 
5.042342e+01 3.459022e+01 
5.016817e+01 3.363684e+01 
4.991291e+01 3.270963e+01 
4.965766e+01 3.180788e+01 
4.940240e+01 3.093087e+01 
4.914715e+01 3.007794e+01 
4.889189e+01 2.924842e+01 
4.863664e+01 2.844167e+01 
4.838138e+01 2.765706e+01 
4.812613e+01 2.689399e+01 
4.787087e+01 2.615187e+01 
4.761562e+01 2.543012e+01 
4.736036e+01 2.472817e+01 
4.710511e+01 2.404550e+01 
4.684985e+01 2.338156e+01 
4.659459e+01 2.273585e+01 
4.633934e+01 2.210786e+01 
4.608408e+01 2.149711e+01 
4.582883e+01 2.090313e+01 
4.557357e+01 2.032544e+01 
4.531832e+01 1.976362e+01 
4.506306e+01 1.921721e+01 
4.480781e+01 1.868581e+01 
4.455255e+01 1.816899e+01 
4.429730e+01 1.766636e+01 
4.404204e+01 1.717752e+01 
4.378679e+01 1.670210e+01 
4.353153e+01 1.623973e+01 
4.327628e+01 1.579005e+01 
4.302102e+01 1.535272e+01 
4.276577e+01 1.492739e+01 
4.251051e+01 1.451373e+01 
4.225526e+01 1.411143e+01 
4.200000e+01 1.372017e+01 
4.174474e+01 1.333966e+01 
4.148949e+01 1.296958e+01 
4.123423e+01 1.260967e+01 
4.097898e+01 1.225963e+01 
4.072372e+01 1.191920e+01 
4.046847e+01 1.158812e+01 
4.021321e+01 1.126612e+01 
3.995796e+01 1.095296e+01 
3.970270e+01 1.064840e+01 
3.944745e+01 1.035220e+01 
3.919219e+01 1.006413e+01 
3.893694e+01 9.783962e+00 
3.868168e+01 9.511488e+00 
3.842643e+01 9.246492e+00 
3.817117e+01 8.988771e+00 
3.791592e+01 8.738123e+00 
3.766066e+01 8.494356e+00 
3.740541e+01 8.257280e+00 
3.715015e+01 8.026711e+00 
3.689489e+01 7.802471e+00 
3.663964e+01 7.584386e+00 
3.638438e+01 7.372288e+00 
3.612913e+01 7.166011e+00 
3.587387e+01 6.965396e+00 
3.561862e+01 6.770288e+00 
3.536336e+01 6.580535e+00 
3.510811e+01 6.395991e+00 
3.485285e+01 6.216512e+00 
3.459760e+01 6.041960e+00 
3.434234e+01 5.872199e+00 
3.408709e+01 5.707098e+00 
3.383183e+01 5.546529e+00 
3.357658e+01 5.390367e+00 
3.332132e+01 5.238492e+00 
3.306607e+01 5.090785e+00 
3.281081e+01 4.947133e+00 
3.255556e+01 4.807423e+00 
3.230030e+01 4.671549e+00 
3.204505e+01 4.539404e+00 
3.178979e+01 4.410887e+00 
3.153453e+01 4.285897e+00 
3.127928e+01 4.164338e+00 
3.102402e+01 4.046116e+00 
3.076877e+01 3.931138e+00 
3.051351e+01 3.819317e+00 
3.025826e+01 3.710565e+00 
3.000300e+01 3.604798e+00 
2.974775e+01 3.501935e+00 
2.949249e+01 3.401895e+00 
2.923724e+01 3.304601e+00 
2.898198e+01 3.209977e+00 
2.872673e+01 3.117951e+00 
2.847147e+01 3.028451e+00 
2.821622e+01 2.941407e+00 
2.796096e+01 2.856753e+00 
2.770571e+01 2.774422e+00 
2.745045e+01 2.694352e+00 
2.719520e+01 2.616479e+00 
2.693994e+01 2.540744e+00 
2.668468e+01 2.467087e+00 
2.642943e+01 2.395452e+00 
2.617417e+01 2.325784e+00 
2.591892e+01 2.258028e+00 
2.566366e+01 2.192132e+00 
2.540841e+01 2.128044e+00 
2.515315e+01 2.065716e+00 
2.489790e+01 2.005099e+00 
2.464264e+01 1.946145e+00 
2.438739e+01 1.888810e+00 
2.413213e+01 1.833048e+00 
2.387688e+01 1.778818e+00 
2.362162e+01 1.726075e+00 
2.336637e+01 1.674781e+00 
2.311111e+01 1.624894e+00 
2.285586e+01 1.576377e+00 
2.260060e+01 1.529192e+00 
2.234535e+01 1.483301e+00 
2.209009e+01 1.438671e+00 
2.183483e+01 1.395265e+00 
2.157958e+01 1.353051e+00 
2.132432e+01 1.311996e+00 
2.106907e+01 1.272068e+00 
2.081381e+01 1.233235e+00 
2.055856e+01 1.195469e+00 
2.030330e+01 1.158739e+00 
2.004805e+01 1.123018e+00 
1.979279e+01 1.088277e+00 
1.953754e+01 1.054489e+00 
1.928228e+01 1.021630e+00 
1.902703e+01 9.896718e-01 
1.877177e+01 9.585912e-01 
1.851652e+01 9.283638e-01 
1.826126e+01 8.989661e-01 
1.800601e+01 8.703754e-01 
1.775075e+01 8.425696e-01 
1.749550e+01 8.155270e-01 
1.724024e+01 7.892268e-01 
1.698498e+01 7.636485e-01 
1.672973e+01 7.387724e-01 
1.647447e+01 7.145792e-01 
1.621922e+01 6.910501e-01 
1.596396e+01 6.681669e-01 
1.570871e+01 6.459119e-01 
1.545345e+01 6.242679e-01 
1.519820e+01 6.032181e-01 
1.494294e+01 5.827461e-01 
1.468769e+01 5.628361e-01 
1.443243e+01 5.434728e-01 
1.417718e+01 5.246410e-01 
1.392192e+01 5.063262e-01 
1.366667e+01 4.885143e-01 
1.341141e+01 4.711914e-01 
1.315616e+01 4.543441e-01 
1.290090e+01 4.379593e-01 
1.264565e+01 4.220245e-01 
1.239039e+01 4.065271e-01 
1.213514e+01 3.914553e-01 
1.187988e+01 3.767974e-01 
1.162462e+01 3.625419e-01 
1.136937e+01 3.486779e-01 
1.111411e+01 3.351947e-01 
1.085886e+01 3.220817e-01 
1.060360e+01 3.093289e-01 
1.034835e+01 2.969264e-01 
1.009309e+01 2.848645e-01 
9.837838e+00 2.731340e-01 
9.582583e+00 2.617257e-01 
9.327327e+00 2.506308e-01 
9.072072e+00 2.398408e-01 
8.816817e+00 2.293474e-01 
8.561562e+00 2.191423e-01 
8.306306e+00 2.092177e-01 
8.051051e+00 1.995659e-01 
7.795796e+00 1.901796e-01 
7.540541e+00 1.810514e-01 
7.285285e+00 1.721743e-01 
7.030030e+00 1.635415e-01 
6.774775e+00 1.551463e-01 
6.519520e+00 1.469822e-01 
6.264264e+00 1.390431e-01 
6.009009e+00 1.313228e-01 
5.753754e+00 1.238154e-01 
5.498498e+00 1.165152e-01 
5.243243e+00 1.094167e-01 
4.987988e+00 1.025144e-01 
4.732733e+00 9.580332e-02 
4.477477e+00 8.927832e-02 
4.222222e+00 8.293463e-02 
3.966967e+00 7.676764e-02 
3.711712e+00 7.077297e-02 
3.456456e+00 6.494647e-02 
3.201201e+00 5.928429e-02 
2.945946e+00 5.378288e-02 
2.690691e+00 4.843913e-02 
2.435435e+00 4.325049e-02 
2.180180e+00 3.821517e-02 
1.924925e+00 3.333252e-02 
1.669670e+00 2.860363e-02 
1.414414e+00 2.403255e-02 
1.159159e+00 1.962850e-02 
9.039039e-01 1.541056e-02 
6.486486e-01 1.141822e-02 
3.933934e-01 7.736267e-03 
1.381381e-01 4.551854e-03 
-1.171171e-01 2.230022e-03 
-3.723724e-01 1.140029e-03 
-6.276276e-01 1.130174e-03 
-8.828829e-01 1.720046e-03 
-1.138138e+00 2.585311e-03 
-1.393393e+00 3.573651e-03 
-1.648649e+00 4.615213e-03 
-1.903904e+00 5.675777e-03 
-2.159159e+00 6.737316e-03 
-2.414414e+00 7.789760e-03 
-2.669670e+00 8.827243e-03 
-2.924925e+00 9.846266e-03 
-3.180180e+00 1.084473e-02 
-3.435435e+00 1.182140e-02 
-3.690691e+00 1.277561e-02 
-3.945946e+00 1.370705e-02 
-4.201201e+00 1.461565e-02 
-4.456456e+00 1.550152e-02 
-4.711712e+00 1.636488e-02 
-4.966967e+00 1.720604e-02 
-5.222222e+00 1.802536e-02 
-5.477477e+00 1.882324e-02 
-5.732733e+00 1.960010e-02 
-5.987988e+00 2.035641e-02 
-6.243243e+00 2.109260e-02 
-6.498498e+00 2.180916e-02 
-6.753754e+00 2.250653e-02 
-7.009009e+00 2.318518e-02 
-7.264264e+00 2.384559e-02 
-7.519520e+00 2.448819e-02 
-7.774775e+00 2.511344e-02 
-8.030030e+00 2.572178e-02 
-8.285285e+00 2.631366e-02 
-8.540541e+00 2.688949e-02 
-8.795796e+00 2.744969e-02 
-9.051051e+00 2.799468e-02 
-9.306306e+00 2.852486e-02 
-9.561562e+00 2.904061e-02 
-9.816817e+00 2.954233e-02 
-1.007207e+01 3.003038e-02 
-1.032733e+01 3.050513e-02 
-1.058258e+01 3.096693e-02 
-1.083784e+01 3.141614e-02 
-1.109309e+01 3.185309e-02 
-1.134835e+01 3.227812e-02 
-1.160360e+01 3.269153e-02 
-1.185886e+01 3.309366e-02 
-1.211411e+01 3.348479e-02 
-1.236937e+01 3.386524e-02 
-1.262462e+01 3.423529e-02 
-1.287988e+01 3.459521e-02 
-1.313514e+01 3.494530e-02 
-1.339039e+01 3.528580e-02 
-1.364565e+01 3.561700e-02 
-1.390090e+01 3.593912e-02 
-1.415616e+01 3.625243e-02 
-1.441141e+01 3.655717e-02 
-1.466667e+01 3.685356e-02 
-1.492192e+01 3.714184e-02 
-1.517718e+01 3.742222e-02 
-1.543243e+01 3.769493e-02 
-1.568769e+01 3.796016e-02 
-1.594294e+01 3.821813e-02 
-1.619820e+01 3.846904e-02 
-1.645345e+01 3.871306e-02 
-1.670871e+01 3.895041e-02 
-1.696396e+01 3.918125e-02 
-1.721922e+01 3.940576e-02 
-1.747447e+01 3.962412e-02 
-1.772973e+01 3.983650e-02 
-1.798498e+01 4.004305e-02 
-1.824024e+01 4.024394e-02 
-1.849550e+01 4.043933e-02 
-1.875075e+01 4.062936e-02 
-1.900601e+01 4.081418e-02 
-1.926126e+01 4.099393e-02 
-1.951652e+01 4.116875e-02 
-1.977177e+01 4.133879e-02 
-2.002703e+01 4.150415e-02 
-2.028228e+01 4.166499e-02 
-2.053754e+01 4.182141e-02 
-2.079279e+01 4.197354e-02 
-2.104805e+01 4.212151e-02 
-2.130330e+01 4.226541e-02 
-2.155856e+01 4.240537e-02 
-2.181381e+01 4.254149e-02 
-2.206907e+01 4.267387e-02 
-2.232432e+01 4.280262e-02 
-2.257958e+01 4.292785e-02 
-2.283483e+01 4.304963e-02 
-2.309009e+01 4.316808e-02 
-2.334535e+01 4.328328e-02 
-2.360060e+01 4.339532e-02 
-2.385586e+01 4.350428e-02 
-2.411111e+01 4.361026e-02 
-2.436637e+01 4.371332e-02 
-2.462162e+01 4.381356e-02 
-2.487688e+01 4.391105e-02 
-2.513213e+01 4.400587e-02 
-2.538739e+01 4.409808e-02 
-2.564264e+01 4.418777e-02 
-2.589790e+01 4.427499e-02 
-2.615315e+01 4.435982e-02 
-2.640841e+01 4.444233e-02 
-2.666366e+01 4.452257e-02 
-2.691892e+01 4.460060e-02 
-2.717417e+01 4.467650e-02 
-2.742943e+01 4.475031e-02 
-2.768468e+01 4.482210e-02 
-2.793994e+01 4.489192e-02 
-2.819520e+01 4.495982e-02 
-2.845045e+01 4.502586e-02 
-2.870571e+01 4.509009e-02 
-2.896096e+01 4.515256e-02 
-2.921622e+01 4.521331e-02 
-2.947147e+01 4.527239e-02 
-2.972673e+01 4.532986e-02 
-2.998198e+01 4.538574e-02 
-3.023724e+01 4.544009e-02 
-3.049249e+01 4.549295e-02 
-3.074775e+01 4.554436e-02 
-3.100300e+01 4.559436e-02 
-3.125826e+01 4.564299e-02 
-3.151351e+01 4.569028e-02 
-3.176877e+01 4.573628e-02 
-3.202402e+01 4.578101e-02 
-3.227928e+01 4.582452e-02 
-3.253453e+01 4.586683e-02 
-3.278979e+01 4.590798e-02 
-3.304505e+01 4.594800e-02 
-3.330030e+01 4.598692e-02 
-3.355556e+01 4.602478e-02 
-3.381081e+01 4.606159e-02 
-3.406607e+01 4.609740e-02 
-3.432132e+01 4.613222e-02 
-3.457658e+01 4.616609e-02 
-3.483183e+01 4.619902e-02 
-3.508709e+01 4.623106e-02 
-3.534234e+01 4.626221e-02 
-3.559760e+01 4.629251e-02 
-3.585285e+01 4.632198e-02 
-3.610811e+01 4.635064e-02 
-3.636336e+01 4.637851e-02 
-3.661862e+01 4.640562e-02 
-3.687387e+01 4.643198e-02 
-3.712913e+01 4.645762e-02 
-3.738438e+01 4.648255e-02 
-3.763964e+01 4.650681e-02 
-3.789489e+01 4.653039e-02 
-3.815015e+01 4.655333e-02 
-3.840541e+01 4.657564e-02 
-3.866066e+01 4.659734e-02 
-3.891592e+01 4.661844e-02 
-3.917117e+01 4.663896e-02 
-3.942643e+01 4.665892e-02 
-3.968168e+01 4.667833e-02 
-3.993694e+01 4.669721e-02 
-4.019219e+01 4.671557e-02 
-4.044745e+01 4.673343e-02 
-4.070270e+01 4.675079e-02 
-4.095796e+01 4.676768e-02 
-4.121321e+01 4.678411e-02 
-4.146847e+01 4.680008e-02 
-4.172372e+01 4.681562e-02 
-4.197898e+01 4.683073e-02 
-4.223423e+01 4.684543e-02 
-4.248949e+01 4.685972e-02 
-4.274474e+01 4.687362e-02 
-4.300000e+01 4.688714e-02 
-4.325526e+01 4.690028e-02 
-4.351051e+01 4.691307e-02 
-4.376577e+01 4.692551e-02 
-4.402102e+01 4.693760e-02 
-4.427628e+01 4.694936e-02 
-4.453153e+01 4.696080e-02 
-4.478679e+01 4.697193e-02 
-4.504204e+01 4.698275e-02 
-4.529730e+01 4.699327e-02 
-4.555255e+01 4.700350e-02 
-4.580781e+01 4.701346e-02 
-4.606306e+01 4.702314e-02 
-4.631832e+01 4.703255e-02 
-4.657357e+01 4.704171e-02 
-4.682883e+01 4.705061e-02 
-4.708408e+01 4.705927e-02 
-4.733934e+01 4.706770e-02 
-4.759459e+01 4.707589e-02 
-4.784985e+01 4.708385e-02 
-4.810511e+01 4.709160e-02 
-4.836036e+01 4.709914e-02 
-4.861562e+01 4.710647e-02 
-4.887087e+01 4.711359e-02 
-4.912613e+01 4.712052e-02 
-4.938138e+01 4.712727e-02 
-4.963664e+01 4.713382e-02 
-4.989189e+01 4.714020e-02 
-5.014715e+01 4.714640e-02 
-5.040240e+01 4.715243e-02 
-5.065766e+01 4.715830e-02 
-5.091291e+01 4.716400e-02 
-5.116817e+01 4.716955e-02 
-5.142342e+01 4.717494e-02 
-5.167868e+01 4.718019e-02 
-5.193393e+01 4.718530e-02 
-5.218919e+01 4.719026e-02 
-5.244444e+01 4.719509e-02 
-5.269970e+01 4.719978e-02 
-5.295495e+01 4.720435e-02 
-5.321021e+01 4.720879e-02 
-5.346547e+01 4.721311e-02 
-5.372072e+01 4.721731e-02 
-5.397598e+01 4.722139e-02 
-5.423123e+01 4.722536e-02 
-5.448649e+01 4.722923e-02 
-5.474174e+01 4.723299e-02 
-5.499700e+01 4.723664e-02 
-5.525225e+01 4.724019e-02 
-5.550751e+01 4.724365e-02 
-5.576276e+01 4.724701e-02 
-5.601802e+01 4.725028e-02 
-5.627327e+01 4.725346e-02 
-5.652853e+01 4.725655e-02 
-5.678378e+01 4.725956e-02 
-5.703904e+01 4.726249e-02 
-5.729429e+01 4.726533e-02 
-5.754955e+01 4.726810e-02 
-5.780480e+01 4.727079e-02 
-5.806006e+01 4.727341e-02 
-5.831532e+01 4.727595e-02 
-5.857057e+01 4.727843e-02 
-5.882583e+01 4.728083e-02 
-5.908108e+01 4.728318e-02 
-5.933634e+01 4.728545e-02 
-5.959159e+01 4.728767e-02 
-5.984685e+01 4.728982e-02 
-6.010210e+01 4.729191e-02 
-6.035736e+01 4.729395e-02 
-6.061261e+01 4.729593e-02 
-6.086787e+01 4.729786e-02 
-6.112312e+01 4.729973e-02 
-6.137838e+01 4.730156e-02 
-6.163363e+01 4.730333e-02 
-6.188889e+01 4.730505e-02 
-6.214414e+01 4.730673e-02 
-6.239940e+01 4.730836e-02 
-6.265465e+01 4.730994e-02 
-6.290991e+01 4.731149e-02 
-6.316517e+01 4.731299e-02 
-6.342042e+01 4.731444e-02 
-6.367568e+01 4.731586e-02 
-6.393093e+01 4.731724e-02 
-6.418619e+01 4.731858e-02 
-6.444144e+01 4.731989e-02 
-6.469670e+01 4.732116e-02 
-6.495195e+01 4.732239e-02 
-6.520721e+01 4.732359e-02 
-6.546246e+01 4.732476e-02 
-6.571772e+01 4.732590e-02 
-6.597297e+01 4.732700e-02 
-6.622823e+01 4.732807e-02 
-6.648348e+01 4.732912e-02 
-6.673874e+01 4.733014e-02 
-6.699399e+01 4.733112e-02 
-6.724925e+01 4.733208e-02 
-6.750450e+01 4.733302e-02 
-6.775976e+01 4.733393e-02 
-6.801502e+01 4.733481e-02 
-6.827027e+01 4.733567e-02 
-6.852553e+01 4.733651e-02 
-6.878078e+01 4.733732e-02 
-6.903604e+01 4.733811e-02 
-6.929129e+01 4.733888e-02 
-6.954655e+01 4.733963e-02 
-6.980180e+01 4.734035e-02 
-7.005706e+01 4.734106e-02 
-7.031231e+01 4.734175e-02 
-7.056757e+01 4.734242e-02 
-7.082282e+01 4.734307e-02 
-7.107808e+01 4.734370e-02 
-7.133333e+01 4.734432e-02 
-7.158859e+01 4.734492e-02 
-7.184384e+01 4.734550e-02 
-7.209910e+01 4.734607e-02 
-7.235435e+01 4.734662e-02 
-7.260961e+01 4.734715e-02 
-7.286486e+01 4.734767e-02 
-7.312012e+01 4.734818e-02 
-7.337538e+01 4.734867e-02 
-7.363063e+01 4.734915e-02 
-7.388589e+01 4.734962e-02 
-7.414114e+01 4.735007e-02 
-7.439640e+01 4.735051e-02 
-7.465165e+01 4.735094e-02 
-7.490691e+01 4.735136e-02 
-7.516216e+01 4.735176e-02 
-7.541742e+01 4.735216e-02 
-7.567267e+01 4.735254e-02 
-7.592793e+01 4.735291e-02 
-7.618318e+01 4.735327e-02 
-7.643844e+01 4.735363e-02 
-7.669369e+01 4.735397e-02 
-7.694895e+01 4.735430e-02 
-7.720420e+01 4.735463e-02 
-7.745946e+01 4.735494e-02 
-7.771471e+01 4.735525e-02 
-7.796997e+01 4.735555e-02 
-7.822523e+01 4.735584e-02 
-7.848048e+01 4.735612e-02 
-7.873574e+01 4.735640e-02 
-7.899099e+01 4.735666e-02 
-7.924625e+01 4.735692e-02 
-7.950150e+01 4.735718e-02 
-7.975676e+01 4.735742e-02 
-8.001201e+01 4.735766e-02 
-8.026727e+01 4.735789e-02 
-8.052252e+01 4.735812e-02 
-8.077778e+01 4.735834e-02 
-8.103303e+01 4.735855e-02 
-8.128829e+01 4.735876e-02 
-8.154354e+01 4.735896e-02 
-8.179880e+01 4.735916e-02 
-8.205405e+01 4.735935e-02 
-8.230931e+01 4.735954e-02 
-8.256456e+01 4.735972e-02 
-8.281982e+01 4.735989e-02 
-8.307508e+01 4.736006e-02 
-8.333033e+01 4.736023e-02 
-8.358559e+01 4.736039e-02 
-8.384084e+01 4.736055e-02 
-8.409610e+01 4.736070e-02 
-8.435135e+01 4.736085e-02 
-8.460661e+01 4.736100e-02 
-8.486186e+01 4.736114e-02 
-8.511712e+01 4.736127e-02 
-8.537237e+01 4.736141e-02 
-8.562763e+01 4.736154e-02 
-8.588288e+01 4.736166e-02 
-8.613814e+01 4.736179e-02 
-8.639339e+01 4.736191e-02 
-8.664865e+01 4.736202e-02 
-8.690390e+01 4.736213e-02 
-8.715916e+01 4.736224e-02 
-8.741441e+01 4.736235e-02 
-8.766967e+01 4.736245e-02 
-8.792492e+01 4.736255e-02 
-8.818018e+01 4.736265e-02 
-8.843544e+01 4.736275e-02 
-8.869069e+01 4.736284e-02 
-8.894595e+01 4.736293e-02 
-8.920120e+01 4.736302e-02 
-8.945646e+01 4.736310e-02 
-8.971171e+01 4.736319e-02 
-8.996697e+01 4.736327e-02 
-9.022222e+01 4.736335e-02 
-9.047748e+01 4.736342e-02 
-9.073273e+01 4.736350e-02 
-9.098799e+01 4.736357e-02 
-9.124324e+01 4.736364e-02 
-9.149850e+01 4.736371e-02 
-9.175375e+01 4.736377e-02 
-9.200901e+01 4.736384e-02 
-9.226426e+01 4.736390e-02 
-9.251952e+01 4.736396e-02 
-9.277477e+01 4.736402e-02 
-9.303003e+01 4.736408e-02 
-9.328529e+01 4.736414e-02 
-9.354054e+01 4.736419e-02 
-9.379580e+01 4.736424e-02 
-9.405105e+01 4.736429e-02 
-9.430631e+01 4.736435e-02 
-9.456156e+01 4.736439e-02 
-9.481682e+01 4.736444e-02 
-9.507207e+01 4.736449e-02 
-9.532733e+01 4.736453e-02 
-9.558258e+01 4.736458e-02 
-9.583784e+01 4.736462e-02 
-9.609309e+01 4.736466e-02 
-9.634835e+01 4.736470e-02 
-9.660360e+01 4.736474e-02 
-9.685886e+01 4.736478e-02 
-9.711411e+01 4.736481e-02 
-9.736937e+01 4.736485e-02 
-9.762462e+01 4.736489e-02 
-9.787988e+01 4.736492e-02 
-9.813514e+01 4.736495e-02 
-9.839039e+01 4.736499e-02 
-9.864565e+01 4.736502e-02 
-9.890090e+01 4.736505e-02 
-9.915616e+01 4.736508e-02 
-9.941141e+01 4.736511e-02 
-9.966667e+01 4.736513e-02 
-9.992192e+01 4.736516e-02 
-1.001772e+02 4.736519e-02 
-1.004324e+02 4.736521e-02 
-1.006877e+02 4.736524e-02 
-1.009429e+02 4.736526e-02 
-1.011982e+02 4.736529e-02 
-1.014535e+02 4.736531e-02 
-1.017087e+02 4.736533e-02 
-1.019640e+02 4.736535e-02 
-1.022192e+02 4.736537e-02 
-1.024745e+02 4.736540e-02 
-1.027297e+02 4.736542e-02 
-1.029850e+02 4.736544e-02 
-1.032402e+02 4.736545e-02 
-1.034955e+02 4.736547e-02 
-1.037508e+02 4.736549e-02 
-1.040060e+02 4.736551e-02 
-1.042613e+02 4.736552e-02 
-1.045165e+02 4.736554e-02 
-1.047718e+02 4.736556e-02 
-1.050270e+02 4.736557e-02 
-1.052823e+02 4.736559e-02 
-1.055375e+02 4.736560e-02 
-1.057928e+02 4.736562e-02 
-1.060480e+02 4.736563e-02 
-1.063033e+02 4.736564e-02 
-1.065586e+02 4.736566e-02 
-1.068138e+02 4.736567e-02 
-1.070691e+02 4.736568e-02 
-1.073243e+02 4.736570e-02 
-1.075796e+02 4.736571e-02 
-1.078348e+02 4.736572e-02 
-1.080901e+02 4.736573e-02 
-1.083453e+02 4.736574e-02 
-1.086006e+02 4.736575e-02 
-1.088559e+02 4.736576e-02 
-1.091111e+02 4.736577e-02 
-1.093664e+02 4.736578e-02 
-1.096216e+02 4.736579e-02 
-1.098769e+02 4.736580e-02 
-1.101321e+02 4.736581e-02 
-1.103874e+02 4.736582e-02 
-1.106426e+02 4.736583e-02 
-1.108979e+02 4.736583e-02 
-1.111532e+02 4.736584e-02 
-1.114084e+02 4.736585e-02 
-1.116637e+02 4.736586e-02 
-1.119189e+02 4.736587e-02 
-1.121742e+02 4.736587e-02 
-1.124294e+02 4.736588e-02 
-1.126847e+02 4.736589e-02 
-1.129399e+02 4.736589e-02 
-1.131952e+02 4.736590e-02 
-1.134505e+02 4.736591e-02 
-1.137057e+02 4.736591e-02 
-1.139610e+02 4.736592e-02 
-1.142162e+02 4.736592e-02 
-1.144715e+02 4.736593e-02 
-1.147267e+02 4.736593e-02 
-1.149820e+02 4.736594e-02 
-1.152372e+02 4.736594e-02 
-1.154925e+02 4.736595e-02 
-1.157477e+02 4.736595e-02 
-1.160030e+02 4.736596e-02 
-1.162583e+02 4.736596e-02 
-1.165135e+02 4.736597e-02 
-1.167688e+02 4.736597e-02 
-1.170240e+02 4.736598e-02 
-1.172793e+02 4.736598e-02 
-1.175345e+02 4.736598e-02 
-1.177898e+02 4.736599e-02 
-1.180450e+02 4.736599e-02 
-1.183003e+02 4.736600e-02 
-1.185556e+02 4.736600e-02 
-1.188108e+02 4.736600e-02 
-1.190661e+02 4.736601e-02 
-1.193213e+02 4.736601e-02 
-1.195766e+02 4.736601e-02 
-1.198318e+02 4.736602e-02 
-1.200871e+02 4.736602e-02 
-1.203423e+02 4.736602e-02 
-1.205976e+02 4.736603e-02 
-1.208529e+02 4.736603e-02 
-1.211081e+02 4.736603e-02 
-1.213634e+02 4.736603e-02 
-1.216186e+02 4.736604e-02 
-1.218739e+02 4.736604e-02 
-1.221291e+02 4.736604e-02 
-1.223844e+02 4.736604e-02 
-1.226396e+02 4.736605e-02 
-1.228949e+02 4.736605e-02 
-1.231502e+02 4.736605e-02 
-1.234054e+02 4.736605e-02 
-1.236607e+02 4.736605e-02 
-1.239159e+02 4.736606e-02 
-1.241712e+02 4.736606e-02 
-1.244264e+02 4.736606e-02 
-1.246817e+02 4.736606e-02 
-1.249369e+02 4.736606e-02 
-1.251922e+02 4.736607e-02 
-1.254474e+02 4.736607e-02 
-1.257027e+02 4.736607e-02 
-1.259580e+02 4.736607e-02 
-1.262132e+02 4.736607e-02 
-1.264685e+02 4.736607e-02 
-1.267237e+02 4.736607e-02 
-1.269790e+02 4.736608e-02 
-1.272342e+02 4.736608e-02 
-1.274895e+02 4.736608e-02 
-1.277447e+02 4.736608e-02 
-1.280000e+02 4.736608e-02 
-1.280000e+02 -1.428435e-01 


==> Figures/4pt_I_rho_NE_sub_muT/points_2.dat <==
7.000000e-01 -1.055085e-02 
7.046046e-01 -1.057276e-02 
7.092092e-01 -1.059473e-02 
7.138138e-01 -1.061677e-02 
7.184184e-01 -1.063887e-02 
7.230230e-01 -1.066104e-02 
7.276276e-01 -1.068327e-02 
7.322322e-01 -1.070557e-02 
7.368368e-01 -1.072793e-02 
7.414414e-01 -1.075035e-02 
7.460460e-01 -1.077283e-02 
7.506507e-01 -1.079537e-02 
7.552553e-01 -1.081798e-02 
7.598599e-01 -1.084064e-02 
7.644645e-01 -1.086337e-02 
7.690691e-01 -1.088615e-02 
7.736737e-01 -1.090899e-02 
7.782783e-01 -1.093190e-02 
7.828829e-01 -1.095486e-02 
7.874875e-01 -1.097787e-02 
7.920921e-01 -1.100095e-02 
7.966967e-01 -1.102408e-02 
8.013013e-01 -1.104726e-02 
8.059059e-01 -1.107051e-02 
8.105105e-01 -1.109381e-02 
8.151151e-01 -1.111716e-02 
8.197197e-01 -1.114056e-02 
8.243243e-01 -1.116403e-02 
8.289289e-01 -1.118754e-02 
8.335335e-01 -1.121111e-02 
8.381381e-01 -1.123473e-02 
8.427427e-01 -1.125840e-02 
8.473473e-01 -1.128213e-02 
8.519520e-01 -1.130590e-02 
8.565566e-01 -1.132973e-02 
8.611612e-01 -1.135361e-02 
8.657658e-01 -1.137754e-02 
8.703704e-01 -1.140152e-02 
8.749750e-01 -1.142555e-02 
8.795796e-01 -1.144962e-02 
8.841842e-01 -1.147375e-02 
8.887888e-01 -1.149793e-02 
8.933934e-01 -1.152215e-02 
8.979980e-01 -1.154642e-02 
9.026026e-01 -1.157074e-02 
9.072072e-01 -1.159511e-02 
9.118118e-01 -1.161952e-02 
9.164164e-01 -1.164399e-02 
9.210210e-01 -1.166849e-02 
9.256256e-01 -1.169305e-02 
9.302302e-01 -1.171765e-02 
9.348348e-01 -1.174229e-02 
9.394394e-01 -1.176698e-02 
9.440440e-01 -1.179172e-02 
9.486486e-01 -1.181649e-02 
9.532533e-01 -1.184132e-02 
9.578579e-01 -1.186619e-02 
9.624625e-01 -1.189110e-02 
9.670671e-01 -1.191605e-02 
9.716717e-01 -1.194105e-02 
9.762763e-01 -1.196609e-02 
9.808809e-01 -1.199117e-02 
9.854855e-01 -1.201630e-02 
9.900901e-01 -1.204147e-02 
9.946947e-01 -1.206668e-02 
9.992993e-01 -1.209193e-02 
1.003904e+00 -1.211722e-02 
1.008509e+00 -1.214256e-02 
1.013113e+00 -1.216793e-02 
1.017718e+00 -1.219335e-02 
1.022322e+00 -1.221880e-02 
1.026927e+00 -1.224430e-02 
1.031532e+00 -1.226984e-02 
1.036136e+00 -1.229541e-02 
1.040741e+00 -1.232103e-02 
1.045345e+00 -1.234668e-02 
1.049950e+00 -1.237237e-02 
1.054555e+00 -1.239811e-02 
1.059159e+00 -1.242388e-02 
1.063764e+00 -1.244969e-02 
1.068368e+00 -1.247553e-02 
1.072973e+00 -1.250142e-02 
1.077578e+00 -1.252734e-02 
1.082182e+00 -1.255330e-02 
1.086787e+00 -1.257930e-02 
1.091391e+00 -1.260533e-02 
1.095996e+00 -1.263141e-02 
1.100601e+00 -1.265751e-02 
1.105205e+00 -1.268366e-02 
1.109810e+00 -1.270984e-02 
1.114414e+00 -1.273606e-02 
1.119019e+00 -1.276231e-02 
1.123624e+00 -1.278860e-02 
1.128228e+00 -1.281493e-02 
1.132833e+00 -1.284129e-02 
1.137437e+00 -1.286768e-02 
1.142042e+00 -1.289412e-02 
1.146647e+00 -1.292058e-02 
1.151251e+00 -1.294708e-02 
1.155856e+00 -1.297362e-02 
1.160460e+00 -1.300019e-02 
1.165065e+00 -1.302679e-02 
1.169670e+00 -1.305343e-02 
1.174274e+00 -1.308010e-02 
1.178879e+00 -1.310681e-02 
1.183483e+00 -1.313355e-02 
1.188088e+00 -1.316032e-02 
1.192693e+00 -1.318713e-02 
1.197297e+00 -1.321397e-02 
1.201902e+00 -1.324084e-02 
1.206507e+00 -1.326774e-02 
1.211111e+00 -1.329468e-02 
1.215716e+00 -1.332165e-02 
1.220320e+00 -1.334866e-02 
1.224925e+00 -1.337569e-02 
1.229530e+00 -1.340276e-02 
1.234134e+00 -1.342986e-02 
1.238739e+00 -1.345699e-02 
1.243343e+00 -1.348415e-02 
1.247948e+00 -1.351135e-02 
1.252553e+00 -1.353857e-02 
1.257157e+00 -1.356583e-02 
1.261762e+00 -1.359312e-02 
1.266366e+00 -1.362044e-02 
1.270971e+00 -1.364779e-02 
1.275576e+00 -1.367518e-02 
1.280180e+00 -1.370259e-02 
1.284785e+00 -1.373003e-02 
1.289389e+00 -1.375751e-02 
1.293994e+00 -1.378501e-02 
1.298599e+00 -1.381254e-02 
1.303203e+00 -1.384011e-02 
1.307808e+00 -1.386770e-02 
1.312412e+00 -1.389533e-02 
1.317017e+00 -1.392298e-02 
1.321622e+00 -1.395067e-02 
1.326226e+00 -1.397838e-02 
1.330831e+00 -1.400613e-02 
1.335435e+00 -1.403390e-02 
1.340040e+00 -1.406170e-02 
1.344645e+00 -1.408953e-02 
1.349249e+00 -1.411739e-02 
1.353854e+00 -1.414528e-02 
1.358458e+00 -1.417320e-02 
1.363063e+00 -1.420115e-02 
1.367668e+00 -1.422912e-02 
1.372272e+00 -1.425713e-02 
1.376877e+00 -1.428516e-02 
1.381481e+00 -1.431322e-02 
1.386086e+00 -1.434131e-02 
1.390691e+00 -1.436943e-02 
1.395295e+00 -1.439757e-02 
1.399900e+00 -1.442574e-02 
1.404505e+00 -1.445395e-02 
1.409109e+00 -1.448218e-02 
1.413714e+00 -1.451043e-02 
1.418318e+00 -1.453872e-02 
1.422923e+00 -1.456703e-02 
1.427528e+00 -1.459537e-02 
1.432132e+00 -1.462374e-02 
1.436737e+00 -1.465213e-02 
1.441341e+00 -1.468055e-02 
1.445946e+00 -1.470900e-02 
1.450551e+00 -1.473748e-02 
1.455155e+00 -1.476598e-02 
1.459760e+00 -1.479451e-02 
1.464364e+00 -1.482307e-02 
1.468969e+00 -1.485165e-02 
1.473574e+00 -1.488026e-02 
1.478178e+00 -1.490890e-02 
1.482783e+00 -1.493756e-02 
1.487387e+00 -1.496625e-02 
1.491992e+00 -1.499496e-02 
1.496597e+00 -1.502371e-02 
1.501201e+00 -1.505247e-02 
1.505806e+00 -1.508127e-02 
1.510410e+00 -1.511009e-02 
1.515015e+00 -1.513894e-02 
1.519620e+00 -1.516781e-02 
1.524224e+00 -1.519671e-02 
1.528829e+00 -1.522563e-02 
1.533433e+00 -1.525458e-02 
1.538038e+00 -1.528356e-02 
1.542643e+00 -1.531256e-02 
1.547247e+00 -1.534159e-02 
1.551852e+00 -1.537064e-02 
1.556456e+00 -1.539972e-02 
1.561061e+00 -1.542882e-02 
1.565666e+00 -1.545795e-02 
1.570270e+00 -1.548710e-02 
1.574875e+00 -1.551628e-02 
1.579479e+00 -1.554548e-02 
1.584084e+00 -1.557471e-02 
1.588689e+00 -1.560397e-02 
1.593293e+00 -1.563325e-02 
1.597898e+00 -1.566255e-02 
1.602503e+00 -1.569188e-02 
1.607107e+00 -1.572123e-02 
1.611712e+00 -1.575061e-02 
1.616316e+00 -1.578001e-02 
1.620921e+00 -1.580944e-02 
1.625526e+00 -1.583889e-02 
1.630130e+00 -1.586837e-02 
1.634735e+00 -1.589787e-02 
1.639339e+00 -1.592739e-02 
1.643944e+00 -1.595694e-02 
1.648549e+00 -1.598652e-02 
1.653153e+00 -1.601611e-02 
1.657758e+00 -1.604574e-02 
1.662362e+00 -1.607538e-02 
1.666967e+00 -1.610505e-02 
1.671572e+00 -1.613475e-02 
1.676176e+00 -1.616447e-02 
1.680781e+00 -1.619421e-02 
1.685385e+00 -1.622397e-02 
1.689990e+00 -1.625376e-02 
1.694595e+00 -1.628358e-02 
1.699199e+00 -1.631342e-02 
1.703804e+00 -1.634328e-02 
1.708408e+00 -1.637316e-02 
1.713013e+00 -1.640307e-02 
1.717618e+00 -1.643300e-02 
1.722222e+00 -1.646296e-02 
1.726827e+00 -1.649294e-02 
1.731431e+00 -1.652294e-02 
1.736036e+00 -1.655297e-02 
1.740641e+00 -1.658302e-02 
1.745245e+00 -1.661309e-02 
1.749850e+00 -1.664319e-02 
1.754454e+00 -1.667331e-02 
1.759059e+00 -1.670345e-02 
1.763664e+00 -1.673361e-02 
1.768268e+00 -1.676380e-02 
1.772873e+00 -1.679401e-02 
1.777477e+00 -1.682425e-02 
1.782082e+00 -1.685451e-02 
1.786687e+00 -1.688479e-02 
1.791291e+00 -1.691509e-02 
1.795896e+00 -1.694542e-02 
1.800501e+00 -1.697577e-02 
1.805105e+00 -1.700614e-02 
1.809710e+00 -1.703654e-02 
1.814314e+00 -1.706695e-02 
1.818919e+00 -1.709739e-02 
1.823524e+00 -1.712786e-02 
1.828128e+00 -1.715834e-02 
1.832733e+00 -1.718885e-02 
1.837337e+00 -1.721938e-02 
1.841942e+00 -1.724994e-02 
1.846547e+00 -1.728051e-02 
1.851151e+00 -1.731111e-02 
1.855756e+00 -1.734173e-02 
1.860360e+00 -1.737238e-02 
1.864965e+00 -1.740304e-02 
1.869570e+00 -1.743373e-02 
1.874174e+00 -1.746444e-02 
1.878779e+00 -1.749517e-02 
1.883383e+00 -1.752593e-02 
1.887988e+00 -1.755671e-02 
1.892593e+00 -1.758751e-02 
1.897197e+00 -1.761833e-02 
1.901802e+00 -1.764917e-02 
1.906406e+00 -1.768004e-02 
1.911011e+00 -1.771093e-02 
1.915616e+00 -1.774184e-02 
1.920220e+00 -1.777277e-02 
1.924825e+00 -1.780372e-02 
1.929429e+00 -1.783470e-02 
1.934034e+00 -1.786570e-02 
1.938639e+00 -1.789672e-02 
1.943243e+00 -1.792776e-02 
1.947848e+00 -1.795882e-02 
1.952452e+00 -1.798991e-02 
1.957057e+00 -1.802102e-02 
1.961662e+00 -1.805215e-02 
1.966266e+00 -1.808330e-02 
1.970871e+00 -1.811447e-02 
1.975475e+00 -1.814567e-02 
1.980080e+00 -1.817688e-02 
1.984685e+00 -1.820812e-02 
1.989289e+00 -1.823938e-02 
1.993894e+00 -1.827066e-02 
1.998498e+00 -1.830196e-02 
2.003103e+00 -1.833329e-02 
2.007708e+00 -1.836463e-02 
2.012312e+00 -1.839600e-02 
2.016917e+00 -1.842739e-02 
2.021522e+00 -1.845880e-02 
2.026126e+00 -1.849023e-02 
2.030731e+00 -1.852169e-02 
2.035335e+00 -1.855316e-02 
2.039940e+00 -1.858466e-02 
2.044545e+00 -1.861618e-02 
2.049149e+00 -1.864772e-02 
2.053754e+00 -1.867928e-02 
2.058358e+00 -1.871086e-02 
2.062963e+00 -1.874246e-02 
2.067568e+00 -1.877409e-02 
2.072172e+00 -1.880573e-02 
2.076777e+00 -1.883740e-02 
2.081381e+00 -1.886909e-02 
2.085986e+00 -1.890080e-02 
2.090591e+00 -1.893253e-02 
2.095195e+00 -1.896428e-02 
2.099800e+00 -1.899605e-02 
2.104404e+00 -1.902785e-02 
2.109009e+00 -1.905966e-02 
2.113614e+00 -1.909150e-02 
2.118218e+00 -1.912336e-02 
2.122823e+00 -1.915523e-02 
2.127427e+00 -1.918713e-02 
2.132032e+00 -1.921905e-02 
2.136637e+00 -1.925100e-02 
2.141241e+00 -1.928296e-02 
2.145846e+00 -1.931494e-02 
2.150450e+00 -1.934695e-02 
2.155055e+00 -1.937897e-02 
2.159660e+00 -1.941102e-02 
2.164264e+00 -1.944309e-02 
2.168869e+00 -1.947517e-02 
2.173473e+00 -1.950728e-02 
2.178078e+00 -1.953941e-02 
2.182683e+00 -1.957157e-02 
2.187287e+00 -1.960374e-02 
2.191892e+00 -1.963593e-02 
2.196496e+00 -1.966814e-02 
2.201101e+00 -1.970038e-02 
2.205706e+00 -1.973263e-02 
2.210310e+00 -1.976491e-02 
2.214915e+00 -1.979721e-02 
2.219520e+00 -1.982952e-02 
2.224124e+00 -1.986186e-02 
2.228729e+00 -1.989422e-02 
2.233333e+00 -1.992660e-02 
2.237938e+00 -1.995900e-02 
2.242543e+00 -1.999142e-02 
2.247147e+00 -2.002386e-02 
2.251752e+00 -2.005632e-02 
2.256356e+00 -2.008881e-02 
2.260961e+00 -2.012131e-02 
2.265566e+00 -2.015384e-02 
2.270170e+00 -2.018638e-02 
2.274775e+00 -2.021895e-02 
2.279379e+00 -2.025153e-02 
2.283984e+00 -2.028414e-02 
2.288589e+00 -2.031677e-02 
2.293193e+00 -2.034941e-02 
2.297798e+00 -2.038208e-02 
2.302402e+00 -2.041477e-02 
2.307007e+00 -2.044748e-02 
2.311612e+00 -2.048021e-02 
2.316216e+00 -2.051296e-02 
2.320821e+00 -2.054573e-02 
2.325425e+00 -2.057852e-02 
2.330030e+00 -2.061133e-02 
2.334635e+00 -2.064417e-02 
2.339239e+00 -2.067702e-02 
2.343844e+00 -2.070989e-02 
2.348448e+00 -2.074279e-02 
2.353053e+00 -2.077570e-02 
2.357658e+00 -2.080864e-02 
2.362262e+00 -2.084159e-02 
2.366867e+00 -2.087457e-02 
2.371471e+00 -2.090756e-02 
2.376076e+00 -2.094058e-02 
2.380681e+00 -2.097361e-02 
2.385285e+00 -2.100667e-02 
2.389890e+00 -2.103975e-02 
2.394494e+00 -2.107285e-02 
2.399099e+00 -2.110596e-02 
2.403704e+00 -2.113910e-02 
2.408308e+00 -2.117226e-02 
2.412913e+00 -2.120544e-02 
2.417518e+00 -2.123864e-02 
2.422122e+00 -2.127186e-02 
2.426727e+00 -2.130510e-02 
2.431331e+00 -2.133836e-02 
2.435936e+00 -2.137164e-02 
2.440541e+00 -2.140494e-02 
2.445145e+00 -2.143826e-02 
2.449750e+00 -2.147160e-02 
2.454354e+00 -2.150496e-02 
2.458959e+00 -2.153835e-02 
2.463564e+00 -2.157175e-02 
2.468168e+00 -2.160517e-02 
2.472773e+00 -2.163861e-02 
2.477377e+00 -2.167208e-02 
2.481982e+00 -2.170556e-02 
2.486587e+00 -2.173906e-02 
2.491191e+00 -2.177258e-02 
2.495796e+00 -2.180613e-02 
2.500400e+00 -2.183969e-02 
2.505005e+00 -2.187328e-02 
2.509610e+00 -2.190688e-02 
2.514214e+00 -2.194050e-02 
2.518819e+00 -2.197415e-02 
2.523423e+00 -2.200781e-02 
2.528028e+00 -2.204150e-02 
2.532633e+00 -2.207520e-02 
2.537237e+00 -2.210893e-02 
2.541842e+00 -2.214267e-02 
2.546446e+00 -2.217644e-02 
2.551051e+00 -2.221022e-02 
2.555656e+00 -2.224403e-02 
2.560260e+00 -2.227786e-02 
2.564865e+00 -2.231170e-02 
2.569469e+00 -2.234557e-02 
2.574074e+00 -2.237945e-02 
2.578679e+00 -2.241336e-02 
2.583283e+00 -2.244729e-02 
2.587888e+00 -2.248123e-02 
2.592492e+00 -2.251520e-02 
2.597097e+00 -2.254919e-02 
2.601702e+00 -2.258319e-02 
2.606306e+00 -2.261722e-02 
2.610911e+00 -2.265127e-02 
2.615516e+00 -2.268533e-02 
2.620120e+00 -2.271942e-02 
2.624725e+00 -2.275353e-02 
2.629329e+00 -2.278766e-02 
2.633934e+00 -2.282180e-02 
2.638539e+00 -2.285597e-02 
2.643143e+00 -2.289016e-02 
2.647748e+00 -2.292436e-02 
2.652352e+00 -2.295859e-02 
2.656957e+00 -2.299284e-02 
2.661562e+00 -2.302711e-02 
2.666166e+00 -2.306140e-02 
2.670771e+00 -2.309570e-02 
2.675375e+00 -2.313003e-02 
2.679980e+00 -2.316438e-02 
2.684585e+00 -2.319875e-02 
2.689189e+00 -2.323313e-02 
2.693794e+00 -2.326754e-02 
2.698398e+00 -2.330197e-02 
2.703003e+00 -2.333642e-02 
2.707608e+00 -2.337089e-02 
2.712212e+00 -2.340537e-02 
2.716817e+00 -2.343988e-02 
2.721421e+00 -2.347441e-02 
2.726026e+00 -2.350896e-02 
2.730631e+00 -2.354353e-02 
2.735235e+00 -2.357812e-02 
2.739840e+00 -2.361272e-02 
2.744444e+00 -2.364735e-02 
2.749049e+00 -2.368200e-02 
2.753654e+00 -2.371667e-02 
2.758258e+00 -2.375136e-02 
2.762863e+00 -2.378606e-02 
2.767467e+00 -2.382079e-02 
2.772072e+00 -2.385554e-02 
2.776677e+00 -2.389031e-02 
2.781281e+00 -2.392510e-02 
2.785886e+00 -2.395991e-02 
2.790490e+00 -2.399473e-02 
2.795095e+00 -2.402958e-02 
2.799700e+00 -2.406445e-02 
2.804304e+00 -2.409934e-02 
2.808909e+00 -2.413425e-02 
2.813514e+00 -2.416918e-02 
2.818118e+00 -2.420412e-02 
2.822723e+00 -2.423909e-02 
2.827327e+00 -2.427408e-02 
2.831932e+00 -2.430909e-02 
2.836537e+00 -2.434412e-02 
2.841141e+00 -2.437917e-02 
2.845746e+00 -2.441423e-02 
2.850350e+00 -2.444932e-02 
2.854955e+00 -2.448443e-02 
2.859560e+00 -2.451956e-02 
2.864164e+00 -2.455471e-02 
2.868769e+00 -2.458988e-02 
2.873373e+00 -2.462506e-02 
2.877978e+00 -2.466027e-02 
2.882583e+00 -2.469550e-02 
2.887187e+00 -2.473075e-02 
2.891792e+00 -2.476602e-02 
2.896396e+00 -2.480131e-02 
2.901001e+00 -2.483661e-02 
2.905606e+00 -2.487194e-02 
2.910210e+00 -2.490729e-02 
2.914815e+00 -2.494266e-02 
2.919419e+00 -2.497805e-02 
2.924024e+00 -2.501346e-02 
2.928629e+00 -2.504888e-02 
2.933233e+00 -2.508433e-02 
2.937838e+00 -2.511980e-02 
2.942442e+00 -2.515529e-02 
2.947047e+00 -2.519080e-02 
2.951652e+00 -2.522633e-02 
2.956256e+00 -2.526187e-02 
2.960861e+00 -2.529744e-02 
2.965465e+00 -2.533303e-02 
2.970070e+00 -2.536864e-02 
2.974675e+00 -2.540427e-02 
2.979279e+00 -2.543992e-02 
2.983884e+00 -2.547559e-02 
2.988488e+00 -2.551127e-02 
2.993093e+00 -2.554698e-02 
2.997698e+00 -2.558271e-02 
3.002302e+00 -2.561846e-02 
3.006907e+00 -2.565423e-02 
3.011512e+00 -2.569002e-02 
3.016116e+00 -2.572583e-02 
3.020721e+00 -2.576166e-02 
3.025325e+00 -2.579750e-02 
3.029930e+00 -2.583337e-02 
3.034535e+00 -2.586926e-02 
3.039139e+00 -2.590517e-02 
3.043744e+00 -2.594110e-02 
3.048348e+00 -2.597705e-02 
3.052953e+00 -2.601302e-02 
3.057558e+00 -2.604901e-02 
3.062162e+00 -2.608502e-02 
3.066767e+00 -2.612105e-02 
3.071371e+00 -2.615710e-02 
3.075976e+00 -2.619316e-02 
3.080581e+00 -2.622925e-02 
3.085185e+00 -2.626536e-02 
3.089790e+00 -2.630149e-02 
3.094394e+00 -2.633764e-02 
3.098999e+00 -2.637381e-02 
3.103604e+00 -2.641000e-02 
3.108208e+00 -2.644621e-02 
3.112813e+00 -2.648244e-02 
3.117417e+00 -2.651869e-02 
3.122022e+00 -2.655496e-02 
3.126627e+00 -2.659125e-02 
3.131231e+00 -2.662756e-02 
3.135836e+00 -2.666389e-02 
3.140440e+00 -2.670024e-02 
3.145045e+00 -2.673662e-02 
3.149650e+00 -2.677301e-02 
3.154254e+00 -2.680942e-02 
3.158859e+00 -2.684585e-02 
3.163463e+00 -2.688230e-02 
3.168068e+00 -2.691877e-02 
3.172673e+00 -2.695526e-02 
3.177277e+00 -2.699177e-02 
3.181882e+00 -2.702831e-02 
3.186486e+00 -2.706486e-02 
3.191091e+00 -2.710143e-02 
3.195696e+00 -2.713802e-02 
3.200300e+00 -2.717463e-02 
3.204905e+00 -2.721127e-02 
3.209510e+00 -2.724792e-02 
3.214114e+00 -2.728459e-02 
3.218719e+00 -2.732128e-02 
3.223323e+00 -2.735800e-02 
3.227928e+00 -2.739473e-02 
3.232533e+00 -2.743148e-02 
3.237137e+00 -2.746826e-02 
3.241742e+00 -2.750505e-02 
3.246346e+00 -2.754186e-02 
3.250951e+00 -2.757870e-02 
3.255556e+00 -2.761555e-02 
3.260160e+00 -2.765243e-02 
3.264765e+00 -2.768932e-02 
3.269369e+00 -2.772624e-02 
3.273974e+00 -2.776317e-02 
3.278579e+00 -2.780013e-02 
3.283183e+00 -2.783710e-02 
3.287788e+00 -2.787410e-02 
3.292392e+00 -2.791111e-02 
3.296997e+00 -2.794815e-02 
3.301602e+00 -2.798521e-02 
3.306206e+00 -2.802228e-02 
3.310811e+00 -2.805938e-02 
3.315415e+00 -2.809650e-02 
3.320020e+00 -2.813363e-02 
3.324625e+00 -2.817079e-02 
3.329229e+00 -2.820797e-02 
3.333834e+00 -2.824517e-02 
3.338438e+00 -2.828238e-02 
3.343043e+00 -2.831962e-02 
3.347648e+00 -2.835688e-02 
3.352252e+00 -2.839416e-02 
3.356857e+00 -2.843146e-02 
3.361461e+00 -2.846878e-02 
3.366066e+00 -2.850612e-02 
3.370671e+00 -2.854348e-02 
3.375275e+00 -2.858086e-02 
3.379880e+00 -2.861826e-02 
3.384484e+00 -2.865568e-02 
3.389089e+00 -2.869312e-02 
3.393694e+00 -2.873059e-02 
3.398298e+00 -2.876807e-02 
3.402903e+00 -2.880557e-02 
3.407508e+00 -2.884309e-02 
3.412112e+00 -2.888064e-02 
3.416717e+00 -2.891820e-02 
3.421321e+00 -2.895578e-02 
3.425926e+00 -2.899339e-02 
3.430531e+00 -2.903101e-02 
3.435135e+00 -2.906866e-02 
3.439740e+00 -2.910632e-02 
3.444344e+00 -2.914401e-02 
3.448949e+00 -2.918171e-02 
3.453554e+00 -2.921944e-02 
3.458158e+00 -2.925719e-02 
3.462763e+00 -2.929495e-02 
3.467367e+00 -2.933274e-02 
3.471972e+00 -2.937055e-02 
3.476577e+00 -2.940838e-02 
3.481181e+00 -2.944623e-02 
3.485786e+00 -2.948410e-02 
3.490390e+00 -2.952198e-02 
3.494995e+00 -2.955989e-02 
3.499600e+00 -2.959783e-02 
3.504204e+00 -2.963578e-02 
3.508809e+00 -2.967375e-02 
3.513413e+00 -2.971174e-02 
3.518018e+00 -2.974975e-02 
3.522623e+00 -2.978778e-02 
3.527227e+00 -2.982584e-02 
3.531832e+00 -2.986391e-02 
3.536436e+00 -2.990201e-02 
3.541041e+00 -2.994012e-02 
3.545646e+00 -2.997825e-02 
3.550250e+00 -3.001641e-02 
3.554855e+00 -3.005459e-02 
3.559459e+00 -3.009278e-02 
3.564064e+00 -3.013100e-02 
3.568669e+00 -3.016924e-02 
3.573273e+00 -3.020750e-02 
3.577878e+00 -3.024577e-02 
3.582482e+00 -3.028407e-02 
3.587087e+00 -3.032239e-02 
3.591692e+00 -3.036073e-02 
3.596296e+00 -3.039910e-02 
3.600901e+00 -3.043748e-02 
3.605506e+00 -3.047588e-02 
3.610110e+00 -3.051430e-02 
3.614715e+00 -3.055274e-02 
3.619319e+00 -3.059121e-02 
3.623924e+00 -3.062969e-02 
3.628529e+00 -3.066820e-02 
3.633133e+00 -3.070672e-02 
3.637738e+00 -3.074527e-02 
3.642342e+00 -3.078384e-02 
3.646947e+00 -3.082242e-02 
3.651552e+00 -3.086103e-02 
3.656156e+00 -3.089966e-02 
3.660761e+00 -3.093831e-02 
3.665365e+00 -3.097698e-02 
3.669970e+00 -3.101567e-02 
3.674575e+00 -3.105438e-02 
3.679179e+00 -3.109311e-02 
3.683784e+00 -3.113187e-02 
3.688388e+00 -3.117064e-02 
3.692993e+00 -3.120943e-02 
3.697598e+00 -3.124825e-02 
3.702202e+00 -3.128708e-02 
3.706807e+00 -3.132594e-02 
3.711411e+00 -3.136482e-02 
3.716016e+00 -3.140371e-02 
3.720621e+00 -3.144263e-02 
3.725225e+00 -3.148157e-02 
3.729830e+00 -3.152053e-02 
3.734434e+00 -3.155951e-02 
3.739039e+00 -3.159851e-02 
3.743644e+00 -3.163753e-02 
3.748248e+00 -3.167658e-02 
3.752853e+00 -3.171564e-02 
3.757457e+00 -3.175472e-02 
3.762062e+00 -3.179383e-02 
3.766667e+00 -3.183295e-02 
3.771271e+00 -3.187210e-02 
3.775876e+00 -3.191127e-02 
3.780480e+00 -3.195046e-02 
3.785085e+00 -3.198967e-02 
3.789690e+00 -3.202890e-02 
3.794294e+00 -3.206815e-02 
3.798899e+00 -3.210742e-02 
3.803504e+00 -3.214671e-02 
3.808108e+00 -3.218602e-02 
3.812713e+00 -3.222536e-02 
3.817317e+00 -3.226471e-02 
3.821922e+00 -3.230409e-02 
3.826527e+00 -3.234348e-02 
3.831131e+00 -3.238290e-02 
3.835736e+00 -3.242234e-02 
3.840340e+00 -3.246180e-02 
3.844945e+00 -3.250128e-02 
3.849550e+00 -3.254078e-02 
3.854154e+00 -3.258030e-02 
3.858759e+00 -3.261985e-02 
3.863363e+00 -3.265941e-02 
3.867968e+00 -3.269900e-02 
3.872573e+00 -3.273860e-02 
3.877177e+00 -3.277823e-02 
3.881782e+00 -3.281788e-02 
3.886386e+00 -3.285754e-02 
3.890991e+00 -3.289723e-02 
3.895596e+00 -3.293695e-02 
3.900200e+00 -3.297668e-02 
3.904805e+00 -3.301643e-02 
3.909409e+00 -3.305620e-02 
3.914014e+00 -3.309600e-02 
3.918619e+00 -3.313581e-02 
3.923223e+00 -3.317565e-02 
3.927828e+00 -3.321551e-02 
3.932432e+00 -3.325539e-02 
3.937037e+00 -3.329529e-02 
3.941642e+00 -3.333521e-02 
3.946246e+00 -3.337515e-02 
3.950851e+00 -3.341511e-02 
3.955455e+00 -3.345510e-02 
3.960060e+00 -3.349510e-02 
3.964665e+00 -3.353513e-02 
3.969269e+00 -3.357518e-02 
3.973874e+00 -3.361525e-02 
3.978478e+00 -3.365533e-02 
3.983083e+00 -3.369545e-02 
3.987688e+00 -3.373558e-02 
3.992292e+00 -3.377573e-02 
3.996897e+00 -3.381590e-02 
4.001502e+00 -3.385610e-02 
4.006106e+00 -3.389632e-02 
4.010711e+00 -3.393655e-02 
4.015315e+00 -3.397681e-02 
4.019920e+00 -3.401709e-02 
4.024525e+00 -3.405739e-02 
4.029129e+00 -3.409772e-02 
4.033734e+00 -3.413806e-02 
4.038338e+00 -3.417843e-02 
4.042943e+00 -3.421881e-02 
4.047548e+00 -3.425922e-02 
4.052152e+00 -3.429965e-02 
4.056757e+00 -3.434010e-02 
4.061361e+00 -3.438057e-02 
4.065966e+00 -3.442106e-02 
4.070571e+00 -3.446158e-02 
4.075175e+00 -3.450211e-02 
4.079780e+00 -3.454267e-02 
4.084384e+00 -3.458324e-02 
4.088989e+00 -3.462384e-02 
4.093594e+00 -3.466446e-02 
4.098198e+00 -3.470510e-02 
4.102803e+00 -3.474577e-02 
4.107407e+00 -3.478645e-02 
4.112012e+00 -3.482716e-02 
4.116617e+00 -3.486788e-02 
4.121221e+00 -3.490863e-02 
4.125826e+00 -3.494940e-02 
4.130430e+00 -3.499019e-02 
4.135035e+00 -3.503100e-02 
4.139640e+00 -3.507184e-02 
4.144244e+00 -3.511269e-02 
4.148849e+00 -3.515357e-02 
4.153453e+00 -3.519447e-02 
4.158058e+00 -3.523539e-02 
4.162663e+00 -3.527633e-02 
4.167267e+00 -3.531729e-02 
4.171872e+00 -3.535827e-02 
4.176476e+00 -3.539928e-02 
4.181081e+00 -3.544031e-02 
4.185686e+00 -3.548135e-02 
4.190290e+00 -3.552242e-02 
4.194895e+00 -3.556351e-02 
4.199499e+00 -3.560463e-02 
4.204104e+00 -3.564576e-02 
4.208709e+00 -3.568692e-02 
4.213313e+00 -3.572809e-02 
4.217918e+00 -3.576929e-02 
4.222523e+00 -3.581051e-02 
4.227127e+00 -3.585175e-02 
4.231732e+00 -3.589302e-02 
4.236336e+00 -3.593430e-02 
4.240941e+00 -3.597561e-02 
4.245546e+00 -3.601694e-02 
4.250150e+00 -3.605829e-02 
4.254755e+00 -3.609966e-02 
4.259359e+00 -3.614105e-02 
4.263964e+00 -3.618247e-02 
4.268569e+00 -3.622390e-02 
4.273173e+00 -3.626536e-02 
4.277778e+00 -3.630684e-02 
4.282382e+00 -3.634834e-02 
4.286987e+00 -3.638986e-02 
4.291592e+00 -3.643141e-02 
4.296196e+00 -3.647297e-02 
4.300801e+00 -3.651456e-02 
4.305405e+00 -3.655617e-02 
4.310010e+00 -3.659780e-02 
4.314615e+00 -3.663945e-02 
4.319219e+00 -3.668113e-02 
4.323824e+00 -3.672282e-02 
4.328428e+00 -3.676454e-02 
4.333033e+00 -3.680628e-02 
4.337638e+00 -3.684804e-02 
4.342242e+00 -3.688983e-02 
4.346847e+00 -3.693163e-02 
4.351451e+00 -3.697346e-02 
4.356056e+00 -3.701531e-02 
4.360661e+00 -3.705718e-02 
4.365265e+00 -3.709907e-02 
4.369870e+00 -3.714098e-02 
4.374474e+00 -3.718292e-02 
4.379079e+00 -3.722488e-02 
4.383684e+00 -3.726686e-02 
4.388288e+00 -3.730886e-02 
4.392893e+00 -3.735088e-02 
4.397497e+00 -3.739293e-02 
4.402102e+00 -3.743499e-02 
4.406707e+00 -3.747708e-02 
4.411311e+00 -3.751919e-02 
4.415916e+00 -3.756132e-02 
4.420521e+00 -3.760348e-02 
4.425125e+00 -3.764566e-02 
4.429730e+00 -3.768785e-02 
4.434334e+00 -3.773007e-02 
4.438939e+00 -3.777232e-02 
4.443544e+00 -3.781458e-02 
4.448148e+00 -3.785687e-02 
4.452753e+00 -3.789918e-02 
4.457357e+00 -3.794151e-02 
4.461962e+00 -3.798386e-02 
4.466567e+00 -3.802623e-02 
4.471171e+00 -3.806863e-02 
4.475776e+00 -3.811105e-02 
4.480380e+00 -3.815349e-02 
4.484985e+00 -3.819595e-02 
4.489590e+00 -3.823843e-02 
4.494194e+00 -3.828094e-02 
4.498799e+00 -3.832347e-02 
4.503403e+00 -3.836602e-02 
4.508008e+00 -3.840859e-02 
4.512613e+00 -3.845119e-02 
4.517217e+00 -3.849380e-02 
4.521822e+00 -3.853644e-02 
4.526426e+00 -3.857910e-02 
4.531031e+00 -3.862179e-02 
4.535636e+00 -3.866449e-02 
4.540240e+00 -3.870722e-02 
4.544845e+00 -3.874997e-02 
4.549449e+00 -3.879274e-02 
4.554054e+00 -3.883553e-02 
4.558659e+00 -3.887835e-02 
4.563263e+00 -3.892119e-02 
4.567868e+00 -3.896405e-02 
4.572472e+00 -3.900693e-02 
4.577077e+00 -3.904984e-02 
4.581682e+00 -3.909276e-02 
4.586286e+00 -3.913571e-02 
4.590891e+00 -3.917868e-02 
4.595495e+00 -3.922168e-02 
4.600100e+00 -3.926469e-02 
4.604705e+00 -3.930773e-02 
4.609309e+00 -3.935079e-02 
4.613914e+00 -3.939388e-02 
4.618519e+00 -3.943698e-02 
4.623123e+00 -3.948011e-02 
4.627728e+00 -3.952326e-02 
4.632332e+00 -3.956643e-02 
4.636937e+00 -3.960963e-02 
4.641542e+00 -3.965284e-02 
4.646146e+00 -3.969608e-02 
4.650751e+00 -3.973934e-02 
4.655355e+00 -3.978263e-02 
4.659960e+00 -3.982594e-02 
4.664565e+00 -3.986926e-02 
4.669169e+00 -3.991262e-02 
4.673774e+00 -3.995599e-02 
4.678378e+00 -3.999939e-02 
4.682983e+00 -4.004280e-02 
4.687588e+00 -4.008625e-02 
4.692192e+00 -4.012971e-02 
4.696797e+00 -4.017320e-02 
4.701401e+00 -4.021670e-02 
4.706006e+00 -4.026023e-02 
4.710611e+00 -4.030379e-02 
4.715215e+00 -4.034736e-02 
4.719820e+00 -4.039096e-02 
4.724424e+00 -4.043458e-02 
4.729029e+00 -4.047823e-02 
4.733634e+00 -4.052189e-02 
4.738238e+00 -4.056558e-02 
4.742843e+00 -4.060929e-02 
4.747447e+00 -4.065303e-02 
4.752052e+00 -4.069678e-02 
4.756657e+00 -4.074056e-02 
4.761261e+00 -4.078436e-02 
4.765866e+00 -4.082819e-02 
4.770470e+00 -4.087204e-02 
4.775075e+00 -4.091590e-02 
4.779680e+00 -4.095980e-02 
4.784284e+00 -4.100371e-02 
4.788889e+00 -4.104765e-02 
4.793493e+00 -4.109161e-02 
4.798098e+00 -4.113559e-02 
4.802703e+00 -4.117960e-02 
4.807307e+00 -4.122363e-02 
4.811912e+00 -4.126768e-02 
4.816517e+00 -4.131175e-02 
4.821121e+00 -4.135585e-02 
4.825726e+00 -4.139997e-02 
4.830330e+00 -4.144411e-02 
4.834935e+00 -4.148827e-02 
4.839540e+00 -4.153246e-02 
4.844144e+00 -4.157667e-02 
4.848749e+00 -4.162090e-02 
4.853353e+00 -4.166516e-02 
4.857958e+00 -4.170944e-02 
4.862563e+00 -4.175374e-02 
4.867167e+00 -4.179806e-02 
4.871772e+00 -4.184241e-02 
4.876376e+00 -4.188678e-02 
4.880981e+00 -4.193117e-02 
4.885586e+00 -4.197559e-02 
4.890190e+00 -4.202003e-02 
4.894795e+00 -4.206449e-02 
4.899399e+00 -4.210897e-02 
4.904004e+00 -4.215348e-02 
4.908609e+00 -4.219801e-02 
4.913213e+00 -4.224256e-02 
4.917818e+00 -4.228714e-02 
4.922422e+00 -4.233174e-02 
4.927027e+00 -4.237636e-02 
4.931632e+00 -4.242100e-02 
4.936236e+00 -4.246567e-02 
4.940841e+00 -4.251036e-02 
4.945445e+00 -4.255508e-02 
4.950050e+00 -4.259981e-02 
4.954655e+00 -4.264457e-02 
4.959259e+00 -4.268936e-02 
4.963864e+00 -4.273416e-02 
4.968468e+00 -4.277899e-02 
4.973073e+00 -4.282384e-02 
4.977678e+00 -4.286872e-02 
4.982282e+00 -4.291362e-02 
4.986887e+00 -4.295854e-02 
4.991491e+00 -4.300348e-02 
4.996096e+00 -4.304845e-02 
5.000701e+00 -4.309344e-02 
5.005305e+00 -4.313846e-02 
5.009910e+00 -4.318349e-02 
5.014515e+00 -4.322855e-02 
5.019119e+00 -4.327364e-02 
5.023724e+00 -4.331874e-02 
5.028328e+00 -4.336387e-02 
5.032933e+00 -4.340903e-02 
5.037538e+00 -4.345420e-02 
5.042142e+00 -4.349940e-02 
5.046747e+00 -4.354462e-02 
5.051351e+00 -4.358987e-02 
5.055956e+00 -4.363514e-02 
5.060561e+00 -4.368043e-02 
5.065165e+00 -4.372575e-02 
5.069770e+00 -4.377109e-02 
5.074374e+00 -4.381645e-02 
5.078979e+00 -4.386183e-02 
5.083584e+00 -4.390724e-02 
5.088188e+00 -4.395267e-02 
5.092793e+00 -4.399813e-02 
5.097397e+00 -4.404361e-02 
5.102002e+00 -4.408911e-02 
5.106607e+00 -4.413464e-02 
5.111211e+00 -4.418018e-02 
5.115816e+00 -4.422576e-02 
5.120420e+00 -4.427135e-02 
5.125025e+00 -4.431697e-02 
5.129630e+00 -4.436261e-02 
5.134234e+00 -4.440828e-02 
5.138839e+00 -4.445397e-02 
5.143443e+00 -4.449968e-02 
5.148048e+00 -4.454542e-02 
5.152653e+00 -4.459118e-02 
5.157257e+00 -4.463696e-02 
5.161862e+00 -4.468277e-02 
5.166466e+00 -4.472860e-02 
5.171071e+00 -4.477445e-02 
5.175676e+00 -4.482033e-02 
5.180280e+00 -4.486623e-02 
5.184885e+00 -4.491215e-02 
5.189489e+00 -4.495810e-02 
5.194094e+00 -4.500407e-02 
5.198699e+00 -4.505007e-02 
5.203303e+00 -4.509609e-02 
5.207908e+00 -4.514213e-02 
5.212513e+00 -4.518819e-02 
5.217117e+00 -4.523428e-02 
5.221722e+00 -4.528040e-02 
5.226326e+00 -4.532653e-02 
5.230931e+00 -4.537269e-02 
5.235536e+00 -4.541888e-02 
5.240140e+00 -4.546509e-02 
5.244745e+00 -4.551132e-02 
5.249349e+00 -4.555757e-02 
5.253954e+00 -4.560385e-02 
5.258559e+00 -4.565015e-02 
5.263163e+00 -4.569648e-02 
5.267768e+00 -4.574283e-02 
5.272372e+00 -4.578920e-02 
5.276977e+00 -4.583560e-02 
5.281582e+00 -4.588202e-02 
5.286186e+00 -4.592847e-02 
5.290791e+00 -4.597494e-02 
5.295395e+00 -4.602143e-02 
5.300000e+00 -4.606794e-02 
5.300000e+00 1.109779e-01 
5.295395e+00 1.108509e-01 
5.290791e+00 1.107239e-01 
5.286186e+00 1.105970e-01 
5.281582e+00 1.104702e-01 
5.276977e+00 1.103434e-01 
5.272372e+00 1.102167e-01 
5.267768e+00 1.100901e-01 
5.263163e+00 1.099635e-01 
5.258559e+00 1.098370e-01 
5.253954e+00 1.097106e-01 
5.249349e+00 1.095842e-01 
5.244745e+00 1.094579e-01 
5.240140e+00 1.093316e-01 
5.235536e+00 1.092054e-01 
5.230931e+00 1.090793e-01 
5.226326e+00 1.089532e-01 
5.221722e+00 1.088272e-01 
5.217117e+00 1.087013e-01 
5.212513e+00 1.085754e-01 
5.207908e+00 1.084496e-01 
5.203303e+00 1.083239e-01 
5.198699e+00 1.081982e-01 
5.194094e+00 1.080726e-01 
5.189489e+00 1.079470e-01 
5.184885e+00 1.078215e-01 
5.180280e+00 1.076961e-01 
5.175676e+00 1.075707e-01 
5.171071e+00 1.074454e-01 
5.166466e+00 1.073202e-01 
5.161862e+00 1.071950e-01 
5.157257e+00 1.070699e-01 
5.152653e+00 1.069449e-01 
5.148048e+00 1.068199e-01 
5.143443e+00 1.066950e-01 
5.138839e+00 1.065701e-01 
5.134234e+00 1.064453e-01 
5.129630e+00 1.063206e-01 
5.125025e+00 1.061959e-01 
5.120420e+00 1.060713e-01 
5.115816e+00 1.059468e-01 
5.111211e+00 1.058223e-01 
5.106607e+00 1.056979e-01 
5.102002e+00 1.055735e-01 
5.097397e+00 1.054492e-01 
5.092793e+00 1.053250e-01 
5.088188e+00 1.052008e-01 
5.083584e+00 1.050767e-01 
5.078979e+00 1.049527e-01 
5.074374e+00 1.048287e-01 
5.069770e+00 1.047048e-01 
5.065165e+00 1.045810e-01 
5.060561e+00 1.044572e-01 
5.055956e+00 1.043335e-01 
5.051351e+00 1.042098e-01 
5.046747e+00 1.040862e-01 
5.042142e+00 1.039627e-01 
5.037538e+00 1.038392e-01 
5.032933e+00 1.037158e-01 
5.028328e+00 1.035924e-01 
5.023724e+00 1.034691e-01 
5.019119e+00 1.033459e-01 
5.014515e+00 1.032228e-01 
5.009910e+00 1.030997e-01 
5.005305e+00 1.029766e-01 
5.000701e+00 1.028536e-01 
4.996096e+00 1.027307e-01 
4.991491e+00 1.026079e-01 
4.986887e+00 1.024851e-01 
4.982282e+00 1.023624e-01 
4.977678e+00 1.022397e-01 
4.973073e+00 1.021171e-01 
4.968468e+00 1.019946e-01 
4.963864e+00 1.018721e-01 
4.959259e+00 1.017497e-01 
4.954655e+00 1.016273e-01 
4.950050e+00 1.015050e-01 
4.945445e+00 1.013828e-01 
4.940841e+00 1.012606e-01 
4.936236e+00 1.011385e-01 
4.931632e+00 1.010165e-01 
4.927027e+00 1.008945e-01 
4.922422e+00 1.007726e-01 
4.917818e+00 1.006507e-01 
4.913213e+00 1.005289e-01 
4.908609e+00 1.004072e-01 
4.904004e+00 1.002855e-01 
4.899399e+00 1.001639e-01 
4.894795e+00 1.000423e-01 
4.890190e+00 9.992086e-02 
4.885586e+00 9.979943e-02 
4.880981e+00 9.967806e-02 
4.876376e+00 9.955676e-02 
4.871772e+00 9.943552e-02 
4.867167e+00 9.931434e-02 
4.862563e+00 9.919322e-02 
4.857958e+00 9.907216e-02 
4.853353e+00 9.895116e-02 
4.848749e+00 9.883023e-02 
4.844144e+00 9.870935e-02 
4.839540e+00 9.858854e-02 
4.834935e+00 9.846779e-02 
4.830330e+00 9.834710e-02 
4.825726e+00 9.822647e-02 
4.821121e+00 9.810590e-02 
4.816517e+00 9.798539e-02 
4.811912e+00 9.786495e-02 
4.807307e+00 9.774456e-02 
4.802703e+00 9.762424e-02 
4.798098e+00 9.750397e-02 
4.793493e+00 9.738377e-02 
4.788889e+00 9.726363e-02 
4.784284e+00 9.714355e-02 
4.779680e+00 9.702353e-02 
4.775075e+00 9.690357e-02 
4.770470e+00 9.678368e-02 
4.765866e+00 9.666384e-02 
4.761261e+00 9.654406e-02 
4.756657e+00 9.642435e-02 
4.752052e+00 9.630469e-02 
4.747447e+00 9.618510e-02 
4.742843e+00 9.606557e-02 
4.738238e+00 9.594609e-02 
4.733634e+00 9.582668e-02 
4.729029e+00 9.570733e-02 
4.724424e+00 9.558804e-02 
4.719820e+00 9.546881e-02 
4.715215e+00 9.534964e-02 
4.710611e+00 9.523053e-02 
4.706006e+00 9.511148e-02 
4.701401e+00 9.499249e-02 
4.696797e+00 9.487356e-02 
4.692192e+00 9.475469e-02 
4.687588e+00 9.463589e-02 
4.682983e+00 9.451714e-02 
4.678378e+00 9.439845e-02 
4.673774e+00 9.427983e-02 
4.669169e+00 9.416126e-02 
4.664565e+00 9.404275e-02 
4.659960e+00 9.392431e-02 
4.655355e+00 9.380592e-02 
4.650751e+00 9.368759e-02 
4.646146e+00 9.356933e-02 
4.641542e+00 9.345112e-02 
4.636937e+00 9.333297e-02 
4.632332e+00 9.321489e-02 
4.627728e+00 9.309686e-02 
4.623123e+00 9.297890e-02 
4.618519e+00 9.286099e-02 
4.613914e+00 9.274314e-02 
4.609309e+00 9.262536e-02 
4.604705e+00 9.250763e-02 
4.600100e+00 9.238996e-02 
4.595495e+00 9.227235e-02 
4.590891e+00 9.215481e-02 
4.586286e+00 9.203732e-02 
4.581682e+00 9.191989e-02 
4.577077e+00 9.180252e-02 
4.572472e+00 9.168521e-02 
4.567868e+00 9.156796e-02 
4.563263e+00 9.145077e-02 
4.558659e+00 9.133364e-02 
4.554054e+00 9.121657e-02 
4.549449e+00 9.109956e-02 
4.544845e+00 9.098261e-02 
4.540240e+00 9.086571e-02 
4.535636e+00 9.074888e-02 
4.531031e+00 9.063211e-02 
4.526426e+00 9.051539e-02 
4.521822e+00 9.039873e-02 
4.517217e+00 9.028214e-02 
4.512613e+00 9.016560e-02 
4.508008e+00 9.004912e-02 
4.503403e+00 8.993271e-02 
4.498799e+00 8.981635e-02 
4.494194e+00 8.970005e-02 
4.489590e+00 8.958380e-02 
4.484985e+00 8.946762e-02 
4.480380e+00 8.935150e-02 
4.475776e+00 8.923543e-02 
4.471171e+00 8.911943e-02 
4.466567e+00 8.900348e-02 
4.461962e+00 8.888760e-02 
4.457357e+00 8.877177e-02 
4.452753e+00 8.865600e-02 
4.448148e+00 8.854029e-02 
4.443544e+00 8.842464e-02 
4.438939e+00 8.830904e-02 
4.434334e+00 8.819351e-02 
4.429730e+00 8.807803e-02 
4.425125e+00 8.796262e-02 
4.420521e+00 8.784726e-02 
4.415916e+00 8.773196e-02 
4.411311e+00 8.761672e-02 
4.406707e+00 8.750153e-02 
4.402102e+00 8.738641e-02 
4.397497e+00 8.727135e-02 
4.392893e+00 8.715634e-02 
4.388288e+00 8.704139e-02 
4.383684e+00 8.692650e-02 
4.379079e+00 8.681167e-02 
4.374474e+00 8.669690e-02 
4.369870e+00 8.658218e-02 
4.365265e+00 8.646753e-02 
4.360661e+00 8.635293e-02 
4.356056e+00 8.623839e-02 
4.351451e+00 8.612391e-02 
4.346847e+00 8.600949e-02 
4.342242e+00 8.589512e-02 
4.337638e+00 8.578081e-02 
4.333033e+00 8.566657e-02 
4.328428e+00 8.555238e-02 
4.323824e+00 8.543824e-02 
4.319219e+00 8.532417e-02 
4.314615e+00 8.521015e-02 
4.310010e+00 8.509620e-02 
4.305405e+00 8.498230e-02 
4.300801e+00 8.486845e-02 
4.296196e+00 8.475467e-02 
4.291592e+00 8.464094e-02 
4.286987e+00 8.452728e-02 
4.282382e+00 8.441367e-02 
4.277778e+00 8.430011e-02 
4.273173e+00 8.418662e-02 
4.268569e+00 8.407318e-02 
4.263964e+00 8.395980e-02 
4.259359e+00 8.384648e-02 
4.254755e+00 8.373322e-02 
4.250150e+00 8.362001e-02 
4.245546e+00 8.350686e-02 
4.240941e+00 8.339377e-02 
4.236336e+00 8.328074e-02 
4.231732e+00 8.316776e-02 
4.227127e+00 8.305485e-02 
4.222523e+00 8.294199e-02 
4.217918e+00 8.282918e-02 
4.213313e+00 8.271644e-02 
4.208709e+00 8.260375e-02 
4.204104e+00 8.249112e-02 
4.199499e+00 8.237854e-02 
4.194895e+00 8.226603e-02 
4.190290e+00 8.215357e-02 
4.185686e+00 8.204117e-02 
4.181081e+00 8.192883e-02 
4.176476e+00 8.181654e-02 
4.171872e+00 8.170431e-02 
4.167267e+00 8.159214e-02 
4.162663e+00 8.148002e-02 
4.158058e+00 8.136796e-02 
4.153453e+00 8.125596e-02 
4.148849e+00 8.114402e-02 
4.144244e+00 8.103213e-02 
4.139640e+00 8.092030e-02 
4.135035e+00 8.080853e-02 
4.130430e+00 8.069682e-02 
4.125826e+00 8.058516e-02 
4.121221e+00 8.047356e-02 
4.116617e+00 8.036201e-02 
4.112012e+00 8.025052e-02 
4.107407e+00 8.013909e-02 
4.102803e+00 8.002772e-02 
4.098198e+00 7.991640e-02 
4.093594e+00 7.980514e-02 
4.088989e+00 7.969394e-02 
4.084384e+00 7.958279e-02 
4.079780e+00 7.947170e-02 
4.075175e+00 7.936067e-02 
4.070571e+00 7.924969e-02 
4.065966e+00 7.913877e-02 
4.061361e+00 7.902791e-02 
4.056757e+00 7.891710e-02 
4.052152e+00 7.880635e-02 
4.047548e+00 7.869566e-02 
4.042943e+00 7.858502e-02 
4.038338e+00 7.847444e-02 
4.033734e+00 7.836391e-02 
4.029129e+00 7.825344e-02 
4.024525e+00 7.814303e-02 
4.019920e+00 7.803268e-02 
4.015315e+00 7.792238e-02 
4.010711e+00 7.781214e-02 
4.006106e+00 7.770195e-02 
4.001502e+00 7.759182e-02 
3.996897e+00 7.748175e-02 
3.992292e+00 7.737173e-02 
3.987688e+00 7.726177e-02 
3.983083e+00 7.715186e-02 
3.978478e+00 7.704201e-02 
3.973874e+00 7.693222e-02 
3.969269e+00 7.682249e-02 
3.964665e+00 7.671280e-02 
3.960060e+00 7.660318e-02 
3.955455e+00 7.649361e-02 
3.950851e+00 7.638410e-02 
3.946246e+00 7.627464e-02 
3.941642e+00 7.616524e-02 
3.937037e+00 7.605590e-02 
3.932432e+00 7.594661e-02 
3.927828e+00 7.583738e-02 
3.923223e+00 7.572820e-02 
3.918619e+00 7.561908e-02 
3.914014e+00 7.551001e-02 
3.909409e+00 7.540100e-02 
3.904805e+00 7.529205e-02 
3.900200e+00 7.518315e-02 
3.895596e+00 7.507431e-02 
3.890991e+00 7.496552e-02 
3.886386e+00 7.485679e-02 
3.881782e+00 7.474812e-02 
3.877177e+00 7.463950e-02 
3.872573e+00 7.453093e-02 
3.867968e+00 7.442242e-02 
3.863363e+00 7.431397e-02 
3.858759e+00 7.420557e-02 
3.854154e+00 7.409723e-02 
3.849550e+00 7.398894e-02 
3.844945e+00 7.388071e-02 
3.840340e+00 7.377254e-02 
3.835736e+00 7.366442e-02 
3.831131e+00 7.355635e-02 
3.826527e+00 7.344834e-02 
3.821922e+00 7.334039e-02 
3.817317e+00 7.323249e-02 
3.812713e+00 7.312465e-02 
3.808108e+00 7.301686e-02 
3.803504e+00 7.290912e-02 
3.798899e+00 7.280145e-02 
3.794294e+00 7.269382e-02 
3.789690e+00 7.258625e-02 
3.785085e+00 7.247874e-02 
3.780480e+00 7.237128e-02 
3.775876e+00 7.226388e-02 
3.771271e+00 7.215653e-02 
3.766667e+00 7.204924e-02 
3.762062e+00 7.194200e-02 
3.757457e+00 7.183482e-02 
3.752853e+00 7.172769e-02 
3.748248e+00 7.162062e-02 
3.743644e+00 7.151360e-02 
3.739039e+00 7.140664e-02 
3.734434e+00 7.129973e-02 
3.729830e+00 7.119288e-02 
3.725225e+00 7.108608e-02 
3.720621e+00 7.097934e-02 
3.716016e+00 7.087265e-02 
3.711411e+00 7.076602e-02 
3.706807e+00 7.065944e-02 
3.702202e+00 7.055291e-02 
3.697598e+00 7.044644e-02 
3.692993e+00 7.034003e-02 
3.688388e+00 7.023367e-02 
3.683784e+00 7.012736e-02 
3.679179e+00 7.002111e-02 
3.674575e+00 6.991491e-02 
3.669970e+00 6.980877e-02 
3.665365e+00 6.970268e-02 
3.660761e+00 6.959665e-02 
3.656156e+00 6.949067e-02 
3.651552e+00 6.938474e-02 
3.646947e+00 6.927887e-02 
3.642342e+00 6.917306e-02 
3.637738e+00 6.906730e-02 
3.633133e+00 6.896159e-02 
3.628529e+00 6.885594e-02 
3.623924e+00 6.875034e-02 
3.619319e+00 6.864480e-02 
3.614715e+00 6.853931e-02 
3.610110e+00 6.843387e-02 
3.605506e+00 6.832849e-02 
3.600901e+00 6.822316e-02 
3.596296e+00 6.811789e-02 
3.591692e+00 6.801267e-02 
3.587087e+00 6.790750e-02 
3.582482e+00 6.780239e-02 
3.577878e+00 6.769734e-02 
3.573273e+00 6.759233e-02 
3.568669e+00 6.748739e-02 
3.564064e+00 6.738249e-02 
3.559459e+00 6.727765e-02 
3.554855e+00 6.717286e-02 
3.550250e+00 6.706813e-02 
3.545646e+00 6.696345e-02 
3.541041e+00 6.685883e-02 
3.536436e+00 6.675426e-02 
3.531832e+00 6.664974e-02 
3.527227e+00 6.654528e-02 
3.522623e+00 6.644087e-02 
3.518018e+00 6.633651e-02 
3.513413e+00 6.623221e-02 
3.508809e+00 6.612796e-02 
3.504204e+00 6.602377e-02 
3.499600e+00 6.591962e-02 
3.494995e+00 6.581554e-02 
3.490390e+00 6.571150e-02 
3.485786e+00 6.560752e-02 
3.481181e+00 6.550360e-02 
3.476577e+00 6.539972e-02 
3.471972e+00 6.529590e-02 
3.467367e+00 6.519214e-02 
3.462763e+00 6.508843e-02 
3.458158e+00 6.498477e-02 
3.453554e+00 6.488116e-02 
3.448949e+00 6.477761e-02 
3.444344e+00 6.467411e-02 
3.439740e+00 6.457067e-02 
3.435135e+00 6.446728e-02 
3.430531e+00 6.436394e-02 
3.425926e+00 6.426065e-02 
3.421321e+00 6.415742e-02 
3.416717e+00 6.405424e-02 
3.412112e+00 6.395112e-02 
3.407508e+00 6.384805e-02 
3.402903e+00 6.374503e-02 
3.398298e+00 6.364206e-02 
3.393694e+00 6.353915e-02 
3.389089e+00 6.343629e-02 
3.384484e+00 6.333349e-02 
3.379880e+00 6.323073e-02 
3.375275e+00 6.312803e-02 
3.370671e+00 6.302539e-02 
3.366066e+00 6.292279e-02 
3.361461e+00 6.282025e-02 
3.356857e+00 6.271776e-02 
3.352252e+00 6.261533e-02 
3.347648e+00 6.251295e-02 
3.343043e+00 6.241062e-02 
3.338438e+00 6.230834e-02 
3.333834e+00 6.220612e-02 
3.329229e+00 6.210395e-02 
3.324625e+00 6.200184e-02 
3.320020e+00 6.189977e-02 
3.315415e+00 6.179776e-02 
3.310811e+00 6.169580e-02 
3.306206e+00 6.159390e-02 
3.301602e+00 6.149204e-02 
3.296997e+00 6.139024e-02 
3.292392e+00 6.128850e-02 
3.287788e+00 6.118680e-02 
3.283183e+00 6.108516e-02 
3.278579e+00 6.098357e-02 
3.273974e+00 6.088203e-02 
3.269369e+00 6.078055e-02 
3.264765e+00 6.067912e-02 
3.260160e+00 6.057774e-02 
3.255556e+00 6.047641e-02 
3.250951e+00 6.037514e-02 
3.246346e+00 6.027392e-02 
3.241742e+00 6.017275e-02 
3.237137e+00 6.007163e-02 
3.232533e+00 5.997057e-02 
3.227928e+00 5.986956e-02 
3.223323e+00 5.976860e-02 
3.218719e+00 5.966769e-02 
3.214114e+00 5.956684e-02 
3.209510e+00 5.946604e-02 
3.204905e+00 5.936529e-02 
3.200300e+00 5.926459e-02 
3.195696e+00 5.916394e-02 
3.191091e+00 5.906335e-02 
3.186486e+00 5.896281e-02 
3.181882e+00 5.886232e-02 
3.177277e+00 5.876189e-02 
3.172673e+00 5.866150e-02 
3.168068e+00 5.856117e-02 
3.163463e+00 5.846089e-02 
3.158859e+00 5.836067e-02 
3.154254e+00 5.826049e-02 
3.149650e+00 5.816037e-02 
3.145045e+00 5.806030e-02 
3.140440e+00 5.796028e-02 
3.135836e+00 5.786031e-02 
3.131231e+00 5.776040e-02 
3.126627e+00 5.766053e-02 
3.122022e+00 5.756072e-02 
3.117417e+00 5.746097e-02 
3.112813e+00 5.736126e-02 
3.108208e+00 5.726160e-02 
3.103604e+00 5.716200e-02 
3.098999e+00 5.706245e-02 
3.094394e+00 5.696295e-02 
3.089790e+00 5.686350e-02 
3.085185e+00 5.676411e-02 
3.080581e+00 5.666477e-02 
3.075976e+00 5.656547e-02 
3.071371e+00 5.646623e-02 
3.066767e+00 5.636705e-02 
3.062162e+00 5.626791e-02 
3.057558e+00 5.616882e-02 
3.052953e+00 5.606979e-02 
3.048348e+00 5.597081e-02 
3.043744e+00 5.587188e-02 
3.039139e+00 5.577300e-02 
3.034535e+00 5.567418e-02 
3.029930e+00 5.557540e-02 
3.025325e+00 5.547668e-02 
3.020721e+00 5.537801e-02 
3.016116e+00 5.527939e-02 
3.011512e+00 5.518082e-02 
3.006907e+00 5.508230e-02 
3.002302e+00 5.498384e-02 
2.997698e+00 5.488542e-02 
2.993093e+00 5.478706e-02 
2.988488e+00 5.468875e-02 
2.983884e+00 5.459049e-02 
2.979279e+00 5.449228e-02 
2.974675e+00 5.439413e-02 
2.970070e+00 5.429602e-02 
2.965465e+00 5.419797e-02 
2.960861e+00 5.409997e-02 
2.956256e+00 5.400202e-02 
2.951652e+00 5.390412e-02 
2.947047e+00 5.380627e-02 
2.942442e+00 5.370847e-02 
2.937838e+00 5.361072e-02 
2.933233e+00 5.351303e-02 
2.928629e+00 5.341539e-02 
2.924024e+00 5.331780e-02 
2.919419e+00 5.322025e-02 
2.914815e+00 5.312276e-02 
2.910210e+00 5.302533e-02 
2.905606e+00 5.292794e-02 
2.901001e+00 5.283060e-02 
2.896396e+00 5.273332e-02 
2.891792e+00 5.263608e-02 
2.887187e+00 5.253890e-02 
2.882583e+00 5.244177e-02 
2.877978e+00 5.234469e-02 
2.873373e+00 5.224766e-02 
2.868769e+00 5.215068e-02 
2.864164e+00 5.205375e-02 
2.859560e+00 5.195688e-02 
2.854955e+00 5.186005e-02 
2.850350e+00 5.176328e-02 
2.845746e+00 5.166655e-02 
2.841141e+00 5.156988e-02 
2.836537e+00 5.147326e-02 
2.831932e+00 5.137669e-02 
2.827327e+00 5.128017e-02 
2.822723e+00 5.118370e-02 
2.818118e+00 5.108728e-02 
2.813514e+00 5.099091e-02 
2.808909e+00 5.089460e-02 
2.804304e+00 5.079833e-02 
2.799700e+00 5.070212e-02 
2.795095e+00 5.060595e-02 
2.790490e+00 5.050984e-02 
2.785886e+00 5.041378e-02 
2.781281e+00 5.031776e-02 
2.776677e+00 5.022180e-02 
2.772072e+00 5.012589e-02 
2.767467e+00 5.003003e-02 
2.762863e+00 4.993422e-02 
2.758258e+00 4.983846e-02 
2.753654e+00 4.974276e-02 
2.749049e+00 4.964710e-02 
2.744444e+00 4.955149e-02 
2.739840e+00 4.945594e-02 
2.735235e+00 4.936043e-02 
2.730631e+00 4.926498e-02 
2.726026e+00 4.916957e-02 
2.721421e+00 4.907422e-02 
2.716817e+00 4.897892e-02 
2.712212e+00 4.888366e-02 
2.707608e+00 4.878846e-02 
2.703003e+00 4.869331e-02 
2.698398e+00 4.859821e-02 
2.693794e+00 4.850316e-02 
2.689189e+00 4.840816e-02 
2.684585e+00 4.831321e-02 
2.679980e+00 4.821831e-02 
2.675375e+00 4.812346e-02 
2.670771e+00 4.802866e-02 
2.666166e+00 4.793392e-02 
2.661562e+00 4.783922e-02 
2.656957e+00 4.774457e-02 
2.652352e+00 4.764997e-02 
2.647748e+00 4.755543e-02 
2.643143e+00 4.746093e-02 
2.638539e+00 4.736649e-02 
2.633934e+00 4.727209e-02 
2.629329e+00 4.717775e-02 
2.624725e+00 4.708345e-02 
2.620120e+00 4.698921e-02 
2.615516e+00 4.689501e-02 
2.610911e+00 4.680087e-02 
2.606306e+00 4.670677e-02 
2.601702e+00 4.661273e-02 
2.597097e+00 4.651874e-02 
2.592492e+00 4.642479e-02 
2.587888e+00 4.633090e-02 
2.583283e+00 4.623706e-02 
2.578679e+00 4.614326e-02 
2.574074e+00 4.604952e-02 
2.569469e+00 4.595583e-02 
2.564865e+00 4.586219e-02 
2.560260e+00 4.576859e-02 
2.555656e+00 4.567505e-02 
2.551051e+00 4.558156e-02 
2.546446e+00 4.548812e-02 
2.541842e+00 4.539473e-02 
2.537237e+00 4.530139e-02 
2.532633e+00 4.520809e-02 
2.528028e+00 4.511485e-02 
2.523423e+00 4.502166e-02 
2.518819e+00 4.492852e-02 
2.514214e+00 4.483543e-02 
2.509610e+00 4.474239e-02 
2.505005e+00 4.464940e-02 
2.500400e+00 4.455645e-02 
2.495796e+00 4.446356e-02 
2.491191e+00 4.437072e-02 
2.486587e+00 4.427793e-02 
2.481982e+00 4.418519e-02 
2.477377e+00 4.409250e-02 
2.472773e+00 4.399985e-02 
2.468168e+00 4.390726e-02 
2.463564e+00 4.381472e-02 
2.458959e+00 4.372223e-02 
2.454354e+00 4.362979e-02 
2.449750e+00 4.353739e-02 
2.445145e+00 4.344505e-02 
2.440541e+00 4.335276e-02 
2.435936e+00 4.326052e-02 
2.431331e+00 4.316832e-02 
2.426727e+00 4.307618e-02 
2.422122e+00 4.298409e-02 
2.417518e+00 4.289205e-02 
2.412913e+00 4.280005e-02 
2.408308e+00 4.270811e-02 
2.403704e+00 4.261622e-02 
2.399099e+00 4.252437e-02 
2.394494e+00 4.243258e-02 
2.389890e+00 4.234083e-02 
2.385285e+00 4.224914e-02 
2.380681e+00 4.215749e-02 
2.376076e+00 4.206590e-02 
2.371471e+00 4.197435e-02 
2.366867e+00 4.188286e-02 
2.362262e+00 4.179141e-02 
2.357658e+00 4.170002e-02 
2.353053e+00 4.160867e-02 
2.348448e+00 4.151738e-02 
2.343844e+00 4.142613e-02 
2.339239e+00 4.133493e-02 
2.334635e+00 4.124378e-02 
2.330030e+00 4.115269e-02 
2.325425e+00 4.106164e-02 
2.320821e+00 4.097064e-02 
2.316216e+00 4.087969e-02 
2.311612e+00 4.078879e-02 
2.307007e+00 4.069795e-02 
2.302402e+00 4.060715e-02 
2.297798e+00 4.051640e-02 
2.293193e+00 4.042570e-02 
2.288589e+00 4.033505e-02 
2.283984e+00 4.024445e-02 
2.279379e+00 4.015390e-02 
2.274775e+00 4.006339e-02 
2.270170e+00 3.997294e-02 
2.265566e+00 3.988254e-02 
2.260961e+00 3.979219e-02 
2.256356e+00 3.970189e-02 
2.251752e+00 3.961163e-02 
2.247147e+00 3.952143e-02 
2.242543e+00 3.943128e-02 
2.237938e+00 3.934117e-02 
2.233333e+00 3.925112e-02 
2.228729e+00 3.916111e-02 
2.224124e+00 3.907116e-02 
2.219520e+00 3.898125e-02 
2.214915e+00 3.889140e-02 
2.210310e+00 3.880159e-02 
2.205706e+00 3.871184e-02 
2.201101e+00 3.862213e-02 
2.196496e+00 3.853247e-02 
2.191892e+00 3.844286e-02 
2.187287e+00 3.835331e-02 
2.182683e+00 3.826380e-02 
2.178078e+00 3.817434e-02 
2.173473e+00 3.808493e-02 
2.168869e+00 3.799557e-02 
2.164264e+00 3.790626e-02 
2.159660e+00 3.781700e-02 
2.155055e+00 3.772779e-02 
2.150450e+00 3.763863e-02 
2.145846e+00 3.754952e-02 
2.141241e+00 3.746046e-02 
2.136637e+00 3.737145e-02 
2.132032e+00 3.728248e-02 
2.127427e+00 3.719357e-02 
2.122823e+00 3.710471e-02 
2.118218e+00 3.701589e-02 
2.113614e+00 3.692713e-02 
2.109009e+00 3.683842e-02 
2.104404e+00 3.674975e-02 
2.099800e+00 3.666114e-02 
2.095195e+00 3.657257e-02 
2.090591e+00 3.648406e-02 
2.085986e+00 3.639559e-02 
2.081381e+00 3.630718e-02 
2.076777e+00 3.621881e-02 
2.072172e+00 3.613049e-02 
2.067568e+00 3.604223e-02 
2.062963e+00 3.595401e-02 
2.058358e+00 3.586584e-02 
2.053754e+00 3.577772e-02 
2.049149e+00 3.568966e-02 
2.044545e+00 3.560164e-02 
2.039940e+00 3.551367e-02 
2.035335e+00 3.542575e-02 
2.030731e+00 3.533788e-02 
2.026126e+00 3.525006e-02 
2.021522e+00 3.516229e-02 
2.016917e+00 3.507457e-02 
2.012312e+00 3.498690e-02 
2.007708e+00 3.489928e-02 
2.003103e+00 3.481171e-02 
1.998498e+00 3.472419e-02 
1.993894e+00 3.463672e-02 
1.989289e+00 3.454930e-02 
1.984685e+00 3.446192e-02 
1.980080e+00 3.437460e-02 
1.975475e+00 3.428733e-02 
1.970871e+00 3.420011e-02 
1.966266e+00 3.411294e-02 
1.961662e+00 3.402581e-02 
1.957057e+00 3.393874e-02 
1.952452e+00 3.385172e-02 
1.947848e+00 3.376475e-02 
1.943243e+00 3.367782e-02 
1.938639e+00 3.359095e-02 
1.934034e+00 3.350413e-02 
1.929429e+00 3.341735e-02 
1.924825e+00 3.333063e-02 
1.920220e+00 3.324396e-02 
1.915616e+00 3.315733e-02 
1.911011e+00 3.307076e-02 
1.906406e+00 3.298424e-02 
1.901802e+00 3.289777e-02 
1.897197e+00 3.281134e-02 
1.892593e+00 3.272497e-02 
1.887988e+00 3.263865e-02 
1.883383e+00 3.255237e-02 
1.878779e+00 3.246615e-02 
1.874174e+00 3.237998e-02 
1.869570e+00 3.229386e-02 
1.864965e+00 3.220778e-02 
1.860360e+00 3.212176e-02 
1.855756e+00 3.203579e-02 
1.851151e+00 3.194987e-02 
1.846547e+00 3.186400e-02 
1.841942e+00 3.177817e-02 
1.837337e+00 3.169240e-02 
1.832733e+00 3.160668e-02 
1.828128e+00 3.152101e-02 
1.823524e+00 3.143539e-02 
1.818919e+00 3.134982e-02 
1.814314e+00 3.126430e-02 
1.809710e+00 3.117883e-02 
1.805105e+00 3.109341e-02 
1.800501e+00 3.100804e-02 
1.795896e+00 3.092273e-02 
1.791291e+00 3.083746e-02 
1.786687e+00 3.075224e-02 
1.782082e+00 3.066707e-02 
1.777477e+00 3.058196e-02 
1.772873e+00 3.049689e-02 
1.768268e+00 3.041188e-02 
1.763664e+00 3.032691e-02 
1.759059e+00 3.024200e-02 
1.754454e+00 3.015714e-02 
1.749850e+00 3.007232e-02 
1.745245e+00 2.998756e-02 
1.740641e+00 2.990285e-02 
1.736036e+00 2.981819e-02 
1.731431e+00 2.973358e-02 
1.726827e+00 2.964902e-02 
1.722222e+00 2.956451e-02 
1.717618e+00 2.948006e-02 
1.713013e+00 2.939565e-02 
1.708408e+00 2.931129e-02 
1.703804e+00 2.922699e-02 
1.699199e+00 2.914274e-02 
1.694595e+00 2.905853e-02 
1.689990e+00 2.897438e-02 
1.685385e+00 2.889028e-02 
1.680781e+00 2.880623e-02 
1.676176e+00 2.872224e-02 
1.671572e+00 2.863829e-02 
1.666967e+00 2.855439e-02 
1.662362e+00 2.847055e-02 
1.657758e+00 2.838676e-02 
1.653153e+00 2.830301e-02 
1.648549e+00 2.821932e-02 
1.643944e+00 2.813568e-02 
1.639339e+00 2.805210e-02 
1.634735e+00 2.796856e-02 
1.630130e+00 2.788508e-02 
1.625526e+00 2.780164e-02 
1.620921e+00 2.771826e-02 
1.616316e+00 2.763493e-02 
1.611712e+00 2.755165e-02 
1.607107e+00 2.746843e-02 
1.602503e+00 2.738525e-02 
1.597898e+00 2.730213e-02 
1.593293e+00 2.721906e-02 
1.588689e+00 2.713604e-02 
1.584084e+00 2.705307e-02 
1.579479e+00 2.697015e-02 
1.574875e+00 2.688729e-02 
1.570270e+00 2.680448e-02 
1.565666e+00 2.672172e-02 
1.561061e+00 2.663901e-02 
1.556456e+00 2.655636e-02 
1.551852e+00 2.647375e-02 
1.547247e+00 2.639120e-02 
1.542643e+00 2.630871e-02 
1.538038e+00 2.622626e-02 
1.533433e+00 2.614387e-02 
1.528829e+00 2.606153e-02 
1.524224e+00 2.597924e-02 
1.519620e+00 2.589700e-02 
1.515015e+00 2.581482e-02 
1.510410e+00 2.573269e-02 
1.505806e+00 2.565061e-02 
1.501201e+00 2.556859e-02 
1.496597e+00 2.548661e-02 
1.491992e+00 2.540469e-02 
1.487387e+00 2.532283e-02 
1.482783e+00 2.524101e-02 
1.478178e+00 2.515925e-02 
1.473574e+00 2.507755e-02 
1.468969e+00 2.499589e-02 
1.464364e+00 2.491429e-02 
1.459760e+00 2.483275e-02 
1.455155e+00 2.475125e-02 
1.450551e+00 2.466981e-02 
1.445946e+00 2.458843e-02 
1.441341e+00 2.450709e-02 
1.436737e+00 2.442582e-02 
1.432132e+00 2.434459e-02 
1.427528e+00 2.426342e-02 
1.422923e+00 2.418230e-02 
1.418318e+00 2.410124e-02 
1.413714e+00 2.402023e-02 
1.409109e+00 2.393927e-02 
1.404505e+00 2.385837e-02 
1.399900e+00 2.377752e-02 
1.395295e+00 2.369673e-02 
1.390691e+00 2.361599e-02 
1.386086e+00 2.353531e-02 
1.381481e+00 2.345468e-02 
1.376877e+00 2.337411e-02 
1.372272e+00 2.329359e-02 
1.367668e+00 2.321312e-02 
1.363063e+00 2.313271e-02 
1.358458e+00 2.305236e-02 
1.353854e+00 2.297206e-02 
1.349249e+00 2.289181e-02 
1.344645e+00 2.281162e-02 
1.340040e+00 2.273149e-02 
1.335435e+00 2.265141e-02 
1.330831e+00 2.257138e-02 
1.326226e+00 2.249142e-02 
1.321622e+00 2.241150e-02 
1.317017e+00 2.233165e-02 
1.312412e+00 2.225185e-02 
1.307808e+00 2.217210e-02 
1.303203e+00 2.209242e-02 
1.298599e+00 2.201278e-02 
1.293994e+00 2.193321e-02 
1.289389e+00 2.185369e-02 
1.284785e+00 2.177423e-02 
1.280180e+00 2.169482e-02 
1.275576e+00 2.161547e-02 
1.270971e+00 2.153618e-02 
1.266366e+00 2.145694e-02 
1.261762e+00 2.137776e-02 
1.257157e+00 2.129864e-02 
1.252553e+00 2.121958e-02 
1.247948e+00 2.114057e-02 
1.243343e+00 2.106162e-02 
1.238739e+00 2.098273e-02 
1.234134e+00 2.090389e-02 
1.229530e+00 2.082512e-02 
1.224925e+00 2.074640e-02 
1.220320e+00 2.066774e-02 
1.215716e+00 2.058914e-02 
1.211111e+00 2.051059e-02 
1.206507e+00 2.043211e-02 
1.201902e+00 2.035368e-02 
1.197297e+00 2.027531e-02 
1.192693e+00 2.019700e-02 
1.188088e+00 2.011875e-02 
1.183483e+00 2.004056e-02 
1.178879e+00 1.996243e-02 
1.174274e+00 1.988436e-02 
1.169670e+00 1.980635e-02 
1.165065e+00 1.972839e-02 
1.160460e+00 1.965050e-02 
1.155856e+00 1.957267e-02 
1.151251e+00 1.949490e-02 
1.146647e+00 1.941718e-02 
1.142042e+00 1.933953e-02 
1.137437e+00 1.926194e-02 
1.132833e+00 1.918441e-02 
1.128228e+00 1.910694e-02 
1.123624e+00 1.902953e-02 
1.119019e+00 1.895218e-02 
1.114414e+00 1.887490e-02 
1.109810e+00 1.879767e-02 
1.105205e+00 1.872051e-02 
1.100601e+00 1.864341e-02 
1.095996e+00 1.856637e-02 
1.091391e+00 1.848940e-02 
1.086787e+00 1.841248e-02 
1.082182e+00 1.833563e-02 
1.077578e+00 1.825884e-02 
1.072973e+00 1.818212e-02 
1.068368e+00 1.810546e-02 
1.063764e+00 1.802886e-02 
1.059159e+00 1.795233e-02 
1.054555e+00 1.787585e-02 
1.049950e+00 1.779945e-02 
1.045345e+00 1.772311e-02 
1.040741e+00 1.764683e-02 
1.036136e+00 1.757061e-02 
1.031532e+00 1.749447e-02 
1.026927e+00 1.741838e-02 
1.022322e+00 1.734236e-02 
1.017718e+00 1.726641e-02 
1.013113e+00 1.719052e-02 
1.008509e+00 1.711470e-02 
1.003904e+00 1.703895e-02 
9.992993e-01 1.696326e-02 
9.946947e-01 1.688764e-02 
9.900901e-01 1.681208e-02 
9.854855e-01 1.673660e-02 
9.808809e-01 1.666117e-02 
9.762763e-01 1.658582e-02 
9.716717e-01 1.651054e-02 
9.670671e-01 1.643532e-02 
9.624625e-01 1.636017e-02 
9.578579e-01 1.628509e-02 
9.532533e-01 1.621008e-02 
9.486486e-01 1.613514e-02 
9.440440e-01 1.606027e-02 
9.394394e-01 1.598547e-02 
9.348348e-01 1.591073e-02 
9.302302e-01 1.583607e-02 
9.256256e-01 1.576148e-02 
9.210210e-01 1.568696e-02 
9.164164e-01 1.561251e-02 
9.118118e-01 1.553813e-02 
9.072072e-01 1.546382e-02 
9.026026e-01 1.538959e-02 
8.979980e-01 1.531543e-02 
8.933934e-01 1.524134e-02 
8.887888e-01 1.516732e-02 
8.841842e-01 1.509338e-02 
8.795796e-01 1.501951e-02 
8.749750e-01 1.494572e-02 
8.703704e-01 1.487200e-02 
8.657658e-01 1.479835e-02 
8.611612e-01 1.472478e-02 
8.565566e-01 1.465128e-02 
8.519520e-01 1.457786e-02 
8.473473e-01 1.450452e-02 
8.427427e-01 1.443125e-02 
8.381381e-01 1.435806e-02 
8.335335e-01 1.428495e-02 
8.289289e-01 1.421191e-02 
8.243243e-01 1.413895e-02 
8.197197e-01 1.406607e-02 
8.151151e-01 1.399327e-02 
8.105105e-01 1.392055e-02 
8.059059e-01 1.384791e-02 
8.013013e-01 1.377535e-02 
7.966967e-01 1.370287e-02 
7.920921e-01 1.363047e-02 
7.874875e-01 1.355815e-02 
7.828829e-01 1.348591e-02 
7.782783e-01 1.341376e-02 
7.736737e-01 1.334168e-02 
7.690691e-01 1.326969e-02 
7.644645e-01 1.319779e-02 
7.598599e-01 1.312597e-02 
7.552553e-01 1.305423e-02 
7.506507e-01 1.298258e-02 
7.460460e-01 1.291101e-02 
7.414414e-01 1.283953e-02 
7.368368e-01 1.276814e-02 
7.322322e-01 1.269683e-02 
7.276276e-01 1.262561e-02 
7.230230e-01 1.255448e-02 
7.184184e-01 1.248343e-02 
7.138138e-01 1.241248e-02 
7.092092e-01 1.234162e-02 
7.046046e-01 1.227084e-02 
7.000000e-01 1.220016e-02 
7.000000e-01 -1.055085e-02 


==> Figures/4pt_I_rho_NE_sub_muT/points_3.dat <==
-1.280000e+02 -4.773869e-02 
-1.277447e+02 -4.773869e-02 
-1.274895e+02 -4.773869e-02 
-1.272342e+02 -4.773869e-02 
-1.269790e+02 -4.773869e-02 
-1.267237e+02 -4.773869e-02 
-1.264685e+02 -4.773868e-02 
-1.262132e+02 -4.773868e-02 
-1.259580e+02 -4.773868e-02 
-1.257027e+02 -4.773868e-02 
-1.254474e+02 -4.773868e-02 
-1.251922e+02 -4.773868e-02 
-1.249369e+02 -4.773868e-02 
-1.246817e+02 -4.773867e-02 
-1.244264e+02 -4.773867e-02 
-1.241712e+02 -4.773867e-02 
-1.239159e+02 -4.773867e-02 
-1.236607e+02 -4.773867e-02 
-1.234054e+02 -4.773867e-02 
-1.231502e+02 -4.773866e-02 
-1.228949e+02 -4.773866e-02 
-1.226396e+02 -4.773866e-02 
-1.223844e+02 -4.773866e-02 
-1.221291e+02 -4.773866e-02 
-1.218739e+02 -4.773865e-02 
-1.216186e+02 -4.773865e-02 
-1.213634e+02 -4.773865e-02 
-1.211081e+02 -4.773865e-02 
-1.208529e+02 -4.773864e-02 
-1.205976e+02 -4.773864e-02 
-1.203423e+02 -4.773864e-02 
-1.200871e+02 -4.773864e-02 
-1.198318e+02 -4.773863e-02 
-1.195766e+02 -4.773863e-02 
-1.193213e+02 -4.773863e-02 
-1.190661e+02 -4.773863e-02 
-1.188108e+02 -4.773862e-02 
-1.185556e+02 -4.773862e-02 
-1.183003e+02 -4.773862e-02 
-1.180450e+02 -4.773861e-02 
-1.177898e+02 -4.773861e-02 
-1.175345e+02 -4.773861e-02 
-1.172793e+02 -4.773860e-02 
-1.170240e+02 -4.773860e-02 
-1.167688e+02 -4.773860e-02 
-1.165135e+02 -4.773859e-02 
-1.162583e+02 -4.773859e-02 
-1.160030e+02 -4.773859e-02 
-1.157477e+02 -4.773858e-02 
-1.154925e+02 -4.773858e-02 
-1.152372e+02 -4.773857e-02 
-1.149820e+02 -4.773857e-02 
-1.147267e+02 -4.773856e-02 
-1.144715e+02 -4.773856e-02 
-1.142162e+02 -4.773855e-02 
-1.139610e+02 -4.773855e-02 
-1.137057e+02 -4.773854e-02 
-1.134505e+02 -4.773854e-02 
-1.131952e+02 -4.773853e-02 
-1.129399e+02 -4.773853e-02 
-1.126847e+02 -4.773852e-02 
-1.124294e+02 -4.773852e-02 
-1.121742e+02 -4.773851e-02 
-1.119189e+02 -4.773850e-02 
-1.116637e+02 -4.773850e-02 
-1.114084e+02 -4.773849e-02 
-1.111532e+02 -4.773848e-02 
-1.108979e+02 -4.773848e-02 
-1.106426e+02 -4.773847e-02 
-1.103874e+02 -4.773846e-02 
-1.101321e+02 -4.773846e-02 
-1.098769e+02 -4.773845e-02 
-1.096216e+02 -4.773844e-02 
-1.093664e+02 -4.773843e-02 
-1.091111e+02 -4.773842e-02 
-1.088559e+02 -4.773842e-02 
-1.086006e+02 -4.773841e-02 
-1.083453e+02 -4.773840e-02 
-1.080901e+02 -4.773839e-02 
-1.078348e+02 -4.773838e-02 
-1.075796e+02 -4.773837e-02 
-1.073243e+02 -4.773836e-02 
-1.070691e+02 -4.773835e-02 
-1.068138e+02 -4.773834e-02 
-1.065586e+02 -4.773833e-02 
-1.063033e+02 -4.773831e-02 
-1.060480e+02 -4.773830e-02 
-1.057928e+02 -4.773829e-02 
-1.055375e+02 -4.773828e-02 
-1.052823e+02 -4.773827e-02 
-1.050270e+02 -4.773825e-02 
-1.047718e+02 -4.773824e-02 
-1.045165e+02 -4.773822e-02 
-1.042613e+02 -4.773821e-02 
-1.040060e+02 -4.773820e-02 
-1.037508e+02 -4.773818e-02 
-1.034955e+02 -4.773816e-02 
-1.032402e+02 -4.773815e-02 
-1.029850e+02 -4.773813e-02 
-1.027297e+02 -4.773812e-02 
-1.024745e+02 -4.773810e-02 
-1.022192e+02 -4.773808e-02 
-1.019640e+02 -4.773806e-02 
-1.017087e+02 -4.773804e-02 
-1.014535e+02 -4.773802e-02 
-1.011982e+02 -4.773800e-02 
-1.009429e+02 -4.773798e-02 
-1.006877e+02 -4.773796e-02 
-1.004324e+02 -4.773794e-02 
-1.001772e+02 -4.773792e-02 
-9.992192e+01 -4.773790e-02 
-9.966667e+01 -4.773787e-02 
-9.941141e+01 -4.773785e-02 
-9.915616e+01 -4.773782e-02 
-9.890090e+01 -4.773780e-02 
-9.864565e+01 -4.773777e-02 
-9.839039e+01 -4.773774e-02 
-9.813514e+01 -4.773772e-02 
-9.787988e+01 -4.773769e-02 
-9.762462e+01 -4.773766e-02 
-9.736937e+01 -4.773763e-02 
-9.711411e+01 -4.773760e-02 
-9.685886e+01 -4.773756e-02 
-9.660360e+01 -4.773753e-02 
-9.634835e+01 -4.773750e-02 
-9.609309e+01 -4.773746e-02 
-9.583784e+01 -4.773743e-02 
-9.558258e+01 -4.773739e-02 
-9.532733e+01 -4.773735e-02 
-9.507207e+01 -4.773731e-02 
-9.481682e+01 -4.773727e-02 
-9.456156e+01 -4.773723e-02 
-9.430631e+01 -4.773719e-02 
-9.405105e+01 -4.773715e-02 
-9.379580e+01 -4.773710e-02 
-9.354054e+01 -4.773706e-02 
-9.328529e+01 -4.773701e-02 
-9.303003e+01 -4.773696e-02 
-9.277477e+01 -4.773691e-02 
-9.251952e+01 -4.773686e-02 
-9.226426e+01 -4.773681e-02 
-9.200901e+01 -4.773675e-02 
-9.175375e+01 -4.773670e-02 
-9.149850e+01 -4.773664e-02 
-9.124324e+01 -4.773658e-02 
-9.098799e+01 -4.773652e-02 
-9.073273e+01 -4.773646e-02 
-9.047748e+01 -4.773639e-02 
-9.022222e+01 -4.773633e-02 
-8.996697e+01 -4.773626e-02 
-8.971171e+01 -4.773619e-02 
-8.945646e+01 -4.773612e-02 
-8.920120e+01 -4.773604e-02 
-8.894595e+01 -4.773597e-02 
-8.869069e+01 -4.773589e-02 
-8.843544e+01 -4.773581e-02 
-8.818018e+01 -4.773573e-02 
-8.792492e+01 -4.773564e-02 
-8.766967e+01 -4.773556e-02 
-8.741441e+01 -4.773547e-02 
-8.715916e+01 -4.773537e-02 
-8.690390e+01 -4.773528e-02 
-8.664865e+01 -4.773518e-02 
-8.639339e+01 -4.773508e-02 
-8.613814e+01 -4.773498e-02 
-8.588288e+01 -4.773487e-02 
-8.562763e+01 -4.773476e-02 
-8.537237e+01 -4.773465e-02 
-8.511712e+01 -4.773454e-02 
-8.486186e+01 -4.773442e-02 
-8.460661e+01 -4.773430e-02 
-8.435135e+01 -4.773417e-02 
-8.409610e+01 -4.773404e-02 
-8.384084e+01 -4.773391e-02 
-8.358559e+01 -4.773378e-02 
-8.333033e+01 -4.773364e-02 
-8.307508e+01 -4.773349e-02 
-8.281982e+01 -4.773334e-02 
-8.256456e+01 -4.773319e-02 
-8.230931e+01 -4.773304e-02 
-8.205405e+01 -4.773288e-02 
-8.179880e+01 -4.773271e-02 
-8.154354e+01 -4.773254e-02 
-8.128829e+01 -4.773237e-02 
-8.103303e+01 -4.773219e-02 
-8.077778e+01 -4.773200e-02 
-8.052252e+01 -4.773181e-02 
-8.026727e+01 -4.773162e-02 
-8.001201e+01 -4.773142e-02 
-7.975676e+01 -4.773121e-02 
-7.950150e+01 -4.773100e-02 
-7.924625e+01 -4.773078e-02 
-7.899099e+01 -4.773055e-02 
-7.873574e+01 -4.773032e-02 
-7.848048e+01 -4.773009e-02 
-7.822523e+01 -4.772984e-02 
-7.796997e+01 -4.772959e-02 
-7.771471e+01 -4.772933e-02 
-7.745946e+01 -4.772907e-02 
-7.720420e+01 -4.772879e-02 
-7.694895e+01 -4.772851e-02 
-7.669369e+01 -4.772823e-02 
-7.643844e+01 -4.772793e-02 
-7.618318e+01 -4.772762e-02 
-7.592793e+01 -4.772731e-02 
-7.567267e+01 -4.772699e-02 
-7.541742e+01 -4.772666e-02 
-7.516216e+01 -4.772632e-02 
-7.490691e+01 -4.772597e-02 
-7.465165e+01 -4.772561e-02 
-7.439640e+01 -4.772524e-02 
-7.414114e+01 -4.772486e-02 
-7.388589e+01 -4.772446e-02 
-7.363063e+01 -4.772406e-02 
-7.337538e+01 -4.772365e-02 
-7.312012e+01 -4.772322e-02 
-7.286486e+01 -4.772278e-02 
-7.260961e+01 -4.772233e-02 
-7.235435e+01 -4.772187e-02 
-7.209910e+01 -4.772139e-02 
-7.184384e+01 -4.772091e-02 
-7.158859e+01 -4.772040e-02 
-7.133333e+01 -4.771989e-02 
-7.107808e+01 -4.771935e-02 
-7.082282e+01 -4.771881e-02 
-7.056757e+01 -4.771824e-02 
-7.031231e+01 -4.771767e-02 
-7.005706e+01 -4.771707e-02 
-6.980180e+01 -4.771646e-02 
-6.954655e+01 -4.771583e-02 
-6.929129e+01 -4.771519e-02 
-6.903604e+01 -4.771452e-02 
-6.878078e+01 -4.771384e-02 
-6.852553e+01 -4.771313e-02 
-6.827027e+01 -4.771241e-02 
-6.801502e+01 -4.771167e-02 
-6.775976e+01 -4.771091e-02 
-6.750450e+01 -4.771012e-02 
-6.724925e+01 -4.770931e-02 
-6.699399e+01 -4.770848e-02 
-6.673874e+01 -4.770763e-02 
-6.648348e+01 -4.770675e-02 
-6.622823e+01 -4.770585e-02 
-6.597297e+01 -4.770492e-02 
-6.571772e+01 -4.770397e-02 
-6.546246e+01 -4.770299e-02 
-6.520721e+01 -4.770198e-02 
-6.495195e+01 -4.770094e-02 
-6.469670e+01 -4.769987e-02 
-6.444144e+01 -4.769878e-02 
-6.418619e+01 -4.769765e-02 
-6.393093e+01 -4.769649e-02 
-6.367568e+01 -4.769530e-02 
-6.342042e+01 -4.769407e-02 
-6.316517e+01 -4.769281e-02 
-6.290991e+01 -4.769151e-02 
-6.265465e+01 -4.769018e-02 
-6.239940e+01 -4.768881e-02 
-6.214414e+01 -4.768740e-02 
-6.188889e+01 -4.768595e-02 
-6.163363e+01 -4.768446e-02 
-6.137838e+01 -4.768293e-02 
-6.112312e+01 -4.768136e-02 
-6.086787e+01 -4.767974e-02 
-6.061261e+01 -4.767807e-02 
-6.035736e+01 -4.767636e-02 
-6.010210e+01 -4.767460e-02 
-5.984685e+01 -4.767279e-02 
-5.959159e+01 -4.767093e-02 
-5.933634e+01 -4.766902e-02 
-5.908108e+01 -4.766705e-02 
-5.882583e+01 -4.766503e-02 
-5.857057e+01 -4.766295e-02 
-5.831532e+01 -4.766081e-02 
-5.806006e+01 -4.765861e-02 
-5.780480e+01 -4.765635e-02 
-5.754955e+01 -4.765402e-02 
-5.729429e+01 -4.765163e-02 
-5.703904e+01 -4.764917e-02 
-5.678378e+01 -4.764665e-02 
-5.652853e+01 -4.764405e-02 
-5.627327e+01 -4.764137e-02 
-5.601802e+01 -4.763863e-02 
-5.576276e+01 -4.763580e-02 
-5.550751e+01 -4.763290e-02 
-5.525225e+01 -4.762991e-02 
-5.499700e+01 -4.762684e-02 
-5.474174e+01 -4.762368e-02 
-5.448649e+01 -4.762043e-02 
-5.423123e+01 -4.761709e-02 
-5.397598e+01 -4.761366e-02 
-5.372072e+01 -4.761013e-02 
-5.346547e+01 -4.760650e-02 
-5.321021e+01 -4.760277e-02 
-5.295495e+01 -4.759893e-02 
-5.269970e+01 -4.759499e-02 
-5.244444e+01 -4.759093e-02 
-5.218919e+01 -4.758676e-02 
-5.193393e+01 -4.758247e-02 
-5.167868e+01 -4.757806e-02 
-5.142342e+01 -4.757353e-02 
-5.116817e+01 -4.756886e-02 
-5.091291e+01 -4.756407e-02 
-5.065766e+01 -4.755914e-02 
-5.040240e+01 -4.755407e-02 
-5.014715e+01 -4.754886e-02 
-4.989189e+01 -4.754350e-02 
-4.963664e+01 -4.753799e-02 
-4.938138e+01 -4.753232e-02 
-4.912613e+01 -4.752650e-02 
-4.887087e+01 -4.752051e-02 
-4.861562e+01 -4.751435e-02 
-4.836036e+01 -4.750802e-02 
-4.810511e+01 -4.750151e-02 
-4.784985e+01 -4.749481e-02 
-4.759459e+01 -4.748793e-02 
-4.733934e+01 -4.748085e-02 
-4.708408e+01 -4.747357e-02 
-4.682883e+01 -4.746608e-02 
-4.657357e+01 -4.745839e-02 
-4.631832e+01 -4.745048e-02 
-4.606306e+01 -4.744234e-02 
-4.580781e+01 -4.743398e-02 
-4.555255e+01 -4.742538e-02 
-4.529730e+01 -4.741653e-02 
-4.504204e+01 -4.740744e-02 
-4.478679e+01 -4.739809e-02 
-4.453153e+01 -4.738847e-02 
-4.427628e+01 -4.737859e-02 
-4.402102e+01 -4.736842e-02 
-4.376577e+01 -4.735797e-02 
-4.351051e+01 -4.734723e-02 
-4.325526e+01 -4.733618e-02 
-4.300000e+01 -4.732482e-02 
-4.274474e+01 -4.731313e-02 
-4.248949e+01 -4.730112e-02 
-4.223423e+01 -4.728877e-02 
-4.197898e+01 -4.727607e-02 
-4.172372e+01 -4.726301e-02 
-4.146847e+01 -4.724959e-02 
-4.121321e+01 -4.723578e-02 
-4.095796e+01 -4.722159e-02 
-4.070270e+01 -4.720699e-02 
-4.044745e+01 -4.719198e-02 
-4.019219e+01 -4.717655e-02 
-3.993694e+01 -4.716069e-02 
-3.968168e+01 -4.714437e-02 
-3.942643e+01 -4.712760e-02 
-3.917117e+01 -4.711035e-02 
-3.891592e+01 -4.709261e-02 
-3.866066e+01 -4.707438e-02 
-3.840541e+01 -4.705563e-02 
-3.815015e+01 -4.703635e-02 
-3.789489e+01 -4.701652e-02 
-3.763964e+01 -4.699614e-02 
-3.738438e+01 -4.697518e-02 
-3.712913e+01 -4.695363e-02 
-3.687387e+01 -4.693147e-02 
-3.661862e+01 -4.690869e-02 
-3.636336e+01 -4.688526e-02 
-3.610811e+01 -4.686118e-02 
-3.585285e+01 -4.683641e-02 
-3.559760e+01 -4.681094e-02 
-3.534234e+01 -4.678476e-02 
-3.508709e+01 -4.675783e-02 
-3.483183e+01 -4.673015e-02 
-3.457658e+01 -4.670168e-02 
-3.432132e+01 -4.667241e-02 
-3.406607e+01 -4.664232e-02 
-3.381081e+01 -4.661137e-02 
-3.355556e+01 -4.657955e-02 
-3.330030e+01 -4.654684e-02 
-3.304505e+01 -4.651320e-02 
-3.278979e+01 -4.647861e-02 
-3.253453e+01 -4.644305e-02 
-3.227928e+01 -4.640648e-02 
-3.202402e+01 -4.636888e-02 
-3.176877e+01 -4.633021e-02 
-3.151351e+01 -4.629046e-02 
-3.125826e+01 -4.624959e-02 
-3.100300e+01 -4.620756e-02 
-3.074775e+01 -4.616434e-02 
-3.049249e+01 -4.611991e-02 
-3.023724e+01 -4.607422e-02 
-2.998198e+01 -4.602724e-02 
-2.972673e+01 -4.597894e-02 
-2.947147e+01 -4.592927e-02 
-2.921622e+01 -4.587820e-02 
-2.896096e+01 -4.582569e-02 
-2.870571e+01 -4.577169e-02 
-2.845045e+01 -4.571618e-02 
-2.819520e+01 -4.565909e-02 
-2.793994e+01 -4.560040e-02 
-2.768468e+01 -4.554005e-02 
-2.742943e+01 -4.547799e-02 
-2.717417e+01 -4.541419e-02 
-2.691892e+01 -4.534858e-02 
-2.666366e+01 -4.528112e-02 
-2.640841e+01 -4.521176e-02 
-2.615315e+01 -4.514044e-02 
-2.589790e+01 -4.506711e-02 
-2.564264e+01 -4.499171e-02 
-2.538739e+01 -4.491418e-02 
-2.513213e+01 -4.483446e-02 
-2.487688e+01 -4.475249e-02 
-2.462162e+01 -4.466821e-02 
-2.436637e+01 -4.458155e-02 
-2.411111e+01 -4.449244e-02 
-2.385586e+01 -4.440082e-02 
-2.360060e+01 -4.430661e-02 
-2.334535e+01 -4.420974e-02 
-2.309009e+01 -4.411014e-02 
-2.283483e+01 -4.400773e-02 
-2.257958e+01 -4.390243e-02 
-2.232432e+01 -4.379416e-02 
-2.206907e+01 -4.368283e-02 
-2.181381e+01 -4.356835e-02 
-2.155856e+01 -4.345065e-02 
-2.130330e+01 -4.332963e-02 
-2.104805e+01 -4.320519e-02 
-2.079279e+01 -4.307723e-02 
-2.053754e+01 -4.294567e-02 
-2.028228e+01 -4.281039e-02 
-2.002703e+01 -4.267130e-02 
-1.977177e+01 -4.252828e-02 
-1.951652e+01 -4.238122e-02 
-1.926126e+01 -4.223001e-02 
-1.900601e+01 -4.207454e-02 
-1.875075e+01 -4.191467e-02 
-1.849550e+01 -4.175030e-02 
-1.824024e+01 -4.158128e-02 
-1.798498e+01 -4.140750e-02 
-1.772973e+01 -4.122881e-02 
-1.747447e+01 -4.104508e-02 
-1.721922e+01 -4.085616e-02 
-1.696396e+01 -4.066191e-02 
-1.670871e+01 -4.046218e-02 
-1.645345e+01 -4.025681e-02 
-1.619820e+01 -4.004564e-02 
-1.594294e+01 -3.982852e-02 
-1.568769e+01 -3.960526e-02 
-1.543243e+01 -3.937571e-02 
-1.517718e+01 -3.913967e-02 
-1.492192e+01 -3.889698e-02 
-1.466667e+01 -3.864743e-02 
-1.441141e+01 -3.839084e-02 
-1.415616e+01 -3.812701e-02 
-1.390090e+01 -3.785574e-02 
-1.364565e+01 -3.757681e-02 
-1.339039e+01 -3.729000e-02 
-1.313514e+01 -3.699510e-02 
-1.287988e+01 -3.669188e-02 
-1.262462e+01 -3.638010e-02 
-1.236937e+01 -3.605952e-02 
-1.211411e+01 -3.572989e-02 
-1.185886e+01 -3.539096e-02 
-1.160360e+01 -3.504246e-02 
-1.134835e+01 -3.468413e-02 
-1.109309e+01 -3.431568e-02 
-1.083784e+01 -3.393684e-02 
-1.058258e+01 -3.354730e-02 
-1.032733e+01 -3.314677e-02 
-1.007207e+01 -3.273493e-02 
-9.816817e+00 -3.231147e-02 
-9.561562e+00 -3.187606e-02 
-9.306306e+00 -3.142836e-02 
-9.051051e+00 -3.096802e-02 
-8.795796e+00 -3.049470e-02 
-8.540541e+00 -3.000801e-02 
-8.285285e+00 -2.950759e-02 
-8.030030e+00 -2.899304e-02 
-7.774775e+00 -2.846397e-02 
-7.519520e+00 -2.791997e-02 
-7.264264e+00 -2.736061e-02 
-7.009009e+00 -2.678547e-02 
-6.753754e+00 -2.619410e-02 
-6.498498e+00 -2.558603e-02 
-6.243243e+00 -2.496081e-02 
-5.987988e+00 -2.431794e-02 
-5.732733e+00 -2.365692e-02 
-5.477477e+00 -2.297725e-02 
-5.222222e+00 -2.227839e-02 
-4.966967e+00 -2.155981e-02 
-4.711712e+00 -2.082095e-02 
-4.456456e+00 -2.006124e-02 
-4.201201e+00 -1.928008e-02 
-3.945946e+00 -1.847688e-02 
-3.690691e+00 -1.765101e-02 
-3.435435e+00 -1.680183e-02 
-3.180180e+00 -1.592868e-02 
-2.924925e+00 -1.503089e-02 
-2.669670e+00 -1.410776e-02 
-2.414414e+00 -1.315857e-02 
-2.159159e+00 -1.218260e-02 
-1.903904e+00 -1.117908e-02 
-1.648649e+00 -1.014724e-02 
-1.393393e+00 -9.086280e-03 
-1.138138e+00 -7.995373e-03 
-8.828829e-01 -6.873677e-03 
-6.276276e-01 -5.720322e-03 
-3.723724e-01 -4.534416e-03 
-1.171171e-01 -3.315039e-03 
1.381381e-01 -2.061248e-03 
3.933934e-01 -7.720696e-04 
6.486486e-01 5.534936e-04 
9.039039e-01 1.916469e-03 
1.159159e+00 3.317912e-03 
1.414414e+00 4.758909e-03 
1.669670e+00 6.240575e-03 
1.924925e+00 7.764060e-03 
2.180180e+00 9.330542e-03 
2.435435e+00 1.094124e-02 
2.690691e+00 1.259739e-02 
2.945946e+00 1.430029e-02 
3.201201e+00 1.605124e-02 
3.456456e+00 1.785162e-02 
3.711712e+00 1.970281e-02 
3.966967e+00 2.160624e-02 
4.222222e+00 2.356340e-02 
4.477477e+00 2.557580e-02 
4.732733e+00 2.764499e-02 
4.987988e+00 2.977258e-02 
5.243243e+00 3.196022e-02 
5.498498e+00 3.420960e-02 
5.753754e+00 3.652247e-02 
6.009009e+00 3.890062e-02 
6.264264e+00 4.134588e-02 
6.519520e+00 4.386016e-02 
6.774775e+00 4.644540e-02 
7.030030e+00 4.910361e-02 
7.285285e+00 5.183683e-02 
7.540541e+00 5.464720e-02 
7.795796e+00 5.753689e-02 
8.051051e+00 6.050814e-02 
8.306306e+00 6.356324e-02 
8.561562e+00 6.670457e-02 
8.816817e+00 6.993456e-02 
9.072072e+00 7.325571e-02 
9.327327e+00 7.667060e-02 
9.582583e+00 8.018187e-02 
9.837838e+00 8.379223e-02 
1.009309e+01 8.750449e-02 
1.034835e+01 9.132153e-02 
1.060360e+01 9.524630e-02 
1.085886e+01 9.928183e-02 
1.111411e+01 1.034313e-01 
1.136937e+01 1.076978e-01 
1.162462e+01 1.120848e-01 
1.187988e+01 1.165956e-01 
1.213514e+01 1.212336e-01 
1.239039e+01 1.260026e-01 
1.264565e+01 1.309062e-01 
1.290090e+01 1.359482e-01 
1.315616e+01 1.411325e-01 
1.341141e+01 1.464631e-01 
1.366667e+01 1.519441e-01 
1.392192e+01 1.575799e-01 
1.417718e+01 1.633747e-01 
1.443243e+01 1.693331e-01 
1.468769e+01 1.754596e-01 
1.494294e+01 1.817590e-01 
1.519820e+01 1.882363e-01 
1.545345e+01 1.948963e-01 
1.570871e+01 2.017443e-01 
1.596396e+01 2.087856e-01 
1.621922e+01 2.160256e-01 
1.647447e+01 2.234699e-01 
1.672973e+01 2.311244e-01 
1.698498e+01 2.389949e-01 
1.724024e+01 2.470875e-01 
1.749550e+01 2.554085e-01 
1.775075e+01 2.639644e-01 
1.800601e+01 2.727618e-01 
1.826126e+01 2.818074e-01 
1.851652e+01 2.911083e-01 
1.877177e+01 3.006718e-01 
1.902703e+01 3.105052e-01 
1.928228e+01 3.206161e-01 
1.953754e+01 3.310123e-01 
1.979279e+01 3.417020e-01 
2.004805e+01 3.526934e-01 
2.030330e+01 3.639950e-01 
2.055856e+01 3.756155e-01 
2.081381e+01 3.875641e-01 
2.106907e+01 3.998498e-01 
2.132432e+01 4.124823e-01 
2.157958e+01 4.254714e-01 
2.183483e+01 4.388270e-01 
2.209009e+01 4.525596e-01 
2.234535e+01 4.666798e-01 
2.260060e+01 4.811985e-01 
2.285586e+01 4.961269e-01 
2.311111e+01 5.114767e-01 
2.336637e+01 5.272597e-01 
2.362162e+01 5.434882e-01 
2.387688e+01 5.601747e-01 
2.413213e+01 5.773321e-01 
2.438739e+01 5.949738e-01 
2.464264e+01 6.131134e-01 
2.489790e+01 6.317649e-01 
2.515315e+01 6.509429e-01 
2.540841e+01 6.706621e-01 
2.566366e+01 6.909379e-01 
2.591892e+01 7.117859e-01 
2.617417e+01 7.332224e-01 
2.642943e+01 7.552638e-01 
2.668468e+01 7.779274e-01 
2.693994e+01 8.012305e-01 
2.719520e+01 8.251914e-01 
2.745045e+01 8.498286e-01 
2.770571e+01 8.751610e-01 
2.796096e+01 9.012085e-01 
2.821622e+01 9.279911e-01 
2.847147e+01 9.555296e-01 
2.872673e+01 9.838453e-01 
2.898198e+01 1.012960e+00 
2.923724e+01 1.042897e+00 
2.949249e+01 1.073678e+00 
2.974775e+01 1.105329e+00 
3.000300e+01 1.137872e+00 
3.025826e+01 1.171334e+00 
3.051351e+01 1.205741e+00 
3.076877e+01 1.241118e+00 
3.102402e+01 1.277495e+00 
3.127928e+01 1.314897e+00 
3.153453e+01 1.353356e+00 
3.178979e+01 1.392899e+00 
3.204505e+01 1.433559e+00 
3.230030e+01 1.475367e+00 
3.255556e+01 1.518354e+00 
3.281081e+01 1.562555e+00 
3.306607e+01 1.608003e+00 
3.332132e+01 1.654733e+00 
3.357658e+01 1.702783e+00 
3.383183e+01 1.752189e+00 
3.408709e+01 1.802989e+00 
3.434234e+01 1.855223e+00 
3.459760e+01 1.908931e+00 
3.485285e+01 1.964156e+00 
3.510811e+01 2.020938e+00 
3.536336e+01 2.079324e+00 
3.561862e+01 2.139357e+00 
3.587387e+01 2.201084e+00 
3.612913e+01 2.264554e+00 
3.638438e+01 2.329815e+00 
3.663964e+01 2.396918e+00 
3.689489e+01 2.465914e+00 
3.715015e+01 2.536858e+00 
3.740541e+01 2.609805e+00 
3.766066e+01 2.684810e+00 
3.791592e+01 2.761932e+00 
3.817117e+01 2.841231e+00 
3.842643e+01 2.922767e+00 
3.868168e+01 3.006606e+00 
3.893694e+01 3.092810e+00 
3.919219e+01 3.181447e+00 
3.944745e+01 3.272586e+00 
3.970270e+01 3.366297e+00 
3.995796e+01 3.462653e+00 
4.021321e+01 3.561729e+00 
4.046847e+01 3.663600e+00 
4.072372e+01 3.768347e+00 
4.097898e+01 3.876051e+00 
4.123423e+01 3.986794e+00 
4.148949e+01 4.100662e+00 
4.174474e+01 4.217745e+00 
4.200000e+01 4.338131e+00 
4.225526e+01 4.461916e+00 
4.251051e+01 4.589194e+00 
4.276577e+01 4.720065e+00 
4.302102e+01 4.854629e+00 
4.327628e+01 4.992991e+00 
4.353153e+01 5.135258e+00 
4.378679e+01 5.281540e+00 
4.404204e+01 5.431951e+00 
4.429730e+01 5.586607e+00 
4.455255e+01 5.745628e+00 
4.480781e+01 5.909137e+00 
4.506306e+01 6.077260e+00 
4.531832e+01 6.250129e+00 
4.557357e+01 6.427877e+00 
4.582883e+01 6.610642e+00 
4.608408e+01 6.798564e+00 
4.633934e+01 6.991791e+00 
4.659459e+01 7.190471e+00 
4.684985e+01 7.394759e+00 
4.710511e+01 7.604812e+00 
4.736036e+01 7.820794e+00 
4.761562e+01 8.042871e+00 
4.787087e+01 8.271216e+00 
4.812613e+01 8.506006e+00 
4.838138e+01 8.747423e+00 
4.863664e+01 8.995653e+00 
4.889189e+01 9.250889e+00 
4.914715e+01 9.513329e+00 
4.940240e+01 9.783176e+00 
4.965766e+01 1.006064e+01 
4.991291e+01 1.034593e+01 
5.016817e+01 1.063928e+01 
5.042342e+01 1.094090e+01 
5.067868e+01 1.125104e+01 
5.093393e+01 1.156993e+01 
5.118919e+01 1.189782e+01 
5.144444e+01 1.223497e+01 
5.169970e+01 1.258163e+01 
5.195495e+01 1.293807e+01 
5.221021e+01 1.330458e+01 
5.246547e+01 1.368143e+01 
5.272072e+01 1.406891e+01 
5.297598e+01 1.446733e+01 
5.323123e+01 1.487700e+01 
5.348649e+01 1.529823e+01 
5.374174e+01 1.573135e+01 
5.399700e+01 1.617669e+01 
5.425225e+01 1.663460e+01 
5.450751e+01 1.710543e+01 
5.476276e+01 1.758955e+01 
5.501802e+01 1.808734e+01 
5.527327e+01 1.859917e+01 
5.552853e+01 1.912545e+01 
5.578378e+01 1.966659e+01 
5.603904e+01 2.022300e+01 
5.629429e+01 2.079511e+01 
5.654955e+01 2.138336e+01 
5.680480e+01 2.198823e+01 
5.706006e+01 2.261016e+01 
5.731532e+01 2.324964e+01 
5.757057e+01 2.390718e+01 
5.782583e+01 2.458327e+01 
5.808108e+01 2.527844e+01 
5.833634e+01 2.599323e+01 
5.859159e+01 2.672820e+01 
5.884685e+01 2.748391e+01 
5.910210e+01 2.826095e+01 
5.935736e+01 2.905992e+01 
5.961261e+01 2.988144e+01 
5.986787e+01 3.072615e+01 
6.012312e+01 3.159469e+01 
6.037838e+01 3.248775e+01 
6.063363e+01 3.340602e+01 
6.088889e+01 3.435020e+01 
6.114414e+01 3.532103e+01 
6.139940e+01 3.631926e+01 
6.165465e+01 3.734566e+01 
6.190991e+01 3.840103e+01 
6.216517e+01 3.948619e+01 
6.242042e+01 4.060198e+01 
6.267568e+01 4.174926e+01 
6.293093e+01 4.292891e+01 
6.318619e+01 4.414186e+01 
6.344144e+01 4.538905e+01 
6.369670e+01 4.667143e+01 
6.395195e+01 4.799001e+01 
6.420721e+01 4.934581e+01 
6.446246e+01 5.073986e+01 
6.471772e+01 5.217327e+01 
6.497297e+01 5.364713e+01 
6.522823e+01 5.516258e+01 
6.548348e+01 5.672081e+01 
6.573874e+01 5.832302e+01 
6.599399e+01 5.997044e+01 
6.624925e+01 6.166437e+01 
6.650450e+01 6.340610e+01 
6.675976e+01 6.519699e+01 
6.701502e+01 6.703842e+01 
6.727027e+01 6.893183e+01 
6.752553e+01 7.087867e+01 
6.778078e+01 7.288046e+01 
6.803604e+01 7.493875e+01 
6.829129e+01 7.705513e+01 
6.854655e+01 7.923124e+01 
6.880180e+01 8.146877e+01 
6.905706e+01 8.376945e+01 
6.931231e+01 8.613507e+01 
6.956757e+01 8.856745e+01 
6.982282e+01 9.106848e+01 
7.007808e+01 9.364009e+01 
7.033333e+01 9.628429e+01 
7.058859e+01 9.900312e+01 
7.084384e+01 1.017987e+02 
7.109910e+01 1.046731e+02 
7.135435e+01 1.076287e+02 
7.160961e+01 1.106677e+02 
7.186486e+01 1.137925e+02 
7.212012e+01 1.170055e+02 
7.237538e+01 1.203091e+02 
7.263063e+01 1.237060e+02 
7.288589e+01 1.271988e+02 
7.314114e+01 1.307901e+02 
7.339640e+01 1.344828e+02 
7.365165e+01 1.382798e+02 
7.390691e+01 1.421838e+02 
7.416216e+01 1.461981e+02 
7.441742e+01 1.503257e+02 
7.467267e+01 1.545697e+02 
7.492793e+01 1.589336e+02 
7.518318e+01 1.634206e+02 
7.543844e+01 1.680342e+02 
7.569369e+01 1.727781e+02 
7.594895e+01 1.776559e+02 
7.620420e+01 1.826713e+02 
7.645946e+01 1.878282e+02 
7.671471e+01 1.931308e+02 
7.696997e+01 1.985829e+02 
7.722523e+01 2.041890e+02 
7.748048e+01 2.099532e+02 
7.773574e+01 2.158802e+02 
7.799099e+01 2.219744e+02 
7.824625e+01 2.282407e+02 
7.850150e+01 2.346838e+02 
7.875676e+01 2.413087e+02 
7.901201e+01 2.481207e+02 
7.926727e+01 2.551248e+02 
7.952252e+01 2.623267e+02 
7.977778e+01 2.697318e+02 
8.003303e+01 2.773459e+02 
8.028829e+01 2.851750e+02 
8.054354e+01 2.932249e+02 
8.079880e+01 3.015021e+02 
8.105405e+01 3.100129e+02 
8.130931e+01 3.187639e+02 
8.156456e+01 3.277619e+02 
8.181982e+01 3.370138e+02 
8.207508e+01 3.465269e+02 
8.233033e+01 3.563084e+02 
8.258559e+01 3.663660e+02 
8.284084e+01 3.767075e+02 
8.309610e+01 3.873408e+02 
8.335135e+01 3.982743e+02 
8.360661e+01 4.095163e+02 
8.386186e+01 4.210757e+02 
8.411712e+01 4.329612e+02 
8.437237e+01 4.451823e+02 
8.462763e+01 4.577482e+02 
8.488288e+01 4.706688e+02 
8.513814e+01 4.839541e+02 
8.539339e+01 4.976143e+02 
8.564865e+01 5.116601e+02 
8.590390e+01 5.261022e+02 
8.615916e+01 5.409520e+02 
8.641441e+01 5.562209e+02 
8.666967e+01 5.719208e+02 
8.692492e+01 5.880637e+02 
8.718018e+01 6.046623e+02 
8.743544e+01 6.217293e+02 
8.769069e+01 6.392780e+02 
8.794595e+01 6.573220e+02 
8.820120e+01 6.758753e+02 
8.845646e+01 6.949522e+02 
8.871171e+01 7.145675e+02 
8.896697e+01 7.347365e+02 
8.922222e+01 7.554747e+02 
8.947748e+01 7.767981e+02 
8.973273e+01 7.987234e+02 
8.998799e+01 8.212676e+02 
9.024324e+01 8.444479e+02 
9.049850e+01 8.682826e+02 
9.075375e+01 8.927899e+02 
9.100901e+01 9.179889e+02 
9.126426e+01 9.438991e+02 
9.151952e+01 9.705405e+02 
9.177477e+01 9.979339e+02 
9.203003e+01 1.026100e+03 
9.228529e+01 1.055062e+03 
9.254054e+01 1.084841e+03 
9.279580e+01 1.115460e+03 
9.305105e+01 1.146944e+03 
9.330631e+01 1.179316e+03 
9.356156e+01 1.212602e+03 
9.381682e+01 1.246827e+03 
9.407207e+01 1.282018e+03 
9.432733e+01 1.318202e+03 
9.458258e+01 1.355408e+03 
9.483784e+01 1.393664e+03 
9.509309e+01 1.432999e+03 
9.534835e+01 1.473445e+03 
9.560360e+01 1.515032e+03 
9.585886e+01 1.557793e+03 
9.611411e+01 1.601760e+03 
9.636937e+01 1.646969e+03 
9.662462e+01 1.693453e+03 
9.687988e+01 1.741250e+03 
9.713514e+01 1.790395e+03 
9.739039e+01 1.840928e+03 
9.764565e+01 1.892887e+03 
9.790090e+01 1.946312e+03 
9.815616e+01 2.001245e+03 
9.841141e+01 2.057728e+03 
9.866667e+01 2.115806e+03 
9.892192e+01 2.175523e+03 
9.917718e+01 2.236925e+03 
9.943243e+01 2.300060e+03 
9.968769e+01 2.364977e+03 
9.994294e+01 2.431727e+03 
1.001982e+02 2.500360e+03 
1.004535e+02 2.570930e+03 
1.007087e+02 2.643492e+03 
1.009640e+02 2.718102e+03 
1.012192e+02 2.794818e+03 
1.014745e+02 2.873698e+03 
1.017297e+02 2.954806e+03 
1.019850e+02 3.038202e+03 
1.022402e+02 3.123952e+03 
1.024955e+02 3.212122e+03 
1.027508e+02 3.302781e+03 
1.030060e+02 3.395998e+03 
1.032613e+02 3.491846e+03 
1.035165e+02 3.590400e+03 
1.037718e+02 3.691735e+03 
1.040270e+02 3.795930e+03 
1.042823e+02 3.903065e+03 
1.045375e+02 4.013225e+03 
1.047928e+02 4.126494e+03 
1.050480e+02 4.242959e+03 
1.053033e+02 4.362711e+03 
1.055586e+02 4.485844e+03 
1.058138e+02 4.612451e+03 
1.060691e+02 4.742632e+03 
1.063243e+02 4.876487e+03 
1.065796e+02 5.014120e+03 
1.068348e+02 5.155637e+03 
1.070901e+02 5.301149e+03 
1.073453e+02 5.450767e+03 
1.076006e+02 5.604608e+03 
1.078559e+02 5.762791e+03 
1.081111e+02 5.925438e+03 
1.083664e+02 6.092676e+03 
1.086216e+02 6.264634e+03 
1.088769e+02 6.441445e+03 
1.091321e+02 6.623247e+03 
1.093874e+02 6.810179e+03 
1.096426e+02 7.002388e+03 
1.098979e+02 7.200021e+03 
1.101532e+02 7.403232e+03 
1.104084e+02 7.612178e+03 
1.106637e+02 7.827022e+03 
1.109189e+02 8.047929e+03 
1.111742e+02 8.275071e+03 
1.114294e+02 8.508624e+03 
1.116847e+02 8.748768e+03 
1.119399e+02 8.995690e+03 
1.121952e+02 9.249582e+03 
1.124505e+02 9.510638e+03 
1.127057e+02 9.779063e+03 
1.129610e+02 1.005506e+04 
1.132162e+02 1.033885e+04 
1.134715e+02 1.063065e+04 
1.137267e+02 1.093069e+04 
1.139820e+02 1.123919e+04 
1.142372e+02 1.155640e+04 
1.144925e+02 1.188257e+04 
1.147477e+02 1.221794e+04 
1.150030e+02 1.256277e+04 
1.152583e+02 1.291734e+04 
1.155135e+02 1.328191e+04 
1.157688e+02 1.365677e+04 
1.160240e+02 1.404222e+04 
1.162793e+02 1.443854e+04 
1.165345e+02 1.484605e+04 
1.167898e+02 1.526505e+04 
1.170450e+02 1.569589e+04 
1.173003e+02 1.613888e+04 
1.175556e+02 1.659438e+04 
1.178108e+02 1.706273e+04 
1.180661e+02 1.754430e+04 
1.183213e+02 1.803947e+04 
1.185766e+02 1.854861e+04 
1.188318e+02 1.907211e+04 
1.190871e+02 1.961040e+04 
1.193423e+02 2.016387e+04 
1.195976e+02 2.073297e+04 
1.198529e+02 2.131813e+04 
1.201081e+02 2.191980e+04 
1.203634e+02 2.253845e+04 
1.206186e+02 2.317457e+04 
1.208739e+02 2.382864e+04 
1.211291e+02 2.450117e+04 
1.213844e+02 2.519268e+04 
1.216396e+02 2.590370e+04 
1.218949e+02 2.663480e+04 
1.221502e+02 2.738653e+04 
1.224054e+02 2.815947e+04 
1.226607e+02 2.895423e+04 
1.229159e+02 2.977142e+04 
1.231712e+02 3.061168e+04 
1.234264e+02 3.147565e+04 
1.236817e+02 3.236400e+04 
1.239369e+02 3.327743e+04 
1.241922e+02 3.421663e+04 
1.244474e+02 3.518235e+04 
1.247027e+02 3.617532e+04 
1.249580e+02 3.719631e+04 
1.252132e+02 3.824612e+04 
1.254685e+02 3.932556e+04 
1.257237e+02 4.043547e+04 
1.259790e+02 4.157670e+04 
1.262342e+02 4.275014e+04 
1.264895e+02 4.395670e+04 
1.267447e+02 4.519731e+04 
1.270000e+02 4.647294e+04 


==> Figures/4pt_I_rho_NE_sub_muT/points_4.dat <==
1.000000e+00 -8.555052e-03 1.891315e-02 
2.000000e+00 -1.143622e-02 3.938557e-02 
3.000000e+00 -8.219976e-03 6.095030e-02 
4.000000e+00 2.068160e-03 8.370337e-02 
5.000000e+00 1.442697e-02 1.090801e-01 
6.000000e+00 1.644309e-02 1.387083e-01 
7.000000e+00 8.880768e-03 1.713518e-01 
8.000000e+00 -8.349859e-03 2.002084e-01 


==> Figures/4pt_I_rho_NE_sub_muZ/points_0.dat <==
-1.280000e+02 -1.023388e-01 
1.270000e+02 -1.023388e-01 
1.270000e+02 -2.729289e-02 
-1.280000e+02 -2.729289e-02 
-1.280000e+02 -1.023388e-01 


==> Figures/4pt_I_rho_NE_sub_muZ/points_1.dat <==
-1.280000e+02 -1.023387e-01 
-1.277447e+02 -1.023387e-01 
-1.274895e+02 -1.023387e-01 
-1.272342e+02 -1.023387e-01 
-1.269790e+02 -1.023387e-01 
-1.267237e+02 -1.023387e-01 
-1.264685e+02 -1.023387e-01 
-1.262132e+02 -1.023387e-01 
-1.259580e+02 -1.023387e-01 
-1.257027e+02 -1.023387e-01 
-1.254474e+02 -1.023387e-01 
-1.251922e+02 -1.023387e-01 
-1.249369e+02 -1.023387e-01 
-1.246817e+02 -1.023387e-01 
-1.244264e+02 -1.023386e-01 
-1.241712e+02 -1.023386e-01 
-1.239159e+02 -1.023386e-01 
-1.236607e+02 -1.023386e-01 
-1.234054e+02 -1.023386e-01 
-1.231502e+02 -1.023386e-01 
-1.228949e+02 -1.023386e-01 
-1.226396e+02 -1.023386e-01 
-1.223844e+02 -1.023386e-01 
-1.221291e+02 -1.023386e-01 
-1.218739e+02 -1.023386e-01 
-1.216186e+02 -1.023386e-01 
-1.213634e+02 -1.023386e-01 
-1.211081e+02 -1.023386e-01 
-1.208529e+02 -1.023386e-01 
-1.205976e+02 -1.023386e-01 
-1.203423e+02 -1.023386e-01 
-1.200871e+02 -1.023386e-01 
-1.198318e+02 -1.023386e-01 
-1.195766e+02 -1.023386e-01 
-1.193213e+02 -1.023385e-01 
-1.190661e+02 -1.023385e-01 
-1.188108e+02 -1.023385e-01 
-1.185556e+02 -1.023385e-01 
-1.183003e+02 -1.023385e-01 
-1.180450e+02 -1.023385e-01 
-1.177898e+02 -1.023385e-01 
-1.175345e+02 -1.023385e-01 
-1.172793e+02 -1.023385e-01 
-1.170240e+02 -1.023385e-01 
-1.167688e+02 -1.023385e-01 
-1.165135e+02 -1.023385e-01 
-1.162583e+02 -1.023385e-01 
-1.160030e+02 -1.023384e-01 
-1.157477e+02 -1.023384e-01 
-1.154925e+02 -1.023384e-01 
-1.152372e+02 -1.023384e-01 
-1.149820e+02 -1.023384e-01 
-1.147267e+02 -1.023384e-01 
-1.144715e+02 -1.023384e-01 
-1.142162e+02 -1.023384e-01 
-1.139610e+02 -1.023384e-01 
-1.137057e+02 -1.023384e-01 
-1.134505e+02 -1.023383e-01 
-1.131952e+02 -1.023383e-01 
-1.129399e+02 -1.023383e-01 
-1.126847e+02 -1.023383e-01 
-1.124294e+02 -1.023383e-01 
-1.121742e+02 -1.023383e-01 
-1.119189e+02 -1.023383e-01 
-1.116637e+02 -1.023382e-01 
-1.114084e+02 -1.023382e-01 
-1.111532e+02 -1.023382e-01 
-1.108979e+02 -1.023382e-01 
-1.106426e+02 -1.023382e-01 
-1.103874e+02 -1.023382e-01 
-1.101321e+02 -1.023381e-01 
-1.098769e+02 -1.023381e-01 
-1.096216e+02 -1.023381e-01 
-1.093664e+02 -1.023381e-01 
-1.091111e+02 -1.023381e-01 
-1.088559e+02 -1.023381e-01 
-1.086006e+02 -1.023380e-01 
-1.083453e+02 -1.023380e-01 
-1.080901e+02 -1.023380e-01 
-1.078348e+02 -1.023380e-01 
-1.075796e+02 -1.023379e-01 
-1.073243e+02 -1.023379e-01 
-1.070691e+02 -1.023379e-01 
-1.068138e+02 -1.023379e-01 
-1.065586e+02 -1.023378e-01 
-1.063033e+02 -1.023378e-01 
-1.060480e+02 -1.023378e-01 
-1.057928e+02 -1.023378e-01 
-1.055375e+02 -1.023377e-01 
-1.052823e+02 -1.023377e-01 
-1.050270e+02 -1.023377e-01 
-1.047718e+02 -1.023376e-01 
-1.045165e+02 -1.023376e-01 
-1.042613e+02 -1.023376e-01 
-1.040060e+02 -1.023375e-01 
-1.037508e+02 -1.023375e-01 
-1.034955e+02 -1.023375e-01 
-1.032402e+02 -1.023374e-01 
-1.029850e+02 -1.023374e-01 
-1.027297e+02 -1.023374e-01 
-1.024745e+02 -1.023373e-01 
-1.022192e+02 -1.023373e-01 
-1.019640e+02 -1.023372e-01 
-1.017087e+02 -1.023372e-01 
-1.014535e+02 -1.023371e-01 
-1.011982e+02 -1.023371e-01 
-1.009429e+02 -1.023370e-01 
-1.006877e+02 -1.023370e-01 
-1.004324e+02 -1.023370e-01 
-1.001772e+02 -1.023369e-01 
-9.992192e+01 -1.023368e-01 
-9.966667e+01 -1.023368e-01 
-9.941141e+01 -1.023367e-01 
-9.915616e+01 -1.023367e-01 
-9.890090e+01 -1.023366e-01 
-9.864565e+01 -1.023366e-01 
-9.839039e+01 -1.023365e-01 
-9.813514e+01 -1.023364e-01 
-9.787988e+01 -1.023364e-01 
-9.762462e+01 -1.023363e-01 
-9.736937e+01 -1.023362e-01 
-9.711411e+01 -1.023362e-01 
-9.685886e+01 -1.023361e-01 
-9.660360e+01 -1.023360e-01 
-9.634835e+01 -1.023359e-01 
-9.609309e+01 -1.023358e-01 
-9.583784e+01 -1.023358e-01 
-9.558258e+01 -1.023357e-01 
-9.532733e+01 -1.023356e-01 
-9.507207e+01 -1.023355e-01 
-9.481682e+01 -1.023354e-01 
-9.456156e+01 -1.023353e-01 
-9.430631e+01 -1.023352e-01 
-9.405105e+01 -1.023351e-01 
-9.379580e+01 -1.023350e-01 
-9.354054e+01 -1.023349e-01 
-9.328529e+01 -1.023348e-01 
-9.303003e+01 -1.023347e-01 
-9.277477e+01 -1.023346e-01 
-9.251952e+01 -1.023344e-01 
-9.226426e+01 -1.023343e-01 
-9.200901e+01 -1.023342e-01 
-9.175375e+01 -1.023341e-01 
-9.149850e+01 -1.023339e-01 
-9.124324e+01 -1.023338e-01 
-9.098799e+01 -1.023337e-01 
-9.073273e+01 -1.023335e-01 
-9.047748e+01 -1.023334e-01 
-9.022222e+01 -1.023332e-01 
-8.996697e+01 -1.023330e-01 
-8.971171e+01 -1.023329e-01 
-8.945646e+01 -1.023327e-01 
-8.920120e+01 -1.023326e-01 
-8.894595e+01 -1.023324e-01 
-8.869069e+01 -1.023322e-01 
-8.843544e+01 -1.023320e-01 
-8.818018e+01 -1.023318e-01 
-8.792492e+01 -1.023316e-01 
-8.766967e+01 -1.023314e-01 
-8.741441e+01 -1.023312e-01 
-8.715916e+01 -1.023310e-01 
-8.690390e+01 -1.023308e-01 
-8.664865e+01 -1.023306e-01 
-8.639339e+01 -1.023303e-01 
-8.613814e+01 -1.023301e-01 
-8.588288e+01 -1.023298e-01 
-8.562763e+01 -1.023296e-01 
-8.537237e+01 -1.023293e-01 
-8.511712e+01 -1.023291e-01 
-8.486186e+01 -1.023288e-01 
-8.460661e+01 -1.023285e-01 
-8.435135e+01 -1.023282e-01 
-8.409610e+01 -1.023279e-01 
-8.384084e+01 -1.023276e-01 
-8.358559e+01 -1.023273e-01 
-8.333033e+01 -1.023270e-01 
-8.307508e+01 -1.023266e-01 
-8.281982e+01 -1.023263e-01 
-8.256456e+01 -1.023259e-01 
-8.230931e+01 -1.023256e-01 
-8.205405e+01 -1.023252e-01 
-8.179880e+01 -1.023248e-01 
-8.154354e+01 -1.023244e-01 
-8.128829e+01 -1.023240e-01 
-8.103303e+01 -1.023236e-01 
-8.077778e+01 -1.023232e-01 
-8.052252e+01 -1.023227e-01 
-8.026727e+01 -1.023223e-01 
-8.001201e+01 -1.023218e-01 
-7.975676e+01 -1.023213e-01 
-7.950150e+01 -1.023208e-01 
-7.924625e+01 -1.023203e-01 
-7.899099e+01 -1.023198e-01 
-7.873574e+01 -1.023193e-01 
-7.848048e+01 -1.023187e-01 
-7.822523e+01 -1.023182e-01 
-7.796997e+01 -1.023176e-01 
-7.771471e+01 -1.023170e-01 
-7.745946e+01 -1.023164e-01 
-7.720420e+01 -1.023157e-01 
-7.694895e+01 -1.023151e-01 
-7.669369e+01 -1.023144e-01 
-7.643844e+01 -1.023137e-01 
-7.618318e+01 -1.023130e-01 
-7.592793e+01 -1.023123e-01 
-7.567267e+01 -1.023115e-01 
-7.541742e+01 -1.023108e-01 
-7.516216e+01 -1.023100e-01 
-7.490691e+01 -1.023092e-01 
-7.465165e+01 -1.023083e-01 
-7.439640e+01 -1.023075e-01 
-7.414114e+01 -1.023066e-01 
-7.388589e+01 -1.023057e-01 
-7.363063e+01 -1.023047e-01 
-7.337538e+01 -1.023038e-01 
-7.312012e+01 -1.023028e-01 
-7.286486e+01 -1.023018e-01 
-7.260961e+01 -1.023007e-01 
-7.235435e+01 -1.022997e-01 
-7.209910e+01 -1.022986e-01 
-7.184384e+01 -1.022974e-01 
-7.158859e+01 -1.022963e-01 
-7.133333e+01 -1.022951e-01 
-7.107808e+01 -1.022938e-01 
-7.082282e+01 -1.022926e-01 
-7.056757e+01 -1.022913e-01 
-7.031231e+01 -1.022899e-01 
-7.005706e+01 -1.022885e-01 
-6.980180e+01 -1.022871e-01 
-6.954655e+01 -1.022857e-01 
-6.929129e+01 -1.022842e-01 
-6.903604e+01 -1.022826e-01 
-6.878078e+01 -1.022810e-01 
-6.852553e+01 -1.022794e-01 
-6.827027e+01 -1.022777e-01 
-6.801502e+01 -1.022760e-01 
-6.775976e+01 -1.022742e-01 
-6.750450e+01 -1.022724e-01 
-6.724925e+01 -1.022705e-01 
-6.699399e+01 -1.022686e-01 
-6.673874e+01 -1.022666e-01 
-6.648348e+01 -1.022646e-01 
-6.622823e+01 -1.022625e-01 
-6.597297e+01 -1.022603e-01 
-6.571772e+01 -1.022581e-01 
-6.546246e+01 -1.022559e-01 
-6.520721e+01 -1.022535e-01 
-6.495195e+01 -1.022511e-01 
-6.469670e+01 -1.022486e-01 
-6.444144e+01 -1.022461e-01 
-6.418619e+01 -1.022435e-01 
-6.393093e+01 -1.022408e-01 
-6.367568e+01 -1.022380e-01 
-6.342042e+01 -1.022352e-01 
-6.316517e+01 -1.022322e-01 
-6.290991e+01 -1.022292e-01 
-6.265465e+01 -1.022261e-01 
-6.239940e+01 -1.022230e-01 
-6.214414e+01 -1.022197e-01 
-6.188889e+01 -1.022163e-01 
-6.163363e+01 -1.022129e-01 
-6.137838e+01 -1.022093e-01 
-6.112312e+01 -1.022057e-01 
-6.086787e+01 -1.022019e-01 
-6.061261e+01 -1.021981e-01 
-6.035736e+01 -1.021941e-01 
-6.010210e+01 -1.021900e-01 
-5.984685e+01 -1.021858e-01 
-5.959159e+01 -1.021815e-01 
-5.933634e+01 -1.021770e-01 
-5.908108e+01 -1.021725e-01 
-5.882583e+01 -1.021678e-01 
-5.857057e+01 -1.021630e-01 
-5.831532e+01 -1.021580e-01 
-5.806006e+01 -1.021529e-01 
-5.780480e+01 -1.021476e-01 
-5.754955e+01 -1.021423e-01 
-5.729429e+01 -1.021367e-01 
-5.703904e+01 -1.021310e-01 
-5.678378e+01 -1.021251e-01 
-5.652853e+01 -1.021191e-01 
-5.627327e+01 -1.021129e-01 
-5.601802e+01 -1.021065e-01 
-5.576276e+01 -1.021000e-01 
-5.550751e+01 -1.020932e-01 
-5.525225e+01 -1.020863e-01 
-5.499700e+01 -1.020792e-01 
-5.474174e+01 -1.020719e-01 
-5.448649e+01 -1.020643e-01 
-5.423123e+01 -1.020566e-01 
-5.397598e+01 -1.020486e-01 
-5.372072e+01 -1.020404e-01 
-5.346547e+01 -1.020320e-01 
-5.321021e+01 -1.020233e-01 
-5.295495e+01 -1.020144e-01 
-5.269970e+01 -1.020053e-01 
-5.244444e+01 -1.019959e-01 
-5.218919e+01 -1.019862e-01 
-5.193393e+01 -1.019762e-01 
-5.167868e+01 -1.019660e-01 
-5.142342e+01 -1.019555e-01 
-5.116817e+01 -1.019447e-01 
-5.091291e+01 -1.019336e-01 
-5.065766e+01 -1.019221e-01 
-5.040240e+01 -1.019104e-01 
-5.014715e+01 -1.018983e-01 
-4.989189e+01 -1.018858e-01 
-4.963664e+01 -1.018731e-01 
-4.938138e+01 -1.018599e-01 
-4.912613e+01 -1.018464e-01 
-4.887087e+01 -1.018325e-01 
-4.861562e+01 -1.018182e-01 
-4.836036e+01 -1.018035e-01 
-4.810511e+01 -1.017884e-01 
-4.784985e+01 -1.017729e-01 
-4.759459e+01 -1.017569e-01 
-4.733934e+01 -1.017405e-01 
-4.708408e+01 -1.017236e-01 
-4.682883e+01 -1.017062e-01 
-4.657357e+01 -1.016884e-01 
-4.631832e+01 -1.016700e-01 
-4.606306e+01 -1.016511e-01 
-4.580781e+01 -1.016317e-01 
-4.555255e+01 -1.016118e-01 
-4.529730e+01 -1.015913e-01 
-4.504204e+01 -1.015702e-01 
-4.478679e+01 -1.015485e-01 
-4.453153e+01 -1.015262e-01 
-4.427628e+01 -1.015032e-01 
-4.402102e+01 -1.014797e-01 
-4.376577e+01 -1.014554e-01 
-4.351051e+01 -1.014305e-01 
-4.325526e+01 -1.014048e-01 
-4.300000e+01 -1.013785e-01 
-4.274474e+01 -1.013514e-01 
-4.248949e+01 -1.013235e-01 
-4.223423e+01 -1.012949e-01 
-4.197898e+01 -1.012654e-01 
-4.172372e+01 -1.012351e-01 
-4.146847e+01 -1.012039e-01 
-4.121321e+01 -1.011719e-01 
-4.095796e+01 -1.011390e-01 
-4.070270e+01 -1.011051e-01 
-4.044745e+01 -1.010703e-01 
-4.019219e+01 -1.010345e-01 
-3.993694e+01 -1.009977e-01 
-3.968168e+01 -1.009598e-01 
-3.942643e+01 -1.009209e-01 
-3.917117e+01 -1.008809e-01 
-3.891592e+01 -1.008398e-01 
-3.866066e+01 -1.007975e-01 
-3.840541e+01 -1.007540e-01 
-3.815015e+01 -1.007092e-01 
-3.789489e+01 -1.006632e-01 
-3.763964e+01 -1.006160e-01 
-3.738438e+01 -1.005673e-01 
-3.712913e+01 -1.005173e-01 
-3.687387e+01 -1.004659e-01 
-3.661862e+01 -1.004131e-01 
-3.636336e+01 -1.003587e-01 
-3.610811e+01 -1.003028e-01 
-3.585285e+01 -1.002454e-01 
-3.559760e+01 -1.001863e-01 
-3.534234e+01 -1.001255e-01 
-3.508709e+01 -1.000631e-01 
-3.483183e+01 -9.999885e-02 
-3.457658e+01 -9.993281e-02 
-3.432132e+01 -9.986491e-02 
-3.406607e+01 -9.979509e-02 
-3.381081e+01 -9.972330e-02 
-3.355556e+01 -9.964949e-02 
-3.330030e+01 -9.957359e-02 
-3.304505e+01 -9.949555e-02 
-3.278979e+01 -9.941530e-02 
-3.253453e+01 -9.933279e-02 
-3.227928e+01 -9.924796e-02 
-3.202402e+01 -9.916073e-02 
-3.176877e+01 -9.907103e-02 
-3.151351e+01 -9.897881e-02 
-3.125826e+01 -9.888398e-02 
-3.100300e+01 -9.878648e-02 
-3.074775e+01 -9.868623e-02 
-3.049249e+01 -9.858314e-02 
-3.023724e+01 -9.847715e-02 
-2.998198e+01 -9.836816e-02 
-2.972673e+01 -9.825611e-02 
-2.947147e+01 -9.814088e-02 
-2.921622e+01 -9.802241e-02 
-2.896096e+01 -9.790059e-02 
-2.870571e+01 -9.777534e-02 
-2.845045e+01 -9.764655e-02 
-2.819520e+01 -9.751412e-02 
-2.793994e+01 -9.737796e-02 
-2.768468e+01 -9.723796e-02 
-2.742943e+01 -9.709400e-02 
-2.717417e+01 -9.694598e-02 
-2.691892e+01 -9.679379e-02 
-2.666366e+01 -9.663730e-02 
-2.640841e+01 -9.647640e-02 
-2.615315e+01 -9.631095e-02 
-2.589790e+01 -9.614083e-02 
-2.564264e+01 -9.596592e-02 
-2.538739e+01 -9.578607e-02 
-2.513213e+01 -9.560114e-02 
-2.487688e+01 -9.541100e-02 
-2.462162e+01 -9.521549e-02 
-2.436637e+01 -9.501446e-02 
-2.411111e+01 -9.480776e-02 
-2.385586e+01 -9.459523e-02 
-2.360060e+01 -9.437670e-02 
-2.334535e+01 -9.415200e-02 
-2.309009e+01 -9.392096e-02 
-2.283483e+01 -9.368341e-02 
-2.257958e+01 -9.343915e-02 
-2.232432e+01 -9.318799e-02 
-2.206907e+01 -9.292976e-02 
-2.181381e+01 -9.266423e-02 
-2.155856e+01 -9.239121e-02 
-2.130330e+01 -9.211049e-02 
-2.104805e+01 -9.182185e-02 
-2.079279e+01 -9.152507e-02 
-2.053754e+01 -9.121991e-02 
-2.028228e+01 -9.090614e-02 
-2.002703e+01 -9.058352e-02 
-1.977177e+01 -9.025179e-02 
-1.951652e+01 -8.991071e-02 
-1.926126e+01 -8.956000e-02 
-1.900601e+01 -8.919940e-02 
-1.875075e+01 -8.882862e-02 
-1.849550e+01 -8.844739e-02 
-1.824024e+01 -8.805540e-02 
-1.798498e+01 -8.765235e-02 
-1.772973e+01 -8.723793e-02 
-1.747447e+01 -8.681182e-02 
-1.721922e+01 -8.637369e-02 
-1.696396e+01 -8.592321e-02 
-1.670871e+01 -8.546001e-02 
-1.645345e+01 -8.498375e-02 
-1.619820e+01 -8.449405e-02 
-1.594294e+01 -8.399054e-02 
-1.568769e+01 -8.347284e-02 
-1.543243e+01 -8.294053e-02 
-1.517718e+01 -8.239320e-02 
-1.492192e+01 -8.183044e-02 
-1.466667e+01 -8.125181e-02 
-1.441141e+01 -8.065687e-02 
-1.415616e+01 -8.004514e-02 
-1.390090e+01 -7.941617e-02 
-1.364565e+01 -7.876946e-02 
-1.339039e+01 -7.810452e-02 
-1.313514e+01 -7.742083e-02 
-1.287988e+01 -7.671787e-02 
-1.262462e+01 -7.599509e-02 
-1.236937e+01 -7.525194e-02 
-1.211411e+01 -7.448784e-02 
-1.185886e+01 -7.370221e-02 
-1.160360e+01 -7.289443e-02 
-1.134835e+01 -7.206390e-02 
-1.109309e+01 -7.120996e-02 
-1.083784e+01 -7.033197e-02 
-1.058258e+01 -6.942924e-02 
-1.032733e+01 -6.850109e-02 
-1.007207e+01 -6.754680e-02 
-9.816817e+00 -6.656564e-02 
-9.561562e+00 -6.555686e-02 
-9.306306e+00 -6.451969e-02 
-9.051051e+00 -6.345333e-02 
-8.795796e+00 -6.235697e-02 
-8.540541e+00 -6.122977e-02 
-8.285285e+00 -6.007088e-02 
-8.030030e+00 -5.887941e-02 
-7.774775e+00 -5.765446e-02 
-7.519520e+00 -5.639511e-02 
-7.264264e+00 -5.510040e-02 
-7.009009e+00 -5.376937e-02 
-6.753754e+00 -5.240101e-02 
-6.498498e+00 -5.099431e-02 
-6.243243e+00 -4.954823e-02 
-5.987988e+00 -4.806169e-02 
-5.732733e+00 -4.653362e-02 
-5.477477e+00 -4.496291e-02 
-5.222222e+00 -4.334844e-02 
-4.966967e+00 -4.168907e-02 
-4.711712e+00 -3.998366e-02 
-4.456456e+00 -3.823107e-02 
-4.201201e+00 -3.643015e-02 
-3.945946e+00 -3.457978e-02 
-3.690691e+00 -3.267889e-02 
-3.435435e+00 -3.072645e-02 
-3.180180e+00 -2.872156e-02 
-2.924925e+00 -2.666347e-02 
-2.669670e+00 -2.455171e-02 
-2.414414e+00 -2.238621e-02 
-2.159159e+00 -2.016757e-02 
-1.903904e+00 -1.789751e-02 
-1.648649e+00 -1.557958e-02 
-1.393393e+00 -1.322066e-02 
-1.138138e+00 -1.083378e-02 
-8.828829e-01 -8.443678e-03 
-6.276276e-01 -6.097534e-03 
-3.723724e-01 -3.880094e-03 
-1.171171e-01 -1.909844e-03 
1.381381e-01 -2.649991e-04 
3.933934e-01 1.095807e-03 
6.486486e-01 2.276846e-03 
9.039039e-01 3.362467e-03 
1.159159e+00 4.402783e-03 
1.414414e+00 5.425720e-03 
1.669670e+00 6.447268e-03 
1.924925e+00 7.477114e-03 
2.180180e+00 8.521517e-03 
2.435435e+00 9.584784e-03 
2.690691e+00 1.067007e-02 
2.945946e+00 1.177981e-02 
3.201201e+00 1.291602e-02 
3.456456e+00 1.408039e-02 
3.711712e+00 1.527444e-02 
3.966967e+00 1.649956e-02 
4.222222e+00 1.775706e-02 
4.477477e+00 1.904818e-02 
4.732733e+00 2.037416e-02 
4.987988e+00 2.173619e-02 
5.243243e+00 2.313547e-02 
5.498498e+00 2.457320e-02 
5.753754e+00 2.605060e-02 
6.009009e+00 2.756889e-02 
6.264264e+00 2.912931e-02 
6.519520e+00 3.073312e-02 
6.774775e+00 3.238162e-02 
7.030030e+00 3.407613e-02 
7.285285e+00 3.581799e-02 
7.540541e+00 3.760859e-02 
7.795796e+00 3.944933e-02 
8.051051e+00 4.134167e-02 
8.306306e+00 4.328709e-02 
8.561562e+00 4.528711e-02 
8.816817e+00 4.734331e-02 
9.072072e+00 4.945728e-02 
9.327327e+00 5.163068e-02 
9.582583e+00 5.386520e-02 
9.837838e+00 5.616258e-02 
1.009309e+01 5.852461e-02 
1.034835e+01 6.095313e-02 
1.060360e+01 6.345003e-02 
1.085886e+01 6.601724e-02 
1.111411e+01 6.865676e-02 
1.136937e+01 7.137064e-02 
1.162462e+01 7.416098e-02 
1.187988e+01 7.702996e-02 
1.213514e+01 7.997980e-02 
1.239039e+01 8.301279e-02 
1.264565e+01 8.613127e-02 
1.290090e+01 8.933767e-02 
1.315616e+01 9.263448e-02 
1.341141e+01 9.602425e-02 
1.366667e+01 9.950961e-02 
1.392192e+01 1.030933e-01 
1.417718e+01 1.067780e-01 
1.443243e+01 1.105666e-01 
1.468769e+01 1.144621e-01 
1.494294e+01 1.184675e-01 
1.519820e+01 1.225859e-01 
1.545345e+01 1.268204e-01 
1.570871e+01 1.311744e-01 
1.596396e+01 1.356513e-01 
1.621922e+01 1.402544e-01 
1.647447e+01 1.449874e-01 
1.672973e+01 1.498540e-01 
1.698498e+01 1.548578e-01 
1.724024e+01 1.600029e-01 
1.749550e+01 1.652931e-01 
1.775075e+01 1.707326e-01 
1.800601e+01 1.763255e-01 
1.826126e+01 1.820763e-01 
1.851652e+01 1.879894e-01 
1.877177e+01 1.940693e-01 
1.902703e+01 2.003208e-01 
1.928228e+01 2.067486e-01 
1.953754e+01 2.133579e-01 
1.979279e+01 2.201537e-01 
2.004805e+01 2.271412e-01 
2.030330e+01 2.343260e-01 
2.055856e+01 2.417135e-01 
2.081381e+01 2.493094e-01 
2.106907e+01 2.571198e-01 
2.132432e+01 2.651505e-01 
2.157958e+01 2.734079e-01 
2.183483e+01 2.818983e-01 
2.209009e+01 2.906283e-01 
2.234535e+01 2.996047e-01 
2.260060e+01 3.088344e-01 
2.285586e+01 3.183246e-01 
2.311111e+01 3.280826e-01 
2.336637e+01 3.381160e-01 
2.362162e+01 3.484326e-01 
2.387688e+01 3.590403e-01 
2.413213e+01 3.699474e-01 
2.438739e+01 3.811624e-01 
2.464264e+01 3.926938e-01 
2.489790e+01 4.045507e-01 
2.515315e+01 4.167422e-01 
2.540841e+01 4.292777e-01 
2.566366e+01 4.421671e-01 
2.591892e+01 4.554202e-01 
2.617417e+01 4.690474e-01 
2.642943e+01 4.830592e-01 
2.668468e+01 4.974664e-01 
2.693994e+01 5.122802e-01 
2.719520e+01 5.275121e-01 
2.745045e+01 5.431739e-01 
2.770571e+01 5.592778e-01 
2.796096e+01 5.758361e-01 
2.821622e+01 5.928617e-01 
2.847147e+01 6.103679e-01 
2.872673e+01 6.283681e-01 
2.898198e+01 6.468764e-01 
2.923724e+01 6.659070e-01 
2.949249e+01 6.854748e-01 
2.974775e+01 7.055947e-01 
3.000300e+01 7.262826e-01 
3.025826e+01 7.475543e-01 
3.051351e+01 7.694264e-01 
3.076877e+01 7.919157e-01 
3.102402e+01 8.150398e-01 
3.127928e+01 8.388165e-01 
3.153453e+01 8.632643e-01 
3.178979e+01 8.884021e-01 
3.204505e+01 9.142493e-01 
3.230030e+01 9.408261e-01 
3.255556e+01 9.681529e-01 
3.281081e+01 9.962510e-01 
3.306607e+01 1.025142e+00 
3.332132e+01 1.054849e+00 
3.357658e+01 1.085394e+00 
3.383183e+01 1.116801e+00 
3.408709e+01 1.149094e+00 
3.434234e+01 1.182299e+00 
3.459760e+01 1.216441e+00 
3.485285e+01 1.251546e+00 
3.510811e+01 1.287643e+00 
3.536336e+01 1.324758e+00 
3.561862e+01 1.362921e+00 
3.587387e+01 1.402160e+00 
3.612913e+01 1.442508e+00 
3.638438e+01 1.483993e+00 
3.663964e+01 1.526650e+00 
3.689489e+01 1.570511e+00 
3.715015e+01 1.615610e+00 
3.740541e+01 1.661981e+00 
3.766066e+01 1.709662e+00 
3.791592e+01 1.758687e+00 
3.817117e+01 1.809097e+00 
3.842643e+01 1.860930e+00 
3.868168e+01 1.914225e+00 
3.893694e+01 1.969024e+00 
3.919219e+01 2.025370e+00 
3.944745e+01 2.083307e+00 
3.970270e+01 2.142878e+00 
3.995796e+01 2.204131e+00 
4.021321e+01 2.267113e+00 
4.046847e+01 2.331872e+00 
4.072372e+01 2.398459e+00 
4.097898e+01 2.466925e+00 
4.123423e+01 2.537323e+00 
4.148949e+01 2.609709e+00 
4.174474e+01 2.684137e+00 
4.200000e+01 2.760666e+00 
4.225526e+01 2.839355e+00 
4.251051e+01 2.920265e+00 
4.276577e+01 3.003458e+00 
4.302102e+01 3.089000e+00 
4.327628e+01 3.176956e+00 
4.353153e+01 3.267394e+00 
4.378679e+01 3.360384e+00 
4.404204e+01 3.455999e+00 
4.429730e+01 3.554313e+00 
4.455255e+01 3.655401e+00 
4.480781e+01 3.759343e+00 
4.506306e+01 3.866218e+00 
4.531832e+01 3.976109e+00 
4.557357e+01 4.089102e+00 
4.582883e+01 4.205284e+00 
4.608408e+01 4.324745e+00 
4.633934e+01 4.447578e+00 
4.659459e+01 4.573878e+00 
4.684985e+01 4.703742e+00 
4.710511e+01 4.837271e+00 
4.736036e+01 4.974569e+00 
4.761562e+01 5.115742e+00 
4.787087e+01 5.260899e+00 
4.812613e+01 5.410154e+00 
4.838138e+01 5.563620e+00 
4.863664e+01 5.721418e+00 
4.889189e+01 5.883670e+00 
4.914715e+01 6.050501e+00 
4.940240e+01 6.222041e+00 
4.965766e+01 6.398422e+00 
4.991291e+01 6.579781e+00 
5.016817e+01 6.766258e+00 
5.042342e+01 6.957999e+00 
5.067868e+01 7.155151e+00 
5.093393e+01 7.357868e+00 
5.118919e+01 7.566306e+00 
5.144444e+01 7.780627e+00 
5.169970e+01 8.000997e+00 
5.195495e+01 8.227586e+00 
5.221021e+01 8.460570e+00 
5.246547e+01 8.700130e+00 
5.272072e+01 8.946452e+00 
5.297598e+01 9.199725e+00 
5.323123e+01 9.460147e+00 
5.348649e+01 9.727918e+00 
5.374174e+01 1.000325e+01 
5.399700e+01 1.028635e+01 
5.425225e+01 1.057744e+01 
5.450751e+01 1.087674e+01 
5.476276e+01 1.118450e+01 
5.501802e+01 1.150093e+01 
5.527327e+01 1.182630e+01 
5.552853e+01 1.216086e+01 
5.578378e+01 1.250485e+01 
5.603904e+01 1.285856e+01 
5.629429e+01 1.322224e+01 
5.654955e+01 1.359619e+01 
5.680480e+01 1.398070e+01 
5.706006e+01 1.437606e+01 
5.731532e+01 1.478257e+01 
5.757057e+01 1.520056e+01 
5.782583e+01 1.563035e+01 
5.808108e+01 1.607226e+01 
5.833634e+01 1.652665e+01 
5.859159e+01 1.699387e+01 
5.884685e+01 1.747427e+01 
5.910210e+01 1.796822e+01 
5.935736e+01 1.847612e+01 
5.961261e+01 1.899836e+01 
5.986787e+01 1.953533e+01 
6.012312e+01 2.008746e+01 
6.037838e+01 2.065517e+01 
6.063363e+01 2.123890e+01 
6.088889e+01 2.183911e+01 
6.114414e+01 2.245626e+01 
6.139940e+01 2.309083e+01 
6.165465e+01 2.374331e+01 
6.190991e+01 2.441420e+01 
6.216517e+01 2.510403e+01 
6.242042e+01 2.581332e+01 
6.267568e+01 2.654264e+01 
6.293093e+01 2.729254e+01 
6.318619e+01 2.806360e+01 
6.344144e+01 2.885643e+01 
6.369670e+01 2.967163e+01 
6.395195e+01 3.050984e+01 
6.420721e+01 3.137171e+01 
6.446246e+01 3.225790e+01 
6.471772e+01 3.316910e+01 
6.497297e+01 3.410603e+01 
6.522823e+01 3.506939e+01 
6.548348e+01 3.605994e+01 
6.573874e+01 3.707845e+01 
6.599399e+01 3.812571e+01 
6.624925e+01 3.920253e+01 
6.650450e+01 4.030973e+01 
6.675976e+01 4.144819e+01 
6.701502e+01 4.261877e+01 
6.727027e+01 4.382239e+01 
6.752553e+01 4.505999e+01 
6.778078e+01 4.633251e+01 
6.803604e+01 4.764095e+01 
6.829129e+01 4.898632e+01 
6.854655e+01 5.036966e+01 
6.880180e+01 5.179204e+01 
6.905706e+01 5.325456e+01 
6.931231e+01 5.475837e+01 
6.956757e+01 5.630461e+01 
6.982282e+01 5.789450e+01 
7.007808e+01 5.952926e+01 
7.033333e+01 6.121015e+01 
7.058859e+01 6.293849e+01 
7.084384e+01 6.471561e+01 
7.109910e+01 6.654288e+01 
7.135435e+01 6.842173e+01 
7.160961e+01 7.035360e+01 
7.186486e+01 7.234000e+01 
7.212012e+01 7.438246e+01 
7.237538e+01 7.648256e+01 
7.263063e+01 7.864194e+01 
7.288589e+01 8.086227e+01 
7.314114e+01 8.314525e+01 
7.339640e+01 8.549268e+01 
7.365165e+01 8.790635e+01 
7.390691e+01 9.038815e+01 
7.416216e+01 9.293999e+01 
7.441742e+01 9.556386e+01 
7.467267e+01 9.826177e+01 
7.492793e+01 1.010358e+02 
7.518318e+01 1.038882e+02 
7.543844e+01 1.068211e+02 
7.569369e+01 1.098367e+02 
7.594895e+01 1.129374e+02 
7.620420e+01 1.161257e+02 
7.645946e+01 1.194040e+02 
7.671471e+01 1.227747e+02 
7.696997e+01 1.262406e+02 
7.722523e+01 1.298043e+02 
7.748048e+01 1.334687e+02 
7.773574e+01 1.372364e+02 
7.799099e+01 1.411104e+02 
7.824625e+01 1.450938e+02 
7.850150e+01 1.491897e+02 
7.875676e+01 1.534011e+02 
7.901201e+01 1.577314e+02 
7.926727e+01 1.621839e+02 
7.952252e+01 1.667621e+02 
7.977778e+01 1.714694e+02 
8.003303e+01 1.763097e+02 
8.028829e+01 1.812865e+02 
8.054354e+01 1.864038e+02 
8.079880e+01 1.916656e+02 
8.105405e+01 1.970758e+02 
8.130931e+01 2.026388e+02 
8.156456e+01 2.083587e+02 
8.181982e+01 2.142401e+02 
8.207508e+01 2.202875e+02 
8.233033e+01 2.265055e+02 
8.258559e+01 2.328991e+02 
8.284084e+01 2.394731e+02 
8.309610e+01 2.462326e+02 
8.335135e+01 2.531829e+02 
8.360661e+01 2.603294e+02 
8.386186e+01 2.676776e+02 
8.411712e+01 2.752332e+02 
8.437237e+01 2.830020e+02 
8.462763e+01 2.909901e+02 
8.488288e+01 2.992036e+02 
8.513814e+01 3.076489e+02 
8.539339e+01 3.163326e+02 
8.564865e+01 3.252614e+02 
8.590390e+01 3.344422e+02 
8.615916e+01 3.438821e+02 
8.641441e+01 3.535884e+02 
8.666967e+01 3.635687e+02 
8.692492e+01 3.738307e+02 
8.718018e+01 3.843822e+02 
8.743544e+01 3.952316e+02 
8.769069e+01 4.063872e+02 
8.794595e+01 4.178576e+02 
8.820120e+01 4.296518e+02 
8.845646e+01 4.417789e+02 
8.871171e+01 4.542482e+02 
8.896697e+01 4.670694e+02 
8.922222e+01 4.802525e+02 
8.947748e+01 4.938077e+02 
8.973273e+01 5.077455e+02 
8.998799e+01 5.220766e+02 
9.024324e+01 5.368122e+02 
9.049850e+01 5.519637e+02 
9.075375e+01 5.675428e+02 
9.100901e+01 5.835616e+02 
9.126426e+01 6.000325e+02 
9.151952e+01 6.169683e+02 
9.177477e+01 6.343821e+02 
9.203003e+01 6.522873e+02 
9.228529e+01 6.706979e+02 
9.254054e+01 6.896281e+02 
9.279580e+01 7.090926e+02 
9.305105e+01 7.291065e+02 
9.330631e+01 7.496852e+02 
9.356156e+01 7.708447e+02 
9.381682e+01 7.926014e+02 
9.407207e+01 8.149721e+02 
9.432733e+01 8.379743e+02 
9.458258e+01 8.616256e+02 
9.483784e+01 8.859444e+02 
9.509309e+01 9.109497e+02 
9.534835e+01 9.366606e+02 
9.560360e+01 9.630972e+02 
9.585886e+01 9.902800e+02 
9.611411e+01 1.018230e+03 
9.636937e+01 1.046969e+03 
9.662462e+01 1.076519e+03 
9.687988e+01 1.106902e+03 
9.713514e+01 1.138144e+03 
9.739039e+01 1.170267e+03 
9.764565e+01 1.203297e+03 
9.790090e+01 1.237259e+03 
9.815616e+01 1.272179e+03 
9.841141e+01 1.308085e+03 
9.866667e+01 1.345005e+03 
9.892192e+01 1.382967e+03 
9.917718e+01 1.421999e+03 
9.943243e+01 1.462134e+03 
9.968769e+01 1.503401e+03 
9.994294e+01 1.545833e+03 
1.001982e+02 1.589463e+03 
1.004535e+02 1.634324e+03 
1.007087e+02 1.680451e+03 
1.009640e+02 1.727880e+03 
1.012192e+02 1.776648e+03 
1.014745e+02 1.826791e+03 
1.017297e+02 1.878351e+03 
1.019850e+02 1.931365e+03 
1.022402e+02 1.985876e+03 
1.024955e+02 2.041925e+03 
1.027508e+02 2.099556e+03 
1.030060e+02 2.158813e+03 
1.032613e+02 2.219743e+03 
1.035165e+02 2.282393e+03 
1.037718e+02 2.346811e+03 
1.040270e+02 2.413047e+03 
1.042823e+02 2.481152e+03 
1.045375e+02 2.551180e+03 
1.047928e+02 2.623184e+03 
1.050480e+02 2.697220e+03 
1.053033e+02 2.773346e+03 
1.055586e+02 2.851620e+03 
1.058138e+02 2.932104e+03 
1.060691e+02 3.014859e+03 
1.063243e+02 3.099949e+03 
1.065796e+02 3.187441e+03 
1.068348e+02 3.277403e+03 
1.070901e+02 3.369903e+03 
1.073453e+02 3.465015e+03 
1.076006e+02 3.562810e+03 
1.078559e+02 3.663366e+03 
1.081111e+02 3.766760e+03 
1.083664e+02 3.873071e+03 
1.086216e+02 3.982384e+03 
1.088769e+02 4.094781e+03 
1.091321e+02 4.210351e+03 
1.093874e+02 4.329183e+03 
1.096426e+02 4.451368e+03 
1.098979e+02 4.577002e+03 
1.101532e+02 4.706182e+03 
1.104084e+02 4.839008e+03 
1.106637e+02 4.975582e+03 
1.109189e+02 5.116011e+03 
1.111742e+02 5.260404e+03 
1.114294e+02 5.408871e+03 
1.116847e+02 5.561529e+03 
1.119399e+02 5.718496e+03 
1.121952e+02 5.879893e+03 
1.124505e+02 6.045844e+03 
1.127057e+02 6.216480e+03 
1.129610e+02 6.391932e+03 
1.132162e+02 6.572335e+03 
1.134715e+02 6.757830e+03 
1.137267e+02 6.948560e+03 
1.139820e+02 7.144674e+03 
1.142372e+02 7.346322e+03 
1.144925e+02 7.553662e+03 
1.147477e+02 7.766853e+03 
1.150030e+02 7.986062e+03 
1.152583e+02 8.211457e+03 
1.155135e+02 8.443214e+03 
1.157688e+02 8.681512e+03 
1.160240e+02 8.926535e+03 
1.162793e+02 9.178474e+03 
1.165345e+02 9.437523e+03 
1.167898e+02 9.703884e+03 
1.170450e+02 9.977762e+03 
1.173003e+02 1.025937e+04 
1.175556e+02 1.054893e+04 
1.178108e+02 1.084665e+04 
1.180661e+02 1.115279e+04 
1.183213e+02 1.146756e+04 
1.185766e+02 1.179121e+04 
1.188318e+02 1.212400e+04 
1.190871e+02 1.246618e+04 
1.193423e+02 1.281802e+04 
1.195976e+02 1.317979e+04 
1.198529e+02 1.355178e+04 
1.201081e+02 1.393425e+04 
1.203634e+02 1.432753e+04 
1.206186e+02 1.473190e+04 
1.208739e+02 1.514769e+04 
1.211291e+02 1.557521e+04 
1.213844e+02 1.601480e+04 
1.216396e+02 1.646679e+04 
1.218949e+02 1.693154e+04 
1.221502e+02 1.740941e+04 
1.224054e+02 1.790077e+04 
1.226607e+02 1.840599e+04 
1.229159e+02 1.892547e+04 
1.231712e+02 1.945962e+04 
1.234264e+02 2.000883e+04 
1.236817e+02 2.057355e+04 
1.239369e+02 2.115421e+04 
1.241922e+02 2.175126e+04 
1.244474e+02 2.236516e+04 
1.247027e+02 2.299638e+04 
1.249580e+02 2.364542e+04 
1.252132e+02 2.431278e+04 
1.254685e+02 2.499897e+04 
1.257237e+02 2.570453e+04 
1.259790e+02 2.643000e+04 
1.262342e+02 2.717595e+04 
1.264895e+02 2.794295e+04 
1.267447e+02 2.873160e+04 
1.270000e+02 2.954250e+04 
1.270000e+02 1.079296e+05 
1.267447e+02 1.049671e+05 
1.264895e+02 1.020859e+05 
1.262342e+02 9.928373e+04 
1.259790e+02 9.655851e+04 
1.257237e+02 9.390809e+04 
1.254685e+02 9.133042e+04 
1.252132e+02 8.882351e+04 
1.249580e+02 8.638541e+04 
1.247027e+02 8.401423e+04 
1.244474e+02 8.170814e+04 
1.241922e+02 7.946535e+04 
1.239369e+02 7.728412e+04 
1.236817e+02 7.516276e+04 
1.234264e+02 7.309963e+04 
1.231712e+02 7.109313e+04 
1.229159e+02 6.914171e+04 
1.226607e+02 6.724385e+04 
1.224054e+02 6.539808e+04 
1.221502e+02 6.360298e+04 
1.218949e+02 6.185715e+04 
1.216396e+02 6.015925e+04 
1.213844e+02 5.850795e+04 
1.211291e+02 5.690197e+04 
1.208739e+02 5.534008e+04 
1.206186e+02 5.382106e+04 
1.203634e+02 5.234373e+04 
1.201081e+02 5.090696e+04 
1.198529e+02 4.950962e+04 
1.195976e+02 4.815064e+04 
1.193423e+02 4.682896e+04 
1.190871e+02 4.554356e+04 
1.188318e+02 4.429344e+04 
1.185766e+02 4.307763e+04 
1.183213e+02 4.189520e+04 
1.180661e+02 4.074523e+04 
1.178108e+02 3.962682e+04 
1.175556e+02 3.853911e+04 
1.173003e+02 3.748125e+04 
1.170450e+02 3.645243e+04 
1.167898e+02 3.545185e+04 
1.165345e+02 3.447874e+04 
1.162793e+02 3.353234e+04 
1.160240e+02 3.261191e+04 
1.157688e+02 3.171675e+04 
1.155135e+02 3.084616e+04 
1.152583e+02 2.999947e+04 
1.150030e+02 2.917602e+04 
1.147477e+02 2.837517e+04 
1.144925e+02 2.759630e+04 
1.142372e+02 2.683882e+04 
1.139820e+02 2.610212e+04 
1.137267e+02 2.538564e+04 
1.134715e+02 2.468884e+04 
1.132162e+02 2.401116e+04 
1.129610e+02 2.335208e+04 
1.127057e+02 2.271109e+04 
1.124505e+02 2.208769e+04 
1.121952e+02 2.148141e+04 
1.119399e+02 2.089177e+04 
1.116847e+02 2.031831e+04 
1.114294e+02 1.976059e+04 
1.111742e+02 1.921819e+04 
1.109189e+02 1.869067e+04 
1.106637e+02 1.817763e+04 
1.104084e+02 1.767867e+04 
1.101532e+02 1.719341e+04 
1.098979e+02 1.672147e+04 
1.096426e+02 1.626248e+04 
1.093874e+02 1.581610e+04 
1.091321e+02 1.538196e+04 
1.088769e+02 1.495974e+04 
1.086216e+02 1.454911e+04 
1.083664e+02 1.414975e+04 
1.081111e+02 1.376136e+04 
1.078559e+02 1.338362e+04 
1.076006e+02 1.301625e+04 
1.073453e+02 1.265897e+04 
1.070901e+02 1.231149e+04 
1.068348e+02 1.197356e+04 
1.065796e+02 1.164489e+04 
1.063243e+02 1.132525e+04 
1.060691e+02 1.101439e+04 
1.058138e+02 1.071205e+04 
1.055586e+02 1.041802e+04 
1.053033e+02 1.013205e+04 
1.050480e+02 9.853935e+03 
1.047928e+02 9.583454e+03 
1.045375e+02 9.320397e+03 
1.042823e+02 9.064560e+03 
1.040270e+02 8.815746e+03 
1.037718e+02 8.573762e+03 
1.035165e+02 8.338420e+03 
1.032613e+02 8.109537e+03 
1.030060e+02 7.886937e+03 
1.027508e+02 7.670448e+03 
1.024955e+02 7.459900e+03 
1.022402e+02 7.255132e+03 
1.019850e+02 7.055985e+03 
1.017297e+02 6.862304e+03 
1.014745e+02 6.673939e+03 
1.012192e+02 6.490745e+03 
1.009640e+02 6.312579e+03 
1.007087e+02 6.139303e+03 
1.004535e+02 5.970784e+03 
1.001982e+02 5.806890e+03 
9.994294e+01 5.647496e+03 
9.968769e+01 5.492476e+03 
9.943243e+01 5.341711e+03 
9.917718e+01 5.195085e+03 
9.892192e+01 5.052483e+03 
9.866667e+01 4.913796e+03 
9.841141e+01 4.778915e+03 
9.815616e+01 4.647737e+03 
9.790090e+01 4.520160e+03 
9.764565e+01 4.396084e+03 
9.739039e+01 4.275414e+03 
9.713514e+01 4.158056e+03 
9.687988e+01 4.043920e+03 
9.662462e+01 3.932916e+03 
9.636937e+01 3.824960e+03 
9.611411e+01 3.719966e+03 
9.585886e+01 3.617855e+03 
9.560360e+01 3.518546e+03 
9.534835e+01 3.421964e+03 
9.509309e+01 3.328032e+03 
9.483784e+01 3.236679e+03 
9.458258e+01 3.147833e+03 
9.432733e+01 3.061426e+03 
9.407207e+01 2.977391e+03 
9.381682e+01 2.895662e+03 
9.356156e+01 2.816177e+03 
9.330631e+01 2.738874e+03 
9.305105e+01 2.663692e+03 
9.279580e+01 2.590574e+03 
9.254054e+01 2.519463e+03 
9.228529e+01 2.450304e+03 
9.203003e+01 2.383043e+03 
9.177477e+01 2.317629e+03 
9.151952e+01 2.254010e+03 
9.126426e+01 2.192137e+03 
9.100901e+01 2.131963e+03 
9.075375e+01 2.073440e+03 
9.049850e+01 2.016524e+03 
9.024324e+01 1.961170e+03 
8.998799e+01 1.907336e+03 
8.973273e+01 1.854979e+03 
8.947748e+01 1.804059e+03 
8.922222e+01 1.754537e+03 
8.896697e+01 1.706374e+03 
8.871171e+01 1.659534e+03 
8.845646e+01 1.613979e+03 
8.820120e+01 1.569674e+03 
8.794595e+01 1.526586e+03 
8.769069e+01 1.484680e+03 
8.743544e+01 1.443924e+03 
8.718018e+01 1.404288e+03 
8.692492e+01 1.365739e+03 
8.666967e+01 1.328248e+03 
8.641441e+01 1.291786e+03 
8.615916e+01 1.256326e+03 
8.590390e+01 1.221838e+03 
8.564865e+01 1.188297e+03 
8.539339e+01 1.155677e+03 
8.513814e+01 1.123953e+03 
8.488288e+01 1.093099e+03 
8.462763e+01 1.063092e+03 
8.437237e+01 1.033908e+03 
8.411712e+01 1.005526e+03 
8.386186e+01 9.779226e+02 
8.360661e+01 9.510770e+02 
8.335135e+01 9.249683e+02 
8.309610e+01 8.995762e+02 
8.284084e+01 8.748811e+02 
8.258559e+01 8.508639e+02 
8.233033e+01 8.275059e+02 
8.207508e+01 8.047890e+02 
8.181982e+01 7.826957e+02 
8.156456e+01 7.612089e+02 
8.130931e+01 7.403118e+02 
8.105405e+01 7.199883e+02 
8.079880e+01 7.002227e+02 
8.054354e+01 6.809997e+02 
8.028829e+01 6.623042e+02 
8.003303e+01 6.441220e+02 
7.977778e+01 6.264388e+02 
7.952252e+01 6.092410e+02 
7.926727e+01 5.925153e+02 
7.901201e+01 5.762486e+02 
7.875676e+01 5.604285e+02 
7.850150e+01 5.450426e+02 
7.824625e+01 5.300790e+02 
7.799099e+01 5.155262e+02 
7.773574e+01 5.013728e+02 
7.748048e+01 4.876079e+02 
7.722523e+01 4.742209e+02 
7.696997e+01 4.612013e+02 
7.671471e+01 4.485391e+02 
7.645946e+01 4.362244e+02 
7.620420e+01 4.242478e+02 
7.594895e+01 4.125999e+02 
7.569369e+01 4.012717e+02 
7.543844e+01 3.902545e+02 
7.518318e+01 3.795397e+02 
7.492793e+01 3.691189e+02 
7.467267e+01 3.589843e+02 
7.441742e+01 3.491278e+02 
7.416216e+01 3.395418e+02 
7.390691e+01 3.302190e+02 
7.365165e+01 3.211521e+02 
7.339640e+01 3.123341e+02 
7.314114e+01 3.037581e+02 
7.288589e+01 2.954175e+02 
7.263063e+01 2.873058e+02 
7.237538e+01 2.794168e+02 
7.212012e+01 2.717443e+02 
7.186486e+01 2.642825e+02 
7.160961e+01 2.570254e+02 
7.135435e+01 2.499676e+02 
7.109910e+01 2.431035e+02 
7.084384e+01 2.364278e+02 
7.058859e+01 2.299353e+02 
7.033333e+01 2.236211e+02 
7.007808e+01 2.174801e+02 
6.982282e+01 2.115078e+02 
6.956757e+01 2.056993e+02 
6.931231e+01 2.000503e+02 
6.905706e+01 1.945564e+02 
6.880180e+01 1.892132e+02 
6.854655e+01 1.840167e+02 
6.829129e+01 1.789629e+02 
6.803604e+01 1.740478e+02 
6.778078e+01 1.692676e+02 
6.752553e+01 1.646186e+02 
6.727027e+01 1.600972e+02 
6.701502e+01 1.556999e+02 
6.675976e+01 1.514233e+02 
6.650450e+01 1.472641e+02 
6.624925e+01 1.432191e+02 
6.599399e+01 1.392851e+02 
6.573874e+01 1.354591e+02 
6.548348e+01 1.317381e+02 
6.522823e+01 1.281192e+02 
6.497297e+01 1.245997e+02 
6.471772e+01 1.211768e+02 
6.446246e+01 1.178478e+02 
6.420721e+01 1.146102e+02 
6.395195e+01 1.114615e+02 
6.369670e+01 1.083992e+02 
6.344144e+01 1.054210e+02 
6.318619e+01 1.025245e+02 
6.293093e+01 9.970754e+01 
6.267568e+01 9.696788e+01 
6.242042e+01 9.430342e+01 
6.216517e+01 9.171210e+01 
6.190991e+01 8.919191e+01 
6.165465e+01 8.674089e+01 
6.139940e+01 8.435715e+01 
6.114414e+01 8.203885e+01 
6.088889e+01 7.978417e+01 
6.063363e+01 7.759139e+01 
6.037838e+01 7.545879e+01 
6.012312e+01 7.338473e+01 
5.986787e+01 7.136760e+01 
5.961261e+01 6.940584e+01 
5.935736e+01 6.749793e+01 
5.910210e+01 6.564239e+01 
5.884685e+01 6.383778e+01 
5.859159e+01 6.208270e+01 
5.833634e+01 6.037580e+01 
5.808108e+01 5.871575e+01 
5.782583e+01 5.710127e+01 
5.757057e+01 5.553110e+01 
5.731532e+01 5.400403e+01 
5.706006e+01 5.251888e+01 
5.680480e+01 5.107450e+01 
5.654955e+01 4.966976e+01 
5.629429e+01 4.830358e+01 
5.603904e+01 4.697490e+01 
5.578378e+01 4.568268e+01 
5.552853e+01 4.442594e+01 
5.527327e+01 4.320370e+01 
5.501802e+01 4.201500e+01 
5.476276e+01 4.085894e+01 
5.450751e+01 3.973460e+01 
5.425225e+01 3.864113e+01 
5.399700e+01 3.757767e+01 
5.374174e+01 3.654340e+01 
5.348649e+01 3.553752e+01 
5.323123e+01 3.455926e+01 
5.297598e+01 3.360784e+01 
5.272072e+01 3.268254e+01 
5.246547e+01 3.178264e+01 
5.221021e+01 3.090744e+01 
5.195495e+01 3.005626e+01 
5.169970e+01 2.922844e+01 
5.144444e+01 2.842335e+01 
5.118919e+01 2.764036e+01 
5.093393e+01 2.687886e+01 
5.067868e+01 2.613826e+01 
5.042342e+01 2.541799e+01 
5.016817e+01 2.471749e+01 
4.991291e+01 2.403622e+01 
4.965766e+01 2.337365e+01 
4.940240e+01 2.272926e+01 
4.914715e+01 2.210257e+01 
4.889189e+01 2.149307e+01 
4.863664e+01 2.090031e+01 
4.838138e+01 2.032381e+01 
4.812613e+01 1.976314e+01 
4.787087e+01 1.921786e+01 
4.761562e+01 1.868755e+01 
4.736036e+01 1.817179e+01 
4.710511e+01 1.767019e+01 
4.684985e+01 1.718236e+01 
4.659459e+01 1.670792e+01 
4.633934e+01 1.624650e+01 
4.608408e+01 1.579775e+01 
4.582883e+01 1.536131e+01 
4.557357e+01 1.493686e+01 
4.531832e+01 1.452405e+01 
4.506306e+01 1.412258e+01 
4.480781e+01 1.373212e+01 
4.455255e+01 1.335239e+01 
4.429730e+01 1.298307e+01 
4.404204e+01 1.262390e+01 
4.378679e+01 1.227458e+01 
4.353153e+01 1.193485e+01 
4.327628e+01 1.160445e+01 
4.302102e+01 1.128312e+01 
4.276577e+01 1.097060e+01 
4.251051e+01 1.066667e+01 
4.225526e+01 1.037107e+01 
4.200000e+01 1.008359e+01 
4.174474e+01 9.804004e+00 
4.148949e+01 9.532090e+00 
4.123423e+01 9.267640e+00 
4.097898e+01 9.010448e+00 
4.072372e+01 8.760316e+00 
4.046847e+01 8.517050e+00 
4.021321e+01 8.280461e+00 
3.995796e+01 8.050366e+00 
3.970270e+01 7.826587e+00 
3.944745e+01 7.608951e+00 
3.919219e+01 7.397288e+00 
3.893694e+01 7.191435e+00 
3.868168e+01 6.991233e+00 
3.842643e+01 6.796526e+00 
3.817117e+01 6.607163e+00 
3.791592e+01 6.422999e+00 
3.766066e+01 6.243889e+00 
3.740541e+01 6.069696e+00 
3.715015e+01 5.900284e+00 
3.689489e+01 5.735522e+00 
3.663964e+01 5.575283e+00 
3.638438e+01 5.419442e+00 
3.612913e+01 5.267879e+00 
3.587387e+01 5.120476e+00 
3.561862e+01 4.977119e+00 
3.536336e+01 4.837697e+00 
3.510811e+01 4.702102e+00 
3.485285e+01 4.570229e+00 
3.459760e+01 4.441975e+00 
3.434234e+01 4.317242e+00 
3.408709e+01 4.195933e+00 
3.383183e+01 4.077954e+00 
3.357658e+01 3.963213e+00 
3.332132e+01 3.851621e+00 
3.306607e+01 3.743093e+00 
3.281081e+01 3.637544e+00 
3.255556e+01 3.534891e+00 
3.230030e+01 3.435057e+00 
3.204505e+01 3.337963e+00 
3.178979e+01 3.243534e+00 
3.153453e+01 3.151697e+00 
3.127928e+01 3.062380e+00 
3.102402e+01 2.975516e+00 
3.076877e+01 2.891035e+00 
3.051351e+01 2.808874e+00 
3.025826e+01 2.728968e+00 
3.000300e+01 2.651255e+00 
2.974775e+01 2.575675e+00 
2.949249e+01 2.502170e+00 
2.923724e+01 2.430683e+00 
2.898198e+01 2.361157e+00 
2.872673e+01 2.293540e+00 
2.847147e+01 2.227780e+00 
2.821622e+01 2.163824e+00 
2.796096e+01 2.101623e+00 
2.770571e+01 2.041131e+00 
2.745045e+01 1.982298e+00 
2.719520e+01 1.925081e+00 
2.693994e+01 1.869433e+00 
2.668468e+01 1.815314e+00 
2.642943e+01 1.762680e+00 
2.617417e+01 1.711491e+00 
2.591892e+01 1.661706e+00 
2.566366e+01 1.613289e+00 
2.540841e+01 1.566200e+00 
2.515315e+01 1.520404e+00 
2.489790e+01 1.475865e+00 
2.464264e+01 1.432548e+00 
2.438739e+01 1.390421e+00 
2.413213e+01 1.349450e+00 
2.387688e+01 1.309603e+00 
2.362162e+01 1.270851e+00 
2.336637e+01 1.233162e+00 
2.311111e+01 1.196507e+00 
2.285586e+01 1.160859e+00 
2.260060e+01 1.126189e+00 
2.234535e+01 1.092471e+00 
2.209009e+01 1.059678e+00 
2.183483e+01 1.027786e+00 
2.157958e+01 9.967685e-01 
2.132432e+01 9.666028e-01 
2.106907e+01 9.372652e-01 
2.081381e+01 9.087329e-01 
2.055856e+01 8.809837e-01 
2.030330e+01 8.539963e-01 
2.004805e+01 8.277497e-01 
1.979279e+01 8.022235e-01 
1.953754e+01 7.773981e-01 
1.928228e+01 7.532540e-01 
1.902703e+01 7.297728e-01 
1.877177e+01 7.069361e-01 
1.851652e+01 6.847262e-01 
1.826126e+01 6.631261e-01 
1.800601e+01 6.421188e-01 
1.775075e+01 6.216883e-01 
1.749550e+01 6.018185e-01 
1.724024e+01 5.824942e-01 
1.698498e+01 5.637004e-01 
1.672973e+01 5.454224e-01 
1.647447e+01 5.276463e-01 
1.621922e+01 5.103580e-01 
1.596396e+01 4.935444e-01 
1.570871e+01 4.771924e-01 
1.545345e+01 4.612892e-01 
1.519820e+01 4.458226e-01 
1.494294e+01 4.307807e-01 
1.468769e+01 4.161516e-01 
1.443243e+01 4.019242e-01 
1.417718e+01 3.880873e-01 
1.392192e+01 3.746304e-01 
1.366667e+01 3.615428e-01 
1.341141e+01 3.488146e-01 
1.315616e+01 3.364359e-01 
1.290090e+01 3.243970e-01 
1.264565e+01 3.126887e-01 
1.239039e+01 3.013018e-01 
1.213514e+01 2.902276e-01 
1.187988e+01 2.794574e-01 
1.162462e+01 2.689830e-01 
1.136937e+01 2.587962e-01 
1.111411e+01 2.488892e-01 
1.085886e+01 2.392542e-01 
1.060360e+01 2.298839e-01 
1.034835e+01 2.207709e-01 
1.009309e+01 2.119082e-01 
9.837838e+00 2.032889e-01 
9.582583e+00 1.949065e-01 
9.327327e+00 1.867543e-01 
9.072072e+00 1.788261e-01 
8.816817e+00 1.711157e-01 
8.561562e+00 1.636172e-01 
8.306306e+00 1.563248e-01 
8.051051e+00 1.492329e-01 
7.795796e+00 1.423360e-01 
7.540541e+00 1.356287e-01 
7.285285e+00 1.291059e-01 
7.030030e+00 1.227626e-01 
6.774775e+00 1.165938e-01 
6.519520e+00 1.105949e-01 
6.264264e+00 1.047612e-01 
6.009009e+00 9.908825e-02 
5.753754e+00 9.357172e-02 
5.498498e+00 8.820740e-02 
5.243243e+00 8.299121e-02 
4.987988e+00 7.791921e-02 
4.732733e+00 7.298758e-02 
4.477477e+00 6.819266e-02 
4.222222e+00 6.353089e-02 
3.966967e+00 5.899890e-02 
3.711712e+00 5.459345e-02 
3.456456e+00 5.031148e-02 
3.201201e+00 4.615014e-02 
2.945946e+00 4.210682e-02 
2.690691e+00 3.817921e-02 
2.435435e+00 3.436541e-02 
2.180180e+00 3.066406e-02 
1.924925e+00 2.707463e-02 
1.669670e+00 2.359784e-02 
1.414414e+00 2.023646e-02 
1.159159e+00 1.699677e-02 
9.039039e-01 1.389146e-02 
6.486486e-01 1.094525e-02 
3.933934e-01 8.205122e-03 
1.381381e-01 5.752397e-03 
-1.171171e-01 3.688386e-03 
-3.723724e-01 2.051585e-03 
-6.276276e-01 7.609829e-04 
-8.828829e-01 -3.046234e-04 
-1.138138e+00 -1.232620e-03 
-1.393393e+00 -2.072763e-03 
-1.648649e+00 -2.852300e-03 
-1.903904e+00 -3.586669e-03 
-2.159159e+00 -4.285119e-03 
-2.414414e+00 -4.953521e-03 
-2.669670e+00 -5.595811e-03 
-2.924925e+00 -6.214769e-03 
-3.180180e+00 -6.812446e-03 
-3.435435e+00 -7.390421e-03 
-3.690691e+00 -7.949952e-03 
-3.945946e+00 -8.492077e-03 
-4.201201e+00 -9.017673e-03 
-4.456456e+00 -9.527497e-03 
-4.711712e+00 -1.002222e-02 
-4.966967e+00 -1.050245e-02 
-5.222222e+00 -1.096872e-02 
-5.477477e+00 -1.142154e-02 
-5.732733e+00 -1.186138e-02 
-5.987988e+00 -1.228867e-02 
-6.243243e+00 -1.270382e-02 
-6.498498e+00 -1.310722e-02 
-6.753754e+00 -1.349924e-02 
-7.009009e+00 -1.388024e-02 
-7.264264e+00 -1.425053e-02 
-7.519520e+00 -1.461046e-02 
-7.774775e+00 -1.496033e-02 
-8.030030e+00 -1.530042e-02 
-8.285285e+00 -1.563104e-02 
-8.540541e+00 -1.595246e-02 
-8.795796e+00 -1.626493e-02 
-9.051051e+00 -1.656873e-02 
-9.306306e+00 -1.686409e-02 
-9.561562e+00 -1.715126e-02 
-9.816817e+00 -1.743048e-02 
-1.007207e+01 -1.770196e-02 
-1.032733e+01 -1.796593e-02 
-1.058258e+01 -1.822259e-02 
-1.083784e+01 -1.847216e-02 
-1.109309e+01 -1.871484e-02 
-1.134835e+01 -1.895081e-02 
-1.160360e+01 -1.918026e-02 
-1.185886e+01 -1.940338e-02 
-1.211411e+01 -1.962034e-02 
-1.236937e+01 -1.983132e-02 
-1.262462e+01 -2.003648e-02 
-1.287988e+01 -2.023598e-02 
-1.313514e+01 -2.042999e-02 
-1.339039e+01 -2.061864e-02 
-1.364565e+01 -2.080210e-02 
-1.390090e+01 -2.098051e-02 
-1.415616e+01 -2.115400e-02 
-1.441141e+01 -2.132272e-02 
-1.466667e+01 -2.148679e-02 
-1.492192e+01 -2.164634e-02 
-1.517718e+01 -2.180150e-02 
-1.543243e+01 -2.195239e-02 
-1.568769e+01 -2.209913e-02 
-1.594294e+01 -2.224183e-02 
-1.619820e+01 -2.238060e-02 
-1.645345e+01 -2.251556e-02 
-1.670871e+01 -2.264681e-02 
-1.696396e+01 -2.277444e-02 
-1.721922e+01 -2.289857e-02 
-1.747447e+01 -2.301928e-02 
-1.772973e+01 -2.313667e-02 
-1.798498e+01 -2.325083e-02 
-1.824024e+01 -2.336186e-02 
-1.849550e+01 -2.346983e-02 
-1.875075e+01 -2.357484e-02 
-1.900601e+01 -2.367696e-02 
-1.926126e+01 -2.377627e-02 
-1.951652e+01 -2.387285e-02 
-1.977177e+01 -2.396678e-02 
-2.002703e+01 -2.405813e-02 
-2.028228e+01 -2.414696e-02 
-2.053754e+01 -2.423336e-02 
-2.079279e+01 -2.431738e-02 
-2.104805e+01 -2.439909e-02 
-2.130330e+01 -2.447856e-02 
-2.155856e+01 -2.455584e-02 
-2.181381e+01 -2.463100e-02 
-2.206907e+01 -2.470410e-02 
-2.232432e+01 -2.477518e-02 
-2.257958e+01 -2.484432e-02 
-2.283483e+01 -2.491155e-02 
-2.309009e+01 -2.497694e-02 
-2.334535e+01 -2.504053e-02 
-2.360060e+01 -2.510238e-02 
-2.385586e+01 -2.516252e-02 
-2.411111e+01 -2.522102e-02 
-2.436637e+01 -2.527790e-02 
-2.462162e+01 -2.533323e-02 
-2.487688e+01 -2.538703e-02 
-2.513213e+01 -2.543936e-02 
-2.538739e+01 -2.549025e-02 
-2.564264e+01 -2.553975e-02 
-2.589790e+01 -2.558788e-02 
-2.615315e+01 -2.563469e-02 
-2.640841e+01 -2.568022e-02 
-2.666366e+01 -2.572449e-02 
-2.691892e+01 -2.576755e-02 
-2.717417e+01 -2.580943e-02 
-2.742943e+01 -2.585016e-02 
-2.768468e+01 -2.588977e-02 
-2.793994e+01 -2.592829e-02 
-2.819520e+01 -2.596575e-02 
-2.845045e+01 -2.600219e-02 
-2.870571e+01 -2.603762e-02 
-2.896096e+01 -2.607208e-02 
-2.921622e+01 -2.610560e-02 
-2.947147e+01 -2.613819e-02 
-2.972673e+01 -2.616989e-02 
-2.998198e+01 -2.620072e-02 
-3.023724e+01 -2.623071e-02 
-3.049249e+01 -2.625987e-02 
-3.074775e+01 -2.628822e-02 
-3.100300e+01 -2.631580e-02 
-3.125826e+01 -2.634263e-02 
-3.151351e+01 -2.636871e-02 
-3.176877e+01 -2.639409e-02 
-3.202402e+01 -2.641876e-02 
-3.227928e+01 -2.644276e-02 
-3.253453e+01 -2.646609e-02 
-3.278979e+01 -2.648879e-02 
-3.304505e+01 -2.651086e-02 
-3.330030e+01 -2.653233e-02 
-3.355556e+01 -2.655321e-02 
-3.381081e+01 -2.657352e-02 
-3.406607e+01 -2.659326e-02 
-3.432132e+01 -2.661247e-02 
-3.457658e+01 -2.663115e-02 
-3.483183e+01 -2.664931e-02 
-3.508709e+01 -2.666698e-02 
-3.534234e+01 -2.668416e-02 
-3.559760e+01 -2.670087e-02 
-3.585285e+01 -2.671712e-02 
-3.610811e+01 -2.673293e-02 
-3.636336e+01 -2.674830e-02 
-3.661862e+01 -2.676325e-02 
-3.687387e+01 -2.677779e-02 
-3.712913e+01 -2.679193e-02 
-3.738438e+01 -2.680568e-02 
-3.763964e+01 -2.681905e-02 
-3.789489e+01 -2.683206e-02 
-3.815015e+01 -2.684471e-02 
-3.840541e+01 -2.685701e-02 
-3.866066e+01 -2.686898e-02 
-3.891592e+01 -2.688061e-02 
-3.917117e+01 -2.689193e-02 
-3.942643e+01 -2.690294e-02 
-3.968168e+01 -2.691364e-02 
-3.993694e+01 -2.692405e-02 
-4.019219e+01 -2.693418e-02 
-4.044745e+01 -2.694402e-02 
-4.070270e+01 -2.695360e-02 
-4.095796e+01 -2.696291e-02 
-4.121321e+01 -2.697197e-02 
-4.146847e+01 -2.698078e-02 
-4.172372e+01 -2.698935e-02 
-4.197898e+01 -2.699768e-02 
-4.223423e+01 -2.700578e-02 
-4.248949e+01 -2.701366e-02 
-4.274474e+01 -2.702133e-02 
-4.300000e+01 -2.702878e-02 
-4.325526e+01 -2.703603e-02 
-4.351051e+01 -2.704308e-02 
-4.376577e+01 -2.704994e-02 
-4.402102e+01 -2.705661e-02 
-4.427628e+01 -2.706309e-02 
-4.453153e+01 -2.706940e-02 
-4.478679e+01 -2.707554e-02 
-4.504204e+01 -2.708150e-02 
-4.529730e+01 -2.708730e-02 
-4.555255e+01 -2.709295e-02 
-4.580781e+01 -2.709844e-02 
-4.606306e+01 -2.710377e-02 
-4.631832e+01 -2.710896e-02 
-4.657357e+01 -2.711401e-02 
-4.682883e+01 -2.711892e-02 
-4.708408e+01 -2.712370e-02 
-4.733934e+01 -2.712834e-02 
-4.759459e+01 -2.713286e-02 
-4.784985e+01 -2.713725e-02 
-4.810511e+01 -2.714152e-02 
-4.836036e+01 -2.714568e-02 
-4.861562e+01 -2.714972e-02 
-4.887087e+01 -2.715365e-02 
-4.912613e+01 -2.715747e-02 
-4.938138e+01 -2.716119e-02 
-4.963664e+01 -2.716480e-02 
-4.989189e+01 -2.716832e-02 
-5.014715e+01 -2.717174e-02 
-5.040240e+01 -2.717506e-02 
-5.065766e+01 -2.717830e-02 
-5.091291e+01 -2.718144e-02 
-5.116817e+01 -2.718450e-02 
-5.142342e+01 -2.718748e-02 
-5.167868e+01 -2.719037e-02 
-5.193393e+01 -2.719318e-02 
-5.218919e+01 -2.719592e-02 
-5.244444e+01 -2.719858e-02 
-5.269970e+01 -2.720117e-02 
-5.295495e+01 -2.720369e-02 
-5.321021e+01 -2.720614e-02 
-5.346547e+01 -2.720852e-02 
-5.372072e+01 -2.721083e-02 
-5.397598e+01 -2.721309e-02 
-5.423123e+01 -2.721528e-02 
-5.448649e+01 -2.721741e-02 
-5.474174e+01 -2.721948e-02 
-5.499700e+01 -2.722149e-02 
-5.525225e+01 -2.722345e-02 
-5.550751e+01 -2.722536e-02 
-5.576276e+01 -2.722721e-02 
-5.601802e+01 -2.722902e-02 
-5.627327e+01 -2.723077e-02 
-5.652853e+01 -2.723247e-02 
-5.678378e+01 -2.723413e-02 
-5.703904e+01 -2.723574e-02 
-5.729429e+01 -2.723731e-02 
-5.754955e+01 -2.723884e-02 
-5.780480e+01 -2.724032e-02 
-5.806006e+01 -2.724176e-02 
-5.831532e+01 -2.724317e-02 
-5.857057e+01 -2.724453e-02 
-5.882583e+01 -2.724586e-02 
-5.908108e+01 -2.724715e-02 
-5.933634e+01 -2.724841e-02 
-5.959159e+01 -2.724963e-02 
-5.984685e+01 -2.725081e-02 
-6.010210e+01 -2.725197e-02 
-6.035736e+01 -2.725309e-02 
-6.061261e+01 -2.725418e-02 
-6.086787e+01 -2.725525e-02 
-6.112312e+01 -2.725628e-02 
-6.137838e+01 -2.725728e-02 
-6.163363e+01 -2.725826e-02 
-6.188889e+01 -2.725921e-02 
-6.214414e+01 -2.726014e-02 
-6.239940e+01 -2.726104e-02 
-6.265465e+01 -2.726191e-02 
-6.290991e+01 -2.726276e-02 
-6.316517e+01 -2.726359e-02 
-6.342042e+01 -2.726439e-02 
-6.367568e+01 -2.726517e-02 
-6.393093e+01 -2.726593e-02 
-6.418619e+01 -2.726667e-02 
-6.444144e+01 -2.726739e-02 
-6.469670e+01 -2.726809e-02 
-6.495195e+01 -2.726877e-02 
-6.520721e+01 -2.726944e-02 
-6.546246e+01 -2.727008e-02 
-6.571772e+01 -2.727071e-02 
-6.597297e+01 -2.727131e-02 
-6.622823e+01 -2.727191e-02 
-6.648348e+01 -2.727248e-02 
-6.673874e+01 -2.727304e-02 
-6.699399e+01 -2.727359e-02 
-6.724925e+01 -2.727412e-02 
-6.750450e+01 -2.727463e-02 
-6.775976e+01 -2.727513e-02 
-6.801502e+01 -2.727562e-02 
-6.827027e+01 -2.727609e-02 
-6.852553e+01 -2.727655e-02 
-6.878078e+01 -2.727700e-02 
-6.903604e+01 -2.727744e-02 
-6.929129e+01 -2.727786e-02 
-6.954655e+01 -2.727828e-02 
-6.980180e+01 -2.727868e-02 
-7.005706e+01 -2.727907e-02 
-7.031231e+01 -2.727945e-02 
-7.056757e+01 -2.727981e-02 
-7.082282e+01 -2.728017e-02 
-7.107808e+01 -2.728052e-02 
-7.133333e+01 -2.728086e-02 
-7.158859e+01 -2.728119e-02 
-7.184384e+01 -2.728151e-02 
-7.209910e+01 -2.728182e-02 
-7.235435e+01 -2.728213e-02 
-7.260961e+01 -2.728242e-02 
-7.286486e+01 -2.728271e-02 
-7.312012e+01 -2.728299e-02 
-7.337538e+01 -2.728326e-02 
-7.363063e+01 -2.728353e-02 
-7.388589e+01 -2.728378e-02 
-7.414114e+01 -2.728403e-02 
-7.439640e+01 -2.728428e-02 
-7.465165e+01 -2.728451e-02 
-7.490691e+01 -2.728474e-02 
-7.516216e+01 -2.728497e-02 
-7.541742e+01 -2.728518e-02 
-7.567267e+01 -2.728539e-02 
-7.592793e+01 -2.728560e-02 
-7.618318e+01 -2.728580e-02 
-7.643844e+01 -2.728599e-02 
-7.669369e+01 -2.728618e-02 
-7.694895e+01 -2.728637e-02 
-7.720420e+01 -2.728655e-02 
-7.745946e+01 -2.728672e-02 
-7.771471e+01 -2.728689e-02 
-7.796997e+01 -2.728705e-02 
-7.822523e+01 -2.728721e-02 
-7.848048e+01 -2.728737e-02 
-7.873574e+01 -2.728752e-02 
-7.899099e+01 -2.728767e-02 
-7.924625e+01 -2.728781e-02 
-7.950150e+01 -2.728795e-02 
-7.975676e+01 -2.728809e-02 
-8.001201e+01 -2.728822e-02 
-8.026727e+01 -2.728835e-02 
-8.052252e+01 -2.728847e-02 
-8.077778e+01 -2.728859e-02 
-8.103303e+01 -2.728871e-02 
-8.128829e+01 -2.728882e-02 
-8.154354e+01 -2.728894e-02 
-8.179880e+01 -2.728904e-02 
-8.205405e+01 -2.728915e-02 
-8.230931e+01 -2.728925e-02 
-8.256456e+01 -2.728935e-02 
-8.281982e+01 -2.728945e-02 
-8.307508e+01 -2.728954e-02 
-8.333033e+01 -2.728964e-02 
-8.358559e+01 -2.728972e-02 
-8.384084e+01 -2.728981e-02 
-8.409610e+01 -2.728990e-02 
-8.435135e+01 -2.728998e-02 
-8.460661e+01 -2.729006e-02 
-8.486186e+01 -2.729014e-02 
-8.511712e+01 -2.729021e-02 
-8.537237e+01 -2.729028e-02 
-8.562763e+01 -2.729036e-02 
-8.588288e+01 -2.729042e-02 
-8.613814e+01 -2.729049e-02 
-8.639339e+01 -2.729056e-02 
-8.664865e+01 -2.729062e-02 
-8.690390e+01 -2.729068e-02 
-8.715916e+01 -2.729074e-02 
-8.741441e+01 -2.729080e-02 
-8.766967e+01 -2.729086e-02 
-8.792492e+01 -2.729092e-02 
-8.818018e+01 -2.729097e-02 
-8.843544e+01 -2.729102e-02 
-8.869069e+01 -2.729107e-02 
-8.894595e+01 -2.729112e-02 
-8.920120e+01 -2.729117e-02 
-8.945646e+01 -2.729122e-02 
-8.971171e+01 -2.729126e-02 
-8.996697e+01 -2.729131e-02 
-9.022222e+01 -2.729135e-02 
-9.047748e+01 -2.729139e-02 
-9.073273e+01 -2.729144e-02 
-9.098799e+01 -2.729148e-02 
-9.124324e+01 -2.729151e-02 
-9.149850e+01 -2.729155e-02 
-9.175375e+01 -2.729159e-02 
-9.200901e+01 -2.729162e-02 
-9.226426e+01 -2.729166e-02 
-9.251952e+01 -2.729169e-02 
-9.277477e+01 -2.729172e-02 
-9.303003e+01 -2.729176e-02 
-9.328529e+01 -2.729179e-02 
-9.354054e+01 -2.729182e-02 
-9.379580e+01 -2.729185e-02 
-9.405105e+01 -2.729188e-02 
-9.430631e+01 -2.729190e-02 
-9.456156e+01 -2.729193e-02 
-9.481682e+01 -2.729196e-02 
-9.507207e+01 -2.729198e-02 
-9.532733e+01 -2.729201e-02 
-9.558258e+01 -2.729203e-02 
-9.583784e+01 -2.729205e-02 
-9.609309e+01 -2.729208e-02 
-9.634835e+01 -2.729210e-02 
-9.660360e+01 -2.729212e-02 
-9.685886e+01 -2.729214e-02 
-9.711411e+01 -2.729216e-02 
-9.736937e+01 -2.729218e-02 
-9.762462e+01 -2.729220e-02 
-9.787988e+01 -2.729222e-02 
-9.813514e+01 -2.729224e-02 
-9.839039e+01 -2.729226e-02 
-9.864565e+01 -2.729227e-02 
-9.890090e+01 -2.729229e-02 
-9.915616e+01 -2.729231e-02 
-9.941141e+01 -2.729232e-02 
-9.966667e+01 -2.729234e-02 
-9.992192e+01 -2.729235e-02 
-1.001772e+02 -2.729237e-02 
-1.004324e+02 -2.729238e-02 
-1.006877e+02 -2.729240e-02 
-1.009429e+02 -2.729241e-02 
-1.011982e+02 -2.729242e-02 
-1.014535e+02 -2.729244e-02 
-1.017087e+02 -2.729245e-02 
-1.019640e+02 -2.729246e-02 
-1.022192e+02 -2.729247e-02 
-1.024745e+02 -2.729248e-02 
-1.027297e+02 -2.729249e-02 
-1.029850e+02 -2.729250e-02 
-1.032402e+02 -2.729251e-02 
-1.034955e+02 -2.729252e-02 
-1.037508e+02 -2.729253e-02 
-1.040060e+02 -2.729254e-02 
-1.042613e+02 -2.729255e-02 
-1.045165e+02 -2.729256e-02 
-1.047718e+02 -2.729257e-02 
-1.050270e+02 -2.729258e-02 
-1.052823e+02 -2.729259e-02 
-1.055375e+02 -2.729260e-02 
-1.057928e+02 -2.729260e-02 
-1.060480e+02 -2.729261e-02 
-1.063033e+02 -2.729262e-02 
-1.065586e+02 -2.729263e-02 
-1.068138e+02 -2.729263e-02 
-1.070691e+02 -2.729264e-02 
-1.073243e+02 -2.729265e-02 
-1.075796e+02 -2.729265e-02 
-1.078348e+02 -2.729266e-02 
-1.080901e+02 -2.729267e-02 
-1.083453e+02 -2.729267e-02 
-1.086006e+02 -2.729268e-02 
-1.088559e+02 -2.729268e-02 
-1.091111e+02 -2.729269e-02 
-1.093664e+02 -2.729270e-02 
-1.096216e+02 -2.729270e-02 
-1.098769e+02 -2.729271e-02 
-1.101321e+02 -2.729271e-02 
-1.103874e+02 -2.729272e-02 
-1.106426e+02 -2.729272e-02 
-1.108979e+02 -2.729272e-02 
-1.111532e+02 -2.729273e-02 
-1.114084e+02 -2.729273e-02 
-1.116637e+02 -2.729274e-02 
-1.119189e+02 -2.729274e-02 
-1.121742e+02 -2.729275e-02 
-1.124294e+02 -2.729275e-02 
-1.126847e+02 -2.729275e-02 
-1.129399e+02 -2.729276e-02 
-1.131952e+02 -2.729276e-02 
-1.134505e+02 -2.729276e-02 
-1.137057e+02 -2.729277e-02 
-1.139610e+02 -2.729277e-02 
-1.142162e+02 -2.729277e-02 
-1.144715e+02 -2.729278e-02 
-1.147267e+02 -2.729278e-02 
-1.149820e+02 -2.729278e-02 
-1.152372e+02 -2.729279e-02 
-1.154925e+02 -2.729279e-02 
-1.157477e+02 -2.729279e-02 
-1.160030e+02 -2.729279e-02 
-1.162583e+02 -2.729280e-02 
-1.165135e+02 -2.729280e-02 
-1.167688e+02 -2.729280e-02 
-1.170240e+02 -2.729280e-02 
-1.172793e+02 -2.729281e-02 
-1.175345e+02 -2.729281e-02 
-1.177898e+02 -2.729281e-02 
-1.180450e+02 -2.729281e-02 
-1.183003e+02 -2.729281e-02 
-1.185556e+02 -2.729282e-02 
-1.188108e+02 -2.729282e-02 
-1.190661e+02 -2.729282e-02 
-1.193213e+02 -2.729282e-02 
-1.195766e+02 -2.729282e-02 
-1.198318e+02 -2.729282e-02 
-1.200871e+02 -2.729283e-02 
-1.203423e+02 -2.729283e-02 
-1.205976e+02 -2.729283e-02 
-1.208529e+02 -2.729283e-02 
-1.211081e+02 -2.729283e-02 
-1.213634e+02 -2.729283e-02 
-1.216186e+02 -2.729284e-02 
-1.218739e+02 -2.729284e-02 
-1.221291e+02 -2.729284e-02 
-1.223844e+02 -2.729284e-02 
-1.226396e+02 -2.729284e-02 
-1.228949e+02 -2.729284e-02 
-1.231502e+02 -2.729284e-02 
-1.234054e+02 -2.729284e-02 
-1.236607e+02 -2.729285e-02 
-1.239159e+02 -2.729285e-02 
-1.241712e+02 -2.729285e-02 
-1.244264e+02 -2.729285e-02 
-1.246817e+02 -2.729285e-02 
-1.249369e+02 -2.729285e-02 
-1.251922e+02 -2.729285e-02 
-1.254474e+02 -2.729285e-02 
-1.257027e+02 -2.729285e-02 
-1.259580e+02 -2.729285e-02 
-1.262132e+02 -2.729286e-02 
-1.264685e+02 -2.729286e-02 
-1.267237e+02 -2.729286e-02 
-1.269790e+02 -2.729286e-02 
-1.272342e+02 -2.729286e-02 
-1.274895e+02 -2.729286e-02 
-1.277447e+02 -2.729286e-02 
-1.280000e+02 -2.729286e-02 
-1.280000e+02 -1.023387e-01 


==> Figures/4pt_I_rho_NE_sub_muZ/points_2.dat <==
7.000000e-01 2.500872e-03 
7.046046e-01 2.520794e-03 
7.092092e-01 2.540691e-03 
7.138138e-01 2.560562e-03 
7.184184e-01 2.580408e-03 
7.230230e-01 2.600230e-03 
7.276276e-01 2.620027e-03 
7.322322e-01 2.639800e-03 
7.368368e-01 2.659549e-03 
7.414414e-01 2.679275e-03 
7.460460e-01 2.698978e-03 
7.506507e-01 2.718657e-03 
7.552553e-01 2.738314e-03 
7.598599e-01 2.757949e-03 
7.644645e-01 2.777562e-03 
7.690691e-01 2.797154e-03 
7.736737e-01 2.816723e-03 
7.782783e-01 2.836272e-03 
7.828829e-01 2.855800e-03 
7.874875e-01 2.875307e-03 
7.920921e-01 2.894795e-03 
7.966967e-01 2.914262e-03 
8.013013e-01 2.933709e-03 
8.059059e-01 2.953137e-03 
8.105105e-01 2.972546e-03 
8.151151e-01 2.991936e-03 
8.197197e-01 3.011307e-03 
8.243243e-01 3.030660e-03 
8.289289e-01 3.049995e-03 
8.335335e-01 3.069311e-03 
8.381381e-01 3.088611e-03 
8.427427e-01 3.107892e-03 
8.473473e-01 3.127157e-03 
8.519520e-01 3.146405e-03 
8.565566e-01 3.165636e-03 
8.611612e-01 3.184850e-03 
8.657658e-01 3.204048e-03 
8.703704e-01 3.223231e-03 
8.749750e-01 3.242397e-03 
8.795796e-01 3.261549e-03 
8.841842e-01 3.280684e-03 
8.887888e-01 3.299805e-03 
8.933934e-01 3.318911e-03 
8.979980e-01 3.338002e-03 
9.026026e-01 3.357079e-03 
9.072072e-01 3.376141e-03 
9.118118e-01 3.395190e-03 
9.164164e-01 3.414225e-03 
9.210210e-01 3.433246e-03 
9.256256e-01 3.452253e-03 
9.302302e-01 3.471248e-03 
9.348348e-01 3.490230e-03 
9.394394e-01 3.509198e-03 
9.440440e-01 3.528154e-03 
9.486486e-01 3.547098e-03 
9.532533e-01 3.566030e-03 
9.578579e-01 3.584949e-03 
9.624625e-01 3.603857e-03 
9.670671e-01 3.622753e-03 
9.716717e-01 3.641637e-03 
9.762763e-01 3.660510e-03 
9.808809e-01 3.679372e-03 
9.854855e-01 3.698223e-03 
9.900901e-01 3.717064e-03 
9.946947e-01 3.735894e-03 
9.992993e-01 3.754713e-03 
1.003904e+00 3.773522e-03 
1.008509e+00 3.792321e-03 
1.013113e+00 3.811110e-03 
1.017718e+00 3.829889e-03 
1.022322e+00 3.848659e-03 
1.026927e+00 3.867419e-03 
1.031532e+00 3.886170e-03 
1.036136e+00 3.904912e-03 
1.040741e+00 3.923645e-03 
1.045345e+00 3.942369e-03 
1.049950e+00 3.961084e-03 
1.054555e+00 3.979791e-03 
1.059159e+00 3.998489e-03 
1.063764e+00 4.017180e-03 
1.068368e+00 4.035862e-03 
1.072973e+00 4.054536e-03 
1.077578e+00 4.073203e-03 
1.082182e+00 4.091862e-03 
1.086787e+00 4.110513e-03 
1.091391e+00 4.129157e-03 
1.095996e+00 4.147794e-03 
1.100601e+00 4.166424e-03 
1.105205e+00 4.185046e-03 
1.109810e+00 4.203662e-03 
1.114414e+00 4.222272e-03 
1.119019e+00 4.240874e-03 
1.123624e+00 4.259471e-03 
1.128228e+00 4.278061e-03 
1.132833e+00 4.296645e-03 
1.137437e+00 4.315222e-03 
1.142042e+00 4.333794e-03 
1.146647e+00 4.352360e-03 
1.151251e+00 4.370921e-03 
1.155856e+00 4.389476e-03 
1.160460e+00 4.408025e-03 
1.165065e+00 4.426569e-03 
1.169670e+00 4.445108e-03 
1.174274e+00 4.463642e-03 
1.178879e+00 4.482171e-03 
1.183483e+00 4.500695e-03 
1.188088e+00 4.519214e-03 
1.192693e+00 4.537729e-03 
1.197297e+00 4.556239e-03 
1.201902e+00 4.574744e-03 
1.206507e+00 4.593246e-03 
1.211111e+00 4.611743e-03 
1.215716e+00 4.630236e-03 
1.220320e+00 4.648725e-03 
1.224925e+00 4.667210e-03 
1.229530e+00 4.685692e-03 
1.234134e+00 4.704170e-03 
1.238739e+00 4.722644e-03 
1.243343e+00 4.741115e-03 
1.247948e+00 4.759582e-03 
1.252553e+00 4.778046e-03 
1.257157e+00 4.796507e-03 
1.261762e+00 4.814965e-03 
1.266366e+00 4.833420e-03 
1.270971e+00 4.851871e-03 
1.275576e+00 4.870321e-03 
1.280180e+00 4.888767e-03 
1.284785e+00 4.907211e-03 
1.289389e+00 4.925652e-03 
1.293994e+00 4.944091e-03 
1.298599e+00 4.962527e-03 
1.303203e+00 4.980961e-03 
1.307808e+00 4.999393e-03 
1.312412e+00 5.017823e-03 
1.317017e+00 5.036251e-03 
1.321622e+00 5.054677e-03 
1.326226e+00 5.073101e-03 
1.330831e+00 5.091524e-03 
1.335435e+00 5.109945e-03 
1.340040e+00 5.128364e-03 
1.344645e+00 5.146782e-03 
1.349249e+00 5.165198e-03 
1.353854e+00 5.183613e-03 
1.358458e+00 5.202026e-03 
1.363063e+00 5.220439e-03 
1.367668e+00 5.238850e-03 
1.372272e+00 5.257260e-03 
1.376877e+00 5.275670e-03 
1.381481e+00 5.294078e-03 
1.386086e+00 5.312486e-03 
1.390691e+00 5.330893e-03 
1.395295e+00 5.349299e-03 
1.399900e+00 5.367705e-03 
1.404505e+00 5.386110e-03 
1.409109e+00 5.404515e-03 
1.413714e+00 5.422919e-03 
1.418318e+00 5.441323e-03 
1.422923e+00 5.459727e-03 
1.427528e+00 5.478131e-03 
1.432132e+00 5.496534e-03 
1.436737e+00 5.514938e-03 
1.441341e+00 5.533342e-03 
1.445946e+00 5.551745e-03 
1.450551e+00 5.570149e-03 
1.455155e+00 5.588553e-03 
1.459760e+00 5.606958e-03 
1.464364e+00 5.625363e-03 
1.468969e+00 5.643768e-03 
1.473574e+00 5.662173e-03 
1.478178e+00 5.680580e-03 
1.482783e+00 5.698987e-03 
1.487387e+00 5.717394e-03 
1.491992e+00 5.735802e-03 
1.496597e+00 5.754212e-03 
1.501201e+00 5.772622e-03 
1.505806e+00 5.791032e-03 
1.510410e+00 5.809444e-03 
1.515015e+00 5.827857e-03 
1.519620e+00 5.846271e-03 
1.524224e+00 5.864686e-03 
1.528829e+00 5.883103e-03 
1.533433e+00 5.901520e-03 
1.538038e+00 5.919939e-03 
1.542643e+00 5.938360e-03 
1.547247e+00 5.956781e-03 
1.551852e+00 5.975205e-03 
1.556456e+00 5.993630e-03 
1.561061e+00 6.012056e-03 
1.565666e+00 6.030484e-03 
1.570270e+00 6.048914e-03 
1.574875e+00 6.067345e-03 
1.579479e+00 6.085779e-03 
1.584084e+00 6.104214e-03 
1.588689e+00 6.122651e-03 
1.593293e+00 6.141090e-03 
1.597898e+00 6.159531e-03 
1.602503e+00 6.177974e-03 
1.607107e+00 6.196419e-03 
1.611712e+00 6.214867e-03 
1.616316e+00 6.233316e-03 
1.620921e+00 6.251768e-03 
1.625526e+00 6.270222e-03 
1.630130e+00 6.288679e-03 
1.634735e+00 6.307138e-03 
1.639339e+00 6.325599e-03 
1.643944e+00 6.344063e-03 
1.648549e+00 6.362529e-03 
1.653153e+00 6.380998e-03 
1.657758e+00 6.399470e-03 
1.662362e+00 6.417944e-03 
1.666967e+00 6.436421e-03 
1.671572e+00 6.454901e-03 
1.676176e+00 6.473383e-03 
1.680781e+00 6.491869e-03 
1.685385e+00 6.510357e-03 
1.689990e+00 6.528848e-03 
1.694595e+00 6.547343e-03 
1.699199e+00 6.565840e-03 
1.703804e+00 6.584340e-03 
1.708408e+00 6.602843e-03 
1.713013e+00 6.621350e-03 
1.717618e+00 6.639860e-03 
1.722222e+00 6.658373e-03 
1.726827e+00 6.676889e-03 
1.731431e+00 6.695409e-03 
1.736036e+00 6.713931e-03 
1.740641e+00 6.732458e-03 
1.745245e+00 6.750987e-03 
1.749850e+00 6.769521e-03 
1.754454e+00 6.788057e-03 
1.759059e+00 6.806598e-03 
1.763664e+00 6.825141e-03 
1.768268e+00 6.843689e-03 
1.772873e+00 6.862240e-03 
1.777477e+00 6.880795e-03 
1.782082e+00 6.899353e-03 
1.786687e+00 6.917915e-03 
1.791291e+00 6.936482e-03 
1.795896e+00 6.955052e-03 
1.800501e+00 6.973625e-03 
1.805105e+00 6.992203e-03 
1.809710e+00 7.010785e-03 
1.814314e+00 7.029370e-03 
1.818919e+00 7.047960e-03 
1.823524e+00 7.066554e-03 
1.828128e+00 7.085152e-03 
1.832733e+00 7.103753e-03 
1.837337e+00 7.122360e-03 
1.841942e+00 7.140970e-03 
1.846547e+00 7.159584e-03 
1.851151e+00 7.178203e-03 
1.855756e+00 7.196826e-03 
1.860360e+00 7.215453e-03 
1.864965e+00 7.234085e-03 
1.869570e+00 7.252721e-03 
1.874174e+00 7.271362e-03 
1.878779e+00 7.290007e-03 
1.883383e+00 7.308656e-03 
1.887988e+00 7.327310e-03 
1.892593e+00 7.345969e-03 
1.897197e+00 7.364632e-03 
1.901802e+00 7.383299e-03 
1.906406e+00 7.401972e-03 
1.911011e+00 7.420649e-03 
1.915616e+00 7.439330e-03 
1.920220e+00 7.458017e-03 
1.924825e+00 7.476708e-03 
1.929429e+00 7.495404e-03 
1.934034e+00 7.514105e-03 
1.938639e+00 7.532810e-03 
1.943243e+00 7.551521e-03 
1.947848e+00 7.570236e-03 
1.952452e+00 7.588957e-03 
1.957057e+00 7.607682e-03 
1.961662e+00 7.626412e-03 
1.966266e+00 7.645147e-03 
1.970871e+00 7.663888e-03 
1.975475e+00 7.682633e-03 
1.980080e+00 7.701384e-03 
1.984685e+00 7.720139e-03 
1.989289e+00 7.738900e-03 
1.993894e+00 7.757666e-03 
1.998498e+00 7.776437e-03 
2.003103e+00 7.795214e-03 
2.007708e+00 7.813995e-03 
2.012312e+00 7.832782e-03 
2.016917e+00 7.851575e-03 
2.021522e+00 7.870372e-03 
2.026126e+00 7.889175e-03 
2.030731e+00 7.907983e-03 
2.035335e+00 7.926797e-03 
2.039940e+00 7.945617e-03 
2.044545e+00 7.964441e-03 
2.049149e+00 7.983271e-03 
2.053754e+00 8.002107e-03 
2.058358e+00 8.020948e-03 
2.062963e+00 8.039795e-03 
2.067568e+00 8.058648e-03 
2.072172e+00 8.077506e-03 
2.076777e+00 8.096369e-03 
2.081381e+00 8.115239e-03 
2.085986e+00 8.134114e-03 
2.090591e+00 8.152994e-03 
2.095195e+00 8.171881e-03 
2.099800e+00 8.190773e-03 
2.104404e+00 8.209671e-03 
2.109009e+00 8.228575e-03 
2.113614e+00 8.247485e-03 
2.118218e+00 8.266400e-03 
2.122823e+00 8.285321e-03 
2.127427e+00 8.304249e-03 
2.132032e+00 8.323182e-03 
2.136637e+00 8.342121e-03 
2.141241e+00 8.361066e-03 
2.145846e+00 8.380017e-03 
2.150450e+00 8.398974e-03 
2.155055e+00 8.417937e-03 
2.159660e+00 8.436906e-03 
2.164264e+00 8.455882e-03 
2.168869e+00 8.474863e-03 
2.173473e+00 8.493850e-03 
2.178078e+00 8.512844e-03 
2.182683e+00 8.531844e-03 
2.187287e+00 8.550850e-03 
2.191892e+00 8.569862e-03 
2.196496e+00 8.588880e-03 
2.201101e+00 8.607905e-03 
2.205706e+00 8.626936e-03 
2.210310e+00 8.645973e-03 
2.214915e+00 8.665016e-03 
2.219520e+00 8.684066e-03 
2.224124e+00 8.703122e-03 
2.228729e+00 8.722185e-03 
2.233333e+00 8.741253e-03 
2.237938e+00 8.760329e-03 
2.242543e+00 8.779410e-03 
2.247147e+00 8.798499e-03 
2.251752e+00 8.817593e-03 
2.256356e+00 8.836694e-03 
2.260961e+00 8.855802e-03 
2.265566e+00 8.874916e-03 
2.270170e+00 8.894037e-03 
2.274775e+00 8.913164e-03 
2.279379e+00 8.932298e-03 
2.283984e+00 8.951438e-03 
2.288589e+00 8.970585e-03 
2.293193e+00 8.989739e-03 
2.297798e+00 9.008899e-03 
2.302402e+00 9.028066e-03 
2.307007e+00 9.047239e-03 
2.311612e+00 9.066420e-03 
2.316216e+00 9.085607e-03 
2.320821e+00 9.104801e-03 
2.325425e+00 9.124001e-03 
2.330030e+00 9.143209e-03 
2.334635e+00 9.162423e-03 
2.339239e+00 9.181644e-03 
2.343844e+00 9.200872e-03 
2.348448e+00 9.220106e-03 
2.353053e+00 9.239348e-03 
2.357658e+00 9.258596e-03 
2.362262e+00 9.277852e-03 
2.366867e+00 9.297114e-03 
2.371471e+00 9.316383e-03 
2.376076e+00 9.335659e-03 
2.380681e+00 9.354942e-03 
2.385285e+00 9.374232e-03 
2.389890e+00 9.393529e-03 
2.394494e+00 9.412833e-03 
2.399099e+00 9.432145e-03 
2.403704e+00 9.451463e-03 
2.408308e+00 9.470788e-03 
2.412913e+00 9.490120e-03 
2.417518e+00 9.509460e-03 
2.422122e+00 9.528807e-03 
2.426727e+00 9.548160e-03 
2.431331e+00 9.567521e-03 
2.435936e+00 9.586889e-03 
2.440541e+00 9.606264e-03 
2.445145e+00 9.625647e-03 
2.449750e+00 9.645037e-03 
2.454354e+00 9.664433e-03 
2.458959e+00 9.683838e-03 
2.463564e+00 9.703249e-03 
2.468168e+00 9.722668e-03 
2.472773e+00 9.742094e-03 
2.477377e+00 9.761527e-03 
2.481982e+00 9.780968e-03 
2.486587e+00 9.800416e-03 
2.491191e+00 9.819871e-03 
2.495796e+00 9.839334e-03 
2.500400e+00 9.858804e-03 
2.505005e+00 9.878281e-03 
2.509610e+00 9.897766e-03 
2.514214e+00 9.917258e-03 
2.518819e+00 9.936758e-03 
2.523423e+00 9.956265e-03 
2.528028e+00 9.975780e-03 
2.532633e+00 9.995302e-03 
2.537237e+00 1.001483e-02 
2.541842e+00 1.003437e-02 
2.546446e+00 1.005391e-02 
2.551051e+00 1.007347e-02 
2.555656e+00 1.009303e-02 
2.560260e+00 1.011259e-02 
2.564865e+00 1.013217e-02 
2.569469e+00 1.015175e-02 
2.574074e+00 1.017134e-02 
2.578679e+00 1.019094e-02 
2.583283e+00 1.021054e-02 
2.587888e+00 1.023016e-02 
2.592492e+00 1.024978e-02 
2.597097e+00 1.026941e-02 
2.601702e+00 1.028904e-02 
2.606306e+00 1.030869e-02 
2.610911e+00 1.032834e-02 
2.615516e+00 1.034800e-02 
2.620120e+00 1.036767e-02 
2.624725e+00 1.038734e-02 
2.629329e+00 1.040702e-02 
2.633934e+00 1.042671e-02 
2.638539e+00 1.044641e-02 
2.643143e+00 1.046612e-02 
2.647748e+00 1.048583e-02 
2.652352e+00 1.050555e-02 
2.656957e+00 1.052528e-02 
2.661562e+00 1.054502e-02 
2.666166e+00 1.056477e-02 
2.670771e+00 1.058452e-02 
2.675375e+00 1.060428e-02 
2.679980e+00 1.062405e-02 
2.684585e+00 1.064383e-02 
2.689189e+00 1.066361e-02 
2.693794e+00 1.068341e-02 
2.698398e+00 1.070321e-02 
2.703003e+00 1.072302e-02 
2.707608e+00 1.074283e-02 
2.712212e+00 1.076266e-02 
2.716817e+00 1.078249e-02 
2.721421e+00 1.080233e-02 
2.726026e+00 1.082218e-02 
2.730631e+00 1.084204e-02 
2.735235e+00 1.086191e-02 
2.739840e+00 1.088178e-02 
2.744444e+00 1.090166e-02 
2.749049e+00 1.092155e-02 
2.753654e+00 1.094145e-02 
2.758258e+00 1.096136e-02 
2.762863e+00 1.098127e-02 
2.767467e+00 1.100119e-02 
2.772072e+00 1.102112e-02 
2.776677e+00 1.104106e-02 
2.781281e+00 1.106101e-02 
2.785886e+00 1.108096e-02 
2.790490e+00 1.110093e-02 
2.795095e+00 1.112090e-02 
2.799700e+00 1.114088e-02 
2.804304e+00 1.116087e-02 
2.808909e+00 1.118086e-02 
2.813514e+00 1.120087e-02 
2.818118e+00 1.122088e-02 
2.822723e+00 1.124090e-02 
2.827327e+00 1.126093e-02 
2.831932e+00 1.128097e-02 
2.836537e+00 1.130101e-02 
2.841141e+00 1.132107e-02 
2.845746e+00 1.134113e-02 
2.850350e+00 1.136120e-02 
2.854955e+00 1.138128e-02 
2.859560e+00 1.140137e-02 
2.864164e+00 1.142147e-02 
2.868769e+00 1.144157e-02 
2.873373e+00 1.146169e-02 
2.877978e+00 1.148181e-02 
2.882583e+00 1.150194e-02 
2.887187e+00 1.152208e-02 
2.891792e+00 1.154222e-02 
2.896396e+00 1.156238e-02 
2.901001e+00 1.158255e-02 
2.905606e+00 1.160272e-02 
2.910210e+00 1.162290e-02 
2.914815e+00 1.164309e-02 
2.919419e+00 1.166329e-02 
2.924024e+00 1.168349e-02 
2.928629e+00 1.170371e-02 
2.933233e+00 1.172393e-02 
2.937838e+00 1.174417e-02 
2.942442e+00 1.176441e-02 
2.947047e+00 1.178466e-02 
2.951652e+00 1.180492e-02 
2.956256e+00 1.182518e-02 
2.960861e+00 1.184546e-02 
2.965465e+00 1.186574e-02 
2.970070e+00 1.188604e-02 
2.974675e+00 1.190634e-02 
2.979279e+00 1.192665e-02 
2.983884e+00 1.194697e-02 
2.988488e+00 1.196730e-02 
2.993093e+00 1.198763e-02 
2.997698e+00 1.200798e-02 
3.002302e+00 1.202833e-02 
3.006907e+00 1.204869e-02 
3.011512e+00 1.206907e-02 
3.016116e+00 1.208945e-02 
3.020721e+00 1.210984e-02 
3.025325e+00 1.213023e-02 
3.029930e+00 1.215064e-02 
3.034535e+00 1.217105e-02 
3.039139e+00 1.219148e-02 
3.043744e+00 1.221191e-02 
3.048348e+00 1.223235e-02 
3.052953e+00 1.225281e-02 
3.057558e+00 1.227326e-02 
3.062162e+00 1.229373e-02 
3.066767e+00 1.231421e-02 
3.071371e+00 1.233470e-02 
3.075976e+00 1.235519e-02 
3.080581e+00 1.237570e-02 
3.085185e+00 1.239621e-02 
3.089790e+00 1.241673e-02 
3.094394e+00 1.243726e-02 
3.098999e+00 1.245780e-02 
3.103604e+00 1.247835e-02 
3.108208e+00 1.249891e-02 
3.112813e+00 1.251948e-02 
3.117417e+00 1.254005e-02 
3.122022e+00 1.256064e-02 
3.126627e+00 1.258123e-02 
3.131231e+00 1.260183e-02 
3.135836e+00 1.262244e-02 
3.140440e+00 1.264306e-02 
3.145045e+00 1.266369e-02 
3.149650e+00 1.268433e-02 
3.154254e+00 1.270498e-02 
3.158859e+00 1.272564e-02 
3.163463e+00 1.274630e-02 
3.168068e+00 1.276698e-02 
3.172673e+00 1.278766e-02 
3.177277e+00 1.280836e-02 
3.181882e+00 1.282906e-02 
3.186486e+00 1.284977e-02 
3.191091e+00 1.287049e-02 
3.195696e+00 1.289122e-02 
3.200300e+00 1.291196e-02 
3.204905e+00 1.293271e-02 
3.209510e+00 1.295347e-02 
3.214114e+00 1.297423e-02 
3.218719e+00 1.299501e-02 
3.223323e+00 1.301579e-02 
3.227928e+00 1.303659e-02 
3.232533e+00 1.305739e-02 
3.237137e+00 1.307821e-02 
3.241742e+00 1.309903e-02 
3.246346e+00 1.311986e-02 
3.250951e+00 1.314070e-02 
3.255556e+00 1.316155e-02 
3.260160e+00 1.318241e-02 
3.264765e+00 1.320328e-02 
3.269369e+00 1.322415e-02 
3.273974e+00 1.324504e-02 
3.278579e+00 1.326594e-02 
3.283183e+00 1.328684e-02 
3.287788e+00 1.330776e-02 
3.292392e+00 1.332868e-02 
3.296997e+00 1.334962e-02 
3.301602e+00 1.337056e-02 
3.306206e+00 1.339151e-02 
3.310811e+00 1.341247e-02 
3.315415e+00 1.343344e-02 
3.320020e+00 1.345442e-02 
3.324625e+00 1.347541e-02 
3.329229e+00 1.349641e-02 
3.333834e+00 1.351742e-02 
3.338438e+00 1.353844e-02 
3.343043e+00 1.355947e-02 
3.347648e+00 1.358050e-02 
3.352252e+00 1.360155e-02 
3.356857e+00 1.362261e-02 
3.361461e+00 1.364367e-02 
3.366066e+00 1.366475e-02 
3.370671e+00 1.368583e-02 
3.375275e+00 1.370693e-02 
3.379880e+00 1.372803e-02 
3.384484e+00 1.374914e-02 
3.389089e+00 1.377026e-02 
3.393694e+00 1.379140e-02 
3.398298e+00 1.381254e-02 
3.402903e+00 1.383369e-02 
3.407508e+00 1.385485e-02 
3.412112e+00 1.387602e-02 
3.416717e+00 1.389720e-02 
3.421321e+00 1.391839e-02 
3.425926e+00 1.393959e-02 
3.430531e+00 1.396080e-02 
3.435135e+00 1.398202e-02 
3.439740e+00 1.400324e-02 
3.444344e+00 1.402448e-02 
3.448949e+00 1.404573e-02 
3.453554e+00 1.406699e-02 
3.458158e+00 1.408825e-02 
3.462763e+00 1.410953e-02 
3.467367e+00 1.413081e-02 
3.471972e+00 1.415211e-02 
3.476577e+00 1.417341e-02 
3.481181e+00 1.419473e-02 
3.485786e+00 1.421605e-02 
3.490390e+00 1.423739e-02 
3.494995e+00 1.425873e-02 
3.499600e+00 1.428009e-02 
3.504204e+00 1.430145e-02 
3.508809e+00 1.432282e-02 
3.513413e+00 1.434421e-02 
3.518018e+00 1.436560e-02 
3.522623e+00 1.438700e-02 
3.527227e+00 1.440841e-02 
3.531832e+00 1.442983e-02 
3.536436e+00 1.445127e-02 
3.541041e+00 1.447271e-02 
3.545646e+00 1.449416e-02 
3.550250e+00 1.451562e-02 
3.554855e+00 1.453709e-02 
3.559459e+00 1.455857e-02 
3.564064e+00 1.458006e-02 
3.568669e+00 1.460157e-02 
3.573273e+00 1.462308e-02 
3.577878e+00 1.464460e-02 
3.582482e+00 1.466613e-02 
3.587087e+00 1.468767e-02 
3.591692e+00 1.470922e-02 
3.596296e+00 1.473078e-02 
3.600901e+00 1.475235e-02 
3.605506e+00 1.477393e-02 
3.610110e+00 1.479552e-02 
3.614715e+00 1.481712e-02 
3.619319e+00 1.483873e-02 
3.623924e+00 1.486035e-02 
3.628529e+00 1.488197e-02 
3.633133e+00 1.490361e-02 
3.637738e+00 1.492526e-02 
3.642342e+00 1.494692e-02 
3.646947e+00 1.496859e-02 
3.651552e+00 1.499027e-02 
3.656156e+00 1.501196e-02 
3.660761e+00 1.503366e-02 
3.665365e+00 1.505537e-02 
3.669970e+00 1.507709e-02 
3.674575e+00 1.509882e-02 
3.679179e+00 1.512056e-02 
3.683784e+00 1.514231e-02 
3.688388e+00 1.516407e-02 
3.692993e+00 1.518584e-02 
3.697598e+00 1.520762e-02 
3.702202e+00 1.522941e-02 
3.706807e+00 1.525121e-02 
3.711411e+00 1.527302e-02 
3.716016e+00 1.529484e-02 
3.720621e+00 1.531667e-02 
3.725225e+00 1.533851e-02 
3.729830e+00 1.536036e-02 
3.734434e+00 1.538222e-02 
3.739039e+00 1.540409e-02 
3.743644e+00 1.542597e-02 
3.748248e+00 1.544787e-02 
3.752853e+00 1.546977e-02 
3.757457e+00 1.549168e-02 
3.762062e+00 1.551360e-02 
3.766667e+00 1.553553e-02 
3.771271e+00 1.555748e-02 
3.775876e+00 1.557943e-02 
3.780480e+00 1.560139e-02 
3.785085e+00 1.562336e-02 
3.789690e+00 1.564535e-02 
3.794294e+00 1.566734e-02 
3.798899e+00 1.568934e-02 
3.803504e+00 1.571136e-02 
3.808108e+00 1.573338e-02 
3.812713e+00 1.575542e-02 
3.817317e+00 1.577746e-02 
3.821922e+00 1.579952e-02 
3.826527e+00 1.582158e-02 
3.831131e+00 1.584366e-02 
3.835736e+00 1.586574e-02 
3.840340e+00 1.588784e-02 
3.844945e+00 1.590995e-02 
3.849550e+00 1.593206e-02 
3.854154e+00 1.595419e-02 
3.858759e+00 1.597633e-02 
3.863363e+00 1.599848e-02 
3.867968e+00 1.602064e-02 
3.872573e+00 1.604280e-02 
3.877177e+00 1.606498e-02 
3.881782e+00 1.608717e-02 
3.886386e+00 1.610937e-02 
3.890991e+00 1.613158e-02 
3.895596e+00 1.615380e-02 
3.900200e+00 1.617604e-02 
3.904805e+00 1.619828e-02 
3.909409e+00 1.622053e-02 
3.914014e+00 1.624279e-02 
3.918619e+00 1.626506e-02 
3.923223e+00 1.628735e-02 
3.927828e+00 1.630964e-02 
3.932432e+00 1.633195e-02 
3.937037e+00 1.635426e-02 
3.941642e+00 1.637659e-02 
3.946246e+00 1.639892e-02 
3.950851e+00 1.642127e-02 
3.955455e+00 1.644363e-02 
3.960060e+00 1.646599e-02 
3.964665e+00 1.648837e-02 
3.969269e+00 1.651076e-02 
3.973874e+00 1.653316e-02 
3.978478e+00 1.655557e-02 
3.983083e+00 1.657799e-02 
3.987688e+00 1.660042e-02 
3.992292e+00 1.662286e-02 
3.996897e+00 1.664531e-02 
4.001502e+00 1.666777e-02 
4.006106e+00 1.669025e-02 
4.010711e+00 1.671273e-02 
4.015315e+00 1.673522e-02 
4.019920e+00 1.675773e-02 
4.024525e+00 1.678024e-02 
4.029129e+00 1.680277e-02 
4.033734e+00 1.682531e-02 
4.038338e+00 1.684785e-02 
4.042943e+00 1.687041e-02 
4.047548e+00 1.689298e-02 
4.052152e+00 1.691556e-02 
4.056757e+00 1.693815e-02 
4.061361e+00 1.696075e-02 
4.065966e+00 1.698336e-02 
4.070571e+00 1.700598e-02 
4.075175e+00 1.702862e-02 
4.079780e+00 1.705126e-02 
4.084384e+00 1.707391e-02 
4.088989e+00 1.709658e-02 
4.093594e+00 1.711925e-02 
4.098198e+00 1.714194e-02 
4.102803e+00 1.716464e-02 
4.107407e+00 1.718735e-02 
4.112012e+00 1.721006e-02 
4.116617e+00 1.723279e-02 
4.121221e+00 1.725553e-02 
4.125826e+00 1.727828e-02 
4.130430e+00 1.730105e-02 
4.135035e+00 1.732382e-02 
4.139640e+00 1.734660e-02 
4.144244e+00 1.736940e-02 
4.148849e+00 1.739220e-02 
4.153453e+00 1.741502e-02 
4.158058e+00 1.743784e-02 
4.162663e+00 1.746068e-02 
4.167267e+00 1.748353e-02 
4.171872e+00 1.750639e-02 
4.176476e+00 1.752926e-02 
4.181081e+00 1.755214e-02 
4.185686e+00 1.757503e-02 
4.190290e+00 1.759793e-02 
4.194895e+00 1.762085e-02 
4.199499e+00 1.764377e-02 
4.204104e+00 1.766671e-02 
4.208709e+00 1.768965e-02 
4.213313e+00 1.771261e-02 
4.217918e+00 1.773558e-02 
4.222523e+00 1.775856e-02 
4.227127e+00 1.778155e-02 
4.231732e+00 1.780455e-02 
4.236336e+00 1.782756e-02 
4.240941e+00 1.785058e-02 
4.245546e+00 1.787362e-02 
4.250150e+00 1.789666e-02 
4.254755e+00 1.791972e-02 
4.259359e+00 1.794279e-02 
4.263964e+00 1.796586e-02 
4.268569e+00 1.798895e-02 
4.273173e+00 1.801205e-02 
4.277778e+00 1.803516e-02 
4.282382e+00 1.805829e-02 
4.286987e+00 1.808142e-02 
4.291592e+00 1.810456e-02 
4.296196e+00 1.812772e-02 
4.300801e+00 1.815088e-02 
4.305405e+00 1.817406e-02 
4.310010e+00 1.819725e-02 
4.314615e+00 1.822045e-02 
4.319219e+00 1.824366e-02 
4.323824e+00 1.826688e-02 
4.328428e+00 1.829011e-02 
4.333033e+00 1.831336e-02 
4.337638e+00 1.833661e-02 
4.342242e+00 1.835988e-02 
4.346847e+00 1.838316e-02 
4.351451e+00 1.840644e-02 
4.356056e+00 1.842974e-02 
4.360661e+00 1.845305e-02 
4.365265e+00 1.847638e-02 
4.369870e+00 1.849971e-02 
4.374474e+00 1.852305e-02 
4.379079e+00 1.854641e-02 
4.383684e+00 1.856977e-02 
4.388288e+00 1.859315e-02 
4.392893e+00 1.861654e-02 
4.397497e+00 1.863994e-02 
4.402102e+00 1.866335e-02 
4.406707e+00 1.868677e-02 
4.411311e+00 1.871021e-02 
4.415916e+00 1.873365e-02 
4.420521e+00 1.875711e-02 
4.425125e+00 1.878058e-02 
4.429730e+00 1.880406e-02 
4.434334e+00 1.882755e-02 
4.438939e+00 1.885105e-02 
4.443544e+00 1.887456e-02 
4.448148e+00 1.889808e-02 
4.452753e+00 1.892162e-02 
4.457357e+00 1.894516e-02 
4.461962e+00 1.896872e-02 
4.466567e+00 1.899229e-02 
4.471171e+00 1.901587e-02 
4.475776e+00 1.903946e-02 
4.480380e+00 1.906307e-02 
4.484985e+00 1.908668e-02 
4.489590e+00 1.911031e-02 
4.494194e+00 1.913394e-02 
4.498799e+00 1.915759e-02 
4.503403e+00 1.918125e-02 
4.508008e+00 1.920492e-02 
4.512613e+00 1.922861e-02 
4.517217e+00 1.925230e-02 
4.521822e+00 1.927601e-02 
4.526426e+00 1.929972e-02 
4.531031e+00 1.932345e-02 
4.535636e+00 1.934719e-02 
4.540240e+00 1.937094e-02 
4.544845e+00 1.939470e-02 
4.549449e+00 1.941848e-02 
4.554054e+00 1.944226e-02 
4.558659e+00 1.946606e-02 
4.563263e+00 1.948987e-02 
4.567868e+00 1.951369e-02 
4.572472e+00 1.953752e-02 
4.577077e+00 1.956136e-02 
4.581682e+00 1.958522e-02 
4.586286e+00 1.960908e-02 
4.590891e+00 1.963296e-02 
4.595495e+00 1.965685e-02 
4.600100e+00 1.968075e-02 
4.604705e+00 1.970466e-02 
4.609309e+00 1.972858e-02 
4.613914e+00 1.975252e-02 
4.618519e+00 1.977647e-02 
4.623123e+00 1.980042e-02 
4.627728e+00 1.982439e-02 
4.632332e+00 1.984837e-02 
4.636937e+00 1.987237e-02 
4.641542e+00 1.989637e-02 
4.646146e+00 1.992039e-02 
4.650751e+00 1.994442e-02 
4.655355e+00 1.996845e-02 
4.659960e+00 1.999251e-02 
4.664565e+00 2.001657e-02 
4.669169e+00 2.004064e-02 
4.673774e+00 2.006473e-02 
4.678378e+00 2.008882e-02 
4.682983e+00 2.011293e-02 
4.687588e+00 2.013705e-02 
4.692192e+00 2.016119e-02 
4.696797e+00 2.018533e-02 
4.701401e+00 2.020949e-02 
4.706006e+00 2.023365e-02 
4.710611e+00 2.025783e-02 
4.715215e+00 2.028202e-02 
4.719820e+00 2.030623e-02 
4.724424e+00 2.033044e-02 
4.729029e+00 2.035467e-02 
4.733634e+00 2.037890e-02 
4.738238e+00 2.040315e-02 
4.742843e+00 2.042741e-02 
4.747447e+00 2.045169e-02 
4.752052e+00 2.047597e-02 
4.756657e+00 2.050027e-02 
4.761261e+00 2.052458e-02 
4.765866e+00 2.054890e-02 
4.770470e+00 2.057323e-02 
4.775075e+00 2.059757e-02 
4.779680e+00 2.062193e-02 
4.784284e+00 2.064629e-02 
4.788889e+00 2.067067e-02 
4.793493e+00 2.069506e-02 
4.798098e+00 2.071946e-02 
4.802703e+00 2.074388e-02 
4.807307e+00 2.076830e-02 
4.811912e+00 2.079274e-02 
4.816517e+00 2.081719e-02 
4.821121e+00 2.084165e-02 
4.825726e+00 2.086613e-02 
4.830330e+00 2.089061e-02 
4.834935e+00 2.091511e-02 
4.839540e+00 2.093962e-02 
4.844144e+00 2.096414e-02 
4.848749e+00 2.098867e-02 
4.853353e+00 2.101322e-02 
4.857958e+00 2.103778e-02 
4.862563e+00 2.106234e-02 
4.867167e+00 2.108693e-02 
4.871772e+00 2.111152e-02 
4.876376e+00 2.113612e-02 
4.880981e+00 2.116074e-02 
4.885586e+00 2.118537e-02 
4.890190e+00 2.121001e-02 
4.894795e+00 2.123466e-02 
4.899399e+00 2.125932e-02 
4.904004e+00 2.128400e-02 
4.908609e+00 2.130869e-02 
4.913213e+00 2.133339e-02 
4.917818e+00 2.135810e-02 
4.922422e+00 2.138283e-02 
4.927027e+00 2.140756e-02 
4.931632e+00 2.143231e-02 
4.936236e+00 2.145707e-02 
4.940841e+00 2.148184e-02 
4.945445e+00 2.150663e-02 
4.950050e+00 2.153143e-02 
4.954655e+00 2.155623e-02 
4.959259e+00 2.158106e-02 
4.963864e+00 2.160589e-02 
4.968468e+00 2.163073e-02 
4.973073e+00 2.165559e-02 
4.977678e+00 2.168046e-02 
4.982282e+00 2.170534e-02 
4.986887e+00 2.173023e-02 
4.991491e+00 2.175514e-02 
4.996096e+00 2.178006e-02 
5.000701e+00 2.180499e-02 
5.005305e+00 2.182993e-02 
5.009910e+00 2.185488e-02 
5.014515e+00 2.187985e-02 
5.019119e+00 2.190483e-02 
5.023724e+00 2.192982e-02 
5.028328e+00 2.195482e-02 
5.032933e+00 2.197984e-02 
5.037538e+00 2.200486e-02 
5.042142e+00 2.202990e-02 
5.046747e+00 2.205495e-02 
5.051351e+00 2.208002e-02 
5.055956e+00 2.210509e-02 
5.060561e+00 2.213018e-02 
5.065165e+00 2.215528e-02 
5.069770e+00 2.218039e-02 
5.074374e+00 2.220552e-02 
5.078979e+00 2.223066e-02 
5.083584e+00 2.225581e-02 
5.088188e+00 2.228097e-02 
5.092793e+00 2.230614e-02 
5.097397e+00 2.233133e-02 
5.102002e+00 2.235653e-02 
5.106607e+00 2.238174e-02 
5.111211e+00 2.240696e-02 
5.115816e+00 2.243220e-02 
5.120420e+00 2.245744e-02 
5.125025e+00 2.248270e-02 
5.129630e+00 2.250798e-02 
5.134234e+00 2.253326e-02 
5.138839e+00 2.255856e-02 
5.143443e+00 2.258387e-02 
5.148048e+00 2.260919e-02 
5.152653e+00 2.263452e-02 
5.157257e+00 2.265987e-02 
5.161862e+00 2.268523e-02 
5.166466e+00 2.271060e-02 
5.171071e+00 2.273598e-02 
5.175676e+00 2.276138e-02 
5.180280e+00 2.278679e-02 
5.184885e+00 2.281221e-02 
5.189489e+00 2.283764e-02 
5.194094e+00 2.286309e-02 
5.198699e+00 2.288855e-02 
5.203303e+00 2.291402e-02 
5.207908e+00 2.293950e-02 
5.212513e+00 2.296500e-02 
5.217117e+00 2.299050e-02 
5.221722e+00 2.301602e-02 
5.226326e+00 2.304156e-02 
5.230931e+00 2.306710e-02 
5.235536e+00 2.309266e-02 
5.240140e+00 2.311823e-02 
5.244745e+00 2.314381e-02 
5.249349e+00 2.316941e-02 
5.253954e+00 2.319502e-02 
5.258559e+00 2.322064e-02 
5.263163e+00 2.324627e-02 
5.267768e+00 2.327192e-02 
5.272372e+00 2.329757e-02 
5.276977e+00 2.332325e-02 
5.281582e+00 2.334893e-02 
5.286186e+00 2.337462e-02 
5.290791e+00 2.340033e-02 
5.295395e+00 2.342605e-02 
5.300000e+00 2.345179e-02 
5.300000e+00 8.413844e-02 
5.295395e+00 8.404510e-02 
5.290791e+00 8.395180e-02 
5.286186e+00 8.385856e-02 
5.281582e+00 8.376536e-02 
5.276977e+00 8.367221e-02 
5.272372e+00 8.357910e-02 
5.267768e+00 8.348605e-02 
5.263163e+00 8.339304e-02 
5.258559e+00 8.330007e-02 
5.253954e+00 8.320716e-02 
5.249349e+00 8.311429e-02 
5.244745e+00 8.302146e-02 
5.240140e+00 8.292869e-02 
5.235536e+00 8.283596e-02 
5.230931e+00 8.274328e-02 
5.226326e+00 8.265064e-02 
5.221722e+00 8.255805e-02 
5.217117e+00 8.246551e-02 
5.212513e+00 8.237302e-02 
5.207908e+00 8.228057e-02 
5.203303e+00 8.218817e-02 
5.198699e+00 8.209582e-02 
5.194094e+00 8.200351e-02 
5.189489e+00 8.191125e-02 
5.184885e+00 8.181903e-02 
5.180280e+00 8.172687e-02 
5.175676e+00 8.163474e-02 
5.171071e+00 8.154267e-02 
5.166466e+00 8.145064e-02 
5.161862e+00 8.135866e-02 
5.157257e+00 8.126673e-02 
5.152653e+00 8.117484e-02 
5.148048e+00 8.108300e-02 
5.143443e+00 8.099120e-02 
5.138839e+00 8.089945e-02 
5.134234e+00 8.080775e-02 
5.129630e+00 8.071609e-02 
5.125025e+00 8.062448e-02 
5.120420e+00 8.053292e-02 
5.115816e+00 8.044140e-02 
5.111211e+00 8.034993e-02 
5.106607e+00 8.025851e-02 
5.102002e+00 8.016713e-02 
5.097397e+00 8.007580e-02 
5.092793e+00 7.998451e-02 
5.088188e+00 7.989327e-02 
5.083584e+00 7.980208e-02 
5.078979e+00 7.971093e-02 
5.074374e+00 7.961983e-02 
5.069770e+00 7.952877e-02 
5.065165e+00 7.943776e-02 
5.060561e+00 7.934680e-02 
5.055956e+00 7.925588e-02 
5.051351e+00 7.916501e-02 
5.046747e+00 7.907419e-02 
5.042142e+00 7.898341e-02 
5.037538e+00 7.889267e-02 
5.032933e+00 7.880199e-02 
5.028328e+00 7.871134e-02 
5.023724e+00 7.862075e-02 
5.019119e+00 7.853020e-02 
5.014515e+00 7.843970e-02 
5.009910e+00 7.834924e-02 
5.005305e+00 7.825883e-02 
5.000701e+00 7.816846e-02 
4.996096e+00 7.807814e-02 
4.991491e+00 7.798786e-02 
4.986887e+00 7.789763e-02 
4.982282e+00 7.780745e-02 
4.977678e+00 7.771731e-02 
4.973073e+00 7.762722e-02 
4.968468e+00 7.753717e-02 
4.963864e+00 7.744717e-02 
4.959259e+00 7.735722e-02 
4.954655e+00 7.726730e-02 
4.950050e+00 7.717744e-02 
4.945445e+00 7.708762e-02 
4.940841e+00 7.699785e-02 
4.936236e+00 7.690812e-02 
4.931632e+00 7.681844e-02 
4.927027e+00 7.672880e-02 
4.922422e+00 7.663921e-02 
4.917818e+00 7.654966e-02 
4.913213e+00 7.646016e-02 
4.908609e+00 7.637070e-02 
4.904004e+00 7.628129e-02 
4.899399e+00 7.619193e-02 
4.894795e+00 7.610261e-02 
4.890190e+00 7.601333e-02 
4.885586e+00 7.592410e-02 
4.880981e+00 7.583492e-02 
4.876376e+00 7.574578e-02 
4.871772e+00 7.565668e-02 
4.867167e+00 7.556763e-02 
4.862563e+00 7.547863e-02 
4.857958e+00 7.538967e-02 
4.853353e+00 7.530076e-02 
4.848749e+00 7.521189e-02 
4.844144e+00 7.512307e-02 
4.839540e+00 7.503429e-02 
4.834935e+00 7.494555e-02 
4.830330e+00 7.485686e-02 
4.825726e+00 7.476822e-02 
4.821121e+00 7.467962e-02 
4.816517e+00 7.459107e-02 
4.811912e+00 7.450256e-02 
4.807307e+00 7.441409e-02 
4.802703e+00 7.432567e-02 
4.798098e+00 7.423730e-02 
4.793493e+00 7.414897e-02 
4.788889e+00 7.406068e-02 
4.784284e+00 7.397244e-02 
4.779680e+00 7.388425e-02 
4.775075e+00 7.379610e-02 
4.770470e+00 7.370799e-02 
4.765866e+00 7.361993e-02 
4.761261e+00 7.353191e-02 
4.756657e+00 7.344394e-02 
4.752052e+00 7.335601e-02 
4.747447e+00 7.326813e-02 
4.742843e+00 7.318029e-02 
4.738238e+00 7.309249e-02 
4.733634e+00 7.300475e-02 
4.729029e+00 7.291704e-02 
4.724424e+00 7.282938e-02 
4.719820e+00 7.274176e-02 
4.715215e+00 7.265419e-02 
4.710611e+00 7.256666e-02 
4.706006e+00 7.247918e-02 
4.701401e+00 7.239174e-02 
4.696797e+00 7.230435e-02 
4.692192e+00 7.221700e-02 
4.687588e+00 7.212969e-02 
4.682983e+00 7.204243e-02 
4.678378e+00 7.195521e-02 
4.673774e+00 7.186804e-02 
4.669169e+00 7.178091e-02 
4.664565e+00 7.169383e-02 
4.659960e+00 7.160678e-02 
4.655355e+00 7.151979e-02 
4.650751e+00 7.143284e-02 
4.646146e+00 7.134593e-02 
4.641542e+00 7.125906e-02 
4.636937e+00 7.117224e-02 
4.632332e+00 7.108547e-02 
4.627728e+00 7.099874e-02 
4.623123e+00 7.091205e-02 
4.618519e+00 7.082540e-02 
4.613914e+00 7.073880e-02 
4.609309e+00 7.065225e-02 
4.604705e+00 7.056574e-02 
4.600100e+00 7.047927e-02 
4.595495e+00 7.039284e-02 
4.590891e+00 7.030646e-02 
4.586286e+00 7.022013e-02 
4.581682e+00 7.013383e-02 
4.577077e+00 7.004758e-02 
4.572472e+00 6.996138e-02 
4.567868e+00 6.987522e-02 
4.563263e+00 6.978910e-02 
4.558659e+00 6.970303e-02 
4.554054e+00 6.961699e-02 
4.549449e+00 6.953101e-02 
4.544845e+00 6.944506e-02 
4.540240e+00 6.935917e-02 
4.535636e+00 6.927331e-02 
4.531031e+00 6.918750e-02 
4.526426e+00 6.910173e-02 
4.521822e+00 6.901600e-02 
4.517217e+00 6.893032e-02 
4.512613e+00 6.884468e-02 
4.508008e+00 6.875909e-02 
4.503403e+00 6.867354e-02 
4.498799e+00 6.858803e-02 
4.494194e+00 6.850257e-02 
4.489590e+00 6.841714e-02 
4.484985e+00 6.833177e-02 
4.480380e+00 6.824643e-02 
4.475776e+00 6.816114e-02 
4.471171e+00 6.807589e-02 
4.466567e+00 6.799069e-02 
4.461962e+00 6.790553e-02 
4.457357e+00 6.782041e-02 
4.452753e+00 6.773534e-02 
4.448148e+00 6.765031e-02 
4.443544e+00 6.756532e-02 
4.438939e+00 6.748037e-02 
4.434334e+00 6.739547e-02 
4.429730e+00 6.731061e-02 
4.425125e+00 6.722580e-02 
4.420521e+00 6.714103e-02 
4.415916e+00 6.705630e-02 
4.411311e+00 6.697161e-02 
4.406707e+00 6.688697e-02 
4.402102e+00 6.680237e-02 
4.397497e+00 6.671781e-02 
4.392893e+00 6.663330e-02 
4.388288e+00 6.654882e-02 
4.383684e+00 6.646440e-02 
4.379079e+00 6.638001e-02 
4.374474e+00 6.629567e-02 
4.369870e+00 6.621137e-02 
4.365265e+00 6.612711e-02 
4.360661e+00 6.604290e-02 
4.356056e+00 6.595873e-02 
4.351451e+00 6.587460e-02 
4.346847e+00 6.579051e-02 
4.342242e+00 6.570647e-02 
4.337638e+00 6.562247e-02 
4.333033e+00 6.553851e-02 
4.328428e+00 6.545460e-02 
4.323824e+00 6.537073e-02 
4.319219e+00 6.528690e-02 
4.314615e+00 6.520311e-02 
4.310010e+00 6.511937e-02 
4.305405e+00 6.503567e-02 
4.300801e+00 6.495201e-02 
4.296196e+00 6.486839e-02 
4.291592e+00 6.478482e-02 
4.286987e+00 6.470129e-02 
4.282382e+00 6.461780e-02 
4.277778e+00 6.453435e-02 
4.273173e+00 6.445095e-02 
4.268569e+00 6.436759e-02 
4.263964e+00 6.428427e-02 
4.259359e+00 6.420099e-02 
4.254755e+00 6.411776e-02 
4.250150e+00 6.403456e-02 
4.245546e+00 6.395141e-02 
4.240941e+00 6.386831e-02 
4.236336e+00 6.378524e-02 
4.231732e+00 6.370222e-02 
4.227127e+00 6.361924e-02 
4.222523e+00 6.353630e-02 
4.217918e+00 6.345341e-02 
4.213313e+00 6.337055e-02 
4.208709e+00 6.328774e-02 
4.204104e+00 6.320497e-02 
4.199499e+00 6.312225e-02 
4.194895e+00 6.303956e-02 
4.190290e+00 6.295692e-02 
4.185686e+00 6.287432e-02 
4.181081e+00 6.279176e-02 
4.176476e+00 6.270924e-02 
4.171872e+00 6.262677e-02 
4.167267e+00 6.254433e-02 
4.162663e+00 6.246194e-02 
4.158058e+00 6.237960e-02 
4.153453e+00 6.229729e-02 
4.148849e+00 6.221502e-02 
4.144244e+00 6.213280e-02 
4.139640e+00 6.205062e-02 
4.135035e+00 6.196848e-02 
4.130430e+00 6.188638e-02 
4.125826e+00 6.180433e-02 
4.121221e+00 6.172232e-02 
4.116617e+00 6.164034e-02 
4.112012e+00 6.155841e-02 
4.107407e+00 6.147653e-02 
4.102803e+00 6.139468e-02 
4.098198e+00 6.131287e-02 
4.093594e+00 6.123111e-02 
4.088989e+00 6.114939e-02 
4.084384e+00 6.106771e-02 
4.079780e+00 6.098607e-02 
4.075175e+00 6.090448e-02 
4.070571e+00 6.082292e-02 
4.065966e+00 6.074141e-02 
4.061361e+00 6.065994e-02 
4.056757e+00 6.057851e-02 
4.052152e+00 6.049712e-02 
4.047548e+00 6.041577e-02 
4.042943e+00 6.033447e-02 
4.038338e+00 6.025320e-02 
4.033734e+00 6.017198e-02 
4.029129e+00 6.009080e-02 
4.024525e+00 6.000966e-02 
4.019920e+00 5.992856e-02 
4.015315e+00 5.984750e-02 
4.010711e+00 5.976649e-02 
4.006106e+00 5.968552e-02 
4.001502e+00 5.960458e-02 
3.996897e+00 5.952369e-02 
3.992292e+00 5.944284e-02 
3.987688e+00 5.936203e-02 
3.983083e+00 5.928126e-02 
3.978478e+00 5.920054e-02 
3.973874e+00 5.911985e-02 
3.969269e+00 5.903921e-02 
3.964665e+00 5.895861e-02 
3.960060e+00 5.887804e-02 
3.955455e+00 5.879752e-02 
3.950851e+00 5.871704e-02 
3.946246e+00 5.863661e-02 
3.941642e+00 5.855621e-02 
3.937037e+00 5.847585e-02 
3.932432e+00 5.839554e-02 
3.927828e+00 5.831526e-02 
3.923223e+00 5.823503e-02 
3.918619e+00 5.815484e-02 
3.914014e+00 5.807469e-02 
3.909409e+00 5.799458e-02 
3.904805e+00 5.791451e-02 
3.900200e+00 5.783448e-02 
3.895596e+00 5.775449e-02 
3.890991e+00 5.767455e-02 
3.886386e+00 5.759464e-02 
3.881782e+00 5.751478e-02 
3.877177e+00 5.743495e-02 
3.872573e+00 5.735517e-02 
3.867968e+00 5.727543e-02 
3.863363e+00 5.719573e-02 
3.858759e+00 5.711607e-02 
3.854154e+00 5.703645e-02 
3.849550e+00 5.695687e-02 
3.844945e+00 5.687733e-02 
3.840340e+00 5.679783e-02 
3.835736e+00 5.671837e-02 
3.831131e+00 5.663896e-02 
3.826527e+00 5.655958e-02 
3.821922e+00 5.648025e-02 
3.817317e+00 5.640095e-02 
3.812713e+00 5.632170e-02 
3.808108e+00 5.624248e-02 
3.803504e+00 5.616331e-02 
3.798899e+00 5.608418e-02 
3.794294e+00 5.600509e-02 
3.789690e+00 5.592603e-02 
3.785085e+00 5.584702e-02 
3.780480e+00 5.576805e-02 
3.775876e+00 5.568912e-02 
3.771271e+00 5.561023e-02 
3.766667e+00 5.553138e-02 
3.762062e+00 5.545258e-02 
3.757457e+00 5.537381e-02 
3.752853e+00 5.529508e-02 
3.748248e+00 5.521639e-02 
3.743644e+00 5.513774e-02 
3.739039e+00 5.505914e-02 
3.734434e+00 5.498057e-02 
3.729830e+00 5.490204e-02 
3.725225e+00 5.482356e-02 
3.720621e+00 5.474511e-02 
3.716016e+00 5.466671e-02 
3.711411e+00 5.458834e-02 
3.706807e+00 5.451001e-02 
3.702202e+00 5.443173e-02 
3.697598e+00 5.435348e-02 
3.692993e+00 5.427528e-02 
3.688388e+00 5.419711e-02 
3.683784e+00 5.411899e-02 
3.679179e+00 5.404090e-02 
3.674575e+00 5.396286e-02 
3.669970e+00 5.388485e-02 
3.665365e+00 5.380689e-02 
3.660761e+00 5.372896e-02 
3.656156e+00 5.365108e-02 
3.651552e+00 5.357323e-02 
3.646947e+00 5.349543e-02 
3.642342e+00 5.341767e-02 
3.637738e+00 5.333994e-02 
3.633133e+00 5.326225e-02 
3.628529e+00 5.318461e-02 
3.623924e+00 5.310700e-02 
3.619319e+00 5.302944e-02 
3.614715e+00 5.295191e-02 
3.610110e+00 5.287443e-02 
3.605506e+00 5.279698e-02 
3.600901e+00 5.271958e-02 
3.596296e+00 5.264221e-02 
3.591692e+00 5.256488e-02 
3.587087e+00 5.248760e-02 
3.582482e+00 5.241035e-02 
3.577878e+00 5.233314e-02 
3.573273e+00 5.225597e-02 
3.568669e+00 5.217884e-02 
3.564064e+00 5.210176e-02 
3.559459e+00 5.202471e-02 
3.554855e+00 5.194770e-02 
3.550250e+00 5.187073e-02 
3.545646e+00 5.179380e-02 
3.541041e+00 5.171691e-02 
3.536436e+00 5.164006e-02 
3.531832e+00 5.156324e-02 
3.527227e+00 5.148647e-02 
3.522623e+00 5.140974e-02 
3.518018e+00 5.133305e-02 
3.513413e+00 5.125639e-02 
3.508809e+00 5.117978e-02 
3.504204e+00 5.110320e-02 
3.499600e+00 5.102667e-02 
3.494995e+00 5.095017e-02 
3.490390e+00 5.087372e-02 
3.485786e+00 5.079730e-02 
3.481181e+00 5.072092e-02 
3.476577e+00 5.064458e-02 
3.471972e+00 5.056828e-02 
3.467367e+00 5.049202e-02 
3.462763e+00 5.041580e-02 
3.458158e+00 5.033962e-02 
3.453554e+00 5.026348e-02 
3.448949e+00 5.018738e-02 
3.444344e+00 5.011131e-02 
3.439740e+00 5.003529e-02 
3.435135e+00 4.995930e-02 
3.430531e+00 4.988336e-02 
3.425926e+00 4.980745e-02 
3.421321e+00 4.973158e-02 
3.416717e+00 4.965576e-02 
3.412112e+00 4.957997e-02 
3.407508e+00 4.950422e-02 
3.402903e+00 4.942850e-02 
3.398298e+00 4.935283e-02 
3.393694e+00 4.927720e-02 
3.389089e+00 4.920161e-02 
3.384484e+00 4.912605e-02 
3.379880e+00 4.905053e-02 
3.375275e+00 4.897506e-02 
3.370671e+00 4.889962e-02 
3.366066e+00 4.882422e-02 
3.361461e+00 4.874886e-02 
3.356857e+00 4.867354e-02 
3.352252e+00 4.859826e-02 
3.347648e+00 4.852301e-02 
3.343043e+00 4.844781e-02 
3.338438e+00 4.837264e-02 
3.333834e+00 4.829751e-02 
3.329229e+00 4.822243e-02 
3.324625e+00 4.814738e-02 
3.320020e+00 4.807237e-02 
3.315415e+00 4.799739e-02 
3.310811e+00 4.792246e-02 
3.306206e+00 4.784757e-02 
3.301602e+00 4.777271e-02 
3.296997e+00 4.769790e-02 
3.292392e+00 4.762312e-02 
3.287788e+00 4.754838e-02 
3.283183e+00 4.747368e-02 
3.278579e+00 4.739902e-02 
3.273974e+00 4.732439e-02 
3.269369e+00 4.724981e-02 
3.264765e+00 4.717526e-02 
3.260160e+00 4.710075e-02 
3.255556e+00 4.702628e-02 
3.250951e+00 4.695185e-02 
3.246346e+00 4.687746e-02 
3.241742e+00 4.680311e-02 
3.237137e+00 4.672879e-02 
3.232533e+00 4.665452e-02 
3.227928e+00 4.658028e-02 
3.223323e+00 4.650608e-02 
3.218719e+00 4.643192e-02 
3.214114e+00 4.635780e-02 
3.209510e+00 4.628371e-02 
3.204905e+00 4.620967e-02 
3.200300e+00 4.613566e-02 
3.195696e+00 4.606169e-02 
3.191091e+00 4.598776e-02 
3.186486e+00 4.591387e-02 
3.181882e+00 4.584002e-02 
3.177277e+00 4.576620e-02 
3.172673e+00 4.569242e-02 
3.168068e+00 4.561869e-02 
3.163463e+00 4.554499e-02 
3.158859e+00 4.547132e-02 
3.154254e+00 4.539770e-02 
3.149650e+00 4.532411e-02 
3.145045e+00 4.525057e-02 
3.140440e+00 4.517706e-02 
3.135836e+00 4.510359e-02 
3.131231e+00 4.503015e-02 
3.126627e+00 4.495676e-02 
3.122022e+00 4.488340e-02 
3.117417e+00 4.481009e-02 
3.112813e+00 4.473681e-02 
3.108208e+00 4.466356e-02 
3.103604e+00 4.459036e-02 
3.098999e+00 4.451719e-02 
3.094394e+00 4.444407e-02 
3.089790e+00 4.437098e-02 
3.085185e+00 4.429792e-02 
3.080581e+00 4.422491e-02 
3.075976e+00 4.415194e-02 
3.071371e+00 4.407900e-02 
3.066767e+00 4.400610e-02 
3.062162e+00 4.393324e-02 
3.057558e+00 4.386041e-02 
3.052953e+00 4.378763e-02 
3.048348e+00 4.371488e-02 
3.043744e+00 4.364217e-02 
3.039139e+00 4.356950e-02 
3.034535e+00 4.349687e-02 
3.029930e+00 4.342427e-02 
3.025325e+00 4.335171e-02 
3.020721e+00 4.327919e-02 
3.016116e+00 4.320671e-02 
3.011512e+00 4.313427e-02 
3.006907e+00 4.306186e-02 
3.002302e+00 4.298949e-02 
2.997698e+00 4.291716e-02 
2.993093e+00 4.284487e-02 
2.988488e+00 4.277261e-02 
2.983884e+00 4.270039e-02 
2.979279e+00 4.262821e-02 
2.974675e+00 4.255607e-02 
2.970070e+00 4.248397e-02 
2.965465e+00 4.241190e-02 
2.960861e+00 4.233987e-02 
2.956256e+00 4.226788e-02 
2.951652e+00 4.219592e-02 
2.947047e+00 4.212401e-02 
2.942442e+00 4.205213e-02 
2.937838e+00 4.198029e-02 
2.933233e+00 4.190849e-02 
2.928629e+00 4.183672e-02 
2.924024e+00 4.176499e-02 
2.919419e+00 4.169330e-02 
2.914815e+00 4.162165e-02 
2.910210e+00 4.155003e-02 
2.905606e+00 4.147846e-02 
2.901001e+00 4.140692e-02 
2.896396e+00 4.133541e-02 
2.891792e+00 4.126395e-02 
2.887187e+00 4.119252e-02 
2.882583e+00 4.112113e-02 
2.877978e+00 4.104978e-02 
2.873373e+00 4.097846e-02 
2.868769e+00 4.090718e-02 
2.864164e+00 4.083594e-02 
2.859560e+00 4.076474e-02 
2.854955e+00 4.069358e-02 
2.850350e+00 4.062245e-02 
2.845746e+00 4.055136e-02 
2.841141e+00 4.048030e-02 
2.836537e+00 4.040929e-02 
2.831932e+00 4.033831e-02 
2.827327e+00 4.026737e-02 
2.822723e+00 4.019646e-02 
2.818118e+00 4.012560e-02 
2.813514e+00 4.005477e-02 
2.808909e+00 3.998398e-02 
2.804304e+00 3.991322e-02 
2.799700e+00 3.984250e-02 
2.795095e+00 3.977182e-02 
2.790490e+00 3.970118e-02 
2.785886e+00 3.963058e-02 
2.781281e+00 3.956001e-02 
2.776677e+00 3.948948e-02 
2.772072e+00 3.941898e-02 
2.767467e+00 3.934853e-02 
2.762863e+00 3.927811e-02 
2.758258e+00 3.920772e-02 
2.753654e+00 3.913738e-02 
2.749049e+00 3.906707e-02 
2.744444e+00 3.899680e-02 
2.739840e+00 3.892657e-02 
2.735235e+00 3.885637e-02 
2.730631e+00 3.878621e-02 
2.726026e+00 3.871609e-02 
2.721421e+00 3.864600e-02 
2.716817e+00 3.857595e-02 
2.712212e+00 3.850594e-02 
2.707608e+00 3.843597e-02 
2.703003e+00 3.836603e-02 
2.698398e+00 3.829613e-02 
2.693794e+00 3.822627e-02 
2.689189e+00 3.815644e-02 
2.684585e+00 3.808665e-02 
2.679980e+00 3.801690e-02 
2.675375e+00 3.794719e-02 
2.670771e+00 3.787751e-02 
2.666166e+00 3.780787e-02 
2.661562e+00 3.773826e-02 
2.656957e+00 3.766870e-02 
2.652352e+00 3.759917e-02 
2.647748e+00 3.752967e-02 
2.643143e+00 3.746022e-02 
2.638539e+00 3.739080e-02 
2.633934e+00 3.732142e-02 
2.629329e+00 3.725207e-02 
2.624725e+00 3.718276e-02 
2.620120e+00 3.711349e-02 
2.615516e+00 3.704426e-02 
2.610911e+00 3.697506e-02 
2.606306e+00 3.690590e-02 
2.601702e+00 3.683677e-02 
2.597097e+00 3.676768e-02 
2.592492e+00 3.669863e-02 
2.587888e+00 3.662962e-02 
2.583283e+00 3.656064e-02 
2.578679e+00 3.649170e-02 
2.574074e+00 3.642280e-02 
2.569469e+00 3.635393e-02 
2.564865e+00 3.628510e-02 
2.560260e+00 3.621631e-02 
2.555656e+00 3.614755e-02 
2.551051e+00 3.607884e-02 
2.546446e+00 3.601015e-02 
2.541842e+00 3.594151e-02 
2.537237e+00 3.587290e-02 
2.532633e+00 3.580433e-02 
2.528028e+00 3.573579e-02 
2.523423e+00 3.566729e-02 
2.518819e+00 3.559883e-02 
2.514214e+00 3.553040e-02 
2.509610e+00 3.546201e-02 
2.505005e+00 3.539366e-02 
2.500400e+00 3.532535e-02 
2.495796e+00 3.525707e-02 
2.491191e+00 3.518882e-02 
2.486587e+00 3.512062e-02 
2.481982e+00 3.505245e-02 
2.477377e+00 3.498432e-02 
2.472773e+00 3.491622e-02 
2.468168e+00 3.484816e-02 
2.463564e+00 3.478014e-02 
2.458959e+00 3.471215e-02 
2.454354e+00 3.464420e-02 
2.449750e+00 3.457629e-02 
2.445145e+00 3.450842e-02 
2.440541e+00 3.444058e-02 
2.435936e+00 3.437277e-02 
2.431331e+00 3.430501e-02 
2.426727e+00 3.423728e-02 
2.422122e+00 3.416958e-02 
2.417518e+00 3.410193e-02 
2.412913e+00 3.403431e-02 
2.408308e+00 3.396672e-02 
2.403704e+00 3.389918e-02 
2.399099e+00 3.383167e-02 
2.394494e+00 3.376419e-02 
2.389890e+00 3.369675e-02 
2.385285e+00 3.362935e-02 
2.380681e+00 3.356199e-02 
2.376076e+00 3.349466e-02 
2.371471e+00 3.342737e-02 
2.366867e+00 3.336012e-02 
2.362262e+00 3.329290e-02 
2.357658e+00 3.322572e-02 
2.353053e+00 3.315857e-02 
2.348448e+00 3.309146e-02 
2.343844e+00 3.302439e-02 
2.339239e+00 3.295735e-02 
2.334635e+00 3.289035e-02 
2.330030e+00 3.282339e-02 
2.325425e+00 3.275646e-02 
2.320821e+00 3.268957e-02 
2.316216e+00 3.262272e-02 
2.311612e+00 3.255590e-02 
2.307007e+00 3.248912e-02 
2.302402e+00 3.242238e-02 
2.297798e+00 3.235567e-02 
2.293193e+00 3.228900e-02 
2.288589e+00 3.222236e-02 
2.283984e+00 3.215576e-02 
2.279379e+00 3.208920e-02 
2.274775e+00 3.202268e-02 
2.270170e+00 3.195619e-02 
2.265566e+00 3.188973e-02 
2.260961e+00 3.182332e-02 
2.256356e+00 3.175694e-02 
2.251752e+00 3.169059e-02 
2.247147e+00 3.162429e-02 
2.242543e+00 3.155801e-02 
2.237938e+00 3.149178e-02 
2.233333e+00 3.142558e-02 
2.228729e+00 3.135942e-02 
2.224124e+00 3.129329e-02 
2.219520e+00 3.122721e-02 
2.214915e+00 3.116115e-02 
2.210310e+00 3.109514e-02 
2.205706e+00 3.102916e-02 
2.201101e+00 3.096321e-02 
2.196496e+00 3.089731e-02 
2.191892e+00 3.083144e-02 
2.187287e+00 3.076560e-02 
2.182683e+00 3.069980e-02 
2.178078e+00 3.063404e-02 
2.173473e+00 3.056832e-02 
2.168869e+00 3.050263e-02 
2.164264e+00 3.043698e-02 
2.159660e+00 3.037136e-02 
2.155055e+00 3.030578e-02 
2.150450e+00 3.024024e-02 
2.145846e+00 3.017473e-02 
2.141241e+00 3.010926e-02 
2.136637e+00 3.004383e-02 
2.132032e+00 2.997843e-02 
2.127427e+00 2.991307e-02 
2.122823e+00 2.984774e-02 
2.118218e+00 2.978246e-02 
2.113614e+00 2.971720e-02 
2.109009e+00 2.965199e-02 
2.104404e+00 2.958681e-02 
2.099800e+00 2.952167e-02 
2.095195e+00 2.945656e-02 
2.090591e+00 2.939149e-02 
2.085986e+00 2.932646e-02 
2.081381e+00 2.926146e-02 
2.076777e+00 2.919650e-02 
2.072172e+00 2.913157e-02 
2.067568e+00 2.906669e-02 
2.062963e+00 2.900183e-02 
2.058358e+00 2.893702e-02 
2.053754e+00 2.887224e-02 
2.049149e+00 2.880750e-02 
2.044545e+00 2.874279e-02 
2.039940e+00 2.867812e-02 
2.035335e+00 2.861349e-02 
2.030731e+00 2.854889e-02 
2.026126e+00 2.848433e-02 
2.021522e+00 2.841981e-02 
2.016917e+00 2.835532e-02 
2.012312e+00 2.829087e-02 
2.007708e+00 2.822646e-02 
2.003103e+00 2.816208e-02 
1.998498e+00 2.809774e-02 
1.993894e+00 2.803344e-02 
1.989289e+00 2.796917e-02 
1.984685e+00 2.790494e-02 
1.980080e+00 2.784074e-02 
1.975475e+00 2.777658e-02 
1.970871e+00 2.771246e-02 
1.966266e+00 2.764837e-02 
1.961662e+00 2.758432e-02 
1.957057e+00 2.752031e-02 
1.952452e+00 2.745634e-02 
1.947848e+00 2.739240e-02 
1.943243e+00 2.732849e-02 
1.938639e+00 2.726463e-02 
1.934034e+00 2.720080e-02 
1.929429e+00 2.713700e-02 
1.924825e+00 2.707325e-02 
1.920220e+00 2.700953e-02 
1.915616e+00 2.694584e-02 
1.911011e+00 2.688220e-02 
1.906406e+00 2.681859e-02 
1.901802e+00 2.675501e-02 
1.897197e+00 2.669148e-02 
1.892593e+00 2.662798e-02 
1.887988e+00 2.656451e-02 
1.883383e+00 2.650109e-02 
1.878779e+00 2.643770e-02 
1.874174e+00 2.637434e-02 
1.869570e+00 2.631103e-02 
1.864965e+00 2.624775e-02 
1.860360e+00 2.618450e-02 
1.855756e+00 2.612130e-02 
1.851151e+00 2.605813e-02 
1.846547e+00 2.599499e-02 
1.841942e+00 2.593190e-02 
1.837337e+00 2.586884e-02 
1.832733e+00 2.580581e-02 
1.828128e+00 2.574283e-02 
1.823524e+00 2.567988e-02 
1.818919e+00 2.561697e-02 
1.814314e+00 2.555409e-02 
1.809710e+00 2.549125e-02 
1.805105e+00 2.542845e-02 
1.800501e+00 2.536569e-02 
1.795896e+00 2.530296e-02 
1.791291e+00 2.524027e-02 
1.786687e+00 2.517762e-02 
1.782082e+00 2.511500e-02 
1.777477e+00 2.505242e-02 
1.772873e+00 2.498988e-02 
1.768268e+00 2.492737e-02 
1.763664e+00 2.486490e-02 
1.759059e+00 2.480247e-02 
1.754454e+00 2.474007e-02 
1.749850e+00 2.467772e-02 
1.745245e+00 2.461540e-02 
1.740641e+00 2.455311e-02 
1.736036e+00 2.449087e-02 
1.731431e+00 2.442866e-02 
1.726827e+00 2.436648e-02 
1.722222e+00 2.430435e-02 
1.717618e+00 2.424225e-02 
1.713013e+00 2.418019e-02 
1.708408e+00 2.411817e-02 
1.703804e+00 2.405618e-02 
1.699199e+00 2.399423e-02 
1.694595e+00 2.393232e-02 
1.689990e+00 2.387045e-02 
1.685385e+00 2.380861e-02 
1.680781e+00 2.374681e-02 
1.676176e+00 2.368505e-02 
1.671572e+00 2.362333e-02 
1.666967e+00 2.356164e-02 
1.662362e+00 2.349999e-02 
1.657758e+00 2.343838e-02 
1.653153e+00 2.337681e-02 
1.648549e+00 2.331527e-02 
1.643944e+00 2.325377e-02 
1.639339e+00 2.319231e-02 
1.634735e+00 2.313088e-02 
1.630130e+00 2.306950e-02 
1.625526e+00 2.300815e-02 
1.620921e+00 2.294684e-02 
1.616316e+00 2.288556e-02 
1.611712e+00 2.282433e-02 
1.607107e+00 2.276313e-02 
1.602503e+00 2.270197e-02 
1.597898e+00 2.264085e-02 
1.593293e+00 2.257977e-02 
1.588689e+00 2.251872e-02 
1.584084e+00 2.245771e-02 
1.579479e+00 2.239674e-02 
1.574875e+00 2.233581e-02 
1.570270e+00 2.227491e-02 
1.565666e+00 2.221406e-02 
1.561061e+00 2.215324e-02 
1.556456e+00 2.209246e-02 
1.551852e+00 2.203172e-02 
1.547247e+00 2.197101e-02 
1.542643e+00 2.191035e-02 
1.538038e+00 2.184972e-02 
1.533433e+00 2.178913e-02 
1.528829e+00 2.172858e-02 
1.524224e+00 2.166807e-02 
1.519620e+00 2.160760e-02 
1.515015e+00 2.154716e-02 
1.510410e+00 2.148676e-02 
1.505806e+00 2.142641e-02 
1.501201e+00 2.136609e-02 
1.496597e+00 2.130581e-02 
1.491992e+00 2.124556e-02 
1.487387e+00 2.118536e-02 
1.482783e+00 2.112519e-02 
1.478178e+00 2.106507e-02 
1.473574e+00 2.100498e-02 
1.468969e+00 2.094493e-02 
1.464364e+00 2.088492e-02 
1.459760e+00 2.082495e-02 
1.455155e+00 2.076502e-02 
1.450551e+00 2.070513e-02 
1.445946e+00 2.064527e-02 
1.441341e+00 2.058546e-02 
1.436737e+00 2.052568e-02 
1.432132e+00 2.046595e-02 
1.427528e+00 2.040625e-02 
1.422923e+00 2.034659e-02 
1.418318e+00 2.028697e-02 
1.413714e+00 2.022739e-02 
1.409109e+00 2.016785e-02 
1.404505e+00 2.010835e-02 
1.399900e+00 2.004889e-02 
1.395295e+00 1.998947e-02 
1.390691e+00 1.993009e-02 
1.386086e+00 1.987075e-02 
1.381481e+00 1.981145e-02 
1.376877e+00 1.975219e-02 
1.372272e+00 1.969296e-02 
1.367668e+00 1.963378e-02 
1.363063e+00 1.957464e-02 
1.358458e+00 1.951554e-02 
1.353854e+00 1.945647e-02 
1.349249e+00 1.939745e-02 
1.344645e+00 1.933847e-02 
1.340040e+00 1.927953e-02 
1.335435e+00 1.922063e-02 
1.330831e+00 1.916177e-02 
1.326226e+00 1.910295e-02 
1.321622e+00 1.904417e-02 
1.317017e+00 1.898543e-02 
1.312412e+00 1.892673e-02 
1.307808e+00 1.886807e-02 
1.303203e+00 1.880945e-02 
1.298599e+00 1.875088e-02 
1.293994e+00 1.869234e-02 
1.289389e+00 1.863385e-02 
1.284785e+00 1.857539e-02 
1.280180e+00 1.851698e-02 
1.275576e+00 1.845861e-02 
1.270971e+00 1.840028e-02 
1.266366e+00 1.834199e-02 
1.261762e+00 1.828375e-02 
1.257157e+00 1.822554e-02 
1.252553e+00 1.816738e-02 
1.247948e+00 1.810926e-02 
1.243343e+00 1.805117e-02 
1.238739e+00 1.799314e-02 
1.234134e+00 1.793514e-02 
1.229530e+00 1.787718e-02 
1.224925e+00 1.781927e-02 
1.220320e+00 1.776140e-02 
1.215716e+00 1.770357e-02 
1.211111e+00 1.764579e-02 
1.206507e+00 1.758804e-02 
1.201902e+00 1.753034e-02 
1.197297e+00 1.747268e-02 
1.192693e+00 1.741507e-02 
1.188088e+00 1.735749e-02 
1.183483e+00 1.729996e-02 
1.178879e+00 1.724247e-02 
1.174274e+00 1.718503e-02 
1.169670e+00 1.712763e-02 
1.165065e+00 1.707027e-02 
1.160460e+00 1.701296e-02 
1.155856e+00 1.695568e-02 
1.151251e+00 1.689846e-02 
1.146647e+00 1.684127e-02 
1.142042e+00 1.678413e-02 
1.137437e+00 1.672703e-02 
1.132833e+00 1.666998e-02 
1.128228e+00 1.661297e-02 
1.123624e+00 1.655601e-02 
1.119019e+00 1.649908e-02 
1.114414e+00 1.644221e-02 
1.109810e+00 1.638538e-02 
1.105205e+00 1.632859e-02 
1.100601e+00 1.627185e-02 
1.095996e+00 1.621515e-02 
1.091391e+00 1.615849e-02 
1.086787e+00 1.610189e-02 
1.082182e+00 1.604532e-02 
1.077578e+00 1.598881e-02 
1.072973e+00 1.593233e-02 
1.068368e+00 1.587591e-02 
1.063764e+00 1.581953e-02 
1.059159e+00 1.576319e-02 
1.054555e+00 1.570690e-02 
1.049950e+00 1.565066e-02 
1.045345e+00 1.559446e-02 
1.040741e+00 1.553831e-02 
1.036136e+00 1.548220e-02 
1.031532e+00 1.542614e-02 
1.026927e+00 1.537013e-02 
1.022322e+00 1.531417e-02 
1.017718e+00 1.525825e-02 
1.013113e+00 1.520238e-02 
1.008509e+00 1.514656e-02 
1.003904e+00 1.509078e-02 
9.992993e-01 1.503505e-02 
9.946947e-01 1.497937e-02 
9.900901e-01 1.492374e-02 
9.854855e-01 1.486815e-02 
9.808809e-01 1.481261e-02 
9.762763e-01 1.475712e-02 
9.716717e-01 1.470168e-02 
9.670671e-01 1.464629e-02 
9.624625e-01 1.459095e-02 
9.578579e-01 1.453566e-02 
9.532533e-01 1.448041e-02 
9.486486e-01 1.442521e-02 
9.440440e-01 1.437007e-02 
9.394394e-01 1.431497e-02 
9.348348e-01 1.425992e-02 
9.302302e-01 1.420493e-02 
9.256256e-01 1.414998e-02 
9.210210e-01 1.409508e-02 
9.164164e-01 1.404024e-02 
9.118118e-01 1.398544e-02 
9.072072e-01 1.393070e-02 
9.026026e-01 1.387601e-02 
8.979980e-01 1.382136e-02 
8.933934e-01 1.376677e-02 
8.887888e-01 1.371223e-02 
8.841842e-01 1.365775e-02 
8.795796e-01 1.360331e-02 
8.749750e-01 1.354893e-02 
8.703704e-01 1.349460e-02 
8.657658e-01 1.344032e-02 
8.611612e-01 1.338609e-02 
8.565566e-01 1.333192e-02 
8.519520e-01 1.327780e-02 
8.473473e-01 1.322374e-02 
8.427427e-01 1.316973e-02 
8.381381e-01 1.311577e-02 
8.335335e-01 1.306187e-02 
8.289289e-01 1.300802e-02 
8.243243e-01 1.295422e-02 
8.197197e-01 1.290048e-02 
8.151151e-01 1.284680e-02 
8.105105e-01 1.279317e-02 
8.059059e-01 1.273959e-02 
8.013013e-01 1.268608e-02 
7.966967e-01 1.263262e-02 
7.920921e-01 1.257921e-02 
7.874875e-01 1.252586e-02 
7.828829e-01 1.247257e-02 
7.782783e-01 1.241933e-02 
7.736737e-01 1.236616e-02 
7.690691e-01 1.231304e-02 
7.644645e-01 1.225997e-02 
7.598599e-01 1.220697e-02 
7.552553e-01 1.215402e-02 
7.506507e-01 1.210114e-02 
7.460460e-01 1.204831e-02 
7.414414e-01 1.199554e-02 
7.368368e-01 1.194283e-02 
7.322322e-01 1.189018e-02 
7.276276e-01 1.183759e-02 
7.230230e-01 1.178507e-02 
7.184184e-01 1.173260e-02 
7.138138e-01 1.168019e-02 
7.092092e-01 1.162784e-02 
7.046046e-01 1.157556e-02 
7.000000e-01 1.152334e-02 
7.000000e-01 2.500872e-03 


==> Figures/4pt_I_rho_NE_sub_muZ/points_3.dat <==
-1.280000e+02 -6.481578e-02 
-1.277447e+02 -6.481577e-02 
-1.274895e+02 -6.481577e-02 
-1.272342e+02 -6.481577e-02 
-1.269790e+02 -6.481577e-02 
-1.267237e+02 -6.481577e-02 
-1.264685e+02 -6.481577e-02 
-1.262132e+02 -6.481576e-02 
-1.259580e+02 -6.481576e-02 
-1.257027e+02 -6.481576e-02 
-1.254474e+02 -6.481576e-02 
-1.251922e+02 -6.481576e-02 
-1.249369e+02 -6.481575e-02 
-1.246817e+02 -6.481575e-02 
-1.244264e+02 -6.481575e-02 
-1.241712e+02 -6.481575e-02 
-1.239159e+02 -6.481574e-02 
-1.236607e+02 -6.481574e-02 
-1.234054e+02 -6.481574e-02 
-1.231502e+02 -6.481574e-02 
-1.228949e+02 -6.481573e-02 
-1.226396e+02 -6.481573e-02 
-1.223844e+02 -6.481573e-02 
-1.221291e+02 -6.481572e-02 
-1.218739e+02 -6.481572e-02 
-1.216186e+02 -6.481572e-02 
-1.213634e+02 -6.481571e-02 
-1.211081e+02 -6.481571e-02 
-1.208529e+02 -6.481571e-02 
-1.205976e+02 -6.481570e-02 
-1.203423e+02 -6.481570e-02 
-1.200871e+02 -6.481570e-02 
-1.198318e+02 -6.481569e-02 
-1.195766e+02 -6.481569e-02 
-1.193213e+02 -6.481568e-02 
-1.190661e+02 -6.481568e-02 
-1.188108e+02 -6.481568e-02 
-1.185556e+02 -6.481567e-02 
-1.183003e+02 -6.481567e-02 
-1.180450e+02 -6.481566e-02 
-1.177898e+02 -6.481566e-02 
-1.175345e+02 -6.481565e-02 
-1.172793e+02 -6.481565e-02 
-1.170240e+02 -6.481564e-02 
-1.167688e+02 -6.481564e-02 
-1.165135e+02 -6.481563e-02 
-1.162583e+02 -6.481563e-02 
-1.160030e+02 -6.481562e-02 
-1.157477e+02 -6.481561e-02 
-1.154925e+02 -6.481561e-02 
-1.152372e+02 -6.481560e-02 
-1.149820e+02 -6.481559e-02 
-1.147267e+02 -6.481559e-02 
-1.144715e+02 -6.481558e-02 
-1.142162e+02 -6.481557e-02 
-1.139610e+02 -6.481557e-02 
-1.137057e+02 -6.481556e-02 
-1.134505e+02 -6.481555e-02 
-1.131952e+02 -6.481554e-02 
-1.129399e+02 -6.481554e-02 
-1.126847e+02 -6.481553e-02 
-1.124294e+02 -6.481552e-02 
-1.121742e+02 -6.481551e-02 
-1.119189e+02 -6.481550e-02 
-1.116637e+02 -6.481549e-02 
-1.114084e+02 -6.481548e-02 
-1.111532e+02 -6.481547e-02 
-1.108979e+02 -6.481546e-02 
-1.106426e+02 -6.481545e-02 
-1.103874e+02 -6.481544e-02 
-1.101321e+02 -6.481543e-02 
-1.098769e+02 -6.481542e-02 
-1.096216e+02 -6.481540e-02 
-1.093664e+02 -6.481539e-02 
-1.091111e+02 -6.481538e-02 
-1.088559e+02 -6.481537e-02 
-1.086006e+02 -6.481535e-02 
-1.083453e+02 -6.481534e-02 
-1.080901e+02 -6.481533e-02 
-1.078348e+02 -6.481531e-02 
-1.075796e+02 -6.481530e-02 
-1.073243e+02 -6.481528e-02 
-1.070691e+02 -6.481527e-02 
-1.068138e+02 -6.481525e-02 
-1.065586e+02 -6.481523e-02 
-1.063033e+02 -6.481522e-02 
-1.060480e+02 -6.481520e-02 
-1.057928e+02 -6.481518e-02 
-1.055375e+02 -6.481516e-02 
-1.052823e+02 -6.481515e-02 
-1.050270e+02 -6.481513e-02 
-1.047718e+02 -6.481511e-02 
-1.045165e+02 -6.481509e-02 
-1.042613e+02 -6.481506e-02 
-1.040060e+02 -6.481504e-02 
-1.037508e+02 -6.481502e-02 
-1.034955e+02 -6.481500e-02 
-1.032402e+02 -6.481497e-02 
-1.029850e+02 -6.481495e-02 
-1.027297e+02 -6.481492e-02 
-1.024745e+02 -6.481490e-02 
-1.022192e+02 -6.481487e-02 
-1.019640e+02 -6.481485e-02 
-1.017087e+02 -6.481482e-02 
-1.014535e+02 -6.481479e-02 
-1.011982e+02 -6.481476e-02 
-1.009429e+02 -6.481473e-02 
-1.006877e+02 -6.481470e-02 
-1.004324e+02 -6.481467e-02 
-1.001772e+02 -6.481463e-02 
-9.992192e+01 -6.481460e-02 
-9.966667e+01 -6.481456e-02 
-9.941141e+01 -6.481453e-02 
-9.915616e+01 -6.481449e-02 
-9.890090e+01 -6.481445e-02 
-9.864565e+01 -6.481442e-02 
-9.839039e+01 -6.481438e-02 
-9.813514e+01 -6.481433e-02 
-9.787988e+01 -6.481429e-02 
-9.762462e+01 -6.481425e-02 
-9.736937e+01 -6.481420e-02 
-9.711411e+01 -6.481416e-02 
-9.685886e+01 -6.481411e-02 
-9.660360e+01 -6.481406e-02 
-9.634835e+01 -6.481401e-02 
-9.609309e+01 -6.481396e-02 
-9.583784e+01 -6.481391e-02 
-9.558258e+01 -6.481385e-02 
-9.532733e+01 -6.481380e-02 
-9.507207e+01 -6.481374e-02 
-9.481682e+01 -6.481368e-02 
-9.456156e+01 -6.481362e-02 
-9.430631e+01 -6.481356e-02 
-9.405105e+01 -6.481349e-02 
-9.379580e+01 -6.481343e-02 
-9.354054e+01 -6.481336e-02 
-9.328529e+01 -6.481329e-02 
-9.303003e+01 -6.481322e-02 
-9.277477e+01 -6.481314e-02 
-9.251952e+01 -6.481307e-02 
-9.226426e+01 -6.481299e-02 
-9.200901e+01 -6.481291e-02 
-9.175375e+01 -6.481283e-02 
-9.149850e+01 -6.481274e-02 
-9.124324e+01 -6.481265e-02 
-9.098799e+01 -6.481256e-02 
-9.073273e+01 -6.481247e-02 
-9.047748e+01 -6.481238e-02 
-9.022222e+01 -6.481228e-02 
-8.996697e+01 -6.481218e-02 
-8.971171e+01 -6.481208e-02 
-8.945646e+01 -6.481197e-02 
-8.920120e+01 -6.481186e-02 
-8.894595e+01 -6.481175e-02 
-8.869069e+01 -6.481163e-02 
-8.843544e+01 -6.481152e-02 
-8.818018e+01 -6.481139e-02 
-8.792492e+01 -6.481127e-02 
-8.766967e+01 -6.481114e-02 
-8.741441e+01 -6.481101e-02 
-8.715916e+01 -6.481087e-02 
-8.690390e+01 -6.481073e-02 
-8.664865e+01 -6.481059e-02 
-8.639339e+01 -6.481044e-02 
-8.613814e+01 -6.481029e-02 
-8.588288e+01 -6.481013e-02 
-8.562763e+01 -6.480997e-02 
-8.537237e+01 -6.480980e-02 
-8.511712e+01 -6.480963e-02 
-8.486186e+01 -6.480946e-02 
-8.460661e+01 -6.480928e-02 
-8.435135e+01 -6.480909e-02 
-8.409610e+01 -6.480890e-02 
-8.384084e+01 -6.480871e-02 
-8.358559e+01 -6.480851e-02 
-8.333033e+01 -6.480830e-02 
-8.307508e+01 -6.480809e-02 
-8.281982e+01 -6.480787e-02 
-8.256456e+01 -6.480764e-02 
-8.230931e+01 -6.480741e-02 
-8.205405e+01 -6.480717e-02 
-8.179880e+01 -6.480693e-02 
-8.154354e+01 -6.480668e-02 
-8.128829e+01 -6.480642e-02 
-8.103303e+01 -6.480615e-02 
-8.077778e+01 -6.480588e-02 
-8.052252e+01 -6.480560e-02 
-8.026727e+01 -6.480531e-02 
-8.001201e+01 -6.480501e-02 
-7.975676e+01 -6.480471e-02 
-7.950150e+01 -6.480439e-02 
-7.924625e+01 -6.480407e-02 
-7.899099e+01 -6.480374e-02 
-7.873574e+01 -6.480340e-02 
-7.848048e+01 -6.480305e-02 
-7.822523e+01 -6.480269e-02 
-7.796997e+01 -6.480232e-02 
-7.771471e+01 -6.480193e-02 
-7.745946e+01 -6.480154e-02 
-7.720420e+01 -6.480114e-02 
-7.694895e+01 -6.480072e-02 
-7.669369e+01 -6.480030e-02 
-7.643844e+01 -6.479986e-02 
-7.618318e+01 -6.479941e-02 
-7.592793e+01 -6.479894e-02 
-7.567267e+01 -6.479847e-02 
-7.541742e+01 -6.479798e-02 
-7.516216e+01 -6.479747e-02 
-7.490691e+01 -6.479696e-02 
-7.465165e+01 -6.479642e-02 
-7.439640e+01 -6.479587e-02 
-7.414114e+01 -6.479531e-02 
-7.388589e+01 -6.479473e-02 
-7.363063e+01 -6.479414e-02 
-7.337538e+01 -6.479352e-02 
-7.312012e+01 -6.479289e-02 
-7.286486e+01 -6.479225e-02 
-7.260961e+01 -6.479158e-02 
-7.235435e+01 -6.479090e-02 
-7.209910e+01 -6.479019e-02 
-7.184384e+01 -6.478947e-02 
-7.158859e+01 -6.478873e-02 
-7.133333e+01 -6.478796e-02 
-7.107808e+01 -6.478717e-02 
-7.082282e+01 -6.478637e-02 
-7.056757e+01 -6.478553e-02 
-7.031231e+01 -6.478468e-02 
-7.005706e+01 -6.478380e-02 
-6.980180e+01 -6.478289e-02 
-6.954655e+01 -6.478197e-02 
-6.929129e+01 -6.478101e-02 
-6.903604e+01 -6.478003e-02 
-6.878078e+01 -6.477902e-02 
-6.852553e+01 -6.477798e-02 
-6.827027e+01 -6.477691e-02 
-6.801502e+01 -6.477581e-02 
-6.775976e+01 -6.477468e-02 
-6.750450e+01 -6.477352e-02 
-6.724925e+01 -6.477232e-02 
-6.699399e+01 -6.477110e-02 
-6.673874e+01 -6.476983e-02 
-6.648348e+01 -6.476854e-02 
-6.622823e+01 -6.476720e-02 
-6.597297e+01 -6.476583e-02 
-6.571772e+01 -6.476442e-02 
-6.546246e+01 -6.476297e-02 
-6.520721e+01 -6.476147e-02 
-6.495195e+01 -6.475994e-02 
-6.469670e+01 -6.475836e-02 
-6.444144e+01 -6.475674e-02 
-6.418619e+01 -6.475507e-02 
-6.393093e+01 -6.475336e-02 
-6.367568e+01 -6.475159e-02 
-6.342042e+01 -6.474978e-02 
-6.316517e+01 -6.474792e-02 
-6.290991e+01 -6.474600e-02 
-6.265465e+01 -6.474403e-02 
-6.239940e+01 -6.474200e-02 
-6.214414e+01 -6.473992e-02 
-6.188889e+01 -6.473778e-02 
-6.163363e+01 -6.473557e-02 
-6.137838e+01 -6.473331e-02 
-6.112312e+01 -6.473098e-02 
-6.086787e+01 -6.472858e-02 
-6.061261e+01 -6.472612e-02 
-6.035736e+01 -6.472359e-02 
-6.010210e+01 -6.472098e-02 
-5.984685e+01 -6.471831e-02 
-5.959159e+01 -6.471556e-02 
-5.933634e+01 -6.471273e-02 
-5.908108e+01 -6.470982e-02 
-5.882583e+01 -6.470682e-02 
-5.857057e+01 -6.470375e-02 
-5.831532e+01 -6.470058e-02 
-5.806006e+01 -6.469733e-02 
-5.780480e+01 -6.469399e-02 
-5.754955e+01 -6.469055e-02 
-5.729429e+01 -6.468701e-02 
-5.703904e+01 -6.468337e-02 
-5.678378e+01 -6.467964e-02 
-5.652853e+01 -6.467579e-02 
-5.627327e+01 -6.467184e-02 
-5.601802e+01 -6.466778e-02 
-5.576276e+01 -6.466360e-02 
-5.550751e+01 -6.465930e-02 
-5.525225e+01 -6.465488e-02 
-5.499700e+01 -6.465034e-02 
-5.474174e+01 -6.464567e-02 
-5.448649e+01 -6.464087e-02 
-5.423123e+01 -6.463593e-02 
-5.397598e+01 -6.463085e-02 
-5.372072e+01 -6.462563e-02 
-5.346547e+01 -6.462026e-02 
-5.321021e+01 -6.461474e-02 
-5.295495e+01 -6.460907e-02 
-5.269970e+01 -6.460323e-02 
-5.244444e+01 -6.459723e-02 
-5.218919e+01 -6.459106e-02 
-5.193393e+01 -6.458472e-02 
-5.167868e+01 -6.457819e-02 
-5.142342e+01 -6.457149e-02 
-5.116817e+01 -6.456459e-02 
-5.091291e+01 -6.455750e-02 
-5.065766e+01 -6.455021e-02 
-5.040240e+01 -6.454271e-02 
-5.014715e+01 -6.453500e-02 
-4.989189e+01 -6.452708e-02 
-4.963664e+01 -6.451893e-02 
-4.938138e+01 -6.451055e-02 
-4.912613e+01 -6.450193e-02 
-4.887087e+01 -6.449307e-02 
-4.861562e+01 -6.448396e-02 
-4.836036e+01 -6.447460e-02 
-4.810511e+01 -6.446496e-02 
-4.784985e+01 -6.445506e-02 
-4.759459e+01 -6.444488e-02 
-4.733934e+01 -6.443441e-02 
-4.708408e+01 -6.442364e-02 
-4.682883e+01 -6.441258e-02 
-4.657357e+01 -6.440119e-02 
-4.631832e+01 -6.438949e-02 
-4.606306e+01 -6.437746e-02 
-4.580781e+01 -6.436509e-02 
-4.555255e+01 -6.435237e-02 
-4.529730e+01 -6.433928e-02 
-4.504204e+01 -6.432583e-02 
-4.478679e+01 -6.431201e-02 
-4.453153e+01 -6.429779e-02 
-4.427628e+01 -6.428316e-02 
-4.402102e+01 -6.426813e-02 
-4.376577e+01 -6.425267e-02 
-4.351051e+01 -6.423678e-02 
-4.325526e+01 -6.422043e-02 
-4.300000e+01 -6.420363e-02 
-4.274474e+01 -6.418635e-02 
-4.248949e+01 -6.416859e-02 
-4.223423e+01 -6.415032e-02 
-4.197898e+01 -6.413154e-02 
-4.172372e+01 -6.411222e-02 
-4.146847e+01 -6.409236e-02 
-4.121321e+01 -6.407194e-02 
-4.095796e+01 -6.405095e-02 
-4.070270e+01 -6.402936e-02 
-4.044745e+01 -6.400716e-02 
-4.019219e+01 -6.398434e-02 
-3.993694e+01 -6.396087e-02 
-3.968168e+01 -6.393674e-02 
-3.942643e+01 -6.391193e-02 
-3.917117e+01 -6.388642e-02 
-3.891592e+01 -6.386019e-02 
-3.866066e+01 -6.383322e-02 
-3.840541e+01 -6.380549e-02 
-3.815015e+01 -6.377697e-02 
-3.789489e+01 -6.374765e-02 
-3.763964e+01 -6.371750e-02 
-3.738438e+01 -6.368650e-02 
-3.712913e+01 -6.365463e-02 
-3.687387e+01 -6.362186e-02 
-3.661862e+01 -6.358816e-02 
-3.636336e+01 -6.355351e-02 
-3.610811e+01 -6.351788e-02 
-3.585285e+01 -6.348125e-02 
-3.559760e+01 -6.344358e-02 
-3.534234e+01 -6.340485e-02 
-3.508709e+01 -6.336503e-02 
-3.483183e+01 -6.332408e-02 
-3.457658e+01 -6.328198e-02 
-3.432132e+01 -6.323869e-02 
-3.406607e+01 -6.319418e-02 
-3.381081e+01 -6.314841e-02 
-3.355556e+01 -6.310135e-02 
-3.330030e+01 -6.305296e-02 
-3.304505e+01 -6.300321e-02 
-3.278979e+01 -6.295205e-02 
-3.253453e+01 -6.289944e-02 
-3.227928e+01 -6.284536e-02 
-3.202402e+01 -6.278974e-02 
-3.176877e+01 -6.273256e-02 
-3.151351e+01 -6.267376e-02 
-3.125826e+01 -6.261331e-02 
-3.100300e+01 -6.255114e-02 
-3.074775e+01 -6.248723e-02 
-3.049249e+01 -6.242150e-02 
-3.023724e+01 -6.235393e-02 
-2.998198e+01 -6.228444e-02 
-2.972673e+01 -6.221300e-02 
-2.947147e+01 -6.213954e-02 
-2.921622e+01 -6.206400e-02 
-2.896096e+01 -6.198634e-02 
-2.870571e+01 -6.190648e-02 
-2.845045e+01 -6.182437e-02 
-2.819520e+01 -6.173994e-02 
-2.793994e+01 -6.165312e-02 
-2.768468e+01 -6.156386e-02 
-2.742943e+01 -6.147208e-02 
-2.717417e+01 -6.137771e-02 
-2.691892e+01 -6.128067e-02 
-2.666366e+01 -6.118090e-02 
-2.640841e+01 -6.107831e-02 
-2.615315e+01 -6.097282e-02 
-2.589790e+01 -6.086436e-02 
-2.564264e+01 -6.075283e-02 
-2.538739e+01 -6.063816e-02 
-2.513213e+01 -6.052025e-02 
-2.487688e+01 -6.039902e-02 
-2.462162e+01 -6.027436e-02 
-2.436637e+01 -6.014618e-02 
-2.411111e+01 -6.001439e-02 
-2.385586e+01 -5.987887e-02 
-2.360060e+01 -5.973954e-02 
-2.334535e+01 -5.959626e-02 
-2.309009e+01 -5.944895e-02 
-2.283483e+01 -5.929748e-02 
-2.257958e+01 -5.914173e-02 
-2.232432e+01 -5.898159e-02 
-2.206907e+01 -5.881693e-02 
-2.181381e+01 -5.864762e-02 
-2.155856e+01 -5.847353e-02 
-2.130330e+01 -5.829452e-02 
-2.104805e+01 -5.811047e-02 
-2.079279e+01 -5.792122e-02 
-2.053754e+01 -5.772663e-02 
-2.028228e+01 -5.752655e-02 
-2.002703e+01 -5.732082e-02 
-1.977177e+01 -5.710929e-02 
-1.951652e+01 -5.689178e-02 
-1.926126e+01 -5.666813e-02 
-1.900601e+01 -5.643818e-02 
-1.875075e+01 -5.620173e-02 
-1.849550e+01 -5.595861e-02 
-1.824024e+01 -5.570863e-02 
-1.798498e+01 -5.545159e-02 
-1.772973e+01 -5.518730e-02 
-1.747447e+01 -5.491555e-02 
-1.721922e+01 -5.463613e-02 
-1.696396e+01 -5.434882e-02 
-1.670871e+01 -5.405341e-02 
-1.645345e+01 -5.374965e-02 
-1.619820e+01 -5.343733e-02 
-1.594294e+01 -5.311619e-02 
-1.568769e+01 -5.278598e-02 
-1.543243e+01 -5.244646e-02 
-1.517718e+01 -5.209735e-02 
-1.492192e+01 -5.173839e-02 
-1.466667e+01 -5.136930e-02 
-1.441141e+01 -5.098979e-02 
-1.415616e+01 -5.059957e-02 
-1.390090e+01 -5.019834e-02 
-1.364565e+01 -4.978578e-02 
-1.339039e+01 -4.936158e-02 
-1.313514e+01 -4.892541e-02 
-1.287988e+01 -4.847693e-02 
-1.262462e+01 -4.801579e-02 
-1.236937e+01 -4.754163e-02 
-1.211411e+01 -4.705409e-02 
-1.185886e+01 -4.655279e-02 
-1.160360e+01 -4.603735e-02 
-1.134835e+01 -4.550735e-02 
-1.109309e+01 -4.496240e-02 
-1.083784e+01 -4.440206e-02 
-1.058258e+01 -4.382592e-02 
-1.032733e+01 -4.323351e-02 
-1.007207e+01 -4.262438e-02 
-9.816817e+00 -4.199806e-02 
-9.561562e+00 -4.135406e-02 
-9.306306e+00 -4.069189e-02 
-9.051051e+00 -4.001103e-02 
-8.795796e+00 -3.931095e-02 
-8.540541e+00 -3.859111e-02 
-8.285285e+00 -3.785096e-02 
-8.030030e+00 -3.708992e-02 
-7.774775e+00 -3.630739e-02 
-7.519520e+00 -3.550279e-02 
-7.264264e+00 -3.467547e-02 
-7.009009e+00 -3.382480e-02 
-6.753754e+00 -3.295013e-02 
-6.498498e+00 -3.205077e-02 
-6.243243e+00 -3.112602e-02 
-5.987988e+00 -3.017518e-02 
-5.732733e+00 -2.919750e-02 
-5.477477e+00 -2.819222e-02 
-5.222222e+00 -2.715858e-02 
-4.966967e+00 -2.609576e-02 
-4.711712e+00 -2.500294e-02 
-4.456456e+00 -2.387928e-02 
-4.201201e+00 -2.272391e-02 
-3.945946e+00 -2.153593e-02 
-3.690691e+00 -2.031442e-02 
-3.435435e+00 -1.905843e-02 
-3.180180e+00 -1.776700e-02 
-2.924925e+00 -1.643912e-02 
-2.669670e+00 -1.507376e-02 
-2.414414e+00 -1.366986e-02 
-2.159159e+00 -1.222635e-02 
-1.903904e+00 -1.074209e-02 
-1.648649e+00 -9.215937e-03 
-1.393393e+00 -7.646714e-03 
-1.138138e+00 -6.033202e-03 
-8.828829e-01 -4.374151e-03 
-6.276276e-01 -2.668275e-03 
-3.723724e-01 -9.142544e-04 
-1.171171e-01 8.892713e-04 
1.381381e-01 2.743699e-03 
3.933934e-01 4.650465e-03 
6.486486e-01 6.611046e-03 
9.039039e-01 8.626962e-03 
1.159159e+00 1.069977e-02 
1.414414e+00 1.283109e-02 
1.669670e+00 1.502256e-02 
1.924925e+00 1.727587e-02 
2.180180e+00 1.959279e-02 
2.435435e+00 2.197509e-02 
2.690691e+00 2.442464e-02 
2.945946e+00 2.694332e-02 
3.201201e+00 2.953308e-02 
3.456456e+00 3.219593e-02 
3.711712e+00 3.493395e-02 
3.966967e+00 3.774923e-02 
4.222222e+00 4.064398e-02 
4.477477e+00 4.362042e-02 
4.732733e+00 4.668087e-02 
4.987988e+00 4.982770e-02 
5.243243e+00 5.306334e-02 
5.498498e+00 5.639030e-02 
5.753754e+00 5.981116e-02 
6.009009e+00 6.332857e-02 
6.264264e+00 6.694525e-02 
6.519520e+00 7.066401e-02 
6.774775e+00 7.448772e-02 
7.030030e+00 7.841936e-02 
7.285285e+00 8.246195e-02 
7.540541e+00 8.661865e-02 
7.795796e+00 9.089266e-02 
8.051051e+00 9.528729e-02 
8.306306e+00 9.980596e-02 
8.561562e+00 1.044522e-01 
8.816817e+00 1.092295e-01 
9.072072e+00 1.141417e-01 
9.327327e+00 1.191925e-01 
9.582583e+00 1.243858e-01 
9.837838e+00 1.297258e-01 
1.009309e+01 1.352164e-01 
1.034835e+01 1.408620e-01 
1.060360e+01 1.466670e-01 
1.085886e+01 1.526357e-01 
1.111411e+01 1.587730e-01 
1.136937e+01 1.650834e-01 
1.162462e+01 1.715720e-01 
1.187988e+01 1.782437e-01 
1.213514e+01 1.851037e-01 
1.239039e+01 1.921573e-01 
1.264565e+01 1.994100e-01 
1.290090e+01 2.068673e-01 
1.315616e+01 2.145352e-01 
1.341141e+01 2.224194e-01 
1.366667e+01 2.305262e-01 
1.392192e+01 2.388618e-01 
1.417718e+01 2.474327e-01 
1.443243e+01 2.562454e-01 
1.468769e+01 2.653069e-01 
1.494294e+01 2.746241e-01 
1.519820e+01 2.842043e-01 
1.545345e+01 2.940548e-01 
1.570871e+01 3.041834e-01 
1.596396e+01 3.145979e-01 
1.621922e+01 3.253062e-01 
1.647447e+01 3.363168e-01 
1.672973e+01 3.476382e-01 
1.698498e+01 3.592791e-01 
1.724024e+01 3.712485e-01 
1.749550e+01 3.835558e-01 
1.775075e+01 3.962104e-01 
1.800601e+01 4.092222e-01 
1.826126e+01 4.226012e-01 
1.851652e+01 4.363578e-01 
1.877177e+01 4.505027e-01 
1.902703e+01 4.650468e-01 
1.928228e+01 4.800013e-01 
1.953754e+01 4.953780e-01 
1.979279e+01 5.111886e-01 
2.004805e+01 5.274455e-01 
2.030330e+01 5.441611e-01 
2.055856e+01 5.613486e-01 
2.081381e+01 5.790211e-01 
2.106907e+01 5.971925e-01 
2.132432e+01 6.158767e-01 
2.157958e+01 6.350882e-01 
2.183483e+01 6.548419e-01 
2.209009e+01 6.751532e-01 
2.234535e+01 6.960377e-01 
2.260060e+01 7.175116e-01 
2.285586e+01 7.395916e-01 
2.311111e+01 7.622948e-01 
2.336637e+01 7.856388e-01 
2.362162e+01 8.096416e-01 
2.387688e+01 8.343218e-01 
2.413213e+01 8.596986e-01 
2.438739e+01 8.857916e-01 
2.464264e+01 9.126211e-01 
2.489790e+01 9.402078e-01 
2.515315e+01 9.685731e-01 
2.540841e+01 9.977389e-01 
2.566366e+01 1.027728e+00 
2.591892e+01 1.058563e+00 
2.617417e+01 1.090269e+00 
2.642943e+01 1.122870e+00 
2.668468e+01 1.156390e+00 
2.693994e+01 1.190857e+00 
2.719520e+01 1.226296e+00 
2.745045e+01 1.262736e+00 
2.770571e+01 1.300204e+00 
2.796096e+01 1.338730e+00 
2.821622e+01 1.378343e+00 
2.847147e+01 1.419074e+00 
2.872673e+01 1.460954e+00 
2.898198e+01 1.504017e+00 
2.923724e+01 1.548295e+00 
2.949249e+01 1.593822e+00 
2.974775e+01 1.640635e+00 
3.000300e+01 1.688769e+00 
3.025826e+01 1.738261e+00 
3.051351e+01 1.789150e+00 
3.076877e+01 1.841476e+00 
3.102402e+01 1.895278e+00 
3.127928e+01 1.950598e+00 
3.153453e+01 2.007480e+00 
3.178979e+01 2.065968e+00 
3.204505e+01 2.126106e+00 
3.230030e+01 2.187941e+00 
3.255556e+01 2.251522e+00 
3.281081e+01 2.316897e+00 
3.306607e+01 2.384118e+00 
3.332132e+01 2.453235e+00 
3.357658e+01 2.524303e+00 
3.383183e+01 2.597377e+00 
3.408709e+01 2.672514e+00 
3.434234e+01 2.749771e+00 
3.459760e+01 2.829208e+00 
3.485285e+01 2.910887e+00 
3.510811e+01 2.994872e+00 
3.536336e+01 3.081227e+00 
3.561862e+01 3.170020e+00 
3.587387e+01 3.261318e+00 
3.612913e+01 3.355193e+00 
3.638438e+01 3.451718e+00 
3.663964e+01 3.550967e+00 
3.689489e+01 3.653017e+00 
3.715015e+01 3.757947e+00 
3.740541e+01 3.865838e+00 
3.766066e+01 3.976775e+00 
3.791592e+01 4.090843e+00 
3.817117e+01 4.208130e+00 
3.842643e+01 4.328728e+00 
3.868168e+01 4.452729e+00 
3.893694e+01 4.580230e+00 
3.919219e+01 4.711329e+00 
3.944745e+01 4.846129e+00 
3.970270e+01 4.984733e+00 
3.995796e+01 5.127249e+00 
4.021321e+01 5.273787e+00 
4.046847e+01 5.424461e+00 
4.072372e+01 5.579387e+00 
4.097898e+01 5.738686e+00 
4.123423e+01 5.902482e+00 
4.148949e+01 6.070900e+00 
4.174474e+01 6.244071e+00 
4.200000e+01 6.422130e+00 
4.225526e+01 6.605214e+00 
4.251051e+01 6.793465e+00 
4.276577e+01 6.987030e+00 
4.302102e+01 7.186058e+00 
4.327628e+01 7.390703e+00 
4.353153e+01 7.601124e+00 
4.378679e+01 7.817483e+00 
4.404204e+01 8.039949e+00 
4.429730e+01 8.268694e+00 
4.455255e+01 8.503895e+00 
4.480781e+01 8.745734e+00 
4.506306e+01 8.994398e+00 
4.531832e+01 9.250081e+00 
4.557357e+01 9.512980e+00 
4.582883e+01 9.783298e+00 
4.608408e+01 1.006125e+01 
4.633934e+01 1.034704e+01 
4.659459e+01 1.064090e+01 
4.684985e+01 1.094305e+01 
4.710511e+01 1.125373e+01 
4.736036e+01 1.157318e+01 
4.761562e+01 1.190165e+01 
4.787087e+01 1.223938e+01 
4.812613e+01 1.258665e+01 
4.838138e+01 1.294372e+01 
4.863664e+01 1.331086e+01 
4.889189e+01 1.368837e+01 
4.914715e+01 1.407653e+01 
4.940240e+01 1.447565e+01 
4.965766e+01 1.488603e+01 
4.991291e+01 1.530800e+01 
5.016817e+01 1.574187e+01 
5.042342e+01 1.618799e+01 
5.067868e+01 1.664671e+01 
5.093393e+01 1.711836e+01 
5.118919e+01 1.760333e+01 
5.144444e+01 1.810199e+01 
5.169970e+01 1.861472e+01 
5.195495e+01 1.914192e+01 
5.221021e+01 1.968400e+01 
5.246547e+01 2.024138e+01 
5.272072e+01 2.081450e+01 
5.297598e+01 2.140378e+01 
5.323123e+01 2.200970e+01 
5.348649e+01 2.263272e+01 
5.374174e+01 2.327333e+01 
5.399700e+01 2.393201e+01 
5.425225e+01 2.460928e+01 
5.450751e+01 2.530567e+01 
5.476276e+01 2.602172e+01 
5.501802e+01 2.675797e+01 
5.527327e+01 2.751500e+01 
5.552853e+01 2.829340e+01 
5.578378e+01 2.909377e+01 
5.603904e+01 2.991673e+01 
5.629429e+01 3.076291e+01 
5.654955e+01 3.163298e+01 
5.680480e+01 3.252760e+01 
5.706006e+01 3.344747e+01 
5.731532e+01 3.439330e+01 
5.757057e+01 3.536583e+01 
5.782583e+01 3.636581e+01 
5.808108e+01 3.739401e+01 
5.833634e+01 3.845123e+01 
5.859159e+01 3.953828e+01 
5.884685e+01 4.065602e+01 
5.910210e+01 4.180531e+01 
5.935736e+01 4.298703e+01 
5.961261e+01 4.420210e+01 
5.986787e+01 4.545147e+01 
6.012312e+01 4.673610e+01 
6.037838e+01 4.805698e+01 
6.063363e+01 4.941515e+01 
6.088889e+01 5.081164e+01 
6.114414e+01 5.224755e+01 
6.139940e+01 5.372399e+01 
6.165465e+01 5.524210e+01 
6.190991e+01 5.680305e+01 
6.216517e+01 5.840806e+01 
6.242042e+01 6.005837e+01 
6.267568e+01 6.175526e+01 
6.293093e+01 6.350004e+01 
6.318619e+01 6.529406e+01 
6.344144e+01 6.713872e+01 
6.369670e+01 6.903543e+01 
6.395195e+01 7.098568e+01 
6.420721e+01 7.299098e+01 
6.446246e+01 7.505287e+01 
6.471772e+01 7.717295e+01 
6.497297e+01 7.935287e+01 
6.522823e+01 8.159431e+01 
6.548348e+01 8.389902e+01 
6.573874e+01 8.626877e+01 
6.599399e+01 8.870541e+01 
6.624925e+01 9.121081e+01 
6.650450e+01 9.378693e+01 
6.675976e+01 9.643576e+01 
6.701502e+01 9.915934e+01 
6.727027e+01 1.019598e+02 
6.752553e+01 1.048393e+02 
6.778078e+01 1.078000e+02 
6.803604e+01 1.108444e+02 
6.829129e+01 1.139746e+02 
6.854655e+01 1.171932e+02 
6.880180e+01 1.205026e+02 
6.905706e+01 1.239055e+02 
6.931231e+01 1.274043e+02 
6.956757e+01 1.310020e+02 
6.982282e+01 1.347011e+02 
7.007808e+01 1.385047e+02 
7.033333e+01 1.424156e+02 
7.058859e+01 1.464369e+02 
7.084384e+01 1.505717e+02 
7.109910e+01 1.548232e+02 
7.135435e+01 1.591947e+02 
7.160961e+01 1.636895e+02 
7.186486e+01 1.683112e+02 
7.212012e+01 1.730634e+02 
7.237538e+01 1.779497e+02 
7.263063e+01 1.829739e+02 
7.288589e+01 1.881399e+02 
7.314114e+01 1.934517e+02 
7.339640e+01 1.989134e+02 
7.365165e+01 2.045292e+02 
7.390691e+01 2.103036e+02 
7.416216e+01 2.162409e+02 
7.441742e+01 2.223458e+02 
7.467267e+01 2.286230e+02 
7.492793e+01 2.350774e+02 
7.518318e+01 2.417139e+02 
7.543844e+01 2.485378e+02 
7.569369e+01 2.555542e+02 
7.594895e+01 2.627687e+02 
7.620420e+01 2.701867e+02 
7.645946e+01 2.778142e+02 
7.671471e+01 2.856569e+02 
7.696997e+01 2.937210e+02 
7.722523e+01 3.020126e+02 
7.748048e+01 3.105383e+02 
7.773574e+01 3.193046e+02 
7.799099e+01 3.283183e+02 
7.824625e+01 3.375864e+02 
7.850150e+01 3.471161e+02 
7.875676e+01 3.569148e+02 
7.901201e+01 3.669900e+02 
7.926727e+01 3.773496e+02 
7.952252e+01 3.880015e+02 
7.977778e+01 3.989541e+02 
8.003303e+01 4.102158e+02 
8.028829e+01 4.217954e+02 
8.054354e+01 4.337017e+02 
8.079880e+01 4.459442e+02 
8.105405e+01 4.585321e+02 
8.130931e+01 4.714753e+02 
8.156456e+01 4.847838e+02 
8.181982e+01 4.984679e+02 
8.207508e+01 5.125383e+02 
8.233033e+01 5.270057e+02 
8.258559e+01 5.418815e+02 
8.284084e+01 5.571771e+02 
8.309610e+01 5.729044e+02 
8.335135e+01 5.890756e+02 
8.360661e+01 6.057032e+02 
8.386186e+01 6.228001e+02 
8.411712e+01 6.403795e+02 
8.437237e+01 6.584551e+02 
8.462763e+01 6.770408e+02 
8.488288e+01 6.961511e+02 
8.513814e+01 7.158007e+02 
8.539339e+01 7.360050e+02 
8.564865e+01 7.567794e+02 
8.590390e+01 7.781402e+02 
8.615916e+01 8.001039e+02 
8.641441e+01 8.226874e+02 
8.666967e+01 8.459084e+02 
8.692492e+01 8.697847e+02 
8.718018e+01 8.943349e+02 
8.743544e+01 9.195780e+02 
8.769069e+01 9.455335e+02 
8.794595e+01 9.722216e+02 
8.820120e+01 9.996629e+02 
8.845646e+01 1.027879e+03 
8.871171e+01 1.056891e+03 
8.896697e+01 1.086722e+03 
8.922222e+01 1.117395e+03 
8.947748e+01 1.148933e+03 
8.973273e+01 1.181362e+03 
8.998799e+01 1.214706e+03 
9.024324e+01 1.248991e+03 
9.049850e+01 1.284244e+03 
9.075375e+01 1.320492e+03 
9.100901e+01 1.357762e+03 
9.126426e+01 1.396085e+03 
9.151952e+01 1.435489e+03 
9.177477e+01 1.476005e+03 
9.203003e+01 1.517665e+03 
9.228529e+01 1.560501e+03 
9.254054e+01 1.604546e+03 
9.279580e+01 1.649833e+03 
9.305105e+01 1.696399e+03 
9.330631e+01 1.744279e+03 
9.356156e+01 1.793511e+03 
9.381682e+01 1.844132e+03 
9.407207e+01 1.896181e+03 
9.432733e+01 1.949700e+03 
9.458258e+01 2.004729e+03 
9.483784e+01 2.061312e+03 
9.509309e+01 2.119491e+03 
9.534835e+01 2.179312e+03 
9.560360e+01 2.240822e+03 
9.585886e+01 2.304067e+03 
9.611411e+01 2.369098e+03 
9.636937e+01 2.435964e+03 
9.662462e+01 2.504717e+03 
9.687988e+01 2.575411e+03 
9.713514e+01 2.648100e+03 
9.739039e+01 2.722840e+03 
9.764565e+01 2.799690e+03 
9.790090e+01 2.878709e+03 
9.815616e+01 2.959958e+03 
9.841141e+01 3.043500e+03 
9.866667e+01 3.129400e+03 
9.892192e+01 3.217725e+03 
9.917718e+01 3.308542e+03 
9.943243e+01 3.401923e+03 
9.968769e+01 3.497939e+03 
9.994294e+01 3.596664e+03 
1.001982e+02 3.698177e+03 
1.004535e+02 3.802554e+03 
1.007087e+02 3.909877e+03 
1.009640e+02 4.020229e+03 
1.012192e+02 4.133696e+03 
1.014745e+02 4.250365e+03 
1.017297e+02 4.370327e+03 
1.019850e+02 4.493675e+03 
1.022402e+02 4.620504e+03 
1.024955e+02 4.750913e+03 
1.027508e+02 4.885002e+03 
1.030060e+02 5.022875e+03 
1.032613e+02 5.164640e+03 
1.035165e+02 5.310406e+03 
1.037718e+02 5.460286e+03 
1.040270e+02 5.614397e+03 
1.042823e+02 5.772856e+03 
1.045375e+02 5.935788e+03 
1.047928e+02 6.103319e+03 
1.050480e+02 6.275578e+03 
1.053033e+02 6.452698e+03 
1.055586e+02 6.634818e+03 
1.058138e+02 6.822077e+03 
1.060691e+02 7.014622e+03 
1.063243e+02 7.212601e+03 
1.065796e+02 7.416167e+03 
1.068348e+02 7.625479e+03 
1.070901e+02 7.840699e+03 
1.073453e+02 8.061993e+03 
1.076006e+02 8.289532e+03 
1.078559e+02 8.523493e+03 
1.081111e+02 8.764058e+03 
1.083664e+02 9.011412e+03 
1.086216e+02 9.265747e+03 
1.088769e+02 9.527261e+03 
1.091321e+02 9.796155e+03 
1.093874e+02 1.007264e+04 
1.096426e+02 1.035693e+04 
1.098979e+02 1.064924e+04 
1.101532e+02 1.094980e+04 
1.104084e+02 1.125884e+04 
1.106637e+02 1.157661e+04 
1.109189e+02 1.190334e+04 
1.111742e+02 1.223930e+04 
1.114294e+02 1.258473e+04 
1.116847e+02 1.293992e+04 
1.119399e+02 1.330513e+04 
1.121952e+02 1.368065e+04 
1.124505e+02 1.406677e+04 
1.127057e+02 1.446378e+04 
1.129610e+02 1.487200e+04 
1.132162e+02 1.529175e+04 
1.134715e+02 1.572333e+04 
1.137267e+02 1.616710e+04 
1.139820e+02 1.662340e+04 
1.142372e+02 1.709257e+04 
1.144925e+02 1.757498e+04 
1.147477e+02 1.807101e+04 
1.150030e+02 1.858104e+04 
1.152583e+02 1.910546e+04 
1.155135e+02 1.964469e+04 
1.157688e+02 2.019913e+04 
1.160240e+02 2.076922e+04 
1.162793e+02 2.135541e+04 
1.165345e+02 2.195813e+04 
1.167898e+02 2.257787e+04 
1.170450e+02 2.321510e+04 
1.173003e+02 2.387031e+04 
1.175556e+02 2.454402e+04 
1.178108e+02 2.523674e+04 
1.180661e+02 2.594901e+04 
1.183213e+02 2.668138e+04 
1.185766e+02 2.743442e+04 
1.188318e+02 2.820872e+04 
1.190871e+02 2.900487e+04 
1.193423e+02 2.982349e+04 
1.195976e+02 3.066522e+04 
1.198529e+02 3.153070e+04 
1.201081e+02 3.242061e+04 
1.203634e+02 3.333563e+04 
1.206186e+02 3.427648e+04 
1.208739e+02 3.524388e+04 
1.211291e+02 3.623859e+04 
1.213844e+02 3.726137e+04 
1.216396e+02 3.831302e+04 
1.218949e+02 3.939435e+04 
1.221502e+02 4.050620e+04 
1.224054e+02 4.164942e+04 
1.226607e+02 4.282492e+04 
1.229159e+02 4.403359e+04 
1.231712e+02 4.527637e+04 
1.234264e+02 4.655423e+04 
1.236817e+02 4.786816e+04 
1.239369e+02 4.921917e+04 
1.241922e+02 5.060830e+04 
1.244474e+02 5.203665e+04 
1.247027e+02 5.350531e+04 
1.249580e+02 5.501542e+04 
1.252132e+02 5.656814e+04 
1.254685e+02 5.816470e+04 
1.257237e+02 5.980631e+04 
1.259790e+02 6.149425e+04 
1.262342e+02 6.322984e+04 
1.264895e+02 6.501441e+04 
1.267447e+02 6.684934e+04 
1.270000e+02 6.873607e+04 


==> Figures/4pt_I_rho_NE_sub_muZ/points_4.dat <==
1.000000e+00 8.921420e-03 5.384497e-03 
2.000000e+00 1.843830e-02 1.137134e-02 
3.000000e+00 2.838002e-02 1.780878e-02 
4.000000e+00 3.869701e-02 2.458997e-02 
5.000000e+00 5.024959e-02 3.164684e-02 
6.000000e+00 6.432139e-02 3.885991e-02 
7.000000e+00 7.930044e-02 4.581634e-02 
8.000000e+00 9.405645e-02 5.171353e-02 


==> Figures/4pt_I_rho_Tot_muT/points_0.dat <==
-1.280000e+02 -4.546868e-01 
1.270000e+02 -4.546868e-01 
1.270000e+02 -2.266703e-01 
-1.280000e+02 -2.266703e-01 
-1.280000e+02 -4.546868e-01 


==> Figures/4pt_I_rho_Tot_muT/points_1.dat <==
-1.280000e+02 -4.546865e-01 
-1.277447e+02 -4.546865e-01 
-1.274895e+02 -4.546864e-01 
-1.272342e+02 -4.546864e-01 
-1.269790e+02 -4.546864e-01 
-1.267237e+02 -4.546864e-01 
-1.264685e+02 -4.546864e-01 
-1.262132e+02 -4.546864e-01 
-1.259580e+02 -4.546864e-01 
-1.257027e+02 -4.546864e-01 
-1.254474e+02 -4.546864e-01 
-1.251922e+02 -4.546863e-01 
-1.249369e+02 -4.546863e-01 
-1.246817e+02 -4.546863e-01 
-1.244264e+02 -4.546863e-01 
-1.241712e+02 -4.546863e-01 
-1.239159e+02 -4.546863e-01 
-1.236607e+02 -4.546862e-01 
-1.234054e+02 -4.546862e-01 
-1.231502e+02 -4.546862e-01 
-1.228949e+02 -4.546862e-01 
-1.226396e+02 -4.546862e-01 
-1.223844e+02 -4.546862e-01 
-1.221291e+02 -4.546861e-01 
-1.218739e+02 -4.546861e-01 
-1.216186e+02 -4.546861e-01 
-1.213634e+02 -4.546861e-01 
-1.211081e+02 -4.546861e-01 
-1.208529e+02 -4.546860e-01 
-1.205976e+02 -4.546860e-01 
-1.203423e+02 -4.546860e-01 
-1.200871e+02 -4.546860e-01 
-1.198318e+02 -4.546859e-01 
-1.195766e+02 -4.546859e-01 
-1.193213e+02 -4.546859e-01 
-1.190661e+02 -4.546859e-01 
-1.188108e+02 -4.546858e-01 
-1.185556e+02 -4.546858e-01 
-1.183003e+02 -4.546858e-01 
-1.180450e+02 -4.546857e-01 
-1.177898e+02 -4.546857e-01 
-1.175345e+02 -4.546857e-01 
-1.172793e+02 -4.546856e-01 
-1.170240e+02 -4.546856e-01 
-1.167688e+02 -4.546856e-01 
-1.165135e+02 -4.546855e-01 
-1.162583e+02 -4.546855e-01 
-1.160030e+02 -4.546855e-01 
-1.157477e+02 -4.546854e-01 
-1.154925e+02 -4.546854e-01 
-1.152372e+02 -4.546853e-01 
-1.149820e+02 -4.546853e-01 
-1.147267e+02 -4.546853e-01 
-1.144715e+02 -4.546852e-01 
-1.142162e+02 -4.546852e-01 
-1.139610e+02 -4.546851e-01 
-1.137057e+02 -4.546851e-01 
-1.134505e+02 -4.546850e-01 
-1.131952e+02 -4.546850e-01 
-1.129399e+02 -4.546849e-01 
-1.126847e+02 -4.546849e-01 
-1.124294e+02 -4.546848e-01 
-1.121742e+02 -4.546848e-01 
-1.119189e+02 -4.546847e-01 
-1.116637e+02 -4.546846e-01 
-1.114084e+02 -4.546846e-01 
-1.111532e+02 -4.546845e-01 
-1.108979e+02 -4.546844e-01 
-1.106426e+02 -4.546844e-01 
-1.103874e+02 -4.546843e-01 
-1.101321e+02 -4.546842e-01 
-1.098769e+02 -4.546842e-01 
-1.096216e+02 -4.546841e-01 
-1.093664e+02 -4.546840e-01 
-1.091111e+02 -4.546839e-01 
-1.088559e+02 -4.546838e-01 
-1.086006e+02 -4.546838e-01 
-1.083453e+02 -4.546837e-01 
-1.080901e+02 -4.546836e-01 
-1.078348e+02 -4.546835e-01 
-1.075796e+02 -4.546834e-01 
-1.073243e+02 -4.546833e-01 
-1.070691e+02 -4.546832e-01 
-1.068138e+02 -4.546831e-01 
-1.065586e+02 -4.546830e-01 
-1.063033e+02 -4.546829e-01 
-1.060480e+02 -4.546828e-01 
-1.057928e+02 -4.546827e-01 
-1.055375e+02 -4.546825e-01 
-1.052823e+02 -4.546824e-01 
-1.050270e+02 -4.546823e-01 
-1.047718e+02 -4.546822e-01 
-1.045165e+02 -4.546820e-01 
-1.042613e+02 -4.546819e-01 
-1.040060e+02 -4.546818e-01 
-1.037508e+02 -4.546816e-01 
-1.034955e+02 -4.546815e-01 
-1.032402e+02 -4.546813e-01 
-1.029850e+02 -4.546812e-01 
-1.027297e+02 -4.546810e-01 
-1.024745e+02 -4.546808e-01 
-1.022192e+02 -4.546807e-01 
-1.019640e+02 -4.546805e-01 
-1.017087e+02 -4.546803e-01 
-1.014535e+02 -4.546801e-01 
-1.011982e+02 -4.546799e-01 
-1.009429e+02 -4.546797e-01 
-1.006877e+02 -4.546795e-01 
-1.004324e+02 -4.546793e-01 
-1.001772e+02 -4.546791e-01 
-9.992192e+01 -4.546789e-01 
-9.966667e+01 -4.546787e-01 
-9.941141e+01 -4.546784e-01 
-9.915616e+01 -4.546782e-01 
-9.890090e+01 -4.546780e-01 
-9.864565e+01 -4.546777e-01 
-9.839039e+01 -4.546775e-01 
-9.813514e+01 -4.546772e-01 
-9.787988e+01 -4.546769e-01 
-9.762462e+01 -4.546766e-01 
-9.736937e+01 -4.546763e-01 
-9.711411e+01 -4.546761e-01 
-9.685886e+01 -4.546757e-01 
-9.660360e+01 -4.546754e-01 
-9.634835e+01 -4.546751e-01 
-9.609309e+01 -4.546748e-01 
-9.583784e+01 -4.546744e-01 
-9.558258e+01 -4.546741e-01 
-9.532733e+01 -4.546737e-01 
-9.507207e+01 -4.546734e-01 
-9.481682e+01 -4.546730e-01 
-9.456156e+01 -4.546726e-01 
-9.430631e+01 -4.546722e-01 
-9.405105e+01 -4.546718e-01 
-9.379580e+01 -4.546713e-01 
-9.354054e+01 -4.546709e-01 
-9.328529e+01 -4.546705e-01 
-9.303003e+01 -4.546700e-01 
-9.277477e+01 -4.546695e-01 
-9.251952e+01 -4.546690e-01 
-9.226426e+01 -4.546685e-01 
-9.200901e+01 -4.546680e-01 
-9.175375e+01 -4.546675e-01 
-9.149850e+01 -4.546669e-01 
-9.124324e+01 -4.546664e-01 
-9.098799e+01 -4.546658e-01 
-9.073273e+01 -4.546652e-01 
-9.047748e+01 -4.546646e-01 
-9.022222e+01 -4.546640e-01 
-8.996697e+01 -4.546633e-01 
-8.971171e+01 -4.546627e-01 
-8.945646e+01 -4.546620e-01 
-8.920120e+01 -4.546613e-01 
-8.894595e+01 -4.546606e-01 
-8.869069e+01 -4.546598e-01 
-8.843544e+01 -4.546590e-01 
-8.818018e+01 -4.546583e-01 
-8.792492e+01 -4.546575e-01 
-8.766967e+01 -4.546566e-01 
-8.741441e+01 -4.546558e-01 
-8.715916e+01 -4.546549e-01 
-8.690390e+01 -4.546540e-01 
-8.664865e+01 -4.546531e-01 
-8.639339e+01 -4.546521e-01 
-8.613814e+01 -4.546511e-01 
-8.588288e+01 -4.546501e-01 
-8.562763e+01 -4.546491e-01 
-8.537237e+01 -4.546480e-01 
-8.511712e+01 -4.546469e-01 
-8.486186e+01 -4.546458e-01 
-8.460661e+01 -4.546446e-01 
-8.435135e+01 -4.546435e-01 
-8.409610e+01 -4.546422e-01 
-8.384084e+01 -4.546410e-01 
-8.358559e+01 -4.546397e-01 
-8.333033e+01 -4.546383e-01 
-8.307508e+01 -4.546370e-01 
-8.281982e+01 -4.546356e-01 
-8.256456e+01 -4.546341e-01 
-8.230931e+01 -4.546326e-01 
-8.205405e+01 -4.546311e-01 
-8.179880e+01 -4.546295e-01 
-8.154354e+01 -4.546279e-01 
-8.128829e+01 -4.546262e-01 
-8.103303e+01 -4.546245e-01 
-8.077778e+01 -4.546228e-01 
-8.052252e+01 -4.546210e-01 
-8.026727e+01 -4.546191e-01 
-8.001201e+01 -4.546172e-01 
-7.975676e+01 -4.546152e-01 
-7.950150e+01 -4.546132e-01 
-7.924625e+01 -4.546111e-01 
-7.899099e+01 -4.546090e-01 
-7.873574e+01 -4.546068e-01 
-7.848048e+01 -4.546045e-01 
-7.822523e+01 -4.546022e-01 
-7.796997e+01 -4.545998e-01 
-7.771471e+01 -4.545974e-01 
-7.745946e+01 -4.545948e-01 
-7.720420e+01 -4.545923e-01 
-7.694895e+01 -4.545896e-01 
-7.669369e+01 -4.545868e-01 
-7.643844e+01 -4.545840e-01 
-7.618318e+01 -4.545811e-01 
-7.592793e+01 -4.545781e-01 
-7.567267e+01 -4.545751e-01 
-7.541742e+01 -4.545719e-01 
-7.516216e+01 -4.545687e-01 
-7.490691e+01 -4.545653e-01 
-7.465165e+01 -4.545619e-01 
-7.439640e+01 -4.545584e-01 
-7.414114e+01 -4.545547e-01 
-7.388589e+01 -4.545510e-01 
-7.363063e+01 -4.545472e-01 
-7.337538e+01 -4.545432e-01 
-7.312012e+01 -4.545392e-01 
-7.286486e+01 -4.545350e-01 
-7.260961e+01 -4.545307e-01 
-7.235435e+01 -4.545263e-01 
-7.209910e+01 -4.545218e-01 
-7.184384e+01 -4.545171e-01 
-7.158859e+01 -4.545123e-01 
-7.133333e+01 -4.545074e-01 
-7.107808e+01 -4.545024e-01 
-7.082282e+01 -4.544972e-01 
-7.056757e+01 -4.544918e-01 
-7.031231e+01 -4.544863e-01 
-7.005706e+01 -4.544806e-01 
-6.980180e+01 -4.544748e-01 
-6.954655e+01 -4.544688e-01 
-6.929129e+01 -4.544627e-01 
-6.903604e+01 -4.544564e-01 
-6.878078e+01 -4.544498e-01 
-6.852553e+01 -4.544432e-01 
-6.827027e+01 -4.544363e-01 
-6.801502e+01 -4.544292e-01 
-6.775976e+01 -4.544219e-01 
-6.750450e+01 -4.544145e-01 
-6.724925e+01 -4.544068e-01 
-6.699399e+01 -4.543989e-01 
-6.673874e+01 -4.543907e-01 
-6.648348e+01 -4.543824e-01 
-6.622823e+01 -4.543738e-01 
-6.597297e+01 -4.543650e-01 
-6.571772e+01 -4.543559e-01 
-6.546246e+01 -4.543465e-01 
-6.520721e+01 -4.543369e-01 
-6.495195e+01 -4.543270e-01 
-6.469670e+01 -4.543169e-01 
-6.444144e+01 -4.543065e-01 
-6.418619e+01 -4.542957e-01 
-6.393093e+01 -4.542847e-01 
-6.367568e+01 -4.542733e-01 
-6.342042e+01 -4.542617e-01 
-6.316517e+01 -4.542497e-01 
-6.290991e+01 -4.542373e-01 
-6.265465e+01 -4.542246e-01 
-6.239940e+01 -4.542116e-01 
-6.214414e+01 -4.541982e-01 
-6.188889e+01 -4.541844e-01 
-6.163363e+01 -4.541702e-01 
-6.137838e+01 -4.541556e-01 
-6.112312e+01 -4.541406e-01 
-6.086787e+01 -4.541252e-01 
-6.061261e+01 -4.541094e-01 
-6.035736e+01 -4.540931e-01 
-6.010210e+01 -4.540763e-01 
-5.984685e+01 -4.540591e-01 
-5.959159e+01 -4.540413e-01 
-5.933634e+01 -4.540231e-01 
-5.908108e+01 -4.540044e-01 
-5.882583e+01 -4.539851e-01 
-5.857057e+01 -4.539653e-01 
-5.831532e+01 -4.539450e-01 
-5.806006e+01 -4.539240e-01 
-5.780480e+01 -4.539025e-01 
-5.754955e+01 -4.538804e-01 
-5.729429e+01 -4.538576e-01 
-5.703904e+01 -4.538342e-01 
-5.678378e+01 -4.538101e-01 
-5.652853e+01 -4.537854e-01 
-5.627327e+01 -4.537599e-01 
-5.601802e+01 -4.537338e-01 
-5.576276e+01 -4.537069e-01 
-5.550751e+01 -4.536792e-01 
-5.525225e+01 -4.536508e-01 
-5.499700e+01 -4.536216e-01 
-5.474174e+01 -4.535915e-01 
-5.448649e+01 -4.535606e-01 
-5.423123e+01 -4.535288e-01 
-5.397598e+01 -4.534961e-01 
-5.372072e+01 -4.534625e-01 
-5.346547e+01 -4.534279e-01 
-5.321021e+01 -4.533924e-01 
-5.295495e+01 -4.533559e-01 
-5.269970e+01 -4.533183e-01 
-5.244444e+01 -4.532797e-01 
-5.218919e+01 -4.532400e-01 
-5.193393e+01 -4.531991e-01 
-5.167868e+01 -4.531572e-01 
-5.142342e+01 -4.531140e-01 
-5.116817e+01 -4.530696e-01 
-5.091291e+01 -4.530239e-01 
-5.065766e+01 -4.529770e-01 
-5.040240e+01 -4.529288e-01 
-5.014715e+01 -4.528791e-01 
-4.989189e+01 -4.528281e-01 
-4.963664e+01 -4.527757e-01 
-4.938138e+01 -4.527217e-01 
-4.912613e+01 -4.526663e-01 
-4.887087e+01 -4.526092e-01 
-4.861562e+01 -4.525506e-01 
-4.836036e+01 -4.524903e-01 
-4.810511e+01 -4.524283e-01 
-4.784985e+01 -4.523646e-01 
-4.759459e+01 -4.522990e-01 
-4.733934e+01 -4.522316e-01 
-4.708408e+01 -4.521623e-01 
-4.682883e+01 -4.520911e-01 
-4.657357e+01 -4.520178e-01 
-4.631832e+01 -4.519425e-01 
-4.606306e+01 -4.518650e-01 
-4.580781e+01 -4.517854e-01 
-4.555255e+01 -4.517035e-01 
-4.529730e+01 -4.516193e-01 
-4.504204e+01 -4.515328e-01 
-4.478679e+01 -4.514437e-01 
-4.453153e+01 -4.513522e-01 
-4.427628e+01 -4.512581e-01 
-4.402102e+01 -4.511613e-01 
-4.376577e+01 -4.510618e-01 
-4.351051e+01 -4.509595e-01 
-4.325526e+01 -4.508543e-01 
-4.300000e+01 -4.507462e-01 
-4.274474e+01 -4.506349e-01 
-4.248949e+01 -4.505206e-01 
-4.223423e+01 -4.504030e-01 
-4.197898e+01 -4.502821e-01 
-4.172372e+01 -4.501578e-01 
-4.146847e+01 -4.500300e-01 
-4.121321e+01 -4.498985e-01 
-4.095796e+01 -4.497634e-01 
-4.070270e+01 -4.496245e-01 
-4.044745e+01 -4.494816e-01 
-4.019219e+01 -4.493347e-01 
-3.993694e+01 -4.491836e-01 
-3.968168e+01 -4.490283e-01 
-3.942643e+01 -4.488686e-01 
-3.917117e+01 -4.487044e-01 
-3.891592e+01 -4.485356e-01 
-3.866066e+01 -4.483620e-01 
-3.840541e+01 -4.481835e-01 
-3.815015e+01 -4.479999e-01 
-3.789489e+01 -4.478112e-01 
-3.763964e+01 -4.476172e-01 
-3.738438e+01 -4.474177e-01 
-3.712913e+01 -4.472125e-01 
-3.687387e+01 -4.470016e-01 
-3.661862e+01 -4.467847e-01 
-3.636336e+01 -4.465617e-01 
-3.610811e+01 -4.463324e-01 
-3.585285e+01 -4.460966e-01 
-3.559760e+01 -4.458542e-01 
-3.534234e+01 -4.456049e-01 
-3.508709e+01 -4.453486e-01 
-3.483183e+01 -4.450850e-01 
-3.457658e+01 -4.448141e-01 
-3.432132e+01 -4.445355e-01 
-3.406607e+01 -4.442490e-01 
-3.381081e+01 -4.439544e-01 
-3.355556e+01 -4.436515e-01 
-3.330030e+01 -4.433401e-01 
-3.304505e+01 -4.430199e-01 
-3.278979e+01 -4.426906e-01 
-3.253453e+01 -4.423521e-01 
-3.227928e+01 -4.420040e-01 
-3.202402e+01 -4.416461e-01 
-3.176877e+01 -4.412781e-01 
-3.151351e+01 -4.408997e-01 
-3.125826e+01 -4.405106e-01 
-3.100300e+01 -4.401105e-01 
-3.074775e+01 -4.396992e-01 
-3.049249e+01 -4.392762e-01 
-3.023724e+01 -4.388414e-01 
-2.998198e+01 -4.383942e-01 
-2.972673e+01 -4.379344e-01 
-2.947147e+01 -4.374617e-01 
-2.921622e+01 -4.369756e-01 
-2.896096e+01 -4.364758e-01 
-2.870571e+01 -4.359619e-01 
-2.845045e+01 -4.354335e-01 
-2.819520e+01 -4.348902e-01 
-2.793994e+01 -4.343316e-01 
-2.768468e+01 -4.337572e-01 
-2.742943e+01 -4.331666e-01 
-2.717417e+01 -4.325593e-01 
-2.691892e+01 -4.319349e-01 
-2.666366e+01 -4.312929e-01 
-2.640841e+01 -4.306328e-01 
-2.615315e+01 -4.299541e-01 
-2.589790e+01 -4.292562e-01 
-2.564264e+01 -4.285386e-01 
-2.538739e+01 -4.278008e-01 
-2.513213e+01 -4.270422e-01 
-2.487688e+01 -4.262621e-01 
-2.462162e+01 -4.254601e-01 
-2.436637e+01 -4.246354e-01 
-2.411111e+01 -4.237875e-01 
-2.385586e+01 -4.229157e-01 
-2.360060e+01 -4.220192e-01 
-2.334535e+01 -4.210975e-01 
-2.309009e+01 -4.201498e-01 
-2.283483e+01 -4.191754e-01 
-2.257958e+01 -4.181735e-01 
-2.232432e+01 -4.171433e-01 
-2.206907e+01 -4.160841e-01 
-2.181381e+01 -4.149950e-01 
-2.155856e+01 -4.138751e-01 
-2.130330e+01 -4.127238e-01 
-2.104805e+01 -4.115399e-01 
-2.079279e+01 -4.103227e-01 
-2.053754e+01 -4.090711e-01 
-2.028228e+01 -4.077842e-01 
-2.002703e+01 -4.064611e-01 
-1.977177e+01 -4.051007e-01 
-1.951652e+01 -4.037019e-01 
-1.926126e+01 -4.022637e-01 
-1.900601e+01 -4.007849e-01 
-1.875075e+01 -3.992644e-01 
-1.849550e+01 -3.977011e-01 
-1.824024e+01 -3.960938e-01 
-1.798498e+01 -3.944411e-01 
-1.772973e+01 -3.927419e-01 
-1.747447e+01 -3.909947e-01 
-1.721922e+01 -3.891984e-01 
-1.696396e+01 -3.873514e-01 
-1.670871e+01 -3.854524e-01 
-1.645345e+01 -3.834999e-01 
-1.619820e+01 -3.814924e-01 
-1.594294e+01 -3.794283e-01 
-1.568769e+01 -3.773061e-01 
-1.543243e+01 -3.751241e-01 
-1.517718e+01 -3.728807e-01 
-1.492192e+01 -3.705741e-01 
-1.466667e+01 -3.682026e-01 
-1.441141e+01 -3.657643e-01 
-1.415616e+01 -3.632574e-01 
-1.390090e+01 -3.606800e-01 
-1.364565e+01 -3.580300e-01 
-1.339039e+01 -3.553055e-01 
-1.313514e+01 -3.525043e-01 
-1.287988e+01 -3.496243e-01 
-1.262462e+01 -3.466634e-01 
-1.236937e+01 -3.436192e-01 
-1.211411e+01 -3.404895e-01 
-1.185886e+01 -3.372718e-01 
-1.160360e+01 -3.339637e-01 
-1.134835e+01 -3.305626e-01 
-1.109309e+01 -3.270661e-01 
-1.083784e+01 -3.234715e-01 
-1.058258e+01 -3.197760e-01 
-1.032733e+01 -3.159768e-01 
-1.007207e+01 -3.120711e-01 
-9.816817e+00 -3.080560e-01 
-9.561562e+00 -3.039284e-01 
-9.306306e+00 -2.996853e-01 
-9.051051e+00 -2.953234e-01 
-8.795796e+00 -2.908395e-01 
-8.540541e+00 -2.862304e-01 
-8.285285e+00 -2.814926e-01 
-8.030030e+00 -2.766226e-01 
-7.774775e+00 -2.716170e-01 
-7.519520e+00 -2.664720e-01 
-7.264264e+00 -2.611839e-01 
-7.009009e+00 -2.557491e-01 
-6.753754e+00 -2.501635e-01 
-6.498498e+00 -2.444235e-01 
-6.243243e+00 -2.385249e-01 
-5.987988e+00 -2.324638e-01 
-5.732733e+00 -2.262362e-01 
-5.477477e+00 -2.198380e-01 
-5.222222e+00 -2.132652e-01 
-4.966967e+00 -2.065138e-01 
-4.711712e+00 -1.995798e-01 
-4.456456e+00 -1.924594e-01 
-4.201201e+00 -1.851489e-01 
-3.945946e+00 -1.776451e-01 
-3.690691e+00 -1.699447e-01 
-3.435435e+00 -1.620454e-01 
-3.180180e+00 -1.539451e-01 
-2.924925e+00 -1.456432e-01 
-2.669670e+00 -1.371398e-01 
-2.414414e+00 -1.284373e-01 
-2.159159e+00 -1.195402e-01 
-1.903904e+00 -1.104565e-01 
-1.648649e+00 -1.011988e-01 
-1.393393e+00 -9.178601e-02 
-1.138138e+00 -8.224556e-02 
-8.828829e-01 -7.261593e-02 
-6.276276e-01 -6.294906e-02 
-3.723724e-01 -5.331131e-02 
-1.171171e-01 -4.378031e-02 
1.381381e-01 -3.443497e-02 
3.933934e-01 -2.533838e-02 
6.486486e-01 -1.651979e-02 
9.039039e-01 -7.966631e-03 
1.159159e+00 3.684428e-04 
1.414414e+00 8.551160e-03 
1.669670e+00 1.665014e-02 
1.924925e+00 2.472757e-02 
2.180180e+00 3.283580e-02 
2.435435e+00 4.101738e-02 
2.690691e+00 4.930657e-02 
2.945946e+00 5.773110e-02 
3.201201e+00 6.631375e-02 
3.456456e+00 7.507363e-02 
3.711712e+00 8.402715e-02 
3.966967e+00 9.318875e-02 
4.222222e+00 1.025714e-01 
4.477477e+00 1.121871e-01 
4.732733e+00 1.220470e-01 
4.987988e+00 1.321617e-01 
5.243243e+00 1.425417e-01 
5.498498e+00 1.531968e-01 
5.753754e+00 1.641371e-01 
6.009009e+00 1.753725e-01 
6.264264e+00 1.869127e-01 
6.519520e+00 1.987678e-01 
6.774775e+00 2.109477e-01 
7.030030e+00 2.234626e-01 
7.285285e+00 2.363229e-01 
7.540541e+00 2.495389e-01 
7.795796e+00 2.631213e-01 
8.051051e+00 2.770812e-01 
8.306306e+00 2.914297e-01 
8.561562e+00 3.061781e-01 
8.816817e+00 3.213381e-01 
9.072072e+00 3.369218e-01 
9.327327e+00 3.529415e-01 
9.582583e+00 3.694096e-01 
9.837838e+00 3.863392e-01 
1.009309e+01 4.037434e-01 
1.034835e+01 4.216360e-01 
1.060360e+01 4.400308e-01 
1.085886e+01 4.589423e-01 
1.111411e+01 4.783851e-01 
1.136937e+01 4.983744e-01 
1.162462e+01 5.189258e-01 
1.187988e+01 5.400553e-01 
1.213514e+01 5.617793e-01 
1.239039e+01 5.841147e-01 
1.264565e+01 6.070788e-01 
1.290090e+01 6.306895e-01 
1.315616e+01 6.549651e-01 
1.341141e+01 6.799245e-01 
1.366667e+01 7.055869e-01 
1.392192e+01 7.319724e-01 
1.417718e+01 7.591015e-01 
1.443243e+01 7.869950e-01 
1.468769e+01 8.156748e-01 
1.494294e+01 8.451629e-01 
1.519820e+01 8.754824e-01 
1.545345e+01 9.066567e-01 
1.570871e+01 9.387099e-01 
1.596396e+01 9.716669e-01 
1.621922e+01 1.005553e+00 
1.647447e+01 1.040395e+00 
1.672973e+01 1.076220e+00 
1.698498e+01 1.113055e+00 
1.724024e+01 1.150929e+00 
1.749550e+01 1.189871e+00 
1.775075e+01 1.229912e+00 
1.800601e+01 1.271082e+00 
1.826126e+01 1.313414e+00 
1.851652e+01 1.356940e+00 
1.877177e+01 1.401694e+00 
1.902703e+01 1.447710e+00 
1.928228e+01 1.495025e+00 
1.953754e+01 1.543674e+00 
1.979279e+01 1.593697e+00 
2.004805e+01 1.645130e+00 
2.030330e+01 1.698015e+00 
2.055856e+01 1.752392e+00 
2.081381e+01 1.808303e+00 
2.106907e+01 1.865792e+00 
2.132432e+01 1.924904e+00 
2.157958e+01 1.985683e+00 
2.183483e+01 2.048177e+00 
2.209009e+01 2.112435e+00 
2.234535e+01 2.178506e+00 
2.260060e+01 2.246441e+00 
2.285586e+01 2.316294e+00 
2.311111e+01 2.388118e+00 
2.336637e+01 2.461968e+00 
2.362162e+01 2.537903e+00 
2.387688e+01 2.615981e+00 
2.413213e+01 2.696262e+00 
2.438739e+01 2.778808e+00 
2.464264e+01 2.863684e+00 
2.489790e+01 2.950956e+00 
2.515315e+01 3.040690e+00 
2.540841e+01 3.132957e+00 
2.566366e+01 3.227827e+00 
2.591892e+01 3.325375e+00 
2.617417e+01 3.425676e+00 
2.642943e+01 3.528808e+00 
2.668468e+01 3.634850e+00 
2.693994e+01 3.743885e+00 
2.719520e+01 3.855997e+00 
2.745045e+01 3.971273e+00 
2.770571e+01 4.089802e+00 
2.796096e+01 4.211677e+00 
2.821622e+01 4.336991e+00 
2.847147e+01 4.465842e+00 
2.872673e+01 4.598329e+00 
2.898198e+01 4.734556e+00 
2.923724e+01 4.874627e+00 
2.949249e+01 5.018652e+00 
2.974775e+01 5.166741e+00 
3.000300e+01 5.319009e+00 
3.025826e+01 5.475575e+00 
3.051351e+01 5.636560e+00 
3.076877e+01 5.802088e+00 
3.102402e+01 5.972288e+00 
3.127928e+01 6.147292e+00 
3.153453e+01 6.327234e+00 
3.178979e+01 6.512255e+00 
3.204505e+01 6.702498e+00 
3.230030e+01 6.898110e+00 
3.255556e+01 7.099243e+00 
3.281081e+01 7.306053e+00 
3.306607e+01 7.518699e+00 
3.332132e+01 7.737347e+00 
3.357658e+01 7.962166e+00 
3.383183e+01 8.193330e+00 
3.408709e+01 8.431018e+00 
3.434234e+01 8.675415e+00 
3.459760e+01 8.926709e+00 
3.485285e+01 9.185095e+00 
3.510811e+01 9.450774e+00 
3.536336e+01 9.723951e+00 
3.561862e+01 1.000484e+01 
3.587387e+01 1.029365e+01 
3.612913e+01 1.059062e+01 
3.638438e+01 1.089597e+01 
3.663964e+01 1.120993e+01 
3.689489e+01 1.153276e+01 
3.715015e+01 1.186470e+01 
3.740541e+01 1.220600e+01 
3.766066e+01 1.255694e+01 
3.791592e+01 1.291779e+01 
3.817117e+01 1.328881e+01 
3.842643e+01 1.367031e+01 
3.868168e+01 1.406258e+01 
3.893694e+01 1.446592e+01 
3.919219e+01 1.488064e+01 
3.944745e+01 1.530707e+01 
3.970270e+01 1.574553e+01 
3.995796e+01 1.619636e+01 
4.021321e+01 1.665992e+01 
4.046847e+01 1.713657e+01 
4.072372e+01 1.762666e+01 
4.097898e+01 1.813059e+01 
4.123423e+01 1.864874e+01 
4.148949e+01 1.918152e+01 
4.174474e+01 1.972933e+01 
4.200000e+01 2.029260e+01 
4.225526e+01 2.087177e+01 
4.251051e+01 2.146729e+01 
4.276577e+01 2.207961e+01 
4.302102e+01 2.270922e+01 
4.327628e+01 2.335660e+01 
4.353153e+01 2.402224e+01 
4.378679e+01 2.470668e+01 
4.404204e+01 2.541043e+01 
4.429730e+01 2.613404e+01 
4.455255e+01 2.687808e+01 
4.480781e+01 2.764311e+01 
4.506306e+01 2.842974e+01 
4.531832e+01 2.923857e+01 
4.557357e+01 3.007023e+01 
4.582883e+01 3.092535e+01 
4.608408e+01 3.180462e+01 
4.633934e+01 3.270870e+01 
4.659459e+01 3.363829e+01 
4.684985e+01 3.459413e+01 
4.710511e+01 3.557693e+01 
4.736036e+01 3.658748e+01 
4.761562e+01 3.762655e+01 
4.787087e+01 3.869494e+01 
4.812613e+01 3.979349e+01 
4.838138e+01 4.092305e+01 
4.863664e+01 4.208448e+01 
4.889189e+01 4.327869e+01 
4.914715e+01 4.450661e+01 
4.940240e+01 4.576918e+01 
4.965766e+01 4.706739e+01 
4.991291e+01 4.840224e+01 
5.016817e+01 4.977476e+01 
5.042342e+01 5.118602e+01 
5.067868e+01 5.263711e+01 
5.093393e+01 5.412916e+01 
5.118919e+01 5.566331e+01 
5.144444e+01 5.724077e+01 
5.169970e+01 5.886274e+01 
5.195495e+01 6.053050e+01 
5.221021e+01 6.224532e+01 
5.246547e+01 6.400854e+01 
5.272072e+01 6.582153e+01 
5.297598e+01 6.768568e+01 
5.323123e+01 6.960245e+01 
5.348649e+01 7.157332e+01 
5.374174e+01 7.359981e+01 
5.399700e+01 7.568349e+01 
5.425225e+01 7.782599e+01 
5.450751e+01 8.002895e+01 
5.476276e+01 8.229409e+01 
5.501802e+01 8.462316e+01 
5.527327e+01 8.701796e+01 
5.552853e+01 8.948035e+01 
5.578378e+01 9.201224e+01 
5.603904e+01 9.461559e+01 
5.629429e+01 9.729241e+01 
5.654955e+01 1.000448e+02 
5.680480e+01 1.028748e+02 
5.706006e+01 1.057848e+02 
5.731532e+01 1.087768e+02 
5.757057e+01 1.118533e+02 
5.782583e+01 1.150167e+02 
5.808108e+01 1.182693e+02 
5.833634e+01 1.216137e+02 
5.859159e+01 1.250525e+02 
5.884685e+01 1.285884e+02 
5.910210e+01 1.322240e+02 
5.935736e+01 1.359623e+02 
5.961261e+01 1.398060e+02 
5.986787e+01 1.437583e+02 
6.012312e+01 1.478221e+02 
6.037838e+01 1.520006e+02 
6.063363e+01 1.562970e+02 
6.088889e+01 1.607147e+02 
6.114414e+01 1.652571e+02 
6.139940e+01 1.699277e+02 
6.165465e+01 1.747301e+02 
6.190991e+01 1.796680e+02 
6.216517e+01 1.847453e+02 
6.242042e+01 1.899659e+02 
6.267568e+01 1.953338e+02 
6.293093e+01 2.008533e+02 
6.318619e+01 2.065285e+02 
6.344144e+01 2.123639e+02 
6.369670e+01 2.183640e+02 
6.395195e+01 2.245334e+02 
6.420721e+01 2.308770e+02 
6.446246e+01 2.373996e+02 
6.471772e+01 2.441063e+02 
6.497297e+01 2.510022e+02 
6.522823e+01 2.580928e+02 
6.548348e+01 2.653836e+02 
6.573874e+01 2.728801e+02 
6.599399e+01 2.805881e+02 
6.624925e+01 2.885137e+02 
6.650450e+01 2.966631e+02 
6.675976e+01 3.050424e+02 
6.701502e+01 3.136582e+02 
6.727027e+01 3.225171e+02 
6.752553e+01 3.316261e+02 
6.778078e+01 3.409922e+02 
6.803604e+01 3.506227e+02 
6.829129e+01 3.605249e+02 
6.854655e+01 3.707066e+02 
6.880180e+01 3.811757e+02 
6.905706e+01 3.919402e+02 
6.931231e+01 4.030086e+02 
6.956757e+01 4.143893e+02 
6.982282e+01 4.260913e+02 
7.007808e+01 4.381235e+02 
7.033333e+01 4.504953e+02 
7.058859e+01 4.632163e+02 
7.084384e+01 4.762964e+02 
7.109910e+01 4.897456e+02 
7.135435e+01 5.035743e+02 
7.160961e+01 5.177934e+02 
7.186486e+01 5.324138e+02 
7.212012e+01 5.474468e+02 
7.237538e+01 5.629041e+02 
7.263063e+01 5.787976e+02 
7.288589e+01 5.951398e+02 
7.314114e+01 6.119431e+02 
7.339640e+01 6.292208e+02 
7.365165e+01 6.469860e+02 
7.390691e+01 6.652527e+02 
7.416216e+01 6.840348e+02 
7.441742e+01 7.033471e+02 
7.467267e+01 7.232045e+02 
7.492793e+01 7.436223e+02 
7.518318e+01 7.646164e+02 
7.543844e+01 7.862029e+02 
7.569369e+01 8.083988e+02 
7.594895e+01 8.312210e+02 
7.620420e+01 8.546875e+02 
7.645946e+01 8.788162e+02 
7.671471e+01 9.036259e+02 
7.696997e+01 9.291358e+02 
7.722523e+01 9.553657e+02 
7.748048e+01 9.823359e+02 
7.773574e+01 1.010067e+03 
7.799099e+01 1.038581e+03 
7.824625e+01 1.067900e+03 
7.850150e+01 1.098046e+03 
7.875676e+01 1.129044e+03 
7.901201e+01 1.160916e+03 
7.926727e+01 1.193687e+03 
7.952252e+01 1.227384e+03 
7.977778e+01 1.262031e+03 
8.003303e+01 1.297656e+03 
8.028829e+01 1.334287e+03 
8.054354e+01 1.371952e+03 
8.079880e+01 1.410680e+03 
8.105405e+01 1.450500e+03 
8.130931e+01 1.491445e+03 
8.156456e+01 1.533545e+03 
8.181982e+01 1.576834e+03 
8.207508e+01 1.621344e+03 
8.233033e+01 1.667110e+03 
8.258559e+01 1.714169e+03 
8.284084e+01 1.762555e+03 
8.309610e+01 1.812307e+03 
8.335135e+01 1.863463e+03 
8.360661e+01 1.916063e+03 
8.386186e+01 1.970147e+03 
8.411712e+01 2.025758e+03 
8.437237e+01 2.082938e+03 
8.462763e+01 2.141733e+03 
8.488288e+01 2.202186e+03 
8.513814e+01 2.264346e+03 
8.539339e+01 2.328260e+03 
8.564865e+01 2.393978e+03 
8.590390e+01 2.461551e+03 
8.615916e+01 2.531031e+03 
8.641441e+01 2.602472e+03 
8.666967e+01 2.675929e+03 
8.692492e+01 2.751460e+03 
8.718018e+01 2.829122e+03 
8.743544e+01 2.908976e+03 
8.769069e+01 2.991084e+03 
8.794595e+01 3.075509e+03 
8.820120e+01 3.162318e+03 
8.845646e+01 3.251576e+03 
8.871171e+01 3.343353e+03 
8.896697e+01 3.437720e+03 
8.922222e+01 3.534751e+03 
8.947748e+01 3.634521e+03 
8.973273e+01 3.737106e+03 
8.998799e+01 3.842587e+03 
9.024324e+01 3.951044e+03 
9.049850e+01 4.062563e+03 
9.075375e+01 4.177229e+03 
9.100901e+01 4.295132e+03 
9.126426e+01 4.416362e+03 
9.151952e+01 4.541013e+03 
9.177477e+01 4.669183e+03 
9.203003e+01 4.800970e+03 
9.228529e+01 4.936477e+03 
9.254054e+01 5.075808e+03 
9.279580e+01 5.219071e+03 
9.305105e+01 5.366378e+03 
9.330631e+01 5.517842e+03 
9.356156e+01 5.673582e+03 
9.381682e+01 5.833716e+03 
9.407207e+01 5.998371e+03 
9.432733e+01 6.167672e+03 
9.458258e+01 6.341752e+03 
9.483784e+01 6.520745e+03 
9.509309e+01 6.704789e+03 
9.534835e+01 6.894028e+03 
9.560360e+01 7.088608e+03 
9.585886e+01 7.288680e+03 
9.611411e+01 7.494398e+03 
9.636937e+01 7.705923e+03 
9.662462e+01 7.923417e+03 
9.687988e+01 8.147050e+03 
9.713514e+01 8.376995e+03 
9.739039e+01 8.613430e+03 
9.764565e+01 8.856537e+03 
9.790090e+01 9.106506e+03 
9.815616e+01 9.363530e+03 
9.841141e+01 9.627808e+03 
9.866667e+01 9.899544e+03 
9.892192e+01 1.017895e+04 
9.917718e+01 1.046624e+04 
9.943243e+01 1.076164e+04 
9.968769e+01 1.106538e+04 
9.994294e+01 1.137769e+04 
1.001982e+02 1.169882e+04 
1.004535e+02 1.202900e+04 
1.007087e+02 1.236851e+04 
1.009640e+02 1.271760e+04 
1.012192e+02 1.307654e+04 
1.014745e+02 1.344561e+04 
1.017297e+02 1.382510e+04 
1.019850e+02 1.421530e+04 
1.022402e+02 1.461651e+04 
1.024955e+02 1.502905e+04 
1.027508e+02 1.545323e+04 
1.030060e+02 1.588938e+04 
1.032613e+02 1.633784e+04 
1.035165e+02 1.679895e+04 
1.037718e+02 1.727309e+04 
1.040270e+02 1.776060e+04 
1.042823e+02 1.826187e+04 
1.045375e+02 1.877729e+04 
1.047928e+02 1.930726e+04 
1.050480e+02 1.985218e+04 
1.053033e+02 2.041249e+04 
1.055586e+02 2.098861e+04 
1.058138e+02 2.158098e+04 
1.060691e+02 2.219008e+04 
1.063243e+02 2.281637e+04 
1.065796e+02 2.346033e+04 
1.068348e+02 2.412247e+04 
1.070901e+02 2.480330e+04 
1.073453e+02 2.550334e+04 
1.076006e+02 2.622314e+04 
1.078559e+02 2.696326e+04 
1.081111e+02 2.772426e+04 
1.083664e+02 2.850674e+04 
1.086216e+02 2.931131e+04 
1.088769e+02 3.013858e+04 
1.091321e+02 3.098920e+04 
1.093874e+02 3.186383e+04 
1.096426e+02 3.276315e+04 
1.098979e+02 3.368785e+04 
1.101532e+02 3.463864e+04 
1.104084e+02 3.561627e+04 
1.106637e+02 3.662149e+04 
1.109189e+02 3.765509e+04 
1.111742e+02 3.871785e+04 
1.114294e+02 3.981061e+04 
1.116847e+02 4.093421e+04 
1.119399e+02 4.208952e+04 
1.121952e+02 4.327744e+04 
1.124505e+02 4.449889e+04 
1.127057e+02 4.575481e+04 
1.129610e+02 4.704618e+04 
1.132162e+02 4.837399e+04 
1.134715e+02 4.973928e+04 
1.137267e+02 5.114310e+04 
1.139820e+02 5.258655e+04 
1.142372e+02 5.407073e+04 
1.144925e+02 5.559680e+04 
1.147477e+02 5.716594e+04 
1.150030e+02 5.877937e+04 
1.152583e+02 6.043834e+04 
1.155135e+02 6.214413e+04 
1.157688e+02 6.389806e+04 
1.160240e+02 6.570149e+04 
1.162793e+02 6.755582e+04 
1.165345e+02 6.946249e+04 
1.167898e+02 7.142297e+04 
1.170450e+02 7.343878e+04 
1.173003e+02 7.551149e+04 
1.175556e+02 7.764269e+04 
1.178108e+02 7.983404e+04 
1.180661e+02 8.208725e+04 
1.183213e+02 8.440404e+04 
1.185766e+02 8.678622e+04 
1.188318e+02 8.923564e+04 
1.190871e+02 9.175419e+04 
1.193423e+02 9.434382e+04 
1.195976e+02 9.700654e+04 
1.198529e+02 9.974441e+04 
1.201081e+02 1.025595e+05 
1.203634e+02 1.054541e+05 
1.206186e+02 1.084304e+05 
1.208739e+02 1.114907e+05 
1.211291e+02 1.146374e+05 
1.213844e+02 1.178729e+05 
1.216396e+02 1.211997e+05 
1.218949e+02 1.246203e+05 
1.221502e+02 1.281376e+05 
1.224054e+02 1.317541e+05 
1.226607e+02 1.354726e+05 
1.229159e+02 1.392961e+05 
1.231712e+02 1.432276e+05 
1.234264e+02 1.472700e+05 
1.236817e+02 1.514264e+05 
1.239369e+02 1.557002e+05 
1.241922e+02 1.600946e+05 
1.244474e+02 1.646131e+05 
1.247027e+02 1.692590e+05 
1.249580e+02 1.740361e+05 
1.252132e+02 1.789480e+05 
1.254685e+02 1.839986e+05 
1.257237e+02 1.891917e+05 
1.259790e+02 1.945313e+05 
1.262342e+02 2.000217e+05 
1.264895e+02 2.056670e+05 
1.267447e+02 2.114717e+05 
1.270000e+02 2.174401e+05 
1.270000e+02 4.440091e+05 
1.267447e+02 4.318215e+05 
1.264895e+02 4.199685e+05 
1.262342e+02 4.084409e+05 
1.259790e+02 3.972297e+05 
1.257237e+02 3.863262e+05 
1.254685e+02 3.757220e+05 
1.252132e+02 3.654089e+05 
1.249580e+02 3.553788e+05 
1.247027e+02 3.456241e+05 
1.244474e+02 3.361371e+05 
1.241922e+02 3.269105e+05 
1.239369e+02 3.179372e+05 
1.236817e+02 3.092102e+05 
1.234264e+02 3.007228e+05 
1.231712e+02 2.924683e+05 
1.229159e+02 2.844404e+05 
1.226607e+02 2.766328e+05 
1.224054e+02 2.690396e+05 
1.221502e+02 2.616547e+05 
1.218949e+02 2.544726e+05 
1.216396e+02 2.474876e+05 
1.213844e+02 2.406944e+05 
1.211291e+02 2.340876e+05 
1.208739e+02 2.276622e+05 
1.206186e+02 2.214131e+05 
1.203634e+02 2.153356e+05 
1.201081e+02 2.094249e+05 
1.198529e+02 2.036764e+05 
1.195976e+02 1.980857e+05 
1.193423e+02 1.926485e+05 
1.190871e+02 1.873605e+05 
1.188318e+02 1.822177e+05 
1.185766e+02 1.772160e+05 
1.183213e+02 1.723516e+05 
1.180661e+02 1.676208e+05 
1.178108e+02 1.630198e+05 
1.175556e+02 1.585451e+05 
1.173003e+02 1.541932e+05 
1.170450e+02 1.499607e+05 
1.167898e+02 1.458445e+05 
1.165345e+02 1.418412e+05 
1.162793e+02 1.379478e+05 
1.160240e+02 1.341613e+05 
1.157688e+02 1.304788e+05 
1.155135e+02 1.268973e+05 
1.152583e+02 1.234141e+05 
1.150030e+02 1.200265e+05 
1.147477e+02 1.167319e+05 
1.144925e+02 1.135277e+05 
1.142372e+02 1.104115e+05 
1.139820e+02 1.073808e+05 
1.137267e+02 1.044334e+05 
1.134715e+02 1.015668e+05 
1.132162e+02 9.877888e+04 
1.129610e+02 9.606751e+04 
1.127057e+02 9.343056e+04 
1.124505e+02 9.086599e+04 
1.121952e+02 8.837181e+04 
1.119399e+02 8.594610e+04 
1.116847e+02 8.358697e+04 
1.114294e+02 8.129260e+04 
1.111742e+02 7.906120e+04 
1.109189e+02 7.689106e+04 
1.106637e+02 7.478048e+04 
1.104084e+02 7.272783e+04 
1.101532e+02 7.073153e+04 
1.098979e+02 6.879002e+04 
1.096426e+02 6.690180e+04 
1.093874e+02 6.506542e+04 
1.091321e+02 6.327944e+04 
1.088769e+02 6.154248e+04 
1.086216e+02 5.985320e+04 
1.083664e+02 5.821029e+04 
1.081111e+02 5.661248e+04 
1.078559e+02 5.505852e+04 
1.076006e+02 5.354722e+04 
1.073453e+02 5.207740e+04 
1.070901e+02 5.064793e+04 
1.068348e+02 4.925769e+04 
1.065796e+02 4.790561e+04 
1.063243e+02 4.659065e+04 
1.060691e+02 4.531178e+04 
1.058138e+02 4.406801e+04 
1.055586e+02 4.285839e+04 
1.053033e+02 4.168196e+04 
1.050480e+02 4.053783e+04 
1.047928e+02 3.942511e+04 
1.045375e+02 3.834292e+04 
1.042823e+02 3.729044e+04 
1.040270e+02 3.626685e+04 
1.037718e+02 3.527136e+04 
1.035165e+02 3.430319e+04 
1.032613e+02 3.336160e+04 
1.030060e+02 3.244585e+04 
1.027508e+02 3.155524e+04 
1.024955e+02 3.068907e+04 
1.022402e+02 2.984668e+04 
1.019850e+02 2.902741e+04 
1.017297e+02 2.823063e+04 
1.014745e+02 2.745572e+04 
1.012192e+02 2.670209e+04 
1.009640e+02 2.596913e+04 
1.007087e+02 2.525630e+04 
1.004535e+02 2.456303e+04 
1.001982e+02 2.388879e+04 
9.994294e+01 2.323306e+04 
9.968769e+01 2.259533e+04 
9.943243e+01 2.197510e+04 
9.917718e+01 2.137190e+04 
9.892192e+01 2.078526e+04 
9.866667e+01 2.021471e+04 
9.841141e+01 1.965983e+04 
9.815616e+01 1.912018e+04 
9.790090e+01 1.859534e+04 
9.764565e+01 1.808491e+04 
9.739039e+01 1.758849e+04 
9.713514e+01 1.710569e+04 
9.687988e+01 1.663615e+04 
9.662462e+01 1.617950e+04 
9.636937e+01 1.573538e+04 
9.611411e+01 1.530345e+04 
9.585886e+01 1.488337e+04 
9.560360e+01 1.447483e+04 
9.534835e+01 1.407750e+04 
9.509309e+01 1.369108e+04 
9.483784e+01 1.331526e+04 
9.458258e+01 1.294976e+04 
9.432733e+01 1.259429e+04 
9.407207e+01 1.224858e+04 
9.381682e+01 1.191236e+04 
9.356156e+01 1.158537e+04 
9.330631e+01 1.126735e+04 
9.305105e+01 1.095807e+04 
9.279580e+01 1.065727e+04 
9.254054e+01 1.036473e+04 
9.228529e+01 1.008021e+04 
9.203003e+01 9.803512e+03 
9.177477e+01 9.534405e+03 
9.151952e+01 9.272685e+03 
9.126426e+01 9.018148e+03 
9.100901e+01 8.770599e+03 
9.075375e+01 8.529844e+03 
9.049850e+01 8.295697e+03 
9.024324e+01 8.067978e+03 
8.998799e+01 7.846509e+03 
8.973273e+01 7.631120e+03 
8.947748e+01 7.421642e+03 
8.922222e+01 7.217915e+03 
8.896697e+01 7.019779e+03 
8.871171e+01 6.827082e+03 
8.845646e+01 6.639675e+03 
8.820120e+01 6.457411e+03 
8.794595e+01 6.280151e+03 
8.769069e+01 6.107756e+03 
8.743544e+01 5.940093e+03 
8.718018e+01 5.777032e+03 
8.692492e+01 5.618447e+03 
8.666967e+01 5.464215e+03 
8.641441e+01 5.314216e+03 
8.615916e+01 5.168335e+03 
8.590390e+01 5.026458e+03 
8.564865e+01 4.888476e+03 
8.539339e+01 4.754280e+03 
8.513814e+01 4.623769e+03 
8.488288e+01 4.496839e+03 
8.462763e+01 4.373394e+03 
8.437237e+01 4.253337e+03 
8.411712e+01 4.136576e+03 
8.386186e+01 4.023020e+03 
8.360661e+01 3.912580e+03 
8.335135e+01 3.805172e+03 
8.309610e+01 3.700712e+03 
8.284084e+01 3.599120e+03 
8.258559e+01 3.500316e+03 
8.233033e+01 3.404224e+03 
8.207508e+01 3.310770e+03 
8.181982e+01 3.219881e+03 
8.156456e+01 3.131486e+03 
8.130931e+01 3.045518e+03 
8.105405e+01 2.961910e+03 
8.079880e+01 2.880597e+03 
8.054354e+01 2.801515e+03 
8.028829e+01 2.724605e+03 
8.003303e+01 2.649805e+03 
7.977778e+01 2.577059e+03 
7.952252e+01 2.506309e+03 
7.926727e+01 2.437502e+03 
7.901201e+01 2.370583e+03 
7.875676e+01 2.305501e+03 
7.850150e+01 2.242205e+03 
7.824625e+01 2.180647e+03 
7.799099e+01 2.120778e+03 
7.773574e+01 2.062553e+03 
7.748048e+01 2.005926e+03 
7.722523e+01 1.950853e+03 
7.696997e+01 1.897292e+03 
7.671471e+01 1.845201e+03 
7.645946e+01 1.794541e+03 
7.620420e+01 1.745270e+03 
7.594895e+01 1.697352e+03 
7.569369e+01 1.650749e+03 
7.543844e+01 1.605426e+03 
7.518318e+01 1.561346e+03 
7.492793e+01 1.518477e+03 
7.467267e+01 1.476784e+03 
7.441742e+01 1.436236e+03 
7.416216e+01 1.396800e+03 
7.390691e+01 1.358447e+03 
7.365165e+01 1.321147e+03 
7.339640e+01 1.284871e+03 
7.314114e+01 1.249590e+03 
7.288589e+01 1.215278e+03 
7.263063e+01 1.181908e+03 
7.237538e+01 1.149453e+03 
7.212012e+01 1.117890e+03 
7.186486e+01 1.087193e+03 
7.160961e+01 1.057338e+03 
7.135435e+01 1.028303e+03 
7.109910e+01 1.000065e+03 
7.084384e+01 9.726020e+02 
7.058859e+01 9.458928e+02 
7.033333e+01 9.199167e+02 
7.007808e+01 8.946537e+02 
6.982282e+01 8.700841e+02 
6.956757e+01 8.461889e+02 
6.931231e+01 8.229496e+02 
6.905706e+01 8.003482e+02 
6.880180e+01 7.783672e+02 
6.854655e+01 7.569895e+02 
6.829129e+01 7.361986e+02 
6.803604e+01 7.159784e+02 
6.778078e+01 6.963132e+02 
6.752553e+01 6.771878e+02 
6.727027e+01 6.585874e+02 
6.701502e+01 6.404975e+02 
6.675976e+01 6.229042e+02 
6.650450e+01 6.057938e+02 
6.624925e+01 5.891531e+02 
6.599399e+01 5.729691e+02 
6.573874e+01 5.572293e+02 
6.548348e+01 5.419216e+02 
6.522823e+01 5.270341e+02 
6.497297e+01 5.125552e+02 
6.471772e+01 4.984738e+02 
6.446246e+01 4.847788e+02 
6.420721e+01 4.714598e+02 
6.395195e+01 4.585063e+02 
6.369670e+01 4.459085e+02 
6.344144e+01 4.336564e+02 
6.318619e+01 4.217406e+02 
6.293093e+01 4.101519e+02 
6.267568e+01 3.988813e+02 
6.242042e+01 3.879200e+02 
6.216517e+01 3.772597e+02 
6.190991e+01 3.668919e+02 
6.165465e+01 3.568087e+02 
6.139940e+01 3.470023e+02 
6.114414e+01 3.374651e+02 
6.088889e+01 3.281896e+02 
6.063363e+01 3.191688e+02 
6.037838e+01 3.103956e+02 
6.012312e+01 3.018631e+02 
5.986787e+01 2.935649e+02 
5.961261e+01 2.854945e+02 
5.935736e+01 2.776456e+02 
5.910210e+01 2.700121e+02 
5.884685e+01 2.625881e+02 
5.859159e+01 2.553680e+02 
5.833634e+01 2.483460e+02 
5.808108e+01 2.415168e+02 
5.782583e+01 2.348750e+02 
5.757057e+01 2.284155e+02 
5.731532e+01 2.221333e+02 
5.706006e+01 2.160236e+02 
5.680480e+01 2.100816e+02 
5.654955e+01 2.043027e+02 
5.629429e+01 1.986824e+02 
5.603904e+01 1.932163e+02 
5.578378e+01 1.879003e+02 
5.552853e+01 1.827303e+02 
5.527327e+01 1.777021e+02 
5.501802e+01 1.728120e+02 
5.476276e+01 1.680560e+02 
5.450751e+01 1.634307e+02 
5.425225e+01 1.589323e+02 
5.399700e+01 1.545573e+02 
5.374174e+01 1.503025e+02 
5.348649e+01 1.461644e+02 
5.323123e+01 1.421399e+02 
5.297598e+01 1.382259e+02 
5.272072e+01 1.344194e+02 
5.246547e+01 1.307173e+02 
5.221021e+01 1.271168e+02 
5.195495e+01 1.236152e+02 
5.169970e+01 1.202096e+02 
5.144444e+01 1.168976e+02 
5.118919e+01 1.136765e+02 
5.093393e+01 1.105437e+02 
5.067868e+01 1.074970e+02 
5.042342e+01 1.045339e+02 
5.016817e+01 1.016521e+02 
4.991291e+01 9.884948e+01 
4.965766e+01 9.612374e+01 
4.940240e+01 9.347283e+01 
4.914715e+01 9.089467e+01 
4.889189e+01 8.838729e+01 
4.863664e+01 8.594872e+01 
4.838138e+01 8.357710e+01 
4.812613e+01 8.127057e+01 
4.787087e+01 7.902735e+01 
4.761562e+01 7.684571e+01 
4.736036e+01 7.472395e+01 
4.710511e+01 7.266043e+01 
4.684985e+01 7.065355e+01 
4.659459e+01 6.870176e+01 
4.633934e+01 6.680354e+01 
4.608408e+01 6.495743e+01 
4.582883e+01 6.316199e+01 
4.557357e+01 6.141583e+01 
4.531832e+01 5.971761e+01 
4.506306e+01 5.806599e+01 
4.480781e+01 5.645971e+01 
4.455255e+01 5.489753e+01 
4.429730e+01 5.337822e+01 
4.404204e+01 5.190061e+01 
4.378679e+01 5.046357e+01 
4.353153e+01 4.906597e+01 
4.327628e+01 4.770673e+01 
4.302102e+01 4.638480e+01 
4.276577e+01 4.509916e+01 
4.251051e+01 4.384880e+01 
4.225526e+01 4.263277e+01 
4.200000e+01 4.145011e+01 
4.174474e+01 4.029992e+01 
4.148949e+01 3.918130e+01 
4.123423e+01 3.809338e+01 
4.097898e+01 3.703533e+01 
4.072372e+01 3.600632e+01 
4.046847e+01 3.500555e+01 
4.021321e+01 3.403225e+01 
3.995796e+01 3.308567e+01 
3.970270e+01 3.216507e+01 
3.944745e+01 3.126975e+01 
3.919219e+01 3.039899e+01 
3.893694e+01 2.955214e+01 
3.868168e+01 2.872853e+01 
3.842643e+01 2.792753e+01 
3.817117e+01 2.714852e+01 
3.791592e+01 2.639089e+01 
3.766066e+01 2.565405e+01 
3.740541e+01 2.493745e+01 
3.715015e+01 2.424051e+01 
3.689489e+01 2.356270e+01 
3.663964e+01 2.290349e+01 
3.638438e+01 2.226238e+01 
3.612913e+01 2.163887e+01 
3.587387e+01 2.103248e+01 
3.561862e+01 2.044272e+01 
3.536336e+01 1.986916e+01 
3.510811e+01 1.931134e+01 
3.485285e+01 1.876883e+01 
3.459760e+01 1.824121e+01 
3.434234e+01 1.772808e+01 
3.408709e+01 1.722903e+01 
3.383183e+01 1.674368e+01 
3.357658e+01 1.627165e+01 
3.332132e+01 1.581258e+01 
3.306607e+01 1.536610e+01 
3.281081e+01 1.493189e+01 
3.255556e+01 1.450959e+01 
3.230030e+01 1.409888e+01 
3.204505e+01 1.369945e+01 
3.178979e+01 1.331098e+01 
3.153453e+01 1.293318e+01 
3.127928e+01 1.256574e+01 
3.102402e+01 1.220839e+01 
3.076877e+01 1.186085e+01 
3.051351e+01 1.152285e+01 
3.025826e+01 1.119413e+01 
3.000300e+01 1.087443e+01 
2.974775e+01 1.056351e+01 
2.949249e+01 1.026112e+01 
2.923724e+01 9.967028e+00 
2.898198e+01 9.681011e+00 
2.872673e+01 9.402845e+00 
2.847147e+01 9.132315e+00 
2.821622e+01 8.869211e+00 
2.796096e+01 8.613328e+00 
2.770571e+01 8.364469e+00 
2.745045e+01 8.122442e+00 
2.719520e+01 7.887058e+00 
2.693994e+01 7.658135e+00 
2.668468e+01 7.435495e+00 
2.642943e+01 7.218968e+00 
2.617417e+01 7.008383e+00 
2.591892e+01 6.803579e+00 
2.566366e+01 6.604397e+00 
2.540841e+01 6.410683e+00 
2.515315e+01 6.222286e+00 
2.489790e+01 6.039060e+00 
2.464264e+01 5.860864e+00 
2.438739e+01 5.687559e+00 
2.413213e+01 5.519012e+00 
2.387688e+01 5.355091e+00 
2.362162e+01 5.195670e+00 
2.336637e+01 5.040625e+00 
2.311111e+01 4.889836e+00 
2.285586e+01 4.743187e+00 
2.260060e+01 4.600562e+00 
2.234535e+01 4.461854e+00 
2.209009e+01 4.326952e+00 
2.183483e+01 4.195754e+00 
2.157958e+01 4.068158e+00 
2.132432e+01 3.944064e+00 
2.106907e+01 3.823376e+00 
2.081381e+01 3.706002e+00 
2.055856e+01 3.591850e+00 
2.030330e+01 3.480832e+00 
2.004805e+01 3.372861e+00 
1.979279e+01 3.267854e+00 
1.953754e+01 3.165731e+00 
1.928228e+01 3.066410e+00 
1.902703e+01 2.969817e+00 
1.877177e+01 2.875875e+00 
1.851652e+01 2.784512e+00 
1.826126e+01 2.695658e+00 
1.800601e+01 2.609243e+00 
1.775075e+01 2.525200e+00 
1.749550e+01 2.443465e+00 
1.724024e+01 2.363975e+00 
1.698498e+01 2.286666e+00 
1.672973e+01 2.211481e+00 
1.647447e+01 2.138359e+00 
1.621922e+01 2.067246e+00 
1.596396e+01 1.998085e+00 
1.570871e+01 1.930824e+00 
1.545345e+01 1.865409e+00 
1.519820e+01 1.801791e+00 
1.494294e+01 1.739921e+00 
1.468769e+01 1.679749e+00 
1.443243e+01 1.621230e+00 
1.417718e+01 1.564318e+00 
1.392192e+01 1.508970e+00 
1.366667e+01 1.455142e+00 
1.341141e+01 1.402792e+00 
1.315616e+01 1.351881e+00 
1.290090e+01 1.302369e+00 
1.264565e+01 1.254217e+00 
1.239039e+01 1.207388e+00 
1.213514e+01 1.161847e+00 
1.187988e+01 1.117557e+00 
1.162462e+01 1.074484e+00 
1.136937e+01 1.032596e+00 
1.111411e+01 9.918597e-01 
1.085886e+01 9.522437e-01 
1.060360e+01 9.137174e-01 
1.034835e+01 8.762510e-01 
1.009309e+01 8.398157e-01 
9.837838e+00 8.043833e-01 
9.582583e+00 7.699266e-01 
9.327327e+00 7.364189e-01 
9.072072e+00 7.038344e-01 
8.816817e+00 6.721482e-01 
8.561562e+00 6.413359e-01 
8.306306e+00 6.113737e-01 
8.051051e+00 5.822389e-01 
7.795796e+00 5.539090e-01 
7.540541e+00 5.263626e-01 
7.285285e+00 4.995786e-01 
7.030030e+00 4.735368e-01 
6.774775e+00 4.482175e-01 
6.519520e+00 4.236017e-01 
6.264264e+00 3.996710e-01 
6.009009e+00 3.764078e-01 
5.753754e+00 3.537950e-01 
5.498498e+00 3.318163e-01 
5.243243e+00 3.104560e-01 
4.987988e+00 2.896993e-01 
4.732733e+00 2.695320e-01 
4.477477e+00 2.499411e-01 
4.222222e+00 2.309144e-01 
3.966967e+00 2.124408e-01 
3.711712e+00 1.945108e-01 
3.456456e+00 1.771164e-01 
3.201201e+00 1.602515e-01 
2.945946e+00 1.439128e-01 
2.690691e+00 1.281000e-01 
2.435435e+00 1.128172e-01 
2.180180e+00 9.807376e-02 
1.924925e+00 8.388624e-02 
1.669670e+00 7.027993e-02 
1.414414e+00 5.729035e-02 
1.159159e+00 4.496337e-02 
9.039039e-01 3.335171e-02 
6.486486e-01 2.250565e-02 
3.933934e-01 1.245750e-02 
1.381381e-01 3.205228e-03 
-1.171171e-01 -5.294653e-03 
-3.723724e-01 -1.311904e-02 
-6.276276e-01 -2.036028e-02 
-8.828829e-01 -2.710910e-02 
-1.138138e+00 -3.344457e-02 
-1.393393e+00 -3.943100e-02 
-1.648649e+00 -4.511891e-02 
-1.903904e+00 -5.054740e-02 
-2.159159e+00 -5.574676e-02 
-2.414414e+00 -6.074067e-02 
-2.669670e+00 -6.554786e-02 
-2.924925e+00 -7.018342e-02 
-3.180180e+00 -7.465969e-02 
-3.435435e+00 -7.898698e-02 
-3.690691e+00 -8.317400e-02 
-3.945946e+00 -8.722828e-02 
-4.201201e+00 -9.115639e-02 
-4.456456e+00 -9.496413e-02 
-4.711712e+00 -9.865674e-02 
-4.966967e+00 -1.022389e-01 
-5.222222e+00 -1.057150e-01 
-5.477477e+00 -1.090890e-01 
-5.732733e+00 -1.123646e-01 
-5.987988e+00 -1.155453e-01 
-6.243243e+00 -1.186342e-01 
-6.498498e+00 -1.216345e-01 
-6.753754e+00 -1.245490e-01 
-7.009009e+00 -1.273805e-01 
-7.264264e+00 -1.301316e-01 
-7.519520e+00 -1.328049e-01 
-7.774775e+00 -1.354026e-01 
-8.030030e+00 -1.379272e-01 
-8.285285e+00 -1.403808e-01 
-8.540541e+00 -1.427655e-01 
-8.795796e+00 -1.450834e-01 
-9.051051e+00 -1.473364e-01 
-9.306306e+00 -1.495265e-01 
-9.561562e+00 -1.516554e-01 
-9.816817e+00 -1.537250e-01 
-1.007207e+01 -1.557370e-01 
-1.032733e+01 -1.576930e-01 
-1.058258e+01 -1.595946e-01 
-1.083784e+01 -1.614434e-01 
-1.109309e+01 -1.632408e-01 
-1.134835e+01 -1.649884e-01 
-1.160360e+01 -1.666876e-01 
-1.185886e+01 -1.683396e-01 
-1.211411e+01 -1.699459e-01 
-1.236937e+01 -1.715078e-01 
-1.262462e+01 -1.730264e-01 
-1.287988e+01 -1.745030e-01 
-1.313514e+01 -1.759389e-01 
-1.339039e+01 -1.773350e-01 
-1.364565e+01 -1.786925e-01 
-1.390090e+01 -1.800126e-01 
-1.415616e+01 -1.812962e-01 
-1.441141e+01 -1.825444e-01 
-1.466667e+01 -1.837582e-01 
-1.492192e+01 -1.849384e-01 
-1.517718e+01 -1.860861e-01 
-1.543243e+01 -1.872022e-01 
-1.568769e+01 -1.882875e-01 
-1.594294e+01 -1.893428e-01 
-1.619820e+01 -1.903691e-01 
-1.645345e+01 -1.913671e-01 
-1.670871e+01 -1.923376e-01 
-1.696396e+01 -1.932814e-01 
-1.721922e+01 -1.941992e-01 
-1.747447e+01 -1.950917e-01 
-1.772973e+01 -1.959597e-01 
-1.798498e+01 -1.968037e-01 
-1.824024e+01 -1.976245e-01 
-1.849550e+01 -1.984227e-01 
-1.875075e+01 -1.991990e-01 
-1.900601e+01 -1.999539e-01 
-1.926126e+01 -2.006880e-01 
-1.951652e+01 -2.014019e-01 
-1.977177e+01 -2.020962e-01 
-2.002703e+01 -2.027713e-01 
-2.028228e+01 -2.034279e-01 
-2.053754e+01 -2.040665e-01 
-2.079279e+01 -2.046875e-01 
-2.104805e+01 -2.052914e-01 
-2.130330e+01 -2.058787e-01 
-2.155856e+01 -2.064498e-01 
-2.181381e+01 -2.070053e-01 
-2.206907e+01 -2.075454e-01 
-2.232432e+01 -2.080708e-01 
-2.257958e+01 -2.085817e-01 
-2.283483e+01 -2.090785e-01 
-2.309009e+01 -2.095617e-01 
-2.334535e+01 -2.100316e-01 
-2.360060e+01 -2.104886e-01 
-2.385586e+01 -2.109330e-01 
-2.411111e+01 -2.113652e-01 
-2.436637e+01 -2.117856e-01 
-2.462162e+01 -2.121943e-01 
-2.487688e+01 -2.125919e-01 
-2.513213e+01 -2.129785e-01 
-2.538739e+01 -2.133545e-01 
-2.564264e+01 -2.137202e-01 
-2.589790e+01 -2.140758e-01 
-2.615315e+01 -2.144217e-01 
-2.640841e+01 -2.147580e-01 
-2.666366e+01 -2.150851e-01 
-2.691892e+01 -2.154033e-01 
-2.717417e+01 -2.157127e-01 
-2.742943e+01 -2.160135e-01 
-2.768468e+01 -2.163062e-01 
-2.793994e+01 -2.165908e-01 
-2.819520e+01 -2.168675e-01 
-2.845045e+01 -2.171367e-01 
-2.870571e+01 -2.173985e-01 
-2.896096e+01 -2.176530e-01 
-2.921622e+01 -2.179006e-01 
-2.947147e+01 -2.181414e-01 
-2.972673e+01 -2.183756e-01 
-2.998198e+01 -2.186033e-01 
-3.023724e+01 -2.188248e-01 
-3.049249e+01 -2.190402e-01 
-3.074775e+01 -2.192497e-01 
-3.100300e+01 -2.194535e-01 
-3.125826e+01 -2.196516e-01 
-3.151351e+01 -2.198443e-01 
-3.176877e+01 -2.200317e-01 
-3.202402e+01 -2.202140e-01 
-3.227928e+01 -2.203912e-01 
-3.253453e+01 -2.205636e-01 
-3.278979e+01 -2.207313e-01 
-3.304505e+01 -2.208943e-01 
-3.330030e+01 -2.210529e-01 
-3.355556e+01 -2.212071e-01 
-3.381081e+01 -2.213571e-01 
-3.406607e+01 -2.215030e-01 
-3.432132e+01 -2.216448e-01 
-3.457658e+01 -2.217828e-01 
-3.483183e+01 -2.219170e-01 
-3.508709e+01 -2.220475e-01 
-3.534234e+01 -2.221744e-01 
-3.559760e+01 -2.222978e-01 
-3.585285e+01 -2.224178e-01 
-3.610811e+01 -2.225346e-01 
-3.636336e+01 -2.226481e-01 
-3.661862e+01 -2.227585e-01 
-3.687387e+01 -2.228659e-01 
-3.712913e+01 -2.229704e-01 
-3.738438e+01 -2.230719e-01 
-3.763964e+01 -2.231707e-01 
-3.789489e+01 -2.232668e-01 
-3.815015e+01 -2.233602e-01 
-3.840541e+01 -2.234511e-01 
-3.866066e+01 -2.235395e-01 
-3.891592e+01 -2.236254e-01 
-3.917117e+01 -2.237090e-01 
-3.942643e+01 -2.237903e-01 
-3.968168e+01 -2.238694e-01 
-3.993694e+01 -2.239462e-01 
-4.019219e+01 -2.240210e-01 
-4.044745e+01 -2.240938e-01 
-4.070270e+01 -2.241645e-01 
-4.095796e+01 -2.242333e-01 
-4.121321e+01 -2.243002e-01 
-4.146847e+01 -2.243652e-01 
-4.172372e+01 -2.244285e-01 
-4.197898e+01 -2.244901e-01 
-4.223423e+01 -2.245499e-01 
-4.248949e+01 -2.246081e-01 
-4.274474e+01 -2.246647e-01 
-4.300000e+01 -2.247198e-01 
-4.325526e+01 -2.247733e-01 
-4.351051e+01 -2.248254e-01 
-4.376577e+01 -2.248760e-01 
-4.402102e+01 -2.249253e-01 
-4.427628e+01 -2.249732e-01 
-4.453153e+01 -2.250198e-01 
-4.478679e+01 -2.250651e-01 
-4.504204e+01 -2.251092e-01 
-4.529730e+01 -2.251520e-01 
-4.555255e+01 -2.251937e-01 
-4.580781e+01 -2.252342e-01 
-4.606306e+01 -2.252736e-01 
-4.631832e+01 -2.253120e-01 
-4.657357e+01 -2.253493e-01 
-4.682883e+01 -2.253855e-01 
-4.708408e+01 -2.254208e-01 
-4.733934e+01 -2.254551e-01 
-4.759459e+01 -2.254885e-01 
-4.784985e+01 -2.255209e-01 
-4.810511e+01 -2.255525e-01 
-4.836036e+01 -2.255831e-01 
-4.861562e+01 -2.256130e-01 
-4.887087e+01 -2.256420e-01 
-4.912613e+01 -2.256702e-01 
-4.938138e+01 -2.256977e-01 
-4.963664e+01 -2.257244e-01 
-4.989189e+01 -2.257503e-01 
-5.014715e+01 -2.257756e-01 
-5.040240e+01 -2.258002e-01 
-5.065766e+01 -2.258240e-01 
-5.091291e+01 -2.258473e-01 
-5.116817e+01 -2.258699e-01 
-5.142342e+01 -2.258918e-01 
-5.167868e+01 -2.259132e-01 
-5.193393e+01 -2.259340e-01 
-5.218919e+01 -2.259542e-01 
-5.244444e+01 -2.259739e-01 
-5.269970e+01 -2.259930e-01 
-5.295495e+01 -2.260116e-01 
-5.321021e+01 -2.260297e-01 
-5.346547e+01 -2.260472e-01 
-5.372072e+01 -2.260643e-01 
-5.397598e+01 -2.260810e-01 
-5.423123e+01 -2.260972e-01 
-5.448649e+01 -2.261129e-01 
-5.474174e+01 -2.261282e-01 
-5.499700e+01 -2.261431e-01 
-5.525225e+01 -2.261575e-01 
-5.550751e+01 -2.261716e-01 
-5.576276e+01 -2.261853e-01 
-5.601802e+01 -2.261986e-01 
-5.627327e+01 -2.262116e-01 
-5.652853e+01 -2.262242e-01 
-5.678378e+01 -2.262364e-01 
-5.703904e+01 -2.262483e-01 
-5.729429e+01 -2.262599e-01 
-5.754955e+01 -2.262712e-01 
-5.780480e+01 -2.262821e-01 
-5.806006e+01 -2.262928e-01 
-5.831532e+01 -2.263032e-01 
-5.857057e+01 -2.263132e-01 
-5.882583e+01 -2.263230e-01 
-5.908108e+01 -2.263326e-01 
-5.933634e+01 -2.263418e-01 
-5.959159e+01 -2.263509e-01 
-5.984685e+01 -2.263596e-01 
-6.010210e+01 -2.263682e-01 
-6.035736e+01 -2.263764e-01 
-6.061261e+01 -2.263845e-01 
-6.086787e+01 -2.263924e-01 
-6.112312e+01 -2.264000e-01 
-6.137838e+01 -2.264074e-01 
-6.163363e+01 -2.264146e-01 
-6.188889e+01 -2.264216e-01 
-6.214414e+01 -2.264285e-01 
-6.239940e+01 -2.264351e-01 
-6.265465e+01 -2.264416e-01 
-6.290991e+01 -2.264478e-01 
-6.316517e+01 -2.264540e-01 
-6.342042e+01 -2.264599e-01 
-6.367568e+01 -2.264657e-01 
-6.393093e+01 -2.264713e-01 
-6.418619e+01 -2.264768e-01 
-6.444144e+01 -2.264821e-01 
-6.469670e+01 -2.264872e-01 
-6.495195e+01 -2.264923e-01 
-6.520721e+01 -2.264971e-01 
-6.546246e+01 -2.265019e-01 
-6.571772e+01 -2.265065e-01 
-6.597297e+01 -2.265110e-01 
-6.622823e+01 -2.265154e-01 
-6.648348e+01 -2.265196e-01 
-6.673874e+01 -2.265238e-01 
-6.699399e+01 -2.265278e-01 
-6.724925e+01 -2.265317e-01 
-6.750450e+01 -2.265355e-01 
-6.775976e+01 -2.265392e-01 
-6.801502e+01 -2.265428e-01 
-6.827027e+01 -2.265463e-01 
-6.852553e+01 -2.265497e-01 
-6.878078e+01 -2.265530e-01 
-6.903604e+01 -2.265563e-01 
-6.929129e+01 -2.265594e-01 
-6.954655e+01 -2.265624e-01 
-6.980180e+01 -2.265654e-01 
-7.005706e+01 -2.265683e-01 
-7.031231e+01 -2.265711e-01 
-7.056757e+01 -2.265738e-01 
-7.082282e+01 -2.265765e-01 
-7.107808e+01 -2.265790e-01 
-7.133333e+01 -2.265815e-01 
-7.158859e+01 -2.265840e-01 
-7.184384e+01 -2.265863e-01 
-7.209910e+01 -2.265887e-01 
-7.235435e+01 -2.265909e-01 
-7.260961e+01 -2.265931e-01 
-7.286486e+01 -2.265952e-01 
-7.312012e+01 -2.265973e-01 
-7.337538e+01 -2.265993e-01 
-7.363063e+01 -2.266012e-01 
-7.388589e+01 -2.266031e-01 
-7.414114e+01 -2.266050e-01 
-7.439640e+01 -2.266068e-01 
-7.465165e+01 -2.266085e-01 
-7.490691e+01 -2.266102e-01 
-7.516216e+01 -2.266118e-01 
-7.541742e+01 -2.266135e-01 
-7.567267e+01 -2.266150e-01 
-7.592793e+01 -2.266165e-01 
-7.618318e+01 -2.266180e-01 
-7.643844e+01 -2.266194e-01 
-7.669369e+01 -2.266208e-01 
-7.694895e+01 -2.266222e-01 
-7.720420e+01 -2.266235e-01 
-7.745946e+01 -2.266248e-01 
-7.771471e+01 -2.266261e-01 
-7.796997e+01 -2.266273e-01 
-7.822523e+01 -2.266285e-01 
-7.848048e+01 -2.266296e-01 
-7.873574e+01 -2.266307e-01 
-7.899099e+01 -2.266318e-01 
-7.924625e+01 -2.266329e-01 
-7.950150e+01 -2.266339e-01 
-7.975676e+01 -2.266349e-01 
-8.001201e+01 -2.266359e-01 
-8.026727e+01 -2.266368e-01 
-8.052252e+01 -2.266377e-01 
-8.077778e+01 -2.266386e-01 
-8.103303e+01 -2.266395e-01 
-8.128829e+01 -2.266403e-01 
-8.154354e+01 -2.266412e-01 
-8.179880e+01 -2.266420e-01 
-8.205405e+01 -2.266427e-01 
-8.230931e+01 -2.266435e-01 
-8.256456e+01 -2.266442e-01 
-8.281982e+01 -2.266450e-01 
-8.307508e+01 -2.266457e-01 
-8.333033e+01 -2.266463e-01 
-8.358559e+01 -2.266470e-01 
-8.384084e+01 -2.266476e-01 
-8.409610e+01 -2.266483e-01 
-8.435135e+01 -2.266489e-01 
-8.460661e+01 -2.266495e-01 
-8.486186e+01 -2.266500e-01 
-8.511712e+01 -2.266506e-01 
-8.537237e+01 -2.266511e-01 
-8.562763e+01 -2.266517e-01 
-8.588288e+01 -2.266522e-01 
-8.613814e+01 -2.266527e-01 
-8.639339e+01 -2.266531e-01 
-8.664865e+01 -2.266536e-01 
-8.690390e+01 -2.266541e-01 
-8.715916e+01 -2.266545e-01 
-8.741441e+01 -2.266550e-01 
-8.766967e+01 -2.266554e-01 
-8.792492e+01 -2.266558e-01 
-8.818018e+01 -2.266562e-01 
-8.843544e+01 -2.266566e-01 
-8.869069e+01 -2.266570e-01 
-8.894595e+01 -2.266573e-01 
-8.920120e+01 -2.266577e-01 
-8.945646e+01 -2.266580e-01 
-8.971171e+01 -2.266584e-01 
-8.996697e+01 -2.266587e-01 
-9.022222e+01 -2.266590e-01 
-9.047748e+01 -2.266593e-01 
-9.073273e+01 -2.266596e-01 
-9.098799e+01 -2.266599e-01 
-9.124324e+01 -2.266602e-01 
-9.149850e+01 -2.266605e-01 
-9.175375e+01 -2.266608e-01 
-9.200901e+01 -2.266610e-01 
-9.226426e+01 -2.266613e-01 
-9.251952e+01 -2.266615e-01 
-9.277477e+01 -2.266618e-01 
-9.303003e+01 -2.266620e-01 
-9.328529e+01 -2.266622e-01 
-9.354054e+01 -2.266625e-01 
-9.379580e+01 -2.266627e-01 
-9.405105e+01 -2.266629e-01 
-9.430631e+01 -2.266631e-01 
-9.456156e+01 -2.266633e-01 
-9.481682e+01 -2.266635e-01 
-9.507207e+01 -2.266637e-01 
-9.532733e+01 -2.266638e-01 
-9.558258e+01 -2.266640e-01 
-9.583784e+01 -2.266642e-01 
-9.609309e+01 -2.266644e-01 
-9.634835e+01 -2.266645e-01 
-9.660360e+01 -2.266647e-01 
-9.685886e+01 -2.266648e-01 
-9.711411e+01 -2.266650e-01 
-9.736937e+01 -2.266651e-01 
-9.762462e+01 -2.266653e-01 
-9.787988e+01 -2.266654e-01 
-9.813514e+01 -2.266656e-01 
-9.839039e+01 -2.266657e-01 
-9.864565e+01 -2.266658e-01 
-9.890090e+01 -2.266659e-01 
-9.915616e+01 -2.266661e-01 
-9.941141e+01 -2.266662e-01 
-9.966667e+01 -2.266663e-01 
-9.992192e+01 -2.266664e-01 
-1.001772e+02 -2.266665e-01 
-1.004324e+02 -2.266666e-01 
-1.006877e+02 -2.266667e-01 
-1.009429e+02 -2.266668e-01 
-1.011982e+02 -2.266669e-01 
-1.014535e+02 -2.266670e-01 
-1.017087e+02 -2.266671e-01 
-1.019640e+02 -2.266672e-01 
-1.022192e+02 -2.266673e-01 
-1.024745e+02 -2.266674e-01 
-1.027297e+02 -2.266674e-01 
-1.029850e+02 -2.266675e-01 
-1.032402e+02 -2.266676e-01 
-1.034955e+02 -2.266677e-01 
-1.037508e+02 -2.266677e-01 
-1.040060e+02 -2.266678e-01 
-1.042613e+02 -2.266679e-01 
-1.045165e+02 -2.266680e-01 
-1.047718e+02 -2.266680e-01 
-1.050270e+02 -2.266681e-01 
-1.052823e+02 -2.266681e-01 
-1.055375e+02 -2.266682e-01 
-1.057928e+02 -2.266683e-01 
-1.060480e+02 -2.266683e-01 
-1.063033e+02 -2.266684e-01 
-1.065586e+02 -2.266684e-01 
-1.068138e+02 -2.266685e-01 
-1.070691e+02 -2.266685e-01 
-1.073243e+02 -2.266686e-01 
-1.075796e+02 -2.266686e-01 
-1.078348e+02 -2.266687e-01 
-1.080901e+02 -2.266687e-01 
-1.083453e+02 -2.266688e-01 
-1.086006e+02 -2.266688e-01 
-1.088559e+02 -2.266689e-01 
-1.091111e+02 -2.266689e-01 
-1.093664e+02 -2.266689e-01 
-1.096216e+02 -2.266690e-01 
-1.098769e+02 -2.266690e-01 
-1.101321e+02 -2.266690e-01 
-1.103874e+02 -2.266691e-01 
-1.106426e+02 -2.266691e-01 
-1.108979e+02 -2.266691e-01 
-1.111532e+02 -2.266692e-01 
-1.114084e+02 -2.266692e-01 
-1.116637e+02 -2.266692e-01 
-1.119189e+02 -2.266693e-01 
-1.121742e+02 -2.266693e-01 
-1.124294e+02 -2.266693e-01 
-1.126847e+02 -2.266694e-01 
-1.129399e+02 -2.266694e-01 
-1.131952e+02 -2.266694e-01 
-1.134505e+02 -2.266694e-01 
-1.137057e+02 -2.266695e-01 
-1.139610e+02 -2.266695e-01 
-1.142162e+02 -2.266695e-01 
-1.144715e+02 -2.266695e-01 
-1.147267e+02 -2.266696e-01 
-1.149820e+02 -2.266696e-01 
-1.152372e+02 -2.266696e-01 
-1.154925e+02 -2.266696e-01 
-1.157477e+02 -2.266696e-01 
-1.160030e+02 -2.266697e-01 
-1.162583e+02 -2.266697e-01 
-1.165135e+02 -2.266697e-01 
-1.167688e+02 -2.266697e-01 
-1.170240e+02 -2.266697e-01 
-1.172793e+02 -2.266697e-01 
-1.175345e+02 -2.266698e-01 
-1.177898e+02 -2.266698e-01 
-1.180450e+02 -2.266698e-01 
-1.183003e+02 -2.266698e-01 
-1.185556e+02 -2.266698e-01 
-1.188108e+02 -2.266698e-01 
-1.190661e+02 -2.266699e-01 
-1.193213e+02 -2.266699e-01 
-1.195766e+02 -2.266699e-01 
-1.198318e+02 -2.266699e-01 
-1.200871e+02 -2.266699e-01 
-1.203423e+02 -2.266699e-01 
-1.205976e+02 -2.266699e-01 
-1.208529e+02 -2.266699e-01 
-1.211081e+02 -2.266699e-01 
-1.213634e+02 -2.266700e-01 
-1.216186e+02 -2.266700e-01 
-1.218739e+02 -2.266700e-01 
-1.221291e+02 -2.266700e-01 
-1.223844e+02 -2.266700e-01 
-1.226396e+02 -2.266700e-01 
-1.228949e+02 -2.266700e-01 
-1.231502e+02 -2.266700e-01 
-1.234054e+02 -2.266700e-01 
-1.236607e+02 -2.266700e-01 
-1.239159e+02 -2.266701e-01 
-1.241712e+02 -2.266701e-01 
-1.244264e+02 -2.266701e-01 
-1.246817e+02 -2.266701e-01 
-1.249369e+02 -2.266701e-01 
-1.251922e+02 -2.266701e-01 
-1.254474e+02 -2.266701e-01 
-1.257027e+02 -2.266701e-01 
-1.259580e+02 -2.266701e-01 
-1.262132e+02 -2.266701e-01 
-1.264685e+02 -2.266701e-01 
-1.267237e+02 -2.266701e-01 
-1.269790e+02 -2.266701e-01 
-1.272342e+02 -2.266701e-01 
-1.274895e+02 -2.266701e-01 
-1.277447e+02 -2.266701e-01 
-1.280000e+02 -2.266702e-01 
-1.280000e+02 -4.546865e-01 


==> Figures/4pt_I_rho_Tot_muT/points_2.dat <==
7.000000e-01 -1.477888e-02 
7.046046e-01 -1.462330e-02 
7.092092e-01 -1.446780e-02 
7.138138e-01 -1.431238e-02 
7.184184e-01 -1.415705e-02 
7.230230e-01 -1.400181e-02 
7.276276e-01 -1.384664e-02 
7.322322e-01 -1.369156e-02 
7.368368e-01 -1.353657e-02 
7.414414e-01 -1.338165e-02 
7.460460e-01 -1.322682e-02 
7.506507e-01 -1.307207e-02 
7.552553e-01 -1.291740e-02 
7.598599e-01 -1.276282e-02 
7.644645e-01 -1.260832e-02 
7.690691e-01 -1.245389e-02 
7.736737e-01 -1.229955e-02 
7.782783e-01 -1.214529e-02 
7.828829e-01 -1.199111e-02 
7.874875e-01 -1.183701e-02 
7.920921e-01 -1.168299e-02 
7.966967e-01 -1.152905e-02 
8.013013e-01 -1.137519e-02 
8.059059e-01 -1.122141e-02 
8.105105e-01 -1.106770e-02 
8.151151e-01 -1.091408e-02 
8.197197e-01 -1.076053e-02 
8.243243e-01 -1.060706e-02 
8.289289e-01 -1.045367e-02 
8.335335e-01 -1.030035e-02 
8.381381e-01 -1.014711e-02 
8.427427e-01 -9.993950e-03 
8.473473e-01 -9.840863e-03 
8.519520e-01 -9.687852e-03 
8.565566e-01 -9.534916e-03 
8.611612e-01 -9.382056e-03 
8.657658e-01 -9.229270e-03 
8.703704e-01 -9.076559e-03 
8.749750e-01 -8.923921e-03 
8.795796e-01 -8.771358e-03 
8.841842e-01 -8.618867e-03 
8.887888e-01 -8.466450e-03 
8.933934e-01 -8.314105e-03 
8.979980e-01 -8.161832e-03 
9.026026e-01 -8.009632e-03 
9.072072e-01 -7.857503e-03 
9.118118e-01 -7.705445e-03 
9.164164e-01 -7.553458e-03 
9.210210e-01 -7.401541e-03 
9.256256e-01 -7.249695e-03 
9.302302e-01 -7.097918e-03 
9.348348e-01 -6.946211e-03 
9.394394e-01 -6.794572e-03 
9.440440e-01 -6.643003e-03 
9.486486e-01 -6.491501e-03 
9.532533e-01 -6.340068e-03 
9.578579e-01 -6.188702e-03 
9.624625e-01 -6.037403e-03 
9.670671e-01 -5.886171e-03 
9.716717e-01 -5.735005e-03 
9.762763e-01 -5.583906e-03 
9.808809e-01 -5.432872e-03 
9.854855e-01 -5.281903e-03 
9.900901e-01 -5.130999e-03 
9.946947e-01 -4.980159e-03 
9.992993e-01 -4.829384e-03 
1.003904e+00 -4.678672e-03 
1.008509e+00 -4.528024e-03 
1.013113e+00 -4.377438e-03 
1.017718e+00 -4.226915e-03 
1.022322e+00 -4.076454e-03 
1.026927e+00 -3.926055e-03 
1.031532e+00 -3.775717e-03 
1.036136e+00 -3.625440e-03 
1.040741e+00 -3.475223e-03 
1.045345e+00 -3.325067e-03 
1.049950e+00 -3.174970e-03 
1.054555e+00 -3.024933e-03 
1.059159e+00 -2.874955e-03 
1.063764e+00 -2.725035e-03 
1.068368e+00 -2.575173e-03 
1.072973e+00 -2.425369e-03 
1.077578e+00 -2.275622e-03 
1.082182e+00 -2.125932e-03 
1.086787e+00 -1.976299e-03 
1.091391e+00 -1.826721e-03 
1.095996e+00 -1.677200e-03 
1.100601e+00 -1.527734e-03 
1.105205e+00 -1.378322e-03 
1.109810e+00 -1.228965e-03 
1.114414e+00 -1.079662e-03 
1.119019e+00 -9.304127e-04 
1.123624e+00 -7.812166e-04 
1.128228e+00 -6.320733e-04 
1.132833e+00 -4.829824e-04 
1.137437e+00 -3.339435e-04 
1.142042e+00 -1.849561e-04 
1.146647e+00 -3.601995e-05 
1.151251e+00 1.128655e-04 
1.155856e+00 2.617006e-04 
1.160460e+00 4.104857e-04 
1.165065e+00 5.592213e-04 
1.169670e+00 7.079079e-04 
1.174274e+00 8.565457e-04 
1.178879e+00 1.005135e-03 
1.183483e+00 1.153677e-03 
1.188088e+00 1.302171e-03 
1.192693e+00 1.450619e-03 
1.197297e+00 1.599019e-03 
1.201902e+00 1.747374e-03 
1.206507e+00 1.895682e-03 
1.211111e+00 2.043945e-03 
1.215716e+00 2.192164e-03 
1.220320e+00 2.340337e-03 
1.224925e+00 2.488467e-03 
1.229530e+00 2.636553e-03 
1.234134e+00 2.784595e-03 
1.238739e+00 2.932595e-03 
1.243343e+00 3.080552e-03 
1.247948e+00 3.228467e-03 
1.252553e+00 3.376341e-03 
1.257157e+00 3.524173e-03 
1.261762e+00 3.671964e-03 
1.266366e+00 3.819715e-03 
1.270971e+00 3.967426e-03 
1.275576e+00 4.115098e-03 
1.280180e+00 4.262730e-03 
1.284785e+00 4.410323e-03 
1.289389e+00 4.557878e-03 
1.293994e+00 4.705395e-03 
1.298599e+00 4.852875e-03 
1.303203e+00 5.000317e-03 
1.307808e+00 5.147723e-03 
1.312412e+00 5.295092e-03 
1.317017e+00 5.442425e-03 
1.321622e+00 5.589723e-03 
1.326226e+00 5.736986e-03 
1.330831e+00 5.884214e-03 
1.335435e+00 6.031407e-03 
1.340040e+00 6.178567e-03 
1.344645e+00 6.325694e-03 
1.349249e+00 6.472787e-03 
1.353854e+00 6.619848e-03 
1.358458e+00 6.766876e-03 
1.363063e+00 6.913872e-03 
1.367668e+00 7.060837e-03 
1.372272e+00 7.207771e-03 
1.376877e+00 7.354674e-03 
1.381481e+00 7.501547e-03 
1.386086e+00 7.648390e-03 
1.390691e+00 7.795204e-03 
1.395295e+00 7.941988e-03 
1.399900e+00 8.088744e-03 
1.404505e+00 8.235472e-03 
1.409109e+00 8.382171e-03 
1.413714e+00 8.528843e-03 
1.418318e+00 8.675488e-03 
1.422923e+00 8.822106e-03 
1.427528e+00 8.968698e-03 
1.432132e+00 9.115264e-03 
1.436737e+00 9.261805e-03 
1.441341e+00 9.408320e-03 
1.445946e+00 9.554811e-03 
1.450551e+00 9.701277e-03 
1.455155e+00 9.847719e-03 
1.459760e+00 9.994137e-03 
1.464364e+00 1.014053e-02 
1.468969e+00 1.028691e-02 
1.473574e+00 1.043325e-02 
1.478178e+00 1.057958e-02 
1.482783e+00 1.072589e-02 
1.487387e+00 1.087217e-02 
1.491992e+00 1.101844e-02 
1.496597e+00 1.116468e-02 
1.501201e+00 1.131090e-02 
1.505806e+00 1.145711e-02 
1.510410e+00 1.160329e-02 
1.515015e+00 1.174946e-02 
1.519620e+00 1.189560e-02 
1.524224e+00 1.204173e-02 
1.528829e+00 1.218784e-02 
1.533433e+00 1.233393e-02 
1.538038e+00 1.248001e-02 
1.542643e+00 1.262607e-02 
1.547247e+00 1.277211e-02 
1.551852e+00 1.291813e-02 
1.556456e+00 1.306414e-02 
1.561061e+00 1.321014e-02 
1.565666e+00 1.335612e-02 
1.570270e+00 1.350208e-02 
1.574875e+00 1.364804e-02 
1.579479e+00 1.379397e-02 
1.584084e+00 1.393990e-02 
1.588689e+00 1.408581e-02 
1.593293e+00 1.423170e-02 
1.597898e+00 1.437759e-02 
1.602503e+00 1.452346e-02 
1.607107e+00 1.466932e-02 
1.611712e+00 1.481517e-02 
1.616316e+00 1.496101e-02 
1.620921e+00 1.510684e-02 
1.625526e+00 1.525265e-02 
1.630130e+00 1.539846e-02 
1.634735e+00 1.554426e-02 
1.639339e+00 1.569005e-02 
1.643944e+00 1.583583e-02 
1.648549e+00 1.598160e-02 
1.653153e+00 1.612736e-02 
1.657758e+00 1.627311e-02 
1.662362e+00 1.641886e-02 
1.666967e+00 1.656460e-02 
1.671572e+00 1.671033e-02 
1.676176e+00 1.685606e-02 
1.680781e+00 1.700178e-02 
1.685385e+00 1.714749e-02 
1.689990e+00 1.729320e-02 
1.694595e+00 1.743890e-02 
1.699199e+00 1.758460e-02 
1.703804e+00 1.773030e-02 
1.708408e+00 1.787599e-02 
1.713013e+00 1.802167e-02 
1.717618e+00 1.816735e-02 
1.722222e+00 1.831303e-02 
1.726827e+00 1.845871e-02 
1.731431e+00 1.860438e-02 
1.736036e+00 1.875005e-02 
1.740641e+00 1.889572e-02 
1.745245e+00 1.904139e-02 
1.749850e+00 1.918705e-02 
1.754454e+00 1.933272e-02 
1.759059e+00 1.947838e-02 
1.763664e+00 1.962404e-02 
1.768268e+00 1.976971e-02 
1.772873e+00 1.991537e-02 
1.777477e+00 2.006103e-02 
1.782082e+00 2.020670e-02 
1.786687e+00 2.035237e-02 
1.791291e+00 2.049803e-02 
1.795896e+00 2.064370e-02 
1.800501e+00 2.078937e-02 
1.805105e+00 2.093505e-02 
1.809710e+00 2.108073e-02 
1.814314e+00 2.122641e-02 
1.818919e+00 2.137209e-02 
1.823524e+00 2.151778e-02 
1.828128e+00 2.166347e-02 
1.832733e+00 2.180916e-02 
1.837337e+00 2.195486e-02 
1.841942e+00 2.210057e-02 
1.846547e+00 2.224627e-02 
1.851151e+00 2.239199e-02 
1.855756e+00 2.253771e-02 
1.860360e+00 2.268344e-02 
1.864965e+00 2.282917e-02 
1.869570e+00 2.297491e-02 
1.874174e+00 2.312066e-02 
1.878779e+00 2.326641e-02 
1.883383e+00 2.341217e-02 
1.887988e+00 2.355794e-02 
1.892593e+00 2.370372e-02 
1.897197e+00 2.384950e-02 
1.901802e+00 2.399529e-02 
1.906406e+00 2.414110e-02 
1.911011e+00 2.428691e-02 
1.915616e+00 2.443273e-02 
1.920220e+00 2.457856e-02 
1.924825e+00 2.472440e-02 
1.929429e+00 2.487025e-02 
1.934034e+00 2.501612e-02 
1.938639e+00 2.516199e-02 
1.943243e+00 2.530787e-02 
1.947848e+00 2.545377e-02 
1.952452e+00 2.559967e-02 
1.957057e+00 2.574559e-02 
1.961662e+00 2.589152e-02 
1.966266e+00 2.603747e-02 
1.970871e+00 2.618342e-02 
1.975475e+00 2.632939e-02 
1.980080e+00 2.647538e-02 
1.984685e+00 2.662137e-02 
1.989289e+00 2.676738e-02 
1.993894e+00 2.691340e-02 
1.998498e+00 2.705944e-02 
2.003103e+00 2.720550e-02 
2.007708e+00 2.735156e-02 
2.012312e+00 2.749765e-02 
2.016917e+00 2.764374e-02 
2.021522e+00 2.778986e-02 
2.026126e+00 2.793599e-02 
2.030731e+00 2.808213e-02 
2.035335e+00 2.822829e-02 
2.039940e+00 2.837447e-02 
2.044545e+00 2.852067e-02 
2.049149e+00 2.866688e-02 
2.053754e+00 2.881311e-02 
2.058358e+00 2.895936e-02 
2.062963e+00 2.910562e-02 
2.067568e+00 2.925191e-02 
2.072172e+00 2.939821e-02 
2.076777e+00 2.954453e-02 
2.081381e+00 2.969087e-02 
2.085986e+00 2.983723e-02 
2.090591e+00 2.998361e-02 
2.095195e+00 3.013000e-02 
2.099800e+00 3.027642e-02 
2.104404e+00 3.042286e-02 
2.109009e+00 3.056932e-02 
2.113614e+00 3.071580e-02 
2.118218e+00 3.086229e-02 
2.122823e+00 3.100881e-02 
2.127427e+00 3.115536e-02 
2.132032e+00 3.130192e-02 
2.136637e+00 3.144850e-02 
2.141241e+00 3.159511e-02 
2.145846e+00 3.174174e-02 
2.150450e+00 3.188839e-02 
2.155055e+00 3.203506e-02 
2.159660e+00 3.218176e-02 
2.164264e+00 3.232848e-02 
2.168869e+00 3.247522e-02 
2.173473e+00 3.262199e-02 
2.178078e+00 3.276878e-02 
2.182683e+00 3.291559e-02 
2.187287e+00 3.306243e-02 
2.191892e+00 3.320930e-02 
2.196496e+00 3.335618e-02 
2.201101e+00 3.350310e-02 
2.205706e+00 3.365003e-02 
2.210310e+00 3.379700e-02 
2.214915e+00 3.394399e-02 
2.219520e+00 3.409100e-02 
2.224124e+00 3.423804e-02 
2.228729e+00 3.438511e-02 
2.233333e+00 3.453220e-02 
2.237938e+00 3.467932e-02 
2.242543e+00 3.482646e-02 
2.247147e+00 3.497364e-02 
2.251752e+00 3.512084e-02 
2.256356e+00 3.526807e-02 
2.260961e+00 3.541532e-02 
2.265566e+00 3.556261e-02 
2.270170e+00 3.570992e-02 
2.274775e+00 3.585726e-02 
2.279379e+00 3.600462e-02 
2.283984e+00 3.615202e-02 
2.288589e+00 3.629945e-02 
2.293193e+00 3.644690e-02 
2.297798e+00 3.659439e-02 
2.302402e+00 3.674190e-02 
2.307007e+00 3.688944e-02 
2.311612e+00 3.703702e-02 
2.316216e+00 3.718462e-02 
2.320821e+00 3.733226e-02 
2.325425e+00 3.747992e-02 
2.330030e+00 3.762762e-02 
2.334635e+00 3.777534e-02 
2.339239e+00 3.792310e-02 
2.343844e+00 3.807089e-02 
2.348448e+00 3.821871e-02 
2.353053e+00 3.836656e-02 
2.357658e+00 3.851444e-02 
2.362262e+00 3.866236e-02 
2.366867e+00 3.881030e-02 
2.371471e+00 3.895829e-02 
2.376076e+00 3.910630e-02 
2.380681e+00 3.925434e-02 
2.385285e+00 3.940242e-02 
2.389890e+00 3.955053e-02 
2.394494e+00 3.969868e-02 
2.399099e+00 3.984686e-02 
2.403704e+00 3.999507e-02 
2.408308e+00 4.014332e-02 
2.412913e+00 4.029160e-02 
2.417518e+00 4.043991e-02 
2.422122e+00 4.058826e-02 
2.426727e+00 4.073665e-02 
2.431331e+00 4.088507e-02 
2.435936e+00 4.103352e-02 
2.440541e+00 4.118201e-02 
2.445145e+00 4.133053e-02 
2.449750e+00 4.147909e-02 
2.454354e+00 4.162769e-02 
2.458959e+00 4.177632e-02 
2.463564e+00 4.192499e-02 
2.468168e+00 4.207369e-02 
2.472773e+00 4.222243e-02 
2.477377e+00 4.237121e-02 
2.481982e+00 4.252003e-02 
2.486587e+00 4.266888e-02 
2.491191e+00 4.281776e-02 
2.495796e+00 4.296669e-02 
2.500400e+00 4.311565e-02 
2.505005e+00 4.326465e-02 
2.509610e+00 4.341369e-02 
2.514214e+00 4.356277e-02 
2.518819e+00 4.371188e-02 
2.523423e+00 4.386104e-02 
2.528028e+00 4.401023e-02 
2.532633e+00 4.415946e-02 
2.537237e+00 4.430873e-02 
2.541842e+00 4.445804e-02 
2.546446e+00 4.460738e-02 
2.551051e+00 4.475677e-02 
2.555656e+00 4.490620e-02 
2.560260e+00 4.505566e-02 
2.564865e+00 4.520517e-02 
2.569469e+00 4.535471e-02 
2.574074e+00 4.550430e-02 
2.578679e+00 4.565392e-02 
2.583283e+00 4.580359e-02 
2.587888e+00 4.595330e-02 
2.592492e+00 4.610304e-02 
2.597097e+00 4.625283e-02 
2.601702e+00 4.640266e-02 
2.606306e+00 4.655253e-02 
2.610911e+00 4.670245e-02 
2.615516e+00 4.685240e-02 
2.620120e+00 4.700240e-02 
2.624725e+00 4.715243e-02 
2.629329e+00 4.730251e-02 
2.633934e+00 4.745263e-02 
2.638539e+00 4.760280e-02 
2.643143e+00 4.775300e-02 
2.647748e+00 4.790325e-02 
2.652352e+00 4.805355e-02 
2.656957e+00 4.820388e-02 
2.661562e+00 4.835426e-02 
2.666166e+00 4.850468e-02 
2.670771e+00 4.865514e-02 
2.675375e+00 4.880565e-02 
2.679980e+00 4.895620e-02 
2.684585e+00 4.910680e-02 
2.689189e+00 4.925744e-02 
2.693794e+00 4.940812e-02 
2.698398e+00 4.955885e-02 
2.703003e+00 4.970962e-02 
2.707608e+00 4.986044e-02 
2.712212e+00 5.001130e-02 
2.716817e+00 5.016221e-02 
2.721421e+00 5.031316e-02 
2.726026e+00 5.046416e-02 
2.730631e+00 5.061520e-02 
2.735235e+00 5.076629e-02 
2.739840e+00 5.091742e-02 
2.744444e+00 5.106860e-02 
2.749049e+00 5.121982e-02 
2.753654e+00 5.137109e-02 
2.758258e+00 5.152241e-02 
2.762863e+00 5.167377e-02 
2.767467e+00 5.182518e-02 
2.772072e+00 5.197664e-02 
2.776677e+00 5.212814e-02 
2.781281e+00 5.227969e-02 
2.785886e+00 5.243129e-02 
2.790490e+00 5.258293e-02 
2.795095e+00 5.273462e-02 
2.799700e+00 5.288636e-02 
2.804304e+00 5.303815e-02 
2.808909e+00 5.318998e-02 
2.813514e+00 5.334186e-02 
2.818118e+00 5.349379e-02 
2.822723e+00 5.364576e-02 
2.827327e+00 5.379779e-02 
2.831932e+00 5.394986e-02 
2.836537e+00 5.410198e-02 
2.841141e+00 5.425415e-02 
2.845746e+00 5.440637e-02 
2.850350e+00 5.455864e-02 
2.854955e+00 5.471096e-02 
2.859560e+00 5.486332e-02 
2.864164e+00 5.501574e-02 
2.868769e+00 5.516820e-02 
2.873373e+00 5.532072e-02 
2.877978e+00 5.547328e-02 
2.882583e+00 5.562589e-02 
2.887187e+00 5.577856e-02 
2.891792e+00 5.593127e-02 
2.896396e+00 5.608403e-02 
2.901001e+00 5.623685e-02 
2.905606e+00 5.638971e-02 
2.910210e+00 5.654262e-02 
2.914815e+00 5.669559e-02 
2.919419e+00 5.684860e-02 
2.924024e+00 5.700167e-02 
2.928629e+00 5.715479e-02 
2.933233e+00 5.730795e-02 
2.937838e+00 5.746117e-02 
2.942442e+00 5.761445e-02 
2.947047e+00 5.776777e-02 
2.951652e+00 5.792114e-02 
2.956256e+00 5.807457e-02 
2.960861e+00 5.822804e-02 
2.965465e+00 5.838157e-02 
2.970070e+00 5.853516e-02 
2.974675e+00 5.868879e-02 
2.979279e+00 5.884247e-02 
2.983884e+00 5.899621e-02 
2.988488e+00 5.915000e-02 
2.993093e+00 5.930385e-02 
2.997698e+00 5.945774e-02 
3.002302e+00 5.961169e-02 
3.006907e+00 5.976569e-02 
3.011512e+00 5.991975e-02 
3.016116e+00 6.007386e-02 
3.020721e+00 6.022802e-02 
3.025325e+00 6.038224e-02 
3.029930e+00 6.053651e-02 
3.034535e+00 6.069083e-02 
3.039139e+00 6.084520e-02 
3.043744e+00 6.099963e-02 
3.048348e+00 6.115412e-02 
3.052953e+00 6.130866e-02 
3.057558e+00 6.146325e-02 
3.062162e+00 6.161790e-02 
3.066767e+00 6.177260e-02 
3.071371e+00 6.192736e-02 
3.075976e+00 6.208217e-02 
3.080581e+00 6.223703e-02 
3.085185e+00 6.239195e-02 
3.089790e+00 6.254693e-02 
3.094394e+00 6.270196e-02 
3.098999e+00 6.285705e-02 
3.103604e+00 6.301219e-02 
3.108208e+00 6.316739e-02 
3.112813e+00 6.332264e-02 
3.117417e+00 6.347795e-02 
3.122022e+00 6.363331e-02 
3.126627e+00 6.378873e-02 
3.131231e+00 6.394421e-02 
3.135836e+00 6.409974e-02 
3.140440e+00 6.425533e-02 
3.145045e+00 6.441098e-02 
3.149650e+00 6.456668e-02 
3.154254e+00 6.472244e-02 
3.158859e+00 6.487825e-02 
3.163463e+00 6.503412e-02 
3.168068e+00 6.519005e-02 
3.172673e+00 6.534604e-02 
3.177277e+00 6.550208e-02 
3.181882e+00 6.565818e-02 
3.186486e+00 6.581434e-02 
3.191091e+00 6.597055e-02 
3.195696e+00 6.612682e-02 
3.200300e+00 6.628315e-02 
3.204905e+00 6.643954e-02 
3.209510e+00 6.659599e-02 
3.214114e+00 6.675249e-02 
3.218719e+00 6.690905e-02 
3.223323e+00 6.706567e-02 
3.227928e+00 6.722235e-02 
3.232533e+00 6.737908e-02 
3.237137e+00 6.753588e-02 
3.241742e+00 6.769273e-02 
3.246346e+00 6.784964e-02 
3.250951e+00 6.800661e-02 
3.255556e+00 6.816364e-02 
3.260160e+00 6.832073e-02 
3.264765e+00 6.847788e-02 
3.269369e+00 6.863508e-02 
3.273974e+00 6.879235e-02 
3.278579e+00 6.894968e-02 
3.283183e+00 6.910706e-02 
3.287788e+00 6.926450e-02 
3.292392e+00 6.942201e-02 
3.296997e+00 6.957957e-02 
3.301602e+00 6.973719e-02 
3.306206e+00 6.989488e-02 
3.310811e+00 7.005262e-02 
3.315415e+00 7.021042e-02 
3.320020e+00 7.036829e-02 
3.324625e+00 7.052621e-02 
3.329229e+00 7.068419e-02 
3.333834e+00 7.084224e-02 
3.338438e+00 7.100034e-02 
3.343043e+00 7.115851e-02 
3.347648e+00 7.131674e-02 
3.352252e+00 7.147502e-02 
3.356857e+00 7.163337e-02 
3.361461e+00 7.179178e-02 
3.366066e+00 7.195025e-02 
3.370671e+00 7.210879e-02 
3.375275e+00 7.226738e-02 
3.379880e+00 7.242603e-02 
3.384484e+00 7.258475e-02 
3.389089e+00 7.274353e-02 
3.393694e+00 7.290237e-02 
3.398298e+00 7.306127e-02 
3.402903e+00 7.322023e-02 
3.407508e+00 7.337926e-02 
3.412112e+00 7.353835e-02 
3.416717e+00 7.369750e-02 
3.421321e+00 7.385671e-02 
3.425926e+00 7.401598e-02 
3.430531e+00 7.417532e-02 
3.435135e+00 7.433472e-02 
3.439740e+00 7.449418e-02 
3.444344e+00 7.465371e-02 
3.448949e+00 7.481330e-02 
3.453554e+00 7.497295e-02 
3.458158e+00 7.513266e-02 
3.462763e+00 7.529244e-02 
3.467367e+00 7.545228e-02 
3.471972e+00 7.561218e-02 
3.476577e+00 7.577215e-02 
3.481181e+00 7.593218e-02 
3.485786e+00 7.609227e-02 
3.490390e+00 7.625243e-02 
3.494995e+00 7.641265e-02 
3.499600e+00 7.657293e-02 
3.504204e+00 7.673328e-02 
3.508809e+00 7.689369e-02 
3.513413e+00 7.705417e-02 
3.518018e+00 7.721471e-02 
3.522623e+00 7.737532e-02 
3.527227e+00 7.753599e-02 
3.531832e+00 7.769672e-02 
3.536436e+00 7.785752e-02 
3.541041e+00 7.801838e-02 
3.545646e+00 7.817931e-02 
3.550250e+00 7.834030e-02 
3.554855e+00 7.850136e-02 
3.559459e+00 7.866248e-02 
3.564064e+00 7.882367e-02 
3.568669e+00 7.898492e-02 
3.573273e+00 7.914624e-02 
3.577878e+00 7.930762e-02 
3.582482e+00 7.946907e-02 
3.587087e+00 7.963059e-02 
3.591692e+00 7.979216e-02 
3.596296e+00 7.995381e-02 
3.600901e+00 8.011552e-02 
3.605506e+00 8.027730e-02 
3.610110e+00 8.043914e-02 
3.614715e+00 8.060105e-02 
3.619319e+00 8.076302e-02 
3.623924e+00 8.092506e-02 
3.628529e+00 8.108717e-02 
3.633133e+00 8.124934e-02 
3.637738e+00 8.141158e-02 
3.642342e+00 8.157388e-02 
3.646947e+00 8.173626e-02 
3.651552e+00 8.189870e-02 
3.656156e+00 8.206120e-02 
3.660761e+00 8.222377e-02 
3.665365e+00 8.238641e-02 
3.669970e+00 8.254912e-02 
3.674575e+00 8.271189e-02 
3.679179e+00 8.287473e-02 
3.683784e+00 8.303764e-02 
3.688388e+00 8.320061e-02 
3.692993e+00 8.336366e-02 
3.697598e+00 8.352676e-02 
3.702202e+00 8.368994e-02 
3.706807e+00 8.385319e-02 
3.711411e+00 8.401650e-02 
3.716016e+00 8.417988e-02 
3.720621e+00 8.434333e-02 
3.725225e+00 8.450684e-02 
3.729830e+00 8.467042e-02 
3.734434e+00 8.483408e-02 
3.739039e+00 8.499780e-02 
3.743644e+00 8.516158e-02 
3.748248e+00 8.532544e-02 
3.752853e+00 8.548936e-02 
3.757457e+00 8.565336e-02 
3.762062e+00 8.581742e-02 
3.766667e+00 8.598155e-02 
3.771271e+00 8.614575e-02 
3.775876e+00 8.631002e-02 
3.780480e+00 8.647435e-02 
3.785085e+00 8.663876e-02 
3.789690e+00 8.680323e-02 
3.794294e+00 8.696778e-02 
3.798899e+00 8.713239e-02 
3.803504e+00 8.729707e-02 
3.808108e+00 8.746182e-02 
3.812713e+00 8.762664e-02 
3.817317e+00 8.779153e-02 
3.821922e+00 8.795649e-02 
3.826527e+00 8.812152e-02 
3.831131e+00 8.828662e-02 
3.835736e+00 8.845179e-02 
3.840340e+00 8.861703e-02 
3.844945e+00 8.878234e-02 
3.849550e+00 8.894772e-02 
3.854154e+00 8.911316e-02 
3.858759e+00 8.927868e-02 
3.863363e+00 8.944427e-02 
3.867968e+00 8.960993e-02 
3.872573e+00 8.977566e-02 
3.877177e+00 8.994146e-02 
3.881782e+00 9.010733e-02 
3.886386e+00 9.027327e-02 
3.890991e+00 9.043928e-02 
3.895596e+00 9.060537e-02 
3.900200e+00 9.077152e-02 
3.904805e+00 9.093775e-02 
3.909409e+00 9.110404e-02 
3.914014e+00 9.127041e-02 
3.918619e+00 9.143684e-02 
3.923223e+00 9.160335e-02 
3.927828e+00 9.176993e-02 
3.932432e+00 9.193658e-02 
3.937037e+00 9.210331e-02 
3.941642e+00 9.227010e-02 
3.946246e+00 9.243697e-02 
3.950851e+00 9.260390e-02 
3.955455e+00 9.277091e-02 
3.960060e+00 9.293799e-02 
3.964665e+00 9.310515e-02 
3.969269e+00 9.327237e-02 
3.973874e+00 9.343967e-02 
3.978478e+00 9.360704e-02 
3.983083e+00 9.377448e-02 
3.987688e+00 9.394199e-02 
3.992292e+00 9.410958e-02 
3.996897e+00 9.427724e-02 
4.001502e+00 9.444497e-02 
4.006106e+00 9.461277e-02 
4.010711e+00 9.478064e-02 
4.015315e+00 9.494859e-02 
4.019920e+00 9.511661e-02 
4.024525e+00 9.528471e-02 
4.029129e+00 9.545287e-02 
4.033734e+00 9.562111e-02 
4.038338e+00 9.578942e-02 
4.042943e+00 9.595781e-02 
4.047548e+00 9.612627e-02 
4.052152e+00 9.629480e-02 
4.056757e+00 9.646340e-02 
4.061361e+00 9.663208e-02 
4.065966e+00 9.680084e-02 
4.070571e+00 9.696966e-02 
4.075175e+00 9.713856e-02 
4.079780e+00 9.730753e-02 
4.084384e+00 9.747658e-02 
4.088989e+00 9.764570e-02 
4.093594e+00 9.781489e-02 
4.098198e+00 9.798416e-02 
4.102803e+00 9.815350e-02 
4.107407e+00 9.832292e-02 
4.112012e+00 9.849241e-02 
4.116617e+00 9.866197e-02 
4.121221e+00 9.883161e-02 
4.125826e+00 9.900132e-02 
4.130430e+00 9.917111e-02 
4.135035e+00 9.934097e-02 
4.139640e+00 9.951091e-02 
4.144244e+00 9.968092e-02 
4.148849e+00 9.985101e-02 
4.153453e+00 1.000212e-01 
4.158058e+00 1.001914e-01 
4.162663e+00 1.003617e-01 
4.167267e+00 1.005321e-01 
4.171872e+00 1.007026e-01 
4.176476e+00 1.008731e-01 
4.181081e+00 1.010437e-01 
4.185686e+00 1.012144e-01 
4.190290e+00 1.013851e-01 
4.194895e+00 1.015560e-01 
4.199499e+00 1.017269e-01 
4.204104e+00 1.018979e-01 
4.208709e+00 1.020689e-01 
4.213313e+00 1.022401e-01 
4.217918e+00 1.024113e-01 
4.222523e+00 1.025826e-01 
4.227127e+00 1.027540e-01 
4.231732e+00 1.029254e-01 
4.236336e+00 1.030969e-01 
4.240941e+00 1.032685e-01 
4.245546e+00 1.034402e-01 
4.250150e+00 1.036119e-01 
4.254755e+00 1.037837e-01 
4.259359e+00 1.039556e-01 
4.263964e+00 1.041276e-01 
4.268569e+00 1.042997e-01 
4.273173e+00 1.044718e-01 
4.277778e+00 1.046440e-01 
4.282382e+00 1.048163e-01 
4.286987e+00 1.049886e-01 
4.291592e+00 1.051611e-01 
4.296196e+00 1.053336e-01 
4.300801e+00 1.055062e-01 
4.305405e+00 1.056788e-01 
4.310010e+00 1.058516e-01 
4.314615e+00 1.060244e-01 
4.319219e+00 1.061973e-01 
4.323824e+00 1.063703e-01 
4.328428e+00 1.065433e-01 
4.333033e+00 1.067165e-01 
4.337638e+00 1.068897e-01 
4.342242e+00 1.070630e-01 
4.346847e+00 1.072363e-01 
4.351451e+00 1.074098e-01 
4.356056e+00 1.075833e-01 
4.360661e+00 1.077569e-01 
4.365265e+00 1.079305e-01 
4.369870e+00 1.081043e-01 
4.374474e+00 1.082781e-01 
4.379079e+00 1.084520e-01 
4.383684e+00 1.086260e-01 
4.388288e+00 1.088001e-01 
4.392893e+00 1.089742e-01 
4.397497e+00 1.091484e-01 
4.402102e+00 1.093227e-01 
4.406707e+00 1.094971e-01 
4.411311e+00 1.096716e-01 
4.415916e+00 1.098461e-01 
4.420521e+00 1.100207e-01 
4.425125e+00 1.101954e-01 
4.429730e+00 1.103702e-01 
4.434334e+00 1.105450e-01 
4.438939e+00 1.107199e-01 
4.443544e+00 1.108949e-01 
4.448148e+00 1.110700e-01 
4.452753e+00 1.112452e-01 
4.457357e+00 1.114204e-01 
4.461962e+00 1.115958e-01 
4.466567e+00 1.117712e-01 
4.471171e+00 1.119466e-01 
4.475776e+00 1.121222e-01 
4.480380e+00 1.122978e-01 
4.484985e+00 1.124736e-01 
4.489590e+00 1.126494e-01 
4.494194e+00 1.128252e-01 
4.498799e+00 1.130012e-01 
4.503403e+00 1.131772e-01 
4.508008e+00 1.133533e-01 
4.512613e+00 1.135295e-01 
4.517217e+00 1.137058e-01 
4.521822e+00 1.138822e-01 
4.526426e+00 1.140586e-01 
4.531031e+00 1.142351e-01 
4.535636e+00 1.144117e-01 
4.540240e+00 1.145884e-01 
4.544845e+00 1.147652e-01 
4.549449e+00 1.149420e-01 
4.554054e+00 1.151189e-01 
4.558659e+00 1.152959e-01 
4.563263e+00 1.154730e-01 
4.567868e+00 1.156502e-01 
4.572472e+00 1.158274e-01 
4.577077e+00 1.160047e-01 
4.581682e+00 1.161821e-01 
4.586286e+00 1.163596e-01 
4.590891e+00 1.165372e-01 
4.595495e+00 1.167148e-01 
4.600100e+00 1.168926e-01 
4.604705e+00 1.170704e-01 
4.609309e+00 1.172483e-01 
4.613914e+00 1.174262e-01 
4.618519e+00 1.176043e-01 
4.623123e+00 1.177824e-01 
4.627728e+00 1.179606e-01 
4.632332e+00 1.181389e-01 
4.636937e+00 1.183173e-01 
4.641542e+00 1.184958e-01 
4.646146e+00 1.186743e-01 
4.650751e+00 1.188529e-01 
4.655355e+00 1.190316e-01 
4.659960e+00 1.192104e-01 
4.664565e+00 1.193893e-01 
4.669169e+00 1.195683e-01 
4.673774e+00 1.197473e-01 
4.678378e+00 1.199264e-01 
4.682983e+00 1.201056e-01 
4.687588e+00 1.202849e-01 
4.692192e+00 1.204642e-01 
4.696797e+00 1.206437e-01 
4.701401e+00 1.208232e-01 
4.706006e+00 1.210028e-01 
4.710611e+00 1.211825e-01 
4.715215e+00 1.213623e-01 
4.719820e+00 1.215422e-01 
4.724424e+00 1.217221e-01 
4.729029e+00 1.219021e-01 
4.733634e+00 1.220822e-01 
4.738238e+00 1.222624e-01 
4.742843e+00 1.224427e-01 
4.747447e+00 1.226230e-01 
4.752052e+00 1.228035e-01 
4.756657e+00 1.229840e-01 
4.761261e+00 1.231646e-01 
4.765866e+00 1.233453e-01 
4.770470e+00 1.235261e-01 
4.775075e+00 1.237069e-01 
4.779680e+00 1.238879e-01 
4.784284e+00 1.240689e-01 
4.788889e+00 1.242500e-01 
4.793493e+00 1.244312e-01 
4.798098e+00 1.246125e-01 
4.802703e+00 1.247938e-01 
4.807307e+00 1.249753e-01 
4.811912e+00 1.251568e-01 
4.816517e+00 1.253384e-01 
4.821121e+00 1.255201e-01 
4.825726e+00 1.257019e-01 
4.830330e+00 1.258837e-01 
4.834935e+00 1.260657e-01 
4.839540e+00 1.262477e-01 
4.844144e+00 1.264298e-01 
4.848749e+00 1.266120e-01 
4.853353e+00 1.267943e-01 
4.857958e+00 1.269767e-01 
4.862563e+00 1.271591e-01 
4.867167e+00 1.273417e-01 
4.871772e+00 1.275243e-01 
4.876376e+00 1.277070e-01 
4.880981e+00 1.278898e-01 
4.885586e+00 1.280727e-01 
4.890190e+00 1.282556e-01 
4.894795e+00 1.284387e-01 
4.899399e+00 1.286218e-01 
4.904004e+00 1.288050e-01 
4.908609e+00 1.289883e-01 
4.913213e+00 1.291717e-01 
4.917818e+00 1.293552e-01 
4.922422e+00 1.295387e-01 
4.927027e+00 1.297224e-01 
4.931632e+00 1.299061e-01 
4.936236e+00 1.300899e-01 
4.940841e+00 1.302738e-01 
4.945445e+00 1.304578e-01 
4.950050e+00 1.306419e-01 
4.954655e+00 1.308260e-01 
4.959259e+00 1.310103e-01 
4.963864e+00 1.311946e-01 
4.968468e+00 1.313790e-01 
4.973073e+00 1.315635e-01 
4.977678e+00 1.317481e-01 
4.982282e+00 1.319328e-01 
4.986887e+00 1.321175e-01 
4.991491e+00 1.323024e-01 
4.996096e+00 1.324873e-01 
5.000701e+00 1.326723e-01 
5.005305e+00 1.328574e-01 
5.009910e+00 1.330426e-01 
5.014515e+00 1.332279e-01 
5.019119e+00 1.334133e-01 
5.023724e+00 1.335987e-01 
5.028328e+00 1.337843e-01 
5.032933e+00 1.339699e-01 
5.037538e+00 1.341556e-01 
5.042142e+00 1.343414e-01 
5.046747e+00 1.345273e-01 
5.051351e+00 1.347133e-01 
5.055956e+00 1.348993e-01 
5.060561e+00 1.350855e-01 
5.065165e+00 1.352717e-01 
5.069770e+00 1.354580e-01 
5.074374e+00 1.356444e-01 
5.078979e+00 1.358309e-01 
5.083584e+00 1.360175e-01 
5.088188e+00 1.362042e-01 
5.092793e+00 1.363909e-01 
5.097397e+00 1.365778e-01 
5.102002e+00 1.367647e-01 
5.106607e+00 1.369518e-01 
5.111211e+00 1.371389e-01 
5.115816e+00 1.373261e-01 
5.120420e+00 1.375133e-01 
5.125025e+00 1.377007e-01 
5.129630e+00 1.378882e-01 
5.134234e+00 1.380757e-01 
5.138839e+00 1.382634e-01 
5.143443e+00 1.384511e-01 
5.148048e+00 1.386389e-01 
5.152653e+00 1.388268e-01 
5.157257e+00 1.390148e-01 
5.161862e+00 1.392029e-01 
5.166466e+00 1.393911e-01 
5.171071e+00 1.395793e-01 
5.175676e+00 1.397677e-01 
5.180280e+00 1.399561e-01 
5.184885e+00 1.401446e-01 
5.189489e+00 1.403332e-01 
5.194094e+00 1.405219e-01 
5.198699e+00 1.407107e-01 
5.203303e+00 1.408996e-01 
5.207908e+00 1.410886e-01 
5.212513e+00 1.412776e-01 
5.217117e+00 1.414668e-01 
5.221722e+00 1.416560e-01 
5.226326e+00 1.418453e-01 
5.230931e+00 1.420347e-01 
5.235536e+00 1.422242e-01 
5.240140e+00 1.424138e-01 
5.244745e+00 1.426035e-01 
5.249349e+00 1.427933e-01 
5.253954e+00 1.429832e-01 
5.258559e+00 1.431731e-01 
5.263163e+00 1.433631e-01 
5.267768e+00 1.435533e-01 
5.272372e+00 1.437435e-01 
5.276977e+00 1.439338e-01 
5.281582e+00 1.441242e-01 
5.286186e+00 1.443147e-01 
5.290791e+00 1.445053e-01 
5.295395e+00 1.446960e-01 
5.300000e+00 1.448867e-01 
5.300000e+00 3.151528e-01 
5.295395e+00 3.147707e-01 
5.290791e+00 3.143887e-01 
5.286186e+00 3.140069e-01 
5.281582e+00 3.136254e-01 
5.276977e+00 3.132440e-01 
5.272372e+00 3.128628e-01 
5.267768e+00 3.124818e-01 
5.263163e+00 3.121011e-01 
5.258559e+00 3.117205e-01 
5.253954e+00 3.113401e-01 
5.249349e+00 3.109599e-01 
5.244745e+00 3.105799e-01 
5.240140e+00 3.102001e-01 
5.235536e+00 3.098205e-01 
5.230931e+00 3.094411e-01 
5.226326e+00 3.090619e-01 
5.221722e+00 3.086828e-01 
5.217117e+00 3.083040e-01 
5.212513e+00 3.079254e-01 
5.207908e+00 3.075470e-01 
5.203303e+00 3.071687e-01 
5.198699e+00 3.067907e-01 
5.194094e+00 3.064128e-01 
5.189489e+00 3.060352e-01 
5.184885e+00 3.056578e-01 
5.180280e+00 3.052805e-01 
5.175676e+00 3.049034e-01 
5.171071e+00 3.045266e-01 
5.166466e+00 3.041499e-01 
5.161862e+00 3.037734e-01 
5.157257e+00 3.033971e-01 
5.152653e+00 3.030211e-01 
5.148048e+00 3.026452e-01 
5.143443e+00 3.022695e-01 
5.138839e+00 3.018940e-01 
5.134234e+00 3.015187e-01 
5.129630e+00 3.011435e-01 
5.125025e+00 3.007686e-01 
5.120420e+00 3.003939e-01 
5.115816e+00 3.000194e-01 
5.111211e+00 2.996450e-01 
5.106607e+00 2.992709e-01 
5.102002e+00 2.988969e-01 
5.097397e+00 2.985232e-01 
5.092793e+00 2.981496e-01 
5.088188e+00 2.977763e-01 
5.083584e+00 2.974031e-01 
5.078979e+00 2.970301e-01 
5.074374e+00 2.966573e-01 
5.069770e+00 2.962847e-01 
5.065165e+00 2.959123e-01 
5.060561e+00 2.955401e-01 
5.055956e+00 2.951681e-01 
5.051351e+00 2.947963e-01 
5.046747e+00 2.944247e-01 
5.042142e+00 2.940532e-01 
5.037538e+00 2.936820e-01 
5.032933e+00 2.933109e-01 
5.028328e+00 2.929401e-01 
5.023724e+00 2.925694e-01 
5.019119e+00 2.921989e-01 
5.014515e+00 2.918287e-01 
5.009910e+00 2.914586e-01 
5.005305e+00 2.910887e-01 
5.000701e+00 2.907190e-01 
4.996096e+00 2.903495e-01 
4.991491e+00 2.899801e-01 
4.986887e+00 2.896110e-01 
4.982282e+00 2.892421e-01 
4.977678e+00 2.888733e-01 
4.973073e+00 2.885048e-01 
4.968468e+00 2.881364e-01 
4.963864e+00 2.877683e-01 
4.959259e+00 2.874003e-01 
4.954655e+00 2.870325e-01 
4.950050e+00 2.866649e-01 
4.945445e+00 2.862975e-01 
4.940841e+00 2.859303e-01 
4.936236e+00 2.855633e-01 
4.931632e+00 2.851964e-01 
4.927027e+00 2.848298e-01 
4.922422e+00 2.844633e-01 
4.917818e+00 2.840971e-01 
4.913213e+00 2.837310e-01 
4.908609e+00 2.833651e-01 
4.904004e+00 2.829994e-01 
4.899399e+00 2.826339e-01 
4.894795e+00 2.822686e-01 
4.890190e+00 2.819035e-01 
4.885586e+00 2.815386e-01 
4.880981e+00 2.811739e-01 
4.876376e+00 2.808093e-01 
4.871772e+00 2.804450e-01 
4.867167e+00 2.800808e-01 
4.862563e+00 2.797168e-01 
4.857958e+00 2.793530e-01 
4.853353e+00 2.789894e-01 
4.848749e+00 2.786260e-01 
4.844144e+00 2.782628e-01 
4.839540e+00 2.778998e-01 
4.834935e+00 2.775369e-01 
4.830330e+00 2.771743e-01 
4.825726e+00 2.768118e-01 
4.821121e+00 2.764495e-01 
4.816517e+00 2.760875e-01 
4.811912e+00 2.757256e-01 
4.807307e+00 2.753639e-01 
4.802703e+00 2.750023e-01 
4.798098e+00 2.746410e-01 
4.793493e+00 2.742799e-01 
4.788889e+00 2.739189e-01 
4.784284e+00 2.735582e-01 
4.779680e+00 2.731976e-01 
4.775075e+00 2.728372e-01 
4.770470e+00 2.724770e-01 
4.765866e+00 2.721170e-01 
4.761261e+00 2.717572e-01 
4.756657e+00 2.713975e-01 
4.752052e+00 2.710381e-01 
4.747447e+00 2.706788e-01 
4.742843e+00 2.703198e-01 
4.738238e+00 2.699609e-01 
4.733634e+00 2.696022e-01 
4.729029e+00 2.692437e-01 
4.724424e+00 2.688853e-01 
4.719820e+00 2.685272e-01 
4.715215e+00 2.681693e-01 
4.710611e+00 2.678115e-01 
4.706006e+00 2.674539e-01 
4.701401e+00 2.670966e-01 
4.696797e+00 2.667394e-01 
4.692192e+00 2.663823e-01 
4.687588e+00 2.660255e-01 
4.682983e+00 2.656689e-01 
4.678378e+00 2.653124e-01 
4.673774e+00 2.649562e-01 
4.669169e+00 2.646001e-01 
4.664565e+00 2.642442e-01 
4.659960e+00 2.638885e-01 
4.655355e+00 2.635330e-01 
4.650751e+00 2.631777e-01 
4.646146e+00 2.628225e-01 
4.641542e+00 2.624675e-01 
4.636937e+00 2.621128e-01 
4.632332e+00 2.617582e-01 
4.627728e+00 2.614038e-01 
4.623123e+00 2.610496e-01 
4.618519e+00 2.606955e-01 
4.613914e+00 2.603417e-01 
4.609309e+00 2.599880e-01 
4.604705e+00 2.596346e-01 
4.600100e+00 2.592813e-01 
4.595495e+00 2.589282e-01 
4.590891e+00 2.585753e-01 
4.586286e+00 2.582225e-01 
4.581682e+00 2.578700e-01 
4.577077e+00 2.575176e-01 
4.572472e+00 2.571655e-01 
4.567868e+00 2.568135e-01 
4.563263e+00 2.564617e-01 
4.558659e+00 2.561100e-01 
4.554054e+00 2.557586e-01 
4.549449e+00 2.554074e-01 
4.544845e+00 2.550563e-01 
4.540240e+00 2.547054e-01 
4.535636e+00 2.543547e-01 
4.531031e+00 2.540042e-01 
4.526426e+00 2.536539e-01 
4.521822e+00 2.533037e-01 
4.517217e+00 2.529538e-01 
4.512613e+00 2.526040e-01 
4.508008e+00 2.522544e-01 
4.503403e+00 2.519050e-01 
4.498799e+00 2.515558e-01 
4.494194e+00 2.512067e-01 
4.489590e+00 2.508579e-01 
4.484985e+00 2.505092e-01 
4.480380e+00 2.501607e-01 
4.475776e+00 2.498124e-01 
4.471171e+00 2.494643e-01 
4.466567e+00 2.491163e-01 
4.461962e+00 2.487686e-01 
4.457357e+00 2.484210e-01 
4.452753e+00 2.480736e-01 
4.448148e+00 2.477264e-01 
4.443544e+00 2.473794e-01 
4.438939e+00 2.470326e-01 
4.434334e+00 2.466859e-01 
4.429730e+00 2.463394e-01 
4.425125e+00 2.459931e-01 
4.420521e+00 2.456470e-01 
4.415916e+00 2.453011e-01 
4.411311e+00 2.449554e-01 
4.406707e+00 2.446098e-01 
4.402102e+00 2.442644e-01 
4.397497e+00 2.439192e-01 
4.392893e+00 2.435742e-01 
4.388288e+00 2.432294e-01 
4.383684e+00 2.428847e-01 
4.379079e+00 2.425403e-01 
4.374474e+00 2.421960e-01 
4.369870e+00 2.418519e-01 
4.365265e+00 2.415080e-01 
4.360661e+00 2.411642e-01 
4.356056e+00 2.408207e-01 
4.351451e+00 2.404773e-01 
4.346847e+00 2.401341e-01 
4.342242e+00 2.397911e-01 
4.337638e+00 2.394483e-01 
4.333033e+00 2.391056e-01 
4.328428e+00 2.387632e-01 
4.323824e+00 2.384209e-01 
4.319219e+00 2.380788e-01 
4.314615e+00 2.377369e-01 
4.310010e+00 2.373951e-01 
4.305405e+00 2.370536e-01 
4.300801e+00 2.367122e-01 
4.296196e+00 2.363710e-01 
4.291592e+00 2.360300e-01 
4.286987e+00 2.356891e-01 
4.282382e+00 2.353485e-01 
4.277778e+00 2.350080e-01 
4.273173e+00 2.346677e-01 
4.268569e+00 2.343276e-01 
4.263964e+00 2.339877e-01 
4.259359e+00 2.336479e-01 
4.254755e+00 2.333084e-01 
4.250150e+00 2.329690e-01 
4.245546e+00 2.326298e-01 
4.240941e+00 2.322907e-01 
4.236336e+00 2.319519e-01 
4.231732e+00 2.316132e-01 
4.227127e+00 2.312747e-01 
4.222523e+00 2.309364e-01 
4.217918e+00 2.305983e-01 
4.213313e+00 2.302603e-01 
4.208709e+00 2.299226e-01 
4.204104e+00 2.295850e-01 
4.199499e+00 2.292476e-01 
4.194895e+00 2.289104e-01 
4.190290e+00 2.285733e-01 
4.185686e+00 2.282364e-01 
4.181081e+00 2.278997e-01 
4.176476e+00 2.275632e-01 
4.171872e+00 2.272269e-01 
4.167267e+00 2.268907e-01 
4.162663e+00 2.265548e-01 
4.158058e+00 2.262190e-01 
4.153453e+00 2.258834e-01 
4.148849e+00 2.255479e-01 
4.144244e+00 2.252127e-01 
4.139640e+00 2.248776e-01 
4.135035e+00 2.245427e-01 
4.130430e+00 2.242080e-01 
4.125826e+00 2.238734e-01 
4.121221e+00 2.235391e-01 
4.116617e+00 2.232049e-01 
4.112012e+00 2.228709e-01 
4.107407e+00 2.225371e-01 
4.102803e+00 2.222034e-01 
4.098198e+00 2.218699e-01 
4.093594e+00 2.215366e-01 
4.088989e+00 2.212035e-01 
4.084384e+00 2.208706e-01 
4.079780e+00 2.205378e-01 
4.075175e+00 2.202053e-01 
4.070571e+00 2.198729e-01 
4.065966e+00 2.195406e-01 
4.061361e+00 2.192086e-01 
4.056757e+00 2.188767e-01 
4.052152e+00 2.185450e-01 
4.047548e+00 2.182135e-01 
4.042943e+00 2.178822e-01 
4.038338e+00 2.175510e-01 
4.033734e+00 2.172201e-01 
4.029129e+00 2.168893e-01 
4.024525e+00 2.165586e-01 
4.019920e+00 2.162282e-01 
4.015315e+00 2.158979e-01 
4.010711e+00 2.155678e-01 
4.006106e+00 2.152379e-01 
4.001502e+00 2.149082e-01 
3.996897e+00 2.145786e-01 
3.992292e+00 2.142493e-01 
3.987688e+00 2.139200e-01 
3.983083e+00 2.135910e-01 
3.978478e+00 2.132622e-01 
3.973874e+00 2.129335e-01 
3.969269e+00 2.126050e-01 
3.964665e+00 2.122767e-01 
3.960060e+00 2.119485e-01 
3.955455e+00 2.116206e-01 
3.950851e+00 2.112928e-01 
3.946246e+00 2.109652e-01 
3.941642e+00 2.106377e-01 
3.937037e+00 2.103105e-01 
3.932432e+00 2.099834e-01 
3.927828e+00 2.096565e-01 
3.923223e+00 2.093298e-01 
3.918619e+00 2.090032e-01 
3.914014e+00 2.086768e-01 
3.909409e+00 2.083506e-01 
3.904805e+00 2.080246e-01 
3.900200e+00 2.076988e-01 
3.895596e+00 2.073731e-01 
3.890991e+00 2.070476e-01 
3.886386e+00 2.067223e-01 
3.881782e+00 2.063971e-01 
3.877177e+00 2.060722e-01 
3.872573e+00 2.057474e-01 
3.867968e+00 2.054227e-01 
3.863363e+00 2.050983e-01 
3.858759e+00 2.047740e-01 
3.854154e+00 2.044500e-01 
3.849550e+00 2.041260e-01 
3.844945e+00 2.038023e-01 
3.840340e+00 2.034787e-01 
3.835736e+00 2.031554e-01 
3.831131e+00 2.028321e-01 
3.826527e+00 2.025091e-01 
3.821922e+00 2.021862e-01 
3.817317e+00 2.018636e-01 
3.812713e+00 2.015410e-01 
3.808108e+00 2.012187e-01 
3.803504e+00 2.008965e-01 
3.798899e+00 2.005746e-01 
3.794294e+00 2.002528e-01 
3.789690e+00 1.999311e-01 
3.785085e+00 1.996097e-01 
3.780480e+00 1.992884e-01 
3.775876e+00 1.989673e-01 
3.771271e+00 1.986463e-01 
3.766667e+00 1.983256e-01 
3.762062e+00 1.980050e-01 
3.757457e+00 1.976846e-01 
3.752853e+00 1.973643e-01 
3.748248e+00 1.970443e-01 
3.743644e+00 1.967244e-01 
3.739039e+00 1.964047e-01 
3.734434e+00 1.960851e-01 
3.729830e+00 1.957658e-01 
3.725225e+00 1.954466e-01 
3.720621e+00 1.951276e-01 
3.716016e+00 1.948087e-01 
3.711411e+00 1.944900e-01 
3.706807e+00 1.941716e-01 
3.702202e+00 1.938532e-01 
3.697598e+00 1.935351e-01 
3.692993e+00 1.932171e-01 
3.688388e+00 1.928993e-01 
3.683784e+00 1.925817e-01 
3.679179e+00 1.922643e-01 
3.674575e+00 1.919470e-01 
3.669970e+00 1.916299e-01 
3.665365e+00 1.913130e-01 
3.660761e+00 1.909962e-01 
3.656156e+00 1.906796e-01 
3.651552e+00 1.903632e-01 
3.646947e+00 1.900470e-01 
3.642342e+00 1.897309e-01 
3.637738e+00 1.894150e-01 
3.633133e+00 1.890993e-01 
3.628529e+00 1.887838e-01 
3.623924e+00 1.884684e-01 
3.619319e+00 1.881532e-01 
3.614715e+00 1.878382e-01 
3.610110e+00 1.875234e-01 
3.605506e+00 1.872087e-01 
3.600901e+00 1.868942e-01 
3.596296e+00 1.865799e-01 
3.591692e+00 1.862657e-01 
3.587087e+00 1.859518e-01 
3.582482e+00 1.856380e-01 
3.577878e+00 1.853243e-01 
3.573273e+00 1.850109e-01 
3.568669e+00 1.846976e-01 
3.564064e+00 1.843845e-01 
3.559459e+00 1.840715e-01 
3.554855e+00 1.837588e-01 
3.550250e+00 1.834462e-01 
3.545646e+00 1.831338e-01 
3.541041e+00 1.828215e-01 
3.536436e+00 1.825094e-01 
3.531832e+00 1.821975e-01 
3.527227e+00 1.818858e-01 
3.522623e+00 1.815743e-01 
3.518018e+00 1.812629e-01 
3.513413e+00 1.809517e-01 
3.508809e+00 1.806406e-01 
3.504204e+00 1.803298e-01 
3.499600e+00 1.800191e-01 
3.494995e+00 1.797085e-01 
3.490390e+00 1.793982e-01 
3.485786e+00 1.790880e-01 
3.481181e+00 1.787780e-01 
3.476577e+00 1.784682e-01 
3.471972e+00 1.781585e-01 
3.467367e+00 1.778490e-01 
3.462763e+00 1.775397e-01 
3.458158e+00 1.772306e-01 
3.453554e+00 1.769216e-01 
3.448949e+00 1.766128e-01 
3.444344e+00 1.763042e-01 
3.439740e+00 1.759958e-01 
3.435135e+00 1.756875e-01 
3.430531e+00 1.753794e-01 
3.425926e+00 1.750714e-01 
3.421321e+00 1.747637e-01 
3.416717e+00 1.744561e-01 
3.412112e+00 1.741487e-01 
3.407508e+00 1.738414e-01 
3.402903e+00 1.735343e-01 
3.398298e+00 1.732274e-01 
3.393694e+00 1.729207e-01 
3.389089e+00 1.726141e-01 
3.384484e+00 1.723078e-01 
3.379880e+00 1.720015e-01 
3.375275e+00 1.716955e-01 
3.370671e+00 1.713896e-01 
3.366066e+00 1.710839e-01 
3.361461e+00 1.707784e-01 
3.356857e+00 1.704730e-01 
3.352252e+00 1.701678e-01 
3.347648e+00 1.698628e-01 
3.343043e+00 1.695580e-01 
3.338438e+00 1.692533e-01 
3.333834e+00 1.689488e-01 
3.329229e+00 1.686445e-01 
3.324625e+00 1.683403e-01 
3.320020e+00 1.680364e-01 
3.315415e+00 1.677325e-01 
3.310811e+00 1.674289e-01 
3.306206e+00 1.671254e-01 
3.301602e+00 1.668221e-01 
3.296997e+00 1.665190e-01 
3.292392e+00 1.662161e-01 
3.287788e+00 1.659133e-01 
3.283183e+00 1.656107e-01 
3.278579e+00 1.653082e-01 
3.273974e+00 1.650060e-01 
3.269369e+00 1.647039e-01 
3.264765e+00 1.644019e-01 
3.260160e+00 1.641002e-01 
3.255556e+00 1.637986e-01 
3.250951e+00 1.634972e-01 
3.246346e+00 1.631959e-01 
3.241742e+00 1.628949e-01 
3.237137e+00 1.625940e-01 
3.232533e+00 1.622932e-01 
3.227928e+00 1.619927e-01 
3.223323e+00 1.616923e-01 
3.218719e+00 1.613921e-01 
3.214114e+00 1.610920e-01 
3.209510e+00 1.607922e-01 
3.204905e+00 1.604925e-01 
3.200300e+00 1.601929e-01 
3.195696e+00 1.598936e-01 
3.191091e+00 1.595944e-01 
3.186486e+00 1.592954e-01 
3.181882e+00 1.589965e-01 
3.177277e+00 1.586979e-01 
3.172673e+00 1.583994e-01 
3.168068e+00 1.581010e-01 
3.163463e+00 1.578029e-01 
3.158859e+00 1.575049e-01 
3.154254e+00 1.572071e-01 
3.149650e+00 1.569094e-01 
3.145045e+00 1.566119e-01 
3.140440e+00 1.563146e-01 
3.135836e+00 1.560175e-01 
3.131231e+00 1.557205e-01 
3.126627e+00 1.554237e-01 
3.122022e+00 1.551271e-01 
3.117417e+00 1.548307e-01 
3.112813e+00 1.545344e-01 
3.108208e+00 1.542383e-01 
3.103604e+00 1.539423e-01 
3.098999e+00 1.536466e-01 
3.094394e+00 1.533510e-01 
3.089790e+00 1.530555e-01 
3.085185e+00 1.527603e-01 
3.080581e+00 1.524652e-01 
3.075976e+00 1.521703e-01 
3.071371e+00 1.518756e-01 
3.066767e+00 1.515810e-01 
3.062162e+00 1.512866e-01 
3.057558e+00 1.509924e-01 
3.052953e+00 1.506983e-01 
3.048348e+00 1.504044e-01 
3.043744e+00 1.501107e-01 
3.039139e+00 1.498172e-01 
3.034535e+00 1.495238e-01 
3.029930e+00 1.492306e-01 
3.025325e+00 1.489375e-01 
3.020721e+00 1.486447e-01 
3.016116e+00 1.483520e-01 
3.011512e+00 1.480595e-01 
3.006907e+00 1.477671e-01 
3.002302e+00 1.474749e-01 
2.997698e+00 1.471829e-01 
2.993093e+00 1.468911e-01 
2.988488e+00 1.465994e-01 
2.983884e+00 1.463079e-01 
2.979279e+00 1.460166e-01 
2.974675e+00 1.457255e-01 
2.970070e+00 1.454345e-01 
2.965465e+00 1.451437e-01 
2.960861e+00 1.448530e-01 
2.956256e+00 1.445626e-01 
2.951652e+00 1.442723e-01 
2.947047e+00 1.439822e-01 
2.942442e+00 1.436922e-01 
2.937838e+00 1.434024e-01 
2.933233e+00 1.431128e-01 
2.928629e+00 1.428234e-01 
2.924024e+00 1.425341e-01 
2.919419e+00 1.422450e-01 
2.914815e+00 1.419561e-01 
2.910210e+00 1.416673e-01 
2.905606e+00 1.413787e-01 
2.901001e+00 1.410903e-01 
2.896396e+00 1.408021e-01 
2.891792e+00 1.405140e-01 
2.887187e+00 1.402261e-01 
2.882583e+00 1.399384e-01 
2.877978e+00 1.396508e-01 
2.873373e+00 1.393634e-01 
2.868769e+00 1.390762e-01 
2.864164e+00 1.387892e-01 
2.859560e+00 1.385023e-01 
2.854955e+00 1.382156e-01 
2.850350e+00 1.379290e-01 
2.845746e+00 1.376427e-01 
2.841141e+00 1.373565e-01 
2.836537e+00 1.370705e-01 
2.831932e+00 1.367846e-01 
2.827327e+00 1.364990e-01 
2.822723e+00 1.362135e-01 
2.818118e+00 1.359281e-01 
2.813514e+00 1.356430e-01 
2.808909e+00 1.353580e-01 
2.804304e+00 1.350732e-01 
2.799700e+00 1.347885e-01 
2.795095e+00 1.345040e-01 
2.790490e+00 1.342197e-01 
2.785886e+00 1.339356e-01 
2.781281e+00 1.336516e-01 
2.776677e+00 1.333679e-01 
2.772072e+00 1.330842e-01 
2.767467e+00 1.328008e-01 
2.762863e+00 1.325175e-01 
2.758258e+00 1.322344e-01 
2.753654e+00 1.319515e-01 
2.749049e+00 1.316687e-01 
2.744444e+00 1.313862e-01 
2.739840e+00 1.311037e-01 
2.735235e+00 1.308215e-01 
2.730631e+00 1.305394e-01 
2.726026e+00 1.302575e-01 
2.721421e+00 1.299758e-01 
2.716817e+00 1.296943e-01 
2.712212e+00 1.294129e-01 
2.707608e+00 1.291317e-01 
2.703003e+00 1.288506e-01 
2.698398e+00 1.285698e-01 
2.693794e+00 1.282891e-01 
2.689189e+00 1.280086e-01 
2.684585e+00 1.277282e-01 
2.679980e+00 1.274480e-01 
2.675375e+00 1.271680e-01 
2.670771e+00 1.268882e-01 
2.666166e+00 1.266085e-01 
2.661562e+00 1.263291e-01 
2.656957e+00 1.260498e-01 
2.652352e+00 1.257706e-01 
2.647748e+00 1.254916e-01 
2.643143e+00 1.252128e-01 
2.638539e+00 1.249342e-01 
2.633934e+00 1.246558e-01 
2.629329e+00 1.243775e-01 
2.624725e+00 1.240994e-01 
2.620120e+00 1.238215e-01 
2.615516e+00 1.235437e-01 
2.610911e+00 1.232661e-01 
2.606306e+00 1.229887e-01 
2.601702e+00 1.227115e-01 
2.597097e+00 1.224344e-01 
2.592492e+00 1.221575e-01 
2.587888e+00 1.218808e-01 
2.583283e+00 1.216043e-01 
2.578679e+00 1.213279e-01 
2.574074e+00 1.210517e-01 
2.569469e+00 1.207757e-01 
2.564865e+00 1.204998e-01 
2.560260e+00 1.202241e-01 
2.555656e+00 1.199486e-01 
2.551051e+00 1.196733e-01 
2.546446e+00 1.193981e-01 
2.541842e+00 1.191231e-01 
2.537237e+00 1.188483e-01 
2.532633e+00 1.185737e-01 
2.528028e+00 1.182992e-01 
2.523423e+00 1.180249e-01 
2.518819e+00 1.177508e-01 
2.514214e+00 1.174769e-01 
2.509610e+00 1.172031e-01 
2.505005e+00 1.169295e-01 
2.500400e+00 1.166561e-01 
2.495796e+00 1.163829e-01 
2.491191e+00 1.161098e-01 
2.486587e+00 1.158369e-01 
2.481982e+00 1.155642e-01 
2.477377e+00 1.152917e-01 
2.472773e+00 1.150193e-01 
2.468168e+00 1.147471e-01 
2.463564e+00 1.144751e-01 
2.458959e+00 1.142032e-01 
2.454354e+00 1.139316e-01 
2.449750e+00 1.136601e-01 
2.445145e+00 1.133887e-01 
2.440541e+00 1.131176e-01 
2.435936e+00 1.128466e-01 
2.431331e+00 1.125758e-01 
2.426727e+00 1.123052e-01 
2.422122e+00 1.120348e-01 
2.417518e+00 1.117645e-01 
2.412913e+00 1.114944e-01 
2.408308e+00 1.112245e-01 
2.403704e+00 1.109547e-01 
2.399099e+00 1.106852e-01 
2.394494e+00 1.104158e-01 
2.389890e+00 1.101466e-01 
2.385285e+00 1.098775e-01 
2.380681e+00 1.096087e-01 
2.376076e+00 1.093400e-01 
2.371471e+00 1.090715e-01 
2.366867e+00 1.088032e-01 
2.362262e+00 1.085350e-01 
2.357658e+00 1.082670e-01 
2.353053e+00 1.079992e-01 
2.348448e+00 1.077316e-01 
2.343844e+00 1.074641e-01 
2.339239e+00 1.071969e-01 
2.334635e+00 1.069298e-01 
2.330030e+00 1.066629e-01 
2.325425e+00 1.063961e-01 
2.320821e+00 1.061296e-01 
2.316216e+00 1.058632e-01 
2.311612e+00 1.055970e-01 
2.307007e+00 1.053309e-01 
2.302402e+00 1.050651e-01 
2.297798e+00 1.047994e-01 
2.293193e+00 1.045339e-01 
2.288589e+00 1.042686e-01 
2.283984e+00 1.040035e-01 
2.279379e+00 1.037385e-01 
2.274775e+00 1.034737e-01 
2.270170e+00 1.032091e-01 
2.265566e+00 1.029447e-01 
2.260961e+00 1.026804e-01 
2.256356e+00 1.024164e-01 
2.251752e+00 1.021525e-01 
2.247147e+00 1.018888e-01 
2.242543e+00 1.016252e-01 
2.237938e+00 1.013619e-01 
2.233333e+00 1.010987e-01 
2.228729e+00 1.008357e-01 
2.224124e+00 1.005729e-01 
2.219520e+00 1.003102e-01 
2.214915e+00 1.000478e-01 
2.210310e+00 9.978551e-02 
2.205706e+00 9.952342e-02 
2.201101e+00 9.926150e-02 
2.196496e+00 9.899976e-02 
2.191892e+00 9.873821e-02 
2.187287e+00 9.847683e-02 
2.182683e+00 9.821563e-02 
2.178078e+00 9.795462e-02 
2.173473e+00 9.769378e-02 
2.168869e+00 9.743313e-02 
2.164264e+00 9.717266e-02 
2.159660e+00 9.691237e-02 
2.155055e+00 9.665226e-02 
2.150450e+00 9.639233e-02 
2.145846e+00 9.613258e-02 
2.141241e+00 9.587301e-02 
2.136637e+00 9.561363e-02 
2.132032e+00 9.535443e-02 
2.127427e+00 9.509540e-02 
2.122823e+00 9.483657e-02 
2.118218e+00 9.457791e-02 
2.113614e+00 9.431944e-02 
2.109009e+00 9.406114e-02 
2.104404e+00 9.380304e-02 
2.099800e+00 9.354511e-02 
2.095195e+00 9.328737e-02 
2.090591e+00 9.302981e-02 
2.085986e+00 9.277243e-02 
2.081381e+00 9.251524e-02 
2.076777e+00 9.225823e-02 
2.072172e+00 9.200140e-02 
2.067568e+00 9.174476e-02 
2.062963e+00 9.148830e-02 
2.058358e+00 9.123202e-02 
2.053754e+00 9.097593e-02 
2.049149e+00 9.072003e-02 
2.044545e+00 9.046430e-02 
2.039940e+00 9.020877e-02 
2.035335e+00 8.995341e-02 
2.030731e+00 8.969825e-02 
2.026126e+00 8.944326e-02 
2.021522e+00 8.918847e-02 
2.016917e+00 8.893386e-02 
2.012312e+00 8.867943e-02 
2.007708e+00 8.842519e-02 
2.003103e+00 8.817113e-02 
1.998498e+00 8.791726e-02 
1.993894e+00 8.766358e-02 
1.989289e+00 8.741009e-02 
1.984685e+00 8.715678e-02 
1.980080e+00 8.690365e-02 
1.975475e+00 8.665072e-02 
1.970871e+00 8.639797e-02 
1.966266e+00 8.614540e-02 
1.961662e+00 8.589303e-02 
1.957057e+00 8.564084e-02 
1.952452e+00 8.538884e-02 
1.947848e+00 8.513703e-02 
1.943243e+00 8.488540e-02 
1.938639e+00 8.463397e-02 
1.934034e+00 8.438272e-02 
1.929429e+00 8.413166e-02 
1.924825e+00 8.388079e-02 
1.920220e+00 8.363011e-02 
1.915616e+00 8.337962e-02 
1.911011e+00 8.312931e-02 
1.906406e+00 8.287920e-02 
1.901802e+00 8.262928e-02 
1.897197e+00 8.237954e-02 
1.892593e+00 8.213000e-02 
1.887988e+00 8.188064e-02 
1.883383e+00 8.163148e-02 
1.878779e+00 8.138250e-02 
1.874174e+00 8.113372e-02 
1.869570e+00 8.088513e-02 
1.864965e+00 8.063673e-02 
1.860360e+00 8.038852e-02 
1.855756e+00 8.014050e-02 
1.851151e+00 7.989267e-02 
1.846547e+00 7.964504e-02 
1.841942e+00 7.939759e-02 
1.837337e+00 7.915034e-02 
1.832733e+00 7.890328e-02 
1.828128e+00 7.865642e-02 
1.823524e+00 7.840974e-02 
1.818919e+00 7.816326e-02 
1.814314e+00 7.791698e-02 
1.809710e+00 7.767088e-02 
1.805105e+00 7.742498e-02 
1.800501e+00 7.717928e-02 
1.795896e+00 7.693377e-02 
1.791291e+00 7.668845e-02 
1.786687e+00 7.644332e-02 
1.782082e+00 7.619840e-02 
1.777477e+00 7.595366e-02 
1.772873e+00 7.570912e-02 
1.768268e+00 7.546478e-02 
1.763664e+00 7.522063e-02 
1.759059e+00 7.497668e-02 
1.754454e+00 7.473292e-02 
1.749850e+00 7.448936e-02 
1.745245e+00 7.424600e-02 
1.740641e+00 7.400283e-02 
1.736036e+00 7.375986e-02 
1.731431e+00 7.351709e-02 
1.726827e+00 7.327452e-02 
1.722222e+00 7.303214e-02 
1.717618e+00 7.278996e-02 
1.713013e+00 7.254797e-02 
1.708408e+00 7.230619e-02 
1.703804e+00 7.206460e-02 
1.699199e+00 7.182322e-02 
1.694595e+00 7.158203e-02 
1.689990e+00 7.134104e-02 
1.685385e+00 7.110025e-02 
1.680781e+00 7.085966e-02 
1.676176e+00 7.061927e-02 
1.671572e+00 7.037908e-02 
1.666967e+00 7.013909e-02 
1.662362e+00 6.989930e-02 
1.657758e+00 6.965971e-02 
1.653153e+00 6.942032e-02 
1.648549e+00 6.918113e-02 
1.643944e+00 6.894215e-02 
1.639339e+00 6.870337e-02 
1.634735e+00 6.846479e-02 
1.630130e+00 6.822641e-02 
1.625526e+00 6.798823e-02 
1.620921e+00 6.775026e-02 
1.616316e+00 6.751249e-02 
1.611712e+00 6.727492e-02 
1.607107e+00 6.703755e-02 
1.602503e+00 6.680039e-02 
1.597898e+00 6.656344e-02 
1.593293e+00 6.632669e-02 
1.588689e+00 6.609014e-02 
1.584084e+00 6.585380e-02 
1.579479e+00 6.561766e-02 
1.574875e+00 6.538173e-02 
1.570270e+00 6.514600e-02 
1.565666e+00 6.491048e-02 
1.561061e+00 6.467517e-02 
1.556456e+00 6.444006e-02 
1.551852e+00 6.420516e-02 
1.547247e+00 6.397046e-02 
1.542643e+00 6.373597e-02 
1.538038e+00 6.350170e-02 
1.533433e+00 6.326762e-02 
1.528829e+00 6.303376e-02 
1.524224e+00 6.280010e-02 
1.519620e+00 6.256666e-02 
1.515015e+00 6.233342e-02 
1.510410e+00 6.210039e-02 
1.505806e+00 6.186757e-02 
1.501201e+00 6.163496e-02 
1.496597e+00 6.140256e-02 
1.491992e+00 6.117037e-02 
1.487387e+00 6.093839e-02 
1.482783e+00 6.070662e-02 
1.478178e+00 6.047506e-02 
1.473574e+00 6.024372e-02 
1.468969e+00 6.001258e-02 
1.464364e+00 5.978166e-02 
1.459760e+00 5.955095e-02 
1.455155e+00 5.932045e-02 
1.450551e+00 5.909017e-02 
1.445946e+00 5.886009e-02 
1.441341e+00 5.863024e-02 
1.436737e+00 5.840059e-02 
1.432132e+00 5.817116e-02 
1.427528e+00 5.794194e-02 
1.422923e+00 5.771294e-02 
1.418318e+00 5.748415e-02 
1.413714e+00 5.725558e-02 
1.409109e+00 5.702723e-02 
1.404505e+00 5.679908e-02 
1.399900e+00 5.657116e-02 
1.395295e+00 5.634345e-02 
1.390691e+00 5.611596e-02 
1.386086e+00 5.588868e-02 
1.381481e+00 5.566163e-02 
1.376877e+00 5.543479e-02 
1.372272e+00 5.520816e-02 
1.367668e+00 5.498176e-02 
1.363063e+00 5.475557e-02 
1.358458e+00 5.452961e-02 
1.353854e+00 5.430386e-02 
1.349249e+00 5.407833e-02 
1.344645e+00 5.385302e-02 
1.340040e+00 5.362793e-02 
1.335435e+00 5.340307e-02 
1.330831e+00 5.317842e-02 
1.326226e+00 5.295399e-02 
1.321622e+00 5.272979e-02 
1.317017e+00 5.250580e-02 
1.312412e+00 5.228204e-02 
1.307808e+00 5.205850e-02 
1.303203e+00 5.183518e-02 
1.298599e+00 5.161209e-02 
1.293994e+00 5.138922e-02 
1.289389e+00 5.116657e-02 
1.284785e+00 5.094415e-02 
1.280180e+00 5.072195e-02 
1.275576e+00 5.049997e-02 
1.270971e+00 5.027822e-02 
1.266366e+00 5.005669e-02 
1.261762e+00 4.983539e-02 
1.257157e+00 4.961432e-02 
1.252553e+00 4.939347e-02 
1.247948e+00 4.917285e-02 
1.243343e+00 4.895245e-02 
1.238739e+00 4.873228e-02 
1.234134e+00 4.851234e-02 
1.229530e+00 4.829263e-02 
1.224925e+00 4.807314e-02 
1.220320e+00 4.785388e-02 
1.215716e+00 4.763485e-02 
1.211111e+00 4.741605e-02 
1.206507e+00 4.719748e-02 
1.201902e+00 4.697914e-02 
1.197297e+00 4.676103e-02 
1.192693e+00 4.654314e-02 
1.188088e+00 4.632549e-02 
1.183483e+00 4.610807e-02 
1.178879e+00 4.589088e-02 
1.174274e+00 4.567393e-02 
1.169670e+00 4.545720e-02 
1.165065e+00 4.524070e-02 
1.160460e+00 4.502444e-02 
1.155856e+00 4.480841e-02 
1.151251e+00 4.459262e-02 
1.146647e+00 4.437705e-02 
1.142042e+00 4.416173e-02 
1.137437e+00 4.394663e-02 
1.132833e+00 4.373177e-02 
1.128228e+00 4.351714e-02 
1.123624e+00 4.330275e-02 
1.119019e+00 4.308860e-02 
1.114414e+00 4.287468e-02 
1.109810e+00 4.266099e-02 
1.105205e+00 4.244755e-02 
1.100601e+00 4.223433e-02 
1.095996e+00 4.202136e-02 
1.091391e+00 4.180862e-02 
1.086787e+00 4.159612e-02 
1.082182e+00 4.138386e-02 
1.077578e+00 4.117184e-02 
1.072973e+00 4.096005e-02 
1.068368e+00 4.074850e-02 
1.063764e+00 4.053720e-02 
1.059159e+00 4.032613e-02 
1.054555e+00 4.011530e-02 
1.049950e+00 3.990471e-02 
1.045345e+00 3.969436e-02 
1.040741e+00 3.948426e-02 
1.036136e+00 3.927439e-02 
1.031532e+00 3.906476e-02 
1.026927e+00 3.885538e-02 
1.022322e+00 3.864624e-02 
1.017718e+00 3.843734e-02 
1.013113e+00 3.822868e-02 
1.008509e+00 3.802027e-02 
1.003904e+00 3.781210e-02 
9.992993e-01 3.760417e-02 
9.946947e-01 3.739649e-02 
9.900901e-01 3.718905e-02 
9.854855e-01 3.698185e-02 
9.808809e-01 3.677490e-02 
9.762763e-01 3.656819e-02 
9.716717e-01 3.636173e-02 
9.670671e-01 3.615552e-02 
9.624625e-01 3.594955e-02 
9.578579e-01 3.574382e-02 
9.532533e-01 3.553835e-02 
9.486486e-01 3.533311e-02 
9.440440e-01 3.512813e-02 
9.394394e-01 3.492339e-02 
9.348348e-01 3.471890e-02 
9.302302e-01 3.451466e-02 
9.256256e-01 3.431067e-02 
9.210210e-01 3.410693e-02 
9.164164e-01 3.390343e-02 
9.118118e-01 3.370018e-02 
9.072072e-01 3.349718e-02 
9.026026e-01 3.329443e-02 
8.979980e-01 3.309193e-02 
8.933934e-01 3.288969e-02 
8.887888e-01 3.268769e-02 
8.841842e-01 3.248594e-02 
8.795796e-01 3.228444e-02 
8.749750e-01 3.208319e-02 
8.703704e-01 3.188220e-02 
8.657658e-01 3.168145e-02 
8.611612e-01 3.148096e-02 
8.565566e-01 3.128072e-02 
8.519520e-01 3.108073e-02 
8.473473e-01 3.088100e-02 
8.427427e-01 3.068152e-02 
8.381381e-01 3.048229e-02 
8.335335e-01 3.028331e-02 
8.289289e-01 3.008459e-02 
8.243243e-01 2.988612e-02 
8.197197e-01 2.968790e-02 
8.151151e-01 2.948994e-02 
8.105105e-01 2.929223e-02 
8.059059e-01 2.909478e-02 
8.013013e-01 2.889759e-02 
7.966967e-01 2.870064e-02 
7.920921e-01 2.850396e-02 
7.874875e-01 2.830752e-02 
7.828829e-01 2.811135e-02 
7.782783e-01 2.791543e-02 
7.736737e-01 2.771977e-02 
7.690691e-01 2.752436e-02 
7.644645e-01 2.732921e-02 
7.598599e-01 2.713431e-02 
7.552553e-01 2.693968e-02 
7.506507e-01 2.674530e-02 
7.460460e-01 2.655118e-02 
7.414414e-01 2.635731e-02 
7.368368e-01 2.616370e-02 
7.322322e-01 2.597035e-02 
7.276276e-01 2.577726e-02 
7.230230e-01 2.558443e-02 
7.184184e-01 2.539185e-02 
7.138138e-01 2.519954e-02 
7.092092e-01 2.500748e-02 
7.046046e-01 2.481568e-02 
7.000000e-01 2.462414e-02 
7.000000e-01 -1.477888e-02 


==> Figures/4pt_I_rho_Tot_muT/points_3.dat <==
-1.280000e+02 -3.406783e-01 
-1.277447e+02 -3.406783e-01 
-1.274895e+02 -3.406783e-01 
-1.272342e+02 -3.406783e-01 
-1.269790e+02 -3.406783e-01 
-1.267237e+02 -3.406783e-01 
-1.264685e+02 -3.406783e-01 
-1.262132e+02 -3.406783e-01 
-1.259580e+02 -3.406782e-01 
-1.257027e+02 -3.406782e-01 
-1.254474e+02 -3.406782e-01 
-1.251922e+02 -3.406782e-01 
-1.249369e+02 -3.406782e-01 
-1.246817e+02 -3.406782e-01 
-1.244264e+02 -3.406782e-01 
-1.241712e+02 -3.406782e-01 
-1.239159e+02 -3.406782e-01 
-1.236607e+02 -3.406781e-01 
-1.234054e+02 -3.406781e-01 
-1.231502e+02 -3.406781e-01 
-1.228949e+02 -3.406781e-01 
-1.226396e+02 -3.406781e-01 
-1.223844e+02 -3.406781e-01 
-1.221291e+02 -3.406781e-01 
-1.218739e+02 -3.406780e-01 
-1.216186e+02 -3.406780e-01 
-1.213634e+02 -3.406780e-01 
-1.211081e+02 -3.406780e-01 
-1.208529e+02 -3.406780e-01 
-1.205976e+02 -3.406780e-01 
-1.203423e+02 -3.406779e-01 
-1.200871e+02 -3.406779e-01 
-1.198318e+02 -3.406779e-01 
-1.195766e+02 -3.406779e-01 
-1.193213e+02 -3.406779e-01 
-1.190661e+02 -3.406779e-01 
-1.188108e+02 -3.406778e-01 
-1.185556e+02 -3.406778e-01 
-1.183003e+02 -3.406778e-01 
-1.180450e+02 -3.406778e-01 
-1.177898e+02 -3.406777e-01 
-1.175345e+02 -3.406777e-01 
-1.172793e+02 -3.406777e-01 
-1.170240e+02 -3.406777e-01 
-1.167688e+02 -3.406776e-01 
-1.165135e+02 -3.406776e-01 
-1.162583e+02 -3.406776e-01 
-1.160030e+02 -3.406776e-01 
-1.157477e+02 -3.406775e-01 
-1.154925e+02 -3.406775e-01 
-1.152372e+02 -3.406775e-01 
-1.149820e+02 -3.406774e-01 
-1.147267e+02 -3.406774e-01 
-1.144715e+02 -3.406774e-01 
-1.142162e+02 -3.406773e-01 
-1.139610e+02 -3.406773e-01 
-1.137057e+02 -3.406773e-01 
-1.134505e+02 -3.406772e-01 
-1.131952e+02 -3.406772e-01 
-1.129399e+02 -3.406772e-01 
-1.126847e+02 -3.406771e-01 
-1.124294e+02 -3.406771e-01 
-1.121742e+02 -3.406770e-01 
-1.119189e+02 -3.406770e-01 
-1.116637e+02 -3.406769e-01 
-1.114084e+02 -3.406769e-01 
-1.111532e+02 -3.406768e-01 
-1.108979e+02 -3.406768e-01 
-1.106426e+02 -3.406767e-01 
-1.103874e+02 -3.406767e-01 
-1.101321e+02 -3.406766e-01 
-1.098769e+02 -3.406766e-01 
-1.096216e+02 -3.406765e-01 
-1.093664e+02 -3.406765e-01 
-1.091111e+02 -3.406764e-01 
-1.088559e+02 -3.406763e-01 
-1.086006e+02 -3.406763e-01 
-1.083453e+02 -3.406762e-01 
-1.080901e+02 -3.406762e-01 
-1.078348e+02 -3.406761e-01 
-1.075796e+02 -3.406760e-01 
-1.073243e+02 -3.406759e-01 
-1.070691e+02 -3.406759e-01 
-1.068138e+02 -3.406758e-01 
-1.065586e+02 -3.406757e-01 
-1.063033e+02 -3.406756e-01 
-1.060480e+02 -3.406755e-01 
-1.057928e+02 -3.406755e-01 
-1.055375e+02 -3.406754e-01 
-1.052823e+02 -3.406753e-01 
-1.050270e+02 -3.406752e-01 
-1.047718e+02 -3.406751e-01 
-1.045165e+02 -3.406750e-01 
-1.042613e+02 -3.406749e-01 
-1.040060e+02 -3.406748e-01 
-1.037508e+02 -3.406747e-01 
-1.034955e+02 -3.406746e-01 
-1.032402e+02 -3.406745e-01 
-1.029850e+02 -3.406743e-01 
-1.027297e+02 -3.406742e-01 
-1.024745e+02 -3.406741e-01 
-1.022192e+02 -3.406740e-01 
-1.019640e+02 -3.406738e-01 
-1.017087e+02 -3.406737e-01 
-1.014535e+02 -3.406736e-01 
-1.011982e+02 -3.406734e-01 
-1.009429e+02 -3.406733e-01 
-1.006877e+02 -3.406731e-01 
-1.004324e+02 -3.406730e-01 
-1.001772e+02 -3.406728e-01 
-9.992192e+01 -3.406727e-01 
-9.966667e+01 -3.406725e-01 
-9.941141e+01 -3.406723e-01 
-9.915616e+01 -3.406721e-01 
-9.890090e+01 -3.406720e-01 
-9.864565e+01 -3.406718e-01 
-9.839039e+01 -3.406716e-01 
-9.813514e+01 -3.406714e-01 
-9.787988e+01 -3.406712e-01 
-9.762462e+01 -3.406710e-01 
-9.736937e+01 -3.406707e-01 
-9.711411e+01 -3.406705e-01 
-9.685886e+01 -3.406703e-01 
-9.660360e+01 -3.406701e-01 
-9.634835e+01 -3.406698e-01 
-9.609309e+01 -3.406696e-01 
-9.583784e+01 -3.406693e-01 
-9.558258e+01 -3.406691e-01 
-9.532733e+01 -3.406688e-01 
-9.507207e+01 -3.406685e-01 
-9.481682e+01 -3.406682e-01 
-9.456156e+01 -3.406679e-01 
-9.430631e+01 -3.406676e-01 
-9.405105e+01 -3.406673e-01 
-9.379580e+01 -3.406670e-01 
-9.354054e+01 -3.406667e-01 
-9.328529e+01 -3.406663e-01 
-9.303003e+01 -3.406660e-01 
-9.277477e+01 -3.406656e-01 
-9.251952e+01 -3.406653e-01 
-9.226426e+01 -3.406649e-01 
-9.200901e+01 -3.406645e-01 
-9.175375e+01 -3.406641e-01 
-9.149850e+01 -3.406637e-01 
-9.124324e+01 -3.406633e-01 
-9.098799e+01 -3.406629e-01 
-9.073273e+01 -3.406624e-01 
-9.047748e+01 -3.406620e-01 
-9.022222e+01 -3.406615e-01 
-8.996697e+01 -3.406610e-01 
-8.971171e+01 -3.406605e-01 
-8.945646e+01 -3.406600e-01 
-8.920120e+01 -3.406595e-01 
-8.894595e+01 -3.406589e-01 
-8.869069e+01 -3.406584e-01 
-8.843544e+01 -3.406578e-01 
-8.818018e+01 -3.406572e-01 
-8.792492e+01 -3.406566e-01 
-8.766967e+01 -3.406560e-01 
-8.741441e+01 -3.406554e-01 
-8.715916e+01 -3.406547e-01 
-8.690390e+01 -3.406540e-01 
-8.664865e+01 -3.406533e-01 
-8.639339e+01 -3.406526e-01 
-8.613814e+01 -3.406519e-01 
-8.588288e+01 -3.406511e-01 
-8.562763e+01 -3.406504e-01 
-8.537237e+01 -3.406496e-01 
-8.511712e+01 -3.406488e-01 
-8.486186e+01 -3.406479e-01 
-8.460661e+01 -3.406470e-01 
-8.435135e+01 -3.406462e-01 
-8.409610e+01 -3.406452e-01 
-8.384084e+01 -3.406443e-01 
-8.358559e+01 -3.406433e-01 
-8.333033e+01 -3.406423e-01 
-8.307508e+01 -3.406413e-01 
-8.281982e+01 -3.406403e-01 
-8.256456e+01 -3.406392e-01 
-8.230931e+01 -3.406381e-01 
-8.205405e+01 -3.406369e-01 
-8.179880e+01 -3.406357e-01 
-8.154354e+01 -3.406345e-01 
-8.128829e+01 -3.406333e-01 
-8.103303e+01 -3.406320e-01 
-8.077778e+01 -3.406307e-01 
-8.052252e+01 -3.406294e-01 
-8.026727e+01 -3.406280e-01 
-8.001201e+01 -3.406265e-01 
-7.975676e+01 -3.406251e-01 
-7.950150e+01 -3.406236e-01 
-7.924625e+01 -3.406220e-01 
-7.899099e+01 -3.406204e-01 
-7.873574e+01 -3.406188e-01 
-7.848048e+01 -3.406171e-01 
-7.822523e+01 -3.406153e-01 
-7.796997e+01 -3.406135e-01 
-7.771471e+01 -3.406117e-01 
-7.745946e+01 -3.406098e-01 
-7.720420e+01 -3.406079e-01 
-7.694895e+01 -3.406059e-01 
-7.669369e+01 -3.406038e-01 
-7.643844e+01 -3.406017e-01 
-7.618318e+01 -3.405996e-01 
-7.592793e+01 -3.405973e-01 
-7.567267e+01 -3.405950e-01 
-7.541742e+01 -3.405927e-01 
-7.516216e+01 -3.405903e-01 
-7.490691e+01 -3.405878e-01 
-7.465165e+01 -3.405852e-01 
-7.439640e+01 -3.405826e-01 
-7.414114e+01 -3.405798e-01 
-7.388589e+01 -3.405771e-01 
-7.363063e+01 -3.405742e-01 
-7.337538e+01 -3.405713e-01 
-7.312012e+01 -3.405682e-01 
-7.286486e+01 -3.405651e-01 
-7.260961e+01 -3.405619e-01 
-7.235435e+01 -3.405586e-01 
-7.209910e+01 -3.405552e-01 
-7.184384e+01 -3.405517e-01 
-7.158859e+01 -3.405482e-01 
-7.133333e+01 -3.405445e-01 
-7.107808e+01 -3.405407e-01 
-7.082282e+01 -3.405368e-01 
-7.056757e+01 -3.405328e-01 
-7.031231e+01 -3.405287e-01 
-7.005706e+01 -3.405245e-01 
-6.980180e+01 -3.405201e-01 
-6.954655e+01 -3.405156e-01 
-6.929129e+01 -3.405110e-01 
-6.903604e+01 -3.405063e-01 
-6.878078e+01 -3.405014e-01 
-6.852553e+01 -3.404964e-01 
-6.827027e+01 -3.404913e-01 
-6.801502e+01 -3.404860e-01 
-6.775976e+01 -3.404806e-01 
-6.750450e+01 -3.404750e-01 
-6.724925e+01 -3.404692e-01 
-6.699399e+01 -3.404633e-01 
-6.673874e+01 -3.404573e-01 
-6.648348e+01 -3.404510e-01 
-6.622823e+01 -3.404446e-01 
-6.597297e+01 -3.404380e-01 
-6.571772e+01 -3.404312e-01 
-6.546246e+01 -3.404242e-01 
-6.520721e+01 -3.404170e-01 
-6.495195e+01 -3.404097e-01 
-6.469670e+01 -3.404021e-01 
-6.444144e+01 -3.403943e-01 
-6.418619e+01 -3.403862e-01 
-6.393093e+01 -3.403780e-01 
-6.367568e+01 -3.403695e-01 
-6.342042e+01 -3.403608e-01 
-6.316517e+01 -3.403518e-01 
-6.290991e+01 -3.403426e-01 
-6.265465e+01 -3.403331e-01 
-6.239940e+01 -3.403233e-01 
-6.214414e+01 -3.403133e-01 
-6.188889e+01 -3.403030e-01 
-6.163363e+01 -3.402924e-01 
-6.137838e+01 -3.402815e-01 
-6.112312e+01 -3.402703e-01 
-6.086787e+01 -3.402588e-01 
-6.061261e+01 -3.402469e-01 
-6.035736e+01 -3.402348e-01 
-6.010210e+01 -3.402222e-01 
-5.984685e+01 -3.402093e-01 
-5.959159e+01 -3.401961e-01 
-5.933634e+01 -3.401825e-01 
-5.908108e+01 -3.401685e-01 
-5.882583e+01 -3.401541e-01 
-5.857057e+01 -3.401393e-01 
-5.831532e+01 -3.401241e-01 
-5.806006e+01 -3.401084e-01 
-5.780480e+01 -3.400923e-01 
-5.754955e+01 -3.400758e-01 
-5.729429e+01 -3.400588e-01 
-5.703904e+01 -3.400413e-01 
-5.678378e+01 -3.400233e-01 
-5.652853e+01 -3.400048e-01 
-5.627327e+01 -3.399858e-01 
-5.601802e+01 -3.399662e-01 
-5.576276e+01 -3.399461e-01 
-5.550751e+01 -3.399254e-01 
-5.525225e+01 -3.399042e-01 
-5.499700e+01 -3.398823e-01 
-5.474174e+01 -3.398598e-01 
-5.448649e+01 -3.398367e-01 
-5.423123e+01 -3.398130e-01 
-5.397598e+01 -3.397885e-01 
-5.372072e+01 -3.397634e-01 
-5.346547e+01 -3.397376e-01 
-5.321021e+01 -3.397110e-01 
-5.295495e+01 -3.396837e-01 
-5.269970e+01 -3.396556e-01 
-5.244444e+01 -3.396268e-01 
-5.218919e+01 -3.395971e-01 
-5.193393e+01 -3.395666e-01 
-5.167868e+01 -3.395352e-01 
-5.142342e+01 -3.395029e-01 
-5.116817e+01 -3.394697e-01 
-5.091291e+01 -3.394356e-01 
-5.065766e+01 -3.394005e-01 
-5.040240e+01 -3.393645e-01 
-5.014715e+01 -3.393274e-01 
-4.989189e+01 -3.392892e-01 
-4.963664e+01 -3.392500e-01 
-4.938138e+01 -3.392097e-01 
-4.912613e+01 -3.391682e-01 
-4.887087e+01 -3.391256e-01 
-4.861562e+01 -3.390818e-01 
-4.836036e+01 -3.390367e-01 
-4.810511e+01 -3.389904e-01 
-4.784985e+01 -3.389427e-01 
-4.759459e+01 -3.388937e-01 
-4.733934e+01 -3.388434e-01 
-4.708408e+01 -3.387916e-01 
-4.682883e+01 -3.387383e-01 
-4.657357e+01 -3.386835e-01 
-4.631832e+01 -3.386272e-01 
-4.606306e+01 -3.385693e-01 
-4.580781e+01 -3.385098e-01 
-4.555255e+01 -3.384486e-01 
-4.529730e+01 -3.383857e-01 
-4.504204e+01 -3.383210e-01 
-4.478679e+01 -3.382544e-01 
-4.453153e+01 -3.381860e-01 
-4.427628e+01 -3.381156e-01 
-4.402102e+01 -3.380433e-01 
-4.376577e+01 -3.379689e-01 
-4.351051e+01 -3.378925e-01 
-4.325526e+01 -3.378138e-01 
-4.300000e+01 -3.377330e-01 
-4.274474e+01 -3.376498e-01 
-4.248949e+01 -3.375643e-01 
-4.223423e+01 -3.374765e-01 
-4.197898e+01 -3.373861e-01 
-4.172372e+01 -3.372932e-01 
-4.146847e+01 -3.371976e-01 
-4.121321e+01 -3.370994e-01 
-4.095796e+01 -3.369983e-01 
-4.070270e+01 -3.368945e-01 
-4.044745e+01 -3.367877e-01 
-4.019219e+01 -3.366779e-01 
-3.993694e+01 -3.365649e-01 
-3.968168e+01 -3.364488e-01 
-3.942643e+01 -3.363295e-01 
-3.917117e+01 -3.362067e-01 
-3.891592e+01 -3.360805e-01 
-3.866066e+01 -3.359507e-01 
-3.840541e+01 -3.358173e-01 
-3.815015e+01 -3.356801e-01 
-3.789489e+01 -3.355390e-01 
-3.763964e+01 -3.353940e-01 
-3.738438e+01 -3.352448e-01 
-3.712913e+01 -3.350914e-01 
-3.687387e+01 -3.349338e-01 
-3.661862e+01 -3.347716e-01 
-3.636336e+01 -3.346049e-01 
-3.610811e+01 -3.344335e-01 
-3.585285e+01 -3.342572e-01 
-3.559760e+01 -3.340760e-01 
-3.534234e+01 -3.338896e-01 
-3.508709e+01 -3.336980e-01 
-3.483183e+01 -3.335010e-01 
-3.457658e+01 -3.332984e-01 
-3.432132e+01 -3.330901e-01 
-3.406607e+01 -3.328760e-01 
-3.381081e+01 -3.326558e-01 
-3.355556e+01 -3.324293e-01 
-3.330030e+01 -3.321965e-01 
-3.304505e+01 -3.319571e-01 
-3.278979e+01 -3.317110e-01 
-3.253453e+01 -3.314579e-01 
-3.227928e+01 -3.311976e-01 
-3.202402e+01 -3.309300e-01 
-3.176877e+01 -3.306549e-01 
-3.151351e+01 -3.303720e-01 
-3.125826e+01 -3.300811e-01 
-3.100300e+01 -3.297820e-01 
-3.074775e+01 -3.294745e-01 
-3.049249e+01 -3.291582e-01 
-3.023724e+01 -3.288331e-01 
-2.998198e+01 -3.284988e-01 
-2.972673e+01 -3.281550e-01 
-2.947147e+01 -3.278016e-01 
-2.921622e+01 -3.274381e-01 
-2.896096e+01 -3.270644e-01 
-2.870571e+01 -3.266802e-01 
-2.845045e+01 -3.262851e-01 
-2.819520e+01 -3.258789e-01 
-2.793994e+01 -3.254612e-01 
-2.768468e+01 -3.250317e-01 
-2.742943e+01 -3.245901e-01 
-2.717417e+01 -3.241360e-01 
-2.691892e+01 -3.236691e-01 
-2.666366e+01 -3.231890e-01 
-2.640841e+01 -3.226954e-01 
-2.615315e+01 -3.221879e-01 
-2.589790e+01 -3.216660e-01 
-2.564264e+01 -3.211294e-01 
-2.538739e+01 -3.205777e-01 
-2.513213e+01 -3.200103e-01 
-2.487688e+01 -3.194270e-01 
-2.462162e+01 -3.188272e-01 
-2.436637e+01 -3.182105e-01 
-2.411111e+01 -3.175764e-01 
-2.385586e+01 -3.169243e-01 
-2.360060e+01 -3.162539e-01 
-2.334535e+01 -3.155646e-01 
-2.309009e+01 -3.148558e-01 
-2.283483e+01 -3.141269e-01 
-2.257958e+01 -3.133776e-01 
-2.232432e+01 -3.126070e-01 
-2.206907e+01 -3.118148e-01 
-2.181381e+01 -3.110001e-01 
-2.155856e+01 -3.101625e-01 
-2.130330e+01 -3.093012e-01 
-2.104805e+01 -3.084156e-01 
-2.079279e+01 -3.075051e-01 
-2.053754e+01 -3.065688e-01 
-2.028228e+01 -3.056061e-01 
-2.002703e+01 -3.046162e-01 
-1.977177e+01 -3.035984e-01 
-1.951652e+01 -3.025519e-01 
-1.926126e+01 -3.014758e-01 
-1.900601e+01 -3.003694e-01 
-1.875075e+01 -2.992317e-01 
-1.849550e+01 -2.980619e-01 
-1.824024e+01 -2.968591e-01 
-1.798498e+01 -2.956224e-01 
-1.772973e+01 -2.943508e-01 
-1.747447e+01 -2.930432e-01 
-1.721922e+01 -2.916988e-01 
-1.696396e+01 -2.903164e-01 
-1.670871e+01 -2.888950e-01 
-1.645345e+01 -2.874335e-01 
-1.619820e+01 -2.859307e-01 
-1.594294e+01 -2.843856e-01 
-1.568769e+01 -2.827968e-01 
-1.543243e+01 -2.811631e-01 
-1.517718e+01 -2.794834e-01 
-1.492192e+01 -2.777563e-01 
-1.466667e+01 -2.759804e-01 
-1.441141e+01 -2.741544e-01 
-1.415616e+01 -2.722768e-01 
-1.390090e+01 -2.703463e-01 
-1.364565e+01 -2.683613e-01 
-1.339039e+01 -2.663202e-01 
-1.313514e+01 -2.642216e-01 
-1.287988e+01 -2.620637e-01 
-1.262462e+01 -2.598449e-01 
-1.236937e+01 -2.575635e-01 
-1.211411e+01 -2.552177e-01 
-1.185886e+01 -2.528057e-01 
-1.160360e+01 -2.503256e-01 
-1.134835e+01 -2.477755e-01 
-1.109309e+01 -2.451535e-01 
-1.083784e+01 -2.424574e-01 
-1.058258e+01 -2.396853e-01 
-1.032733e+01 -2.368349e-01 
-1.007207e+01 -2.339041e-01 
-9.816817e+00 -2.308905e-01 
-9.561562e+00 -2.277919e-01 
-9.306306e+00 -2.246059e-01 
-9.051051e+00 -2.213299e-01 
-8.795796e+00 -2.179615e-01 
-8.540541e+00 -2.144979e-01 
-8.285285e+00 -2.109367e-01 
-8.030030e+00 -2.072749e-01 
-7.774775e+00 -2.035098e-01 
-7.519520e+00 -1.996384e-01 
-7.264264e+00 -1.956578e-01 
-7.009009e+00 -1.915648e-01 
-6.753754e+00 -1.873563e-01 
-6.498498e+00 -1.830290e-01 
-6.243243e+00 -1.785795e-01 
-5.987988e+00 -1.740045e-01 
-5.732733e+00 -1.693004e-01 
-5.477477e+00 -1.644635e-01 
-5.222222e+00 -1.594901e-01 
-4.966967e+00 -1.543764e-01 
-4.711712e+00 -1.491183e-01 
-4.456456e+00 -1.437118e-01 
-4.201201e+00 -1.381527e-01 
-3.945946e+00 -1.324367e-01 
-3.690691e+00 -1.265594e-01 
-3.435435e+00 -1.205162e-01 
-3.180180e+00 -1.143024e-01 
-2.924925e+00 -1.079133e-01 
-2.669670e+00 -1.013438e-01 
-2.414414e+00 -9.458898e-02 
-2.159159e+00 -8.764347e-02 
-1.903904e+00 -8.050194e-02 
-1.648649e+00 -7.315884e-02 
-1.393393e+00 -6.560850e-02 
-1.138138e+00 -5.784506e-02 
-8.828829e-01 -4.986252e-02 
-6.276276e-01 -4.165467e-02 
-3.723724e-01 -3.321517e-02 
-1.171171e-01 -2.453748e-02 
1.381381e-01 -1.561487e-02 
3.933934e-01 -6.440440e-03 
6.486486e-01 2.992928e-03 
9.039039e-01 1.269254e-02 
1.159159e+00 2.266591e-02 
1.414414e+00 3.292076e-02 
1.669670e+00 4.346503e-02 
1.924925e+00 5.430691e-02 
2.180180e+00 6.545478e-02 
2.435435e+00 7.691728e-02 
2.690691e+00 8.870329e-02 
2.945946e+00 1.008219e-01 
3.201201e+00 1.132826e-01 
3.456456e+00 1.260950e-01 
3.711712e+00 1.392690e-01 
3.966967e+00 1.528148e-01 
4.222222e+00 1.667429e-01 
4.477477e+00 1.810641e-01 
4.732733e+00 1.957895e-01 
4.987988e+00 2.109305e-01 
5.243243e+00 2.264988e-01 
5.498498e+00 2.425066e-01 
5.753754e+00 2.589661e-01 
6.009009e+00 2.758902e-01 
6.264264e+00 2.932919e-01 
6.519520e+00 3.111847e-01 
6.774775e+00 3.295826e-01 
7.030030e+00 3.484997e-01 
7.285285e+00 3.679507e-01 
7.540541e+00 3.879507e-01 
7.795796e+00 4.085152e-01 
8.051051e+00 4.296600e-01 
8.306306e+00 4.514017e-01 
8.561562e+00 4.737570e-01 
8.816817e+00 4.967432e-01 
9.072072e+00 5.203781e-01 
9.327327e+00 5.446802e-01 
9.582583e+00 5.696681e-01 
9.837838e+00 5.953613e-01 
1.009309e+01 6.217796e-01 
1.034835e+01 6.489435e-01 
1.060360e+01 6.768741e-01 
1.085886e+01 7.055930e-01 
1.111411e+01 7.351224e-01 
1.136937e+01 7.654853e-01 
1.162462e+01 7.967051e-01 
1.187988e+01 8.288060e-01 
1.213514e+01 8.618130e-01 
1.239039e+01 8.957515e-01 
1.264565e+01 9.306478e-01 
1.290090e+01 9.665291e-01 
1.315616e+01 1.003423e+00 
1.341141e+01 1.041358e+00 
1.366667e+01 1.080364e+00 
1.392192e+01 1.120471e+00 
1.417718e+01 1.161710e+00 
1.443243e+01 1.204112e+00 
1.468769e+01 1.247712e+00 
1.494294e+01 1.292542e+00 
1.519820e+01 1.338637e+00 
1.545345e+01 1.386033e+00 
1.570871e+01 1.434767e+00 
1.596396e+01 1.484876e+00 
1.621922e+01 1.536400e+00 
1.647447e+01 1.589377e+00 
1.672973e+01 1.643850e+00 
1.698498e+01 1.699861e+00 
1.724024e+01 1.757452e+00 
1.749550e+01 1.816668e+00 
1.775075e+01 1.877556e+00 
1.800601e+01 1.940163e+00 
1.826126e+01 2.004536e+00 
1.851652e+01 2.070726e+00 
1.877177e+01 2.138784e+00 
1.902703e+01 2.208763e+00 
1.928228e+01 2.280718e+00 
1.953754e+01 2.354702e+00 
1.979279e+01 2.430776e+00 
2.004805e+01 2.508996e+00 
2.030330e+01 2.589423e+00 
2.055856e+01 2.672121e+00 
2.081381e+01 2.757153e+00 
2.106907e+01 2.844584e+00 
2.132432e+01 2.934484e+00 
2.157958e+01 3.026920e+00 
2.183483e+01 3.121966e+00 
2.209009e+01 3.219694e+00 
2.234535e+01 3.320180e+00 
2.260060e+01 3.423502e+00 
2.285586e+01 3.529740e+00 
2.311111e+01 3.638977e+00 
2.336637e+01 3.751297e+00 
2.362162e+01 3.866787e+00 
2.387688e+01 3.985536e+00 
2.413213e+01 4.107637e+00 
2.438739e+01 4.233184e+00 
2.464264e+01 4.362274e+00 
2.489790e+01 4.495008e+00 
2.515315e+01 4.631488e+00 
2.540841e+01 4.771820e+00 
2.566366e+01 4.916112e+00 
2.591892e+01 5.064477e+00 
2.617417e+01 5.217030e+00 
2.642943e+01 5.373888e+00 
2.668468e+01 5.535173e+00 
2.693994e+01 5.701010e+00 
2.719520e+01 5.871527e+00 
2.745045e+01 6.046857e+00 
2.770571e+01 6.227136e+00 
2.796096e+01 6.412503e+00 
2.821622e+01 6.603101e+00 
2.847147e+01 6.799079e+00 
2.872673e+01 7.000587e+00 
2.898198e+01 7.207784e+00 
2.923724e+01 7.420828e+00 
2.949249e+01 7.639884e+00 
2.974775e+01 7.865124e+00 
3.000300e+01 8.096720e+00 
3.025826e+01 8.334853e+00 
3.051351e+01 8.579707e+00 
3.076877e+01 8.831471e+00 
3.102402e+01 9.090341e+00 
3.127928e+01 9.356518e+00 
3.153453e+01 9.630206e+00 
3.178979e+01 9.911620e+00 
3.204505e+01 1.020098e+01 
3.230030e+01 1.049850e+01 
3.255556e+01 1.080442e+01 
3.281081e+01 1.111897e+01 
3.306607e+01 1.144240e+01 
3.332132e+01 1.177496e+01 
3.357658e+01 1.211691e+01 
3.383183e+01 1.246850e+01 
3.408709e+01 1.283002e+01 
3.434234e+01 1.320175e+01 
3.459760e+01 1.358396e+01 
3.485285e+01 1.397696e+01 
3.510811e+01 1.438106e+01 
3.536336e+01 1.479656e+01 
3.561862e+01 1.522378e+01 
3.587387e+01 1.566306e+01 
3.612913e+01 1.611475e+01 
3.638438e+01 1.657918e+01 
3.663964e+01 1.705671e+01 
3.689489e+01 1.754773e+01 
3.715015e+01 1.805260e+01 
3.740541e+01 1.857172e+01 
3.766066e+01 1.910550e+01 
3.791592e+01 1.965434e+01 
3.817117e+01 2.021867e+01 
3.842643e+01 2.079892e+01 
3.868168e+01 2.139556e+01 
3.893694e+01 2.200903e+01 
3.919219e+01 2.263982e+01 
3.944745e+01 2.328841e+01 
3.970270e+01 2.395530e+01 
3.995796e+01 2.464102e+01 
4.021321e+01 2.534609e+01 
4.046847e+01 2.607106e+01 
4.072372e+01 2.681649e+01 
4.097898e+01 2.758296e+01 
4.123423e+01 2.837106e+01 
4.148949e+01 2.918141e+01 
4.174474e+01 3.001463e+01 
4.200000e+01 3.087136e+01 
4.225526e+01 3.175227e+01 
4.251051e+01 3.265805e+01 
4.276577e+01 3.358939e+01 
4.302102e+01 3.454701e+01 
4.327628e+01 3.553166e+01 
4.353153e+01 3.654411e+01 
4.378679e+01 3.758512e+01 
4.404204e+01 3.865552e+01 
4.429730e+01 3.975613e+01 
4.455255e+01 4.088780e+01 
4.480781e+01 4.205141e+01 
4.506306e+01 4.324787e+01 
4.531832e+01 4.447809e+01 
4.557357e+01 4.574303e+01 
4.582883e+01 4.704367e+01 
4.608408e+01 4.838102e+01 
4.633934e+01 4.975612e+01 
4.659459e+01 5.117003e+01 
4.684985e+01 5.262384e+01 
4.710511e+01 5.411868e+01 
4.736036e+01 5.565572e+01 
4.761562e+01 5.723613e+01 
4.787087e+01 5.886115e+01 
4.812613e+01 6.053203e+01 
4.838138e+01 6.225007e+01 
4.863664e+01 6.401660e+01 
4.889189e+01 6.583299e+01 
4.914715e+01 6.770064e+01 
4.940240e+01 6.962100e+01 
4.965766e+01 7.159557e+01 
4.991291e+01 7.362586e+01 
5.016817e+01 7.571345e+01 
5.042342e+01 7.785997e+01 
5.067868e+01 8.006706e+01 
5.093393e+01 8.233645e+01 
5.118919e+01 8.466989e+01 
5.144444e+01 8.706918e+01 
5.169970e+01 8.953619e+01 
5.195495e+01 9.207283e+01 
5.221021e+01 9.468106e+01 
5.246547e+01 9.736291e+01 
5.272072e+01 1.001204e+02 
5.297598e+01 1.029558e+02 
5.323123e+01 1.058712e+02 
5.348649e+01 1.088689e+02 
5.374174e+01 1.119511e+02 
5.399700e+01 1.151204e+02 
5.425225e+01 1.183791e+02 
5.450751e+01 1.217298e+02 
5.476276e+01 1.251751e+02 
5.501802e+01 1.287176e+02 
5.527327e+01 1.323600e+02 
5.552853e+01 1.361053e+02 
5.578378e+01 1.399563e+02 
5.603904e+01 1.439160e+02 
5.629429e+01 1.479874e+02 
5.654955e+01 1.521737e+02 
5.680480e+01 1.564782e+02 
5.706006e+01 1.609042e+02 
5.731532e+01 1.654551e+02 
5.757057e+01 1.701344e+02 
5.782583e+01 1.749458e+02 
5.808108e+01 1.798930e+02 
5.833634e+01 1.849798e+02 
5.859159e+01 1.902102e+02 
5.884685e+01 1.955882e+02 
5.910210e+01 2.011180e+02 
5.935736e+01 2.068039e+02 
5.961261e+01 2.126503e+02 
5.986787e+01 2.186616e+02 
6.012312e+01 2.248426e+02 
6.037838e+01 2.311981e+02 
6.063363e+01 2.377329e+02 
6.088889e+01 2.444522e+02 
6.114414e+01 2.513611e+02 
6.139940e+01 2.584650e+02 
6.165465e+01 2.657694e+02 
6.190991e+01 2.732799e+02 
6.216517e+01 2.810025e+02 
6.242042e+01 2.889430e+02 
6.267568e+01 2.971076e+02 
6.293093e+01 3.055026e+02 
6.318619e+01 3.141345e+02 
6.344144e+01 3.230101e+02 
6.369670e+01 3.321362e+02 
6.395195e+01 3.415199e+02 
6.420721e+01 3.511684e+02 
6.446246e+01 3.610892e+02 
6.471772e+01 3.712900e+02 
6.497297e+01 3.817787e+02 
6.522823e+01 3.925635e+02 
6.548348e+01 4.036526e+02 
6.573874e+01 4.150547e+02 
6.599399e+01 4.267786e+02 
6.624925e+01 4.388334e+02 
6.650450e+01 4.512284e+02 
6.675976e+01 4.639733e+02 
6.701502e+01 4.770778e+02 
6.727027e+01 4.905523e+02 
6.752553e+01 5.044070e+02 
6.778078e+01 5.186527e+02 
6.803604e+01 5.333005e+02 
6.829129e+01 5.483617e+02 
6.854655e+01 5.638480e+02 
6.880180e+01 5.797714e+02 
6.905706e+01 5.961442e+02 
6.931231e+01 6.129791e+02 
6.956757e+01 6.302891e+02 
6.982282e+01 6.480877e+02 
7.007808e+01 6.663886e+02 
7.033333e+01 6.852060e+02 
7.058859e+01 7.045546e+02 
7.084384e+01 7.244492e+02 
7.109910e+01 7.449053e+02 
7.135435e+01 7.659387e+02 
7.160961e+01 7.875658e+02 
7.186486e+01 8.098033e+02 
7.212012e+01 8.326683e+02 
7.237538e+01 8.561788e+02 
7.263063e+01 8.803527e+02 
7.288589e+01 9.052090e+02 
7.314114e+01 9.307668e+02 
7.339640e+01 9.570459e+02 
7.365165e+01 9.840667e+02 
7.390691e+01 1.011850e+03 
7.416216e+01 1.040418e+03 
7.441742e+01 1.069791e+03 
7.467267e+01 1.099994e+03 
7.492793e+01 1.131050e+03 
7.518318e+01 1.162981e+03 
7.543844e+01 1.195814e+03 
7.569369e+01 1.229574e+03 
7.594895e+01 1.264287e+03 
7.620420e+01 1.299979e+03 
7.645946e+01 1.336678e+03 
7.671471e+01 1.374414e+03 
7.696997e+01 1.413214e+03 
7.722523e+01 1.453109e+03 
7.748048e+01 1.494131e+03 
7.773574e+01 1.536310e+03 
7.799099e+01 1.579680e+03 
7.824625e+01 1.624273e+03 
7.850150e+01 1.670126e+03 
7.875676e+01 1.717272e+03 
7.901201e+01 1.765749e+03 
7.926727e+01 1.815594e+03 
7.952252e+01 1.866846e+03 
7.977778e+01 1.919545e+03 
8.003303e+01 1.973731e+03 
8.028829e+01 2.029446e+03 
8.054354e+01 2.086734e+03 
8.079880e+01 2.145638e+03 
8.105405e+01 2.206205e+03 
8.130931e+01 2.268482e+03 
8.156456e+01 2.332516e+03 
8.181982e+01 2.398357e+03 
8.207508e+01 2.466057e+03 
8.233033e+01 2.535667e+03 
8.258559e+01 2.607242e+03 
8.284084e+01 2.680837e+03 
8.309610e+01 2.756509e+03 
8.335135e+01 2.834317e+03 
8.360661e+01 2.914321e+03 
8.386186e+01 2.996583e+03 
8.411712e+01 3.081167e+03 
8.437237e+01 3.168138e+03 
8.462763e+01 3.257563e+03 
8.488288e+01 3.349513e+03 
8.513814e+01 3.444057e+03 
8.539339e+01 3.541270e+03 
8.564865e+01 3.641227e+03 
8.590390e+01 3.744005e+03 
8.615916e+01 3.849683e+03 
8.641441e+01 3.958344e+03 
8.666967e+01 4.070072e+03 
8.692492e+01 4.184953e+03 
8.718018e+01 4.303077e+03 
8.743544e+01 4.424535e+03 
8.769069e+01 4.549420e+03 
8.794595e+01 4.677830e+03 
8.820120e+01 4.809864e+03 
8.845646e+01 4.945625e+03 
8.871171e+01 5.085218e+03 
8.896697e+01 5.228750e+03 
8.922222e+01 5.376333e+03 
8.947748e+01 5.528082e+03 
8.973273e+01 5.684113e+03 
8.998799e+01 5.844548e+03 
9.024324e+01 6.009511e+03 
9.049850e+01 6.179130e+03 
9.075375e+01 6.353537e+03 
9.100901e+01 6.532865e+03 
9.126426e+01 6.717255e+03 
9.151952e+01 6.906849e+03 
9.177477e+01 7.101794e+03 
9.203003e+01 7.302241e+03 
9.228529e+01 7.508345e+03 
9.254054e+01 7.720267e+03 
9.279580e+01 7.938169e+03 
9.305105e+01 8.162222e+03 
9.330631e+01 8.392598e+03 
9.356156e+01 8.629476e+03 
9.381682e+01 8.873039e+03 
9.407207e+01 9.123477e+03 
9.432733e+01 9.380983e+03 
9.458258e+01 9.645757e+03 
9.483784e+01 9.918003e+03 
9.509309e+01 1.019793e+04 
9.534835e+01 1.048576e+04 
9.560360e+01 1.078172e+04 
9.585886e+01 1.108603e+04 
9.611411e+01 1.139892e+04 
9.636937e+01 1.172065e+04 
9.662462e+01 1.205146e+04 
9.687988e+01 1.239160e+04 
9.713514e+01 1.274134e+04 
9.739039e+01 1.310096e+04 
9.764565e+01 1.347072e+04 
9.790090e+01 1.385092e+04 
9.815616e+01 1.424186e+04 
9.841141e+01 1.464382e+04 
9.866667e+01 1.505713e+04 
9.892192e+01 1.548210e+04 
9.917718e+01 1.591907e+04 
9.943243e+01 1.636837e+04 
9.968769e+01 1.683036e+04 
9.994294e+01 1.730538e+04 
1.001982e+02 1.779380e+04 
1.004535e+02 1.829602e+04 
1.007087e+02 1.881240e+04 
1.009640e+02 1.934337e+04 
1.012192e+02 1.988931e+04 
1.014745e+02 2.045067e+04 
1.017297e+02 2.102787e+04 
1.019850e+02 2.162136e+04 
1.022402e+02 2.223160e+04 
1.024955e+02 2.285906e+04 
1.027508e+02 2.350423e+04 
1.030060e+02 2.416761e+04 
1.032613e+02 2.484972e+04 
1.035165e+02 2.555107e+04 
1.037718e+02 2.627222e+04 
1.040270e+02 2.701373e+04 
1.042823e+02 2.777616e+04 
1.045375e+02 2.856011e+04 
1.047928e+02 2.936618e+04 
1.050480e+02 3.019501e+04 
1.053033e+02 3.104723e+04 
1.055586e+02 3.192350e+04 
1.058138e+02 3.282450e+04 
1.060691e+02 3.375093e+04 
1.063243e+02 3.470351e+04 
1.065796e+02 3.568297e+04 
1.068348e+02 3.669008e+04 
1.070901e+02 3.772561e+04 
1.073453e+02 3.879037e+04 
1.076006e+02 3.988518e+04 
1.078559e+02 4.101089e+04 
1.081111e+02 4.216837e+04 
1.083664e+02 4.335852e+04 
1.086216e+02 4.458226e+04 
1.088769e+02 4.584053e+04 
1.091321e+02 4.713432e+04 
1.093874e+02 4.846463e+04 
1.096426e+02 4.983248e+04 
1.098979e+02 5.123893e+04 
1.101532e+02 5.268508e+04 
1.104084e+02 5.417205e+04 
1.106637e+02 5.570099e+04 
1.109189e+02 5.727307e+04 
1.111742e+02 5.888953e+04 
1.114294e+02 6.055160e+04 
1.116847e+02 6.226059e+04 
1.119399e+02 6.401781e+04 
1.121952e+02 6.582463e+04 
1.124505e+02 6.768244e+04 
1.127057e+02 6.959268e+04 
1.129610e+02 7.155684e+04 
1.132162e+02 7.357644e+04 
1.134715e+02 7.565303e+04 
1.137267e+02 7.778823e+04 
1.139820e+02 7.998370e+04 
1.142372e+02 8.224113e+04 
1.144925e+02 8.456227e+04 
1.147477e+02 8.694892e+04 
1.150030e+02 8.940293e+04 
1.152583e+02 9.192620e+04 
1.155135e+02 9.452069e+04 
1.157688e+02 9.718840e+04 
1.160240e+02 9.993141e+04 
1.162793e+02 1.027518e+05 
1.165345e+02 1.056519e+05 
1.167898e+02 1.086337e+05 
1.170450e+02 1.116998e+05 
1.173003e+02 1.148523e+05 
1.175556e+02 1.180939e+05 
1.178108e+02 1.214269e+05 
1.180661e+02 1.248540e+05 
1.183213e+02 1.283778e+05 
1.185766e+02 1.320011e+05 
1.188318e+02 1.357267e+05 
1.190871e+02 1.395573e+05 
1.193423e+02 1.434962e+05 
1.195976e+02 1.475461e+05 
1.198529e+02 1.517104e+05 
1.201081e+02 1.559922e+05 
1.203634e+02 1.603949e+05 
1.206186e+02 1.649218e+05 
1.208739e+02 1.695765e+05 
1.211291e+02 1.743625e+05 
1.213844e+02 1.792836e+05 
1.216396e+02 1.843436e+05 
1.218949e+02 1.895465e+05 
1.221502e+02 1.948962e+05 
1.224054e+02 2.003968e+05 
1.226607e+02 2.060527e+05 
1.229159e+02 2.118683e+05 
1.231712e+02 2.178479e+05 
1.234264e+02 2.239964e+05 
1.236817e+02 2.303183e+05 
1.239369e+02 2.368187e+05 
1.241922e+02 2.435026e+05 
1.244474e+02 2.503751e+05 
1.247027e+02 2.574416e+05 
1.249580e+02 2.647075e+05 
1.252132e+02 2.721785e+05 
1.254685e+02 2.798603e+05 
1.257237e+02 2.877589e+05 
1.259790e+02 2.958805e+05 
1.262342e+02 3.042313e+05 
1.264895e+02 3.128178e+05 
1.267447e+02 3.216466e+05 
1.270000e+02 3.307246e+05 


==> Figures/4pt_I_rho_Tot_muT/points_4.dat <==
1.000000e+00 5.639178e-03 1.811502e-02 
2.000000e+00 4.034053e-02 3.674906e-02 
3.000000e+00 1.006724e-01 5.020793e-02 
4.000000e+00 1.527166e-01 6.231081e-02 
5.000000e+00 2.059247e-01 7.753778e-02 
6.000000e+00 2.418252e-01 9.532986e-02 
7.000000e+00 3.128475e-01 1.080030e-01 
8.000000e+00 4.090674e-01 1.161241e-01 


==> Figures/4pt_I_rho_Tot_muZ/points_0.dat <==
-1.280000e+02 2.978759e-03 
1.270000e+02 2.978759e-03 
1.270000e+02 5.299710e-02 
-1.280000e+02 5.299710e-02 
-1.280000e+02 2.978759e-03 


==> Figures/4pt_I_rho_Tot_muZ/points_1.dat <==
-1.280000e+02 2.978747e-03 
-1.277447e+02 2.978746e-03 
-1.274895e+02 2.978746e-03 
-1.272342e+02 2.978746e-03 
-1.269790e+02 2.978745e-03 
-1.267237e+02 2.978745e-03 
-1.264685e+02 2.978744e-03 
-1.262132e+02 2.978744e-03 
-1.259580e+02 2.978744e-03 
-1.257027e+02 2.978743e-03 
-1.254474e+02 2.978743e-03 
-1.251922e+02 2.978742e-03 
-1.249369e+02 2.978742e-03 
-1.246817e+02 2.978741e-03 
-1.244264e+02 2.978741e-03 
-1.241712e+02 2.978740e-03 
-1.239159e+02 2.978740e-03 
-1.236607e+02 2.978739e-03 
-1.234054e+02 2.978739e-03 
-1.231502e+02 2.978738e-03 
-1.228949e+02 2.978738e-03 
-1.226396e+02 2.978737e-03 
-1.223844e+02 2.978736e-03 
-1.221291e+02 2.978736e-03 
-1.218739e+02 2.978735e-03 
-1.216186e+02 2.978734e-03 
-1.213634e+02 2.978734e-03 
-1.211081e+02 2.978733e-03 
-1.208529e+02 2.978732e-03 
-1.205976e+02 2.978731e-03 
-1.203423e+02 2.978731e-03 
-1.200871e+02 2.978730e-03 
-1.198318e+02 2.978729e-03 
-1.195766e+02 2.978728e-03 
-1.193213e+02 2.978727e-03 
-1.190661e+02 2.978727e-03 
-1.188108e+02 2.978726e-03 
-1.185556e+02 2.978725e-03 
-1.183003e+02 2.978724e-03 
-1.180450e+02 2.978723e-03 
-1.177898e+02 2.978722e-03 
-1.175345e+02 2.978721e-03 
-1.172793e+02 2.978720e-03 
-1.170240e+02 2.978718e-03 
-1.167688e+02 2.978717e-03 
-1.165135e+02 2.978716e-03 
-1.162583e+02 2.978715e-03 
-1.160030e+02 2.978714e-03 
-1.157477e+02 2.978712e-03 
-1.154925e+02 2.978711e-03 
-1.152372e+02 2.978710e-03 
-1.149820e+02 2.978708e-03 
-1.147267e+02 2.978707e-03 
-1.144715e+02 2.978706e-03 
-1.142162e+02 2.978704e-03 
-1.139610e+02 2.978703e-03 
-1.137057e+02 2.978701e-03 
-1.134505e+02 2.978699e-03 
-1.131952e+02 2.978698e-03 
-1.129399e+02 2.978696e-03 
-1.126847e+02 2.978694e-03 
-1.124294e+02 2.978692e-03 
-1.121742e+02 2.978690e-03 
-1.119189e+02 2.978689e-03 
-1.116637e+02 2.978687e-03 
-1.114084e+02 2.978685e-03 
-1.111532e+02 2.978682e-03 
-1.108979e+02 2.978680e-03 
-1.106426e+02 2.978678e-03 
-1.103874e+02 2.978676e-03 
-1.101321e+02 2.978673e-03 
-1.098769e+02 2.978671e-03 
-1.096216e+02 2.978669e-03 
-1.093664e+02 2.978666e-03 
-1.091111e+02 2.978663e-03 
-1.088559e+02 2.978661e-03 
-1.086006e+02 2.978658e-03 
-1.083453e+02 2.978655e-03 
-1.080901e+02 2.978652e-03 
-1.078348e+02 2.978649e-03 
-1.075796e+02 2.978646e-03 
-1.073243e+02 2.978643e-03 
-1.070691e+02 2.978640e-03 
-1.068138e+02 2.978636e-03 
-1.065586e+02 2.978633e-03 
-1.063033e+02 2.978629e-03 
-1.060480e+02 2.978626e-03 
-1.057928e+02 2.978622e-03 
-1.055375e+02 2.978618e-03 
-1.052823e+02 2.978614e-03 
-1.050270e+02 2.978610e-03 
-1.047718e+02 2.978606e-03 
-1.045165e+02 2.978601e-03 
-1.042613e+02 2.978597e-03 
-1.040060e+02 2.978592e-03 
-1.037508e+02 2.978588e-03 
-1.034955e+02 2.978583e-03 
-1.032402e+02 2.978578e-03 
-1.029850e+02 2.978573e-03 
-1.027297e+02 2.978568e-03 
-1.024745e+02 2.978562e-03 
-1.022192e+02 2.978557e-03 
-1.019640e+02 2.978551e-03 
-1.017087e+02 2.978545e-03 
-1.014535e+02 2.978539e-03 
-1.011982e+02 2.978533e-03 
-1.009429e+02 2.978526e-03 
-1.006877e+02 2.978520e-03 
-1.004324e+02 2.978513e-03 
-1.001772e+02 2.978506e-03 
-9.992192e+01 2.978499e-03 
-9.966667e+01 2.978492e-03 
-9.941141e+01 2.978484e-03 
-9.915616e+01 2.978476e-03 
-9.890090e+01 2.978469e-03 
-9.864565e+01 2.978460e-03 
-9.839039e+01 2.978452e-03 
-9.813514e+01 2.978443e-03 
-9.787988e+01 2.978434e-03 
-9.762462e+01 2.978425e-03 
-9.736937e+01 2.978416e-03 
-9.711411e+01 2.978406e-03 
-9.685886e+01 2.978396e-03 
-9.660360e+01 2.978386e-03 
-9.634835e+01 2.978375e-03 
-9.609309e+01 2.978365e-03 
-9.583784e+01 2.978353e-03 
-9.558258e+01 2.978342e-03 
-9.532733e+01 2.978330e-03 
-9.507207e+01 2.978318e-03 
-9.481682e+01 2.978306e-03 
-9.456156e+01 2.978293e-03 
-9.430631e+01 2.978280e-03 
-9.405105e+01 2.978266e-03 
-9.379580e+01 2.978252e-03 
-9.354054e+01 2.978238e-03 
-9.328529e+01 2.978223e-03 
-9.303003e+01 2.978208e-03 
-9.277477e+01 2.978193e-03 
-9.251952e+01 2.978177e-03 
-9.226426e+01 2.978160e-03 
-9.200901e+01 2.978143e-03 
-9.175375e+01 2.978126e-03 
-9.149850e+01 2.978108e-03 
-9.124324e+01 2.978090e-03 
-9.098799e+01 2.978071e-03 
-9.073273e+01 2.978052e-03 
-9.047748e+01 2.978032e-03 
-9.022222e+01 2.978011e-03 
-8.996697e+01 2.977990e-03 
-8.971171e+01 2.977968e-03 
-8.945646e+01 2.977946e-03 
-8.920120e+01 2.977923e-03 
-8.894595e+01 2.977899e-03 
-8.869069e+01 2.977875e-03 
-8.843544e+01 2.977850e-03 
-8.818018e+01 2.977825e-03 
-8.792492e+01 2.977798e-03 
-8.766967e+01 2.977771e-03 
-8.741441e+01 2.977743e-03 
-8.715916e+01 2.977715e-03 
-8.690390e+01 2.977685e-03 
-8.664865e+01 2.977655e-03 
-8.639339e+01 2.977624e-03 
-8.613814e+01 2.977592e-03 
-8.588288e+01 2.977559e-03 
-8.562763e+01 2.977525e-03 
-8.537237e+01 2.977490e-03 
-8.511712e+01 2.977454e-03 
-8.486186e+01 2.977417e-03 
-8.460661e+01 2.977380e-03 
-8.435135e+01 2.977341e-03 
-8.409610e+01 2.977301e-03 
-8.384084e+01 2.977259e-03 
-8.358559e+01 2.977217e-03 
-8.333033e+01 2.977174e-03 
-8.307508e+01 2.977129e-03 
-8.281982e+01 2.977083e-03 
-8.256456e+01 2.977036e-03 
-8.230931e+01 2.976987e-03 
-8.205405e+01 2.976937e-03 
-8.179880e+01 2.976885e-03 
-8.154354e+01 2.976833e-03 
-8.128829e+01 2.976778e-03 
-8.103303e+01 2.976722e-03 
-8.077778e+01 2.976665e-03 
-8.052252e+01 2.976606e-03 
-8.026727e+01 2.976545e-03 
-8.001201e+01 2.976483e-03 
-7.975676e+01 2.976418e-03 
-7.950150e+01 2.976352e-03 
-7.924625e+01 2.976284e-03 
-7.899099e+01 2.976215e-03 
-7.873574e+01 2.976143e-03 
-7.848048e+01 2.976069e-03 
-7.822523e+01 2.975993e-03 
-7.796997e+01 2.975915e-03 
-7.771471e+01 2.975835e-03 
-7.745946e+01 2.975752e-03 
-7.720420e+01 2.975667e-03 
-7.694895e+01 2.975580e-03 
-7.669369e+01 2.975490e-03 
-7.643844e+01 2.975398e-03 
-7.618318e+01 2.975303e-03 
-7.592793e+01 2.975206e-03 
-7.567267e+01 2.975105e-03 
-7.541742e+01 2.975002e-03 
-7.516216e+01 2.974896e-03 
-7.490691e+01 2.974787e-03 
-7.465165e+01 2.974675e-03 
-7.439640e+01 2.974560e-03 
-7.414114e+01 2.974441e-03 
-7.388589e+01 2.974320e-03 
-7.363063e+01 2.974194e-03 
-7.337538e+01 2.974065e-03 
-7.312012e+01 2.973933e-03 
-7.286486e+01 2.973797e-03 
-7.260961e+01 2.973657e-03 
-7.235435e+01 2.973513e-03 
-7.209910e+01 2.973365e-03 
-7.184384e+01 2.973212e-03 
-7.158859e+01 2.973056e-03 
-7.133333e+01 2.972895e-03 
-7.107808e+01 2.972729e-03 
-7.082282e+01 2.972559e-03 
-7.056757e+01 2.972384e-03 
-7.031231e+01 2.972204e-03 
-7.005706e+01 2.972019e-03 
-6.980180e+01 2.971829e-03 
-6.954655e+01 2.971634e-03 
-6.929129e+01 2.971432e-03 
-6.903604e+01 2.971226e-03 
-6.878078e+01 2.971013e-03 
-6.852553e+01 2.970794e-03 
-6.827027e+01 2.970570e-03 
-6.801502e+01 2.970339e-03 
-6.775976e+01 2.970101e-03 
-6.750450e+01 2.969856e-03 
-6.724925e+01 2.969605e-03 
-6.699399e+01 2.969347e-03 
-6.673874e+01 2.969081e-03 
-6.648348e+01 2.968808e-03 
-6.622823e+01 2.968527e-03 
-6.597297e+01 2.968238e-03 
-6.571772e+01 2.967942e-03 
-6.546246e+01 2.967636e-03 
-6.520721e+01 2.967322e-03 
-6.495195e+01 2.967000e-03 
-6.469670e+01 2.966668e-03 
-6.444144e+01 2.966326e-03 
-6.418619e+01 2.965975e-03 
-6.393093e+01 2.965615e-03 
-6.367568e+01 2.965244e-03 
-6.342042e+01 2.964862e-03 
-6.316517e+01 2.964470e-03 
-6.290991e+01 2.964067e-03 
-6.265465e+01 2.963652e-03 
-6.239940e+01 2.963226e-03 
-6.214414e+01 2.962787e-03 
-6.188889e+01 2.962337e-03 
-6.163363e+01 2.961873e-03 
-6.137838e+01 2.961396e-03 
-6.112312e+01 2.960906e-03 
-6.086787e+01 2.960402e-03 
-6.061261e+01 2.959884e-03 
-6.035736e+01 2.959352e-03 
-6.010210e+01 2.958804e-03 
-5.984685e+01 2.958241e-03 
-5.959159e+01 2.957662e-03 
-5.933634e+01 2.957066e-03 
-5.908108e+01 2.956454e-03 
-5.882583e+01 2.955824e-03 
-5.857057e+01 2.955177e-03 
-5.831532e+01 2.954511e-03 
-5.806006e+01 2.953827e-03 
-5.780480e+01 2.953123e-03 
-5.754955e+01 2.952400e-03 
-5.729429e+01 2.951656e-03 
-5.703904e+01 2.950891e-03 
-5.678378e+01 2.950104e-03 
-5.652853e+01 2.949295e-03 
-5.627327e+01 2.948464e-03 
-5.601802e+01 2.947609e-03 
-5.576276e+01 2.946729e-03 
-5.550751e+01 2.945825e-03 
-5.525225e+01 2.944896e-03 
-5.499700e+01 2.943940e-03 
-5.474174e+01 2.942957e-03 
-5.448649e+01 2.941947e-03 
-5.423123e+01 2.940908e-03 
-5.397598e+01 2.939839e-03 
-5.372072e+01 2.938741e-03 
-5.346547e+01 2.937611e-03 
-5.321021e+01 2.936450e-03 
-5.295495e+01 2.935256e-03 
-5.269970e+01 2.934028e-03 
-5.244444e+01 2.932765e-03 
-5.218919e+01 2.931467e-03 
-5.193393e+01 2.930132e-03 
-5.167868e+01 2.928759e-03 
-5.142342e+01 2.927348e-03 
-5.116817e+01 2.925897e-03 
-5.091291e+01 2.924405e-03 
-5.065766e+01 2.922871e-03 
-5.040240e+01 2.921293e-03 
-5.014715e+01 2.919671e-03 
-4.989189e+01 2.918003e-03 
-4.963664e+01 2.916288e-03 
-4.938138e+01 2.914525e-03 
-4.912613e+01 2.912712e-03 
-4.887087e+01 2.910847e-03 
-4.861562e+01 2.908930e-03 
-4.836036e+01 2.906959e-03 
-4.810511e+01 2.904932e-03 
-4.784985e+01 2.902848e-03 
-4.759459e+01 2.900705e-03 
-4.733934e+01 2.898502e-03 
-4.708408e+01 2.896237e-03 
-4.682883e+01 2.893907e-03 
-4.657357e+01 2.891512e-03 
-4.631832e+01 2.889049e-03 
-4.606306e+01 2.886517e-03 
-4.580781e+01 2.883913e-03 
-4.555255e+01 2.881235e-03 
-4.529730e+01 2.878482e-03 
-4.504204e+01 2.875651e-03 
-4.478679e+01 2.872741e-03 
-4.453153e+01 2.869748e-03 
-4.427628e+01 2.866670e-03 
-4.402102e+01 2.863506e-03 
-4.376577e+01 2.860252e-03 
-4.351051e+01 2.856907e-03 
-4.325526e+01 2.853467e-03 
-4.300000e+01 2.849929e-03 
-4.274474e+01 2.846292e-03 
-4.248949e+01 2.842553e-03 
-4.223423e+01 2.838707e-03 
-4.197898e+01 2.834753e-03 
-4.172372e+01 2.830688e-03 
-4.146847e+01 2.826507e-03 
-4.121321e+01 2.822208e-03 
-4.095796e+01 2.817788e-03 
-4.070270e+01 2.813244e-03 
-4.044745e+01 2.808571e-03 
-4.019219e+01 2.803765e-03 
-3.993694e+01 2.798824e-03 
-3.968168e+01 2.793744e-03 
-3.942643e+01 2.788520e-03 
-3.917117e+01 2.783149e-03 
-3.891592e+01 2.777625e-03 
-3.866066e+01 2.771946e-03 
-3.840541e+01 2.766106e-03 
-3.815015e+01 2.760102e-03 
-3.789489e+01 2.753927e-03 
-3.763964e+01 2.747578e-03 
-3.738438e+01 2.741050e-03 
-3.712913e+01 2.734338e-03 
-3.687387e+01 2.727435e-03 
-3.661862e+01 2.720338e-03 
-3.636336e+01 2.713040e-03 
-3.610811e+01 2.705536e-03 
-3.585285e+01 2.697820e-03 
-3.559760e+01 2.689886e-03 
-3.534234e+01 2.681727e-03 
-3.508709e+01 2.673338e-03 
-3.483183e+01 2.664712e-03 
-3.457658e+01 2.655842e-03 
-3.432132e+01 2.646722e-03 
-3.406607e+01 2.637343e-03 
-3.381081e+01 2.627699e-03 
-3.355556e+01 2.617783e-03 
-3.330030e+01 2.607587e-03 
-3.304505e+01 2.597102e-03 
-3.278979e+01 2.586321e-03 
-3.253453e+01 2.575234e-03 
-3.227928e+01 2.563835e-03 
-3.202402e+01 2.552113e-03 
-3.176877e+01 2.540059e-03 
-3.151351e+01 2.527665e-03 
-3.125826e+01 2.514920e-03 
-3.100300e+01 2.501814e-03 
-3.074775e+01 2.488338e-03 
-3.049249e+01 2.474481e-03 
-3.023724e+01 2.460231e-03 
-2.998198e+01 2.445579e-03 
-2.972673e+01 2.430511e-03 
-2.947147e+01 2.415018e-03 
-2.921622e+01 2.399085e-03 
-2.896096e+01 2.382702e-03 
-2.870571e+01 2.365855e-03 
-2.845045e+01 2.348532e-03 
-2.819520e+01 2.330717e-03 
-2.793994e+01 2.312399e-03 
-2.768468e+01 2.293561e-03 
-2.742943e+01 2.274190e-03 
-2.717417e+01 2.254271e-03 
-2.691892e+01 2.233787e-03 
-2.666366e+01 2.212723e-03 
-2.640841e+01 2.191062e-03 
-2.615315e+01 2.168788e-03 
-2.589790e+01 2.145882e-03 
-2.564264e+01 2.122326e-03 
-2.538739e+01 2.098103e-03 
-2.513213e+01 2.073194e-03 
-2.487688e+01 2.047577e-03 
-2.462162e+01 2.021235e-03 
-2.436637e+01 1.994145e-03 
-2.411111e+01 1.966286e-03 
-2.385586e+01 1.937637e-03 
-2.360060e+01 1.908175e-03 
-2.334535e+01 1.877877e-03 
-2.309009e+01 1.846718e-03 
-2.283483e+01 1.814675e-03 
-2.257958e+01 1.781721e-03 
-2.232432e+01 1.747831e-03 
-2.206907e+01 1.712978e-03 
-2.181381e+01 1.677135e-03 
-2.155856e+01 1.640272e-03 
-2.130330e+01 1.602361e-03 
-2.104805e+01 1.563371e-03 
-2.079279e+01 1.523272e-03 
-2.053754e+01 1.482032e-03 
-2.028228e+01 1.439617e-03 
-2.002703e+01 1.395995e-03 
-1.977177e+01 1.351129e-03 
-1.951652e+01 1.304985e-03 
-1.926126e+01 1.257526e-03 
-1.900601e+01 1.208712e-03 
-1.875075e+01 1.158506e-03 
-1.849550e+01 1.106866e-03 
-1.824024e+01 1.053751e-03 
-1.798498e+01 9.991193e-04 
-1.772973e+01 9.429253e-04 
-1.747447e+01 8.851241e-04 
-1.721922e+01 8.256687e-04 
-1.696396e+01 7.645108e-04 
-1.670871e+01 7.016007e-04 
-1.645345e+01 6.368870e-04 
-1.619820e+01 5.703167e-04 
-1.594294e+01 5.018352e-04 
-1.568769e+01 4.313862e-04 
-1.543243e+01 3.589117e-04 
-1.517718e+01 2.843515e-04 
-1.492192e+01 2.076439e-04 
-1.466667e+01 1.287249e-04 
-1.441141e+01 4.752860e-05 
-1.415616e+01 -3.601321e-05 
-1.390090e+01 -1.219709e-04 
-1.364565e+01 -2.104173e-04 
-1.339039e+01 -3.014276e-04 
-1.313514e+01 -3.950796e-04 
-1.287988e+01 -4.914538e-04 
-1.262462e+01 -5.906335e-04 
-1.236937e+01 -6.927051e-04 
-1.211411e+01 -7.977580e-04 
-1.185886e+01 -9.058848e-04 
-1.160360e+01 -1.017182e-03 
-1.134835e+01 -1.131748e-03 
-1.109309e+01 -1.249689e-03 
-1.083784e+01 -1.371110e-03 
-1.058258e+01 -1.496125e-03 
-1.032733e+01 -1.624850e-03 
-1.007207e+01 -1.757407e-03 
-9.816817e+00 -1.893923e-03 
-9.561562e+00 -2.034531e-03 
-9.306306e+00 -2.179368e-03 
-9.051051e+00 -2.328582e-03 
-8.795796e+00 -2.482324e-03 
-8.540541e+00 -2.640756e-03 
-8.285285e+00 -2.804046e-03 
-8.030030e+00 -2.972373e-03 
-7.774775e+00 -3.145926e-03 
-7.519520e+00 -3.324907e-03 
-7.264264e+00 -3.509527e-03 
-7.009009e+00 -3.700016e-03 
-6.753754e+00 -3.896618e-03 
-6.498498e+00 -4.099596e-03 
-6.243243e+00 -4.309234e-03 
-5.987988e+00 -4.525839e-03 
-5.732733e+00 -4.749749e-03 
-5.477477e+00 -4.981332e-03 
-5.222222e+00 -5.220994e-03 
-4.966967e+00 -5.469189e-03 
-4.711712e+00 -5.726420e-03 
-4.456456e+00 -5.993259e-03 
-4.201201e+00 -6.270350e-03 
-3.945946e+00 -6.558437e-03 
-3.690691e+00 -6.858374e-03 
-3.435435e+00 -7.171162e-03 
-3.180180e+00 -7.497978e-03 
-2.924925e+00 -7.840223e-03 
-2.669670e+00 -8.199582e-03 
-2.414414e+00 -8.578102e-03 
-2.159159e+00 -8.978291e-03 
-1.903904e+00 -9.403255e-03 
-1.648649e+00 -9.856867e-03 
-1.393393e+00 -1.034398e-02 
-1.138138e+00 -1.087069e-02 
-8.828829e-01 -1.144463e-02 
-6.276276e-01 -1.207524e-02 
-3.723724e-01 -1.277389e-02 
-1.171171e-01 -1.355378e-02 
1.381381e-01 -1.442921e-02 
3.933934e-01 -1.541416e-02 
6.486486e-01 -1.652036e-02 
9.039039e-01 -1.775528e-02 
1.159159e+00 -1.912113e-02 
1.414414e+00 -2.061519e-02 
1.669670e+00 -2.223133e-02 
1.924925e+00 -2.396184e-02 
2.180180e+00 -2.579893e-02 
2.435435e+00 -2.773568e-02 
2.690691e+00 -2.976641e-02 
2.945946e+00 -3.188673e-02 
3.201201e+00 -3.409349e-02 
3.456456e+00 -3.638452e-02 
3.711712e+00 -3.875852e-02 
3.966967e+00 -4.121486e-02 
4.222222e+00 -4.375347e-02 
4.477477e+00 -4.637474e-02 
4.732733e+00 -4.907941e-02 
4.987988e+00 -5.186852e-02 
5.243243e+00 -5.474340e-02 
5.498498e+00 -5.770555e-02 
5.753754e+00 -6.075669e-02 
6.009009e+00 -6.389869e-02 
6.264264e+00 -6.713358e-02 
6.519520e+00 -7.046351e-02 
6.774775e+00 -7.389079e-02 
7.030030e+00 -7.741780e-02 
7.285285e+00 -8.104707e-02 
7.540541e+00 -8.478123e-02 
7.795796e+00 -8.862300e-02 
8.051051e+00 -9.257524e-02 
8.306306e+00 -9.664087e-02 
8.561562e+00 -1.008229e-01 
8.816817e+00 -1.051246e-01 
9.072072e+00 -1.095491e-01 
9.327327e+00 -1.140998e-01 
9.582583e+00 -1.187802e-01 
9.837838e+00 -1.235938e-01 
1.009309e+01 -1.285443e-01 
1.034835e+01 -1.336355e-01 
1.060360e+01 -1.388714e-01 
1.085886e+01 -1.442558e-01 
1.111411e+01 -1.497930e-01 
1.136937e+01 -1.554873e-01 
1.162462e+01 -1.613429e-01 
1.187988e+01 -1.673645e-01 
1.213514e+01 -1.735566e-01 
1.239039e+01 -1.799241e-01 
1.264565e+01 -1.864719e-01 
1.290090e+01 -1.932050e-01 
1.315616e+01 -2.001285e-01 
1.341141e+01 -2.072480e-01 
1.366667e+01 -2.145688e-01 
1.392192e+01 -2.220967e-01 
1.417718e+01 -2.298374e-01 
1.443243e+01 -2.377970e-01 
1.468769e+01 -2.459816e-01 
1.494294e+01 -2.543975e-01 
1.519820e+01 -2.630513e-01 
1.545345e+01 -2.719496e-01 
1.570871e+01 -2.810993e-01 
1.596396e+01 -2.905075e-01 
1.621922e+01 -3.001816e-01 
1.647447e+01 -3.101289e-01 
1.672973e+01 -3.203573e-01 
1.698498e+01 -3.308745e-01 
1.724024e+01 -3.416888e-01 
1.749550e+01 -3.528085e-01 
1.775075e+01 -3.642423e-01 
1.800601e+01 -3.759989e-01 
1.826126e+01 -3.880876e-01 
1.851652e+01 -4.005176e-01 
1.877177e+01 -4.132986e-01 
1.902703e+01 -4.264405e-01 
1.928228e+01 -4.399535e-01 
1.953754e+01 -4.538480e-01 
1.979279e+01 -4.681348e-01 
2.004805e+01 -4.828250e-01 
2.030330e+01 -4.979299e-01 
2.055856e+01 -5.134613e-01 
2.081381e+01 -5.294311e-01 
2.106907e+01 -5.458517e-01 
2.132432e+01 -5.627360e-01 
2.157958e+01 -5.800969e-01 
2.183483e+01 -5.979478e-01 
2.209009e+01 -6.163027e-01 
2.234535e+01 -6.351757e-01 
2.260060e+01 -6.545815e-01 
2.285586e+01 -6.745351e-01 
2.311111e+01 -6.950519e-01 
2.336637e+01 -7.161479e-01 
2.362162e+01 -7.378394e-01 
2.387688e+01 -7.601431e-01 
2.413213e+01 -7.830764e-01 
2.438739e+01 -8.066571e-01 
2.464264e+01 -8.309033e-01 
2.489790e+01 -8.558339e-01 
2.515315e+01 -8.814683e-01 
2.540841e+01 -9.078261e-01 
2.566366e+01 -9.349280e-01 
2.591892e+01 -9.627948e-01 
2.617417e+01 -9.914482e-01 
2.642943e+01 -1.020910e+00 
2.668468e+01 -1.051204e+00 
2.693994e+01 -1.082353e+00 
2.719520e+01 -1.114381e+00 
2.745045e+01 -1.147313e+00 
2.770571e+01 -1.181174e+00 
2.796096e+01 -1.215991e+00 
2.821622e+01 -1.251791e+00 
2.847147e+01 -1.288602e+00 
2.872673e+01 -1.326451e+00 
2.898198e+01 -1.365368e+00 
2.923724e+01 -1.405384e+00 
2.949249e+01 -1.446530e+00 
2.974775e+01 -1.488837e+00 
3.000300e+01 -1.532337e+00 
3.025826e+01 -1.577066e+00 
3.051351e+01 -1.623057e+00 
3.076877e+01 -1.670346e+00 
3.102402e+01 -1.718970e+00 
3.127928e+01 -1.768966e+00 
3.153453e+01 -1.820373e+00 
3.178979e+01 -1.873231e+00 
3.204505e+01 -1.927581e+00 
3.230030e+01 -1.983465e+00 
3.255556e+01 -2.040927e+00 
3.281081e+01 -2.100010e+00 
3.306607e+01 -2.160760e+00 
3.332132e+01 -2.223226e+00 
3.357658e+01 -2.287454e+00 
3.383183e+01 -2.353495e+00 
3.408709e+01 -2.421400e+00 
3.434234e+01 -2.491221e+00 
3.459760e+01 -2.563013e+00 
3.485285e+01 -2.636832e+00 
3.510811e+01 -2.712733e+00 
3.536336e+01 -2.790777e+00 
3.561862e+01 -2.871024e+00 
3.587387e+01 -2.953536e+00 
3.612913e+01 -3.038376e+00 
3.638438e+01 -3.125611e+00 
3.663964e+01 -3.215308e+00 
3.689489e+01 -3.307536e+00 
3.715015e+01 -3.402368e+00 
3.740541e+01 -3.499876e+00 
3.766066e+01 -3.600136e+00 
3.791592e+01 -3.703226e+00 
3.817117e+01 -3.809225e+00 
3.842643e+01 -3.918216e+00 
3.868168e+01 -4.030283e+00 
3.893694e+01 -4.145513e+00 
3.919219e+01 -4.263996e+00 
3.944745e+01 -4.385822e+00 
3.970270e+01 -4.511087e+00 
3.995796e+01 -4.639887e+00 
4.021321e+01 -4.772322e+00 
4.046847e+01 -4.908495e+00 
4.072372e+01 -5.048511e+00 
4.097898e+01 -5.192479e+00 
4.123423e+01 -5.340511e+00 
4.148949e+01 -5.492720e+00 
4.174474e+01 -5.649225e+00 
4.200000e+01 -5.810148e+00 
4.225526e+01 -5.975612e+00 
4.251051e+01 -6.145746e+00 
4.276577e+01 -6.320682e+00 
4.302102e+01 -6.500556e+00 
4.327628e+01 -6.685506e+00 
4.353153e+01 -6.875675e+00 
4.378679e+01 -7.071213e+00 
4.404204e+01 -7.272269e+00 
4.429730e+01 -7.478999e+00 
4.455255e+01 -7.691564e+00 
4.480781e+01 -7.910128e+00 
4.506306e+01 -8.134862e+00 
4.531832e+01 -8.365937e+00 
4.557357e+01 -8.603535e+00 
4.582883e+01 -8.847838e+00 
4.608408e+01 -9.099037e+00 
4.633934e+01 -9.357325e+00 
4.659459e+01 -9.622903e+00 
4.684985e+01 -9.895977e+00 
4.710511e+01 -1.017676e+01 
4.736036e+01 -1.046546e+01 
4.761562e+01 -1.076232e+01 
4.787087e+01 -1.106755e+01 
4.812613e+01 -1.138139e+01 
4.838138e+01 -1.170410e+01 
4.863664e+01 -1.203591e+01 
4.889189e+01 -1.237709e+01 
4.914715e+01 -1.272790e+01 
4.940240e+01 -1.308860e+01 
4.965766e+01 -1.345949e+01 
4.991291e+01 -1.384085e+01 
5.016817e+01 -1.423296e+01 
5.042342e+01 -1.463615e+01 
5.067868e+01 -1.505072e+01 
5.093393e+01 -1.547698e+01 
5.118919e+01 -1.591528e+01 
5.144444e+01 -1.636594e+01 
5.169970e+01 -1.682933e+01 
5.195495e+01 -1.730579e+01 
5.221021e+01 -1.779570e+01 
5.246547e+01 -1.829944e+01 
5.272072e+01 -1.881740e+01 
5.297598e+01 -1.934997e+01 
5.323123e+01 -1.989758e+01 
5.348649e+01 -2.046064e+01 
5.374174e+01 -2.103959e+01 
5.399700e+01 -2.163489e+01 
5.425225e+01 -2.224698e+01 
5.450751e+01 -2.287635e+01 
5.476276e+01 -2.352348e+01 
5.501802e+01 -2.418888e+01 
5.527327e+01 -2.487305e+01 
5.552853e+01 -2.557654e+01 
5.578378e+01 -2.629988e+01 
5.603904e+01 -2.704364e+01 
5.629429e+01 -2.780839e+01 
5.654955e+01 -2.859472e+01 
5.680480e+01 -2.940324e+01 
5.706006e+01 -3.023459e+01 
5.731532e+01 -3.108939e+01 
5.757057e+01 -3.196833e+01 
5.782583e+01 -3.287207e+01 
5.808108e+01 -3.380131e+01 
5.833634e+01 -3.475678e+01 
5.859159e+01 -3.573922e+01 
5.884685e+01 -3.674939e+01 
5.910210e+01 -3.778807e+01 
5.935736e+01 -3.885606e+01 
5.961261e+01 -3.995420e+01 
5.986787e+01 -4.108333e+01 
6.012312e+01 -4.224432e+01 
6.037838e+01 -4.343809e+01 
6.063363e+01 -4.466554e+01 
6.088889e+01 -4.592764e+01 
6.114414e+01 -4.722536e+01 
6.139940e+01 -4.855971e+01 
6.165465e+01 -4.993172e+01 
6.190991e+01 -5.134245e+01 
6.216517e+01 -5.279299e+01 
6.242042e+01 -5.428448e+01 
6.267568e+01 -5.581805e+01 
6.293093e+01 -5.739492e+01 
6.318619e+01 -5.901628e+01 
6.344144e+01 -6.068341e+01 
6.369670e+01 -6.239759e+01 
6.395195e+01 -6.416015e+01 
6.420721e+01 -6.597246e+01 
6.446246e+01 -6.783591e+01 
6.471772e+01 -6.975196e+01 
6.497297e+01 -7.172208e+01 
6.522823e+01 -7.374781e+01 
6.548348e+01 -7.583072e+01 
6.573874e+01 -7.797241e+01 
6.599399e+01 -8.017454e+01 
6.624925e+01 -8.243883e+01 
6.650450e+01 -8.476702e+01 
6.675976e+01 -8.716092e+01 
6.701502e+01 -8.962239e+01 
6.727027e+01 -9.215333e+01 
6.752553e+01 -9.475570e+01 
6.778078e+01 -9.743152e+01 
6.803604e+01 -1.001829e+02 
6.829129e+01 -1.030119e+02 
6.854655e+01 -1.059207e+02 
6.880180e+01 -1.089116e+02 
6.905706e+01 -1.119870e+02 
6.931231e+01 -1.151491e+02 
6.956757e+01 -1.184005e+02 
6.982282e+01 -1.217437e+02 
7.007808e+01 -1.251812e+02 
7.033333e+01 -1.287157e+02 
7.058859e+01 -1.323500e+02 
7.084384e+01 -1.360869e+02 
7.109910e+01 -1.399292e+02 
7.135435e+01 -1.438800e+02 
7.160961e+01 -1.479422e+02 
7.186486e+01 -1.521192e+02 
7.212012e+01 -1.564140e+02 
7.237538e+01 -1.608300e+02 
7.263063e+01 -1.653707e+02 
7.288589e+01 -1.700395e+02 
7.314114e+01 -1.748401e+02 
7.339640e+01 -1.797762e+02 
7.365165e+01 -1.848516e+02 
7.390691e+01 -1.900702e+02 
7.416216e+01 -1.954361e+02 
7.441742e+01 -2.009535e+02 
7.467267e+01 -2.066266e+02 
7.492793e+01 -2.124598e+02 
7.518318e+01 -2.184576e+02 
7.543844e+01 -2.246248e+02 
7.569369e+01 -2.309659e+02 
7.594895e+01 -2.374861e+02 
7.620420e+01 -2.441902e+02 
7.645946e+01 -2.510836e+02 
7.671471e+01 -2.581716e+02 
7.696997e+01 -2.654595e+02 
7.722523e+01 -2.729532e+02 
7.748048e+01 -2.806584e+02 
7.773574e+01 -2.885810e+02 
7.799099e+01 -2.967273e+02 
7.824625e+01 -3.051035e+02 
7.850150e+01 -3.137160e+02 
7.875676e+01 -3.225717e+02 
7.901201e+01 -3.316772e+02 
7.926727e+01 -3.410398e+02 
7.952252e+01 -3.506666e+02 
7.977778e+01 -3.605652e+02 
8.003303e+01 -3.707430e+02 
8.028829e+01 -3.812082e+02 
8.054354e+01 -3.919687e+02 
8.079880e+01 -4.030329e+02 
8.105405e+01 -4.144094e+02 
8.130931e+01 -4.261069e+02 
8.156456e+01 -4.381346e+02 
8.181982e+01 -4.505018e+02 
8.207508e+01 -4.632180e+02 
8.233033e+01 -4.762931e+02 
8.258559e+01 -4.897373e+02 
8.284084e+01 -5.035609e+02 
8.309610e+01 -5.177746e+02 
8.335135e+01 -5.323895e+02 
8.360661e+01 -5.474169e+02 
8.386186e+01 -5.628683e+02 
8.411712e+01 -5.787559e+02 
8.437237e+01 -5.950919e+02 
8.462763e+01 -6.118890e+02 
8.488288e+01 -6.291601e+02 
8.513814e+01 -6.469187e+02 
8.539339e+01 -6.651785e+02 
8.564865e+01 -6.839536e+02 
8.590390e+01 -7.032587e+02 
8.615916e+01 -7.231086e+02 
8.641441e+01 -7.435187e+02 
8.666967e+01 -7.645049e+02 
8.692492e+01 -7.860833e+02 
8.718018e+01 -8.082708e+02 
8.743544e+01 -8.310846e+02 
8.769069e+01 -8.545421e+02 
8.794595e+01 -8.786618e+02 
8.820120e+01 -9.034622e+02 
8.845646e+01 -9.289625e+02 
8.871171e+01 -9.551826e+02 
8.896697e+01 -9.821426e+02 
8.922222e+01 -1.009864e+03 
8.947748e+01 -1.038367e+03 
8.973273e+01 -1.067675e+03 
8.998799e+01 -1.097810e+03 
9.024324e+01 -1.128795e+03 
9.049850e+01 -1.160655e+03 
9.075375e+01 -1.193415e+03 
9.100901e+01 -1.227098e+03 
9.126426e+01 -1.261733e+03 
9.151952e+01 -1.297345e+03 
9.177477e+01 -1.333962e+03 
9.203003e+01 -1.371612e+03 
9.228529e+01 -1.410326e+03 
9.254054e+01 -1.450131e+03 
9.279580e+01 -1.491061e+03 
9.305105e+01 -1.533145e+03 
9.330631e+01 -1.576417e+03 
9.356156e+01 -1.620911e+03 
9.381682e+01 -1.666660e+03 
9.407207e+01 -1.713700e+03 
9.432733e+01 -1.762069e+03 
9.458258e+01 -1.811802e+03 
9.483784e+01 -1.862939e+03 
9.509309e+01 -1.915519e+03 
9.534835e+01 -1.969583e+03 
9.560360e+01 -2.025173e+03 
9.585886e+01 -2.082332e+03 
9.611411e+01 -2.141104e+03 
9.636937e+01 -2.201535e+03 
9.662462e+01 -2.263671e+03 
9.687988e+01 -2.327561e+03 
9.713514e+01 -2.393255e+03 
9.739039e+01 -2.460802e+03 
9.764565e+01 -2.530256e+03 
9.790090e+01 -2.601670e+03 
9.815616e+01 -2.675100e+03 
9.841141e+01 -2.750602e+03 
9.866667e+01 -2.828235e+03 
9.892192e+01 -2.908060e+03 
9.917718e+01 -2.990137e+03 
9.943243e+01 -3.074530e+03 
9.968769e+01 -3.161306e+03 
9.994294e+01 -3.250530e+03 
1.001982e+02 -3.342273e+03 
1.004535e+02 -3.436605e+03 
1.007087e+02 -3.533600e+03 
1.009640e+02 -3.633332e+03 
1.012192e+02 -3.735878e+03 
1.014745e+02 -3.841319e+03 
1.017297e+02 -3.949736e+03 
1.019850e+02 -4.061213e+03 
1.022402e+02 -4.175836e+03 
1.024955e+02 -4.293694e+03 
1.027508e+02 -4.414879e+03 
1.030060e+02 -4.539484e+03 
1.032613e+02 -4.667605e+03 
1.035165e+02 -4.799343e+03 
1.037718e+02 -4.934799e+03 
1.040270e+02 -5.074077e+03 
1.042823e+02 -5.217287e+03 
1.045375e+02 -5.364539e+03 
1.047928e+02 -5.515946e+03 
1.050480e+02 -5.671627e+03 
1.053033e+02 -5.831701e+03 
1.055586e+02 -5.996294e+03 
1.058138e+02 -6.165532e+03 
1.060691e+02 -6.339546e+03 
1.063243e+02 -6.518472e+03 
1.065796e+02 -6.702447e+03 
1.068348e+02 -6.891615e+03 
1.070901e+02 -7.086122e+03 
1.073453e+02 -7.286119e+03 
1.076006e+02 -7.491760e+03 
1.078559e+02 -7.703205e+03 
1.081111e+02 -7.920618e+03 
1.083664e+02 -8.144167e+03 
1.086216e+02 -8.374025e+03 
1.088769e+02 -8.610371e+03 
1.091321e+02 -8.853387e+03 
1.093874e+02 -9.103262e+03 
1.096426e+02 -9.360189e+03 
1.098979e+02 -9.624368e+03 
1.101532e+02 -9.896003e+03 
1.104084e+02 -1.017530e+04 
1.106637e+02 -1.046249e+04 
1.109189e+02 -1.075778e+04 
1.111742e+02 -1.106140e+04 
1.114294e+02 -1.137359e+04 
1.116847e+02 -1.169460e+04 
1.119399e+02 -1.202466e+04 
1.121952e+02 -1.236404e+04 
1.124505e+02 -1.271300e+04 
1.127057e+02 -1.307181e+04 
1.129610e+02 -1.344074e+04 
1.132162e+02 -1.382009e+04 
1.134715e+02 -1.421014e+04 
1.137267e+02 -1.461120e+04 
1.139820e+02 -1.502358e+04 
1.142372e+02 -1.544760e+04 
1.144925e+02 -1.588359e+04 
1.147477e+02 -1.633188e+04 
1.150030e+02 -1.679282e+04 
1.152583e+02 -1.726677e+04 
1.155135e+02 -1.775410e+04 
1.157688e+02 -1.825519e+04 
1.160240e+02 -1.877042e+04 
1.162793e+02 -1.930018e+04 
1.165345e+02 -1.984490e+04 
1.167898e+02 -2.040500e+04 
1.170450e+02 -2.098090e+04 
1.173003e+02 -2.157306e+04 
1.175556e+02 -2.218192e+04 
1.178108e+02 -2.280798e+04 
1.180661e+02 -2.345170e+04 
1.183213e+02 -2.411359e+04 
1.185766e+02 -2.479416e+04 
1.188318e+02 -2.549394e+04 
1.190871e+02 -2.621347e+04 
1.193423e+02 -2.695331e+04 
1.195976e+02 -2.771402e+04 
1.198529e+02 -2.849621e+04 
1.201081e+02 -2.930048e+04 
1.203634e+02 -3.012744e+04 
1.206186e+02 -3.097774e+04 
1.208739e+02 -3.185204e+04 
1.211291e+02 -3.275102e+04 
1.213844e+02 -3.367537e+04 
1.216396e+02 -3.462581e+04 
1.218949e+02 -3.560307e+04 
1.221502e+02 -3.660792e+04 
1.224054e+02 -3.764112e+04 
1.226607e+02 -3.870349e+04 
1.229159e+02 -3.979584e+04 
1.231712e+02 -4.091902e+04 
1.234264e+02 -4.207389e+04 
1.236817e+02 -4.326137e+04 
1.239369e+02 -4.448236e+04 
1.241922e+02 -4.573780e+04 
1.244474e+02 -4.702869e+04 
1.247027e+02 -4.835600e+04 
1.249580e+02 -4.972078e+04 
1.252132e+02 -5.112407e+04 
1.254685e+02 -5.256698e+04 
1.257237e+02 -5.405060e+04 
1.259790e+02 -5.557610e+04 
1.262342e+02 -5.714465e+04 
1.264895e+02 -5.875748e+04 
1.267447e+02 -6.041582e+04 
1.270000e+02 -6.212096e+04 
1.270000e+02 -1.398618e+04 
1.267447e+02 -1.360228e+04 
1.264895e+02 -1.322891e+04 
1.262342e+02 -1.286580e+04 
1.259790e+02 -1.251265e+04 
1.257237e+02 -1.216919e+04 
1.254685e+02 -1.183516e+04 
1.252132e+02 -1.151030e+04 
1.249580e+02 -1.119435e+04 
1.247027e+02 -1.088708e+04 
1.244474e+02 -1.058825e+04 
1.241922e+02 -1.029761e+04 
1.239369e+02 -1.001495e+04 
1.236817e+02 -9.740055e+03 
1.234264e+02 -9.472702e+03 
1.231712e+02 -9.212688e+03 
1.229159e+02 -8.959811e+03 
1.226607e+02 -8.713874e+03 
1.224054e+02 -8.474689e+03 
1.221502e+02 -8.242069e+03 
1.218949e+02 -8.015834e+03 
1.216396e+02 -7.795809e+03 
1.213844e+02 -7.581823e+03 
1.211291e+02 -7.373711e+03 
1.208739e+02 -7.171312e+03 
1.206186e+02 -6.974468e+03 
1.203634e+02 -6.783027e+03 
1.201081e+02 -6.596841e+03 
1.198529e+02 -6.415766e+03 
1.195976e+02 -6.239661e+03 
1.193423e+02 -6.068389e+03 
1.190871e+02 -5.901819e+03 
1.188318e+02 -5.739821e+03 
1.185766e+02 -5.582270e+03 
1.183213e+02 -5.429043e+03 
1.180661e+02 -5.280023e+03 
1.178108e+02 -5.135092e+03 
1.175556e+02 -4.994140e+03 
1.173003e+02 -4.857057e+03 
1.170450e+02 -4.723737e+03 
1.167898e+02 -4.594076e+03 
1.165345e+02 -4.467974e+03 
1.162793e+02 -4.345333e+03 
1.160240e+02 -4.226059e+03 
1.157688e+02 -4.110059e+03 
1.155135e+02 -3.997242e+03 
1.152583e+02 -3.887523e+03 
1.150030e+02 -3.780815e+03 
1.147477e+02 -3.677036e+03 
1.144925e+02 -3.576106e+03 
1.142372e+02 -3.477946e+03 
1.139820e+02 -3.382480e+03 
1.137267e+02 -3.289635e+03 
1.134715e+02 -3.199339e+03 
1.132162e+02 -3.111521e+03 
1.129610e+02 -3.026113e+03 
1.127057e+02 -2.943050e+03 
1.124505e+02 -2.862266e+03 
1.121952e+02 -2.783701e+03 
1.119399e+02 -2.707291e+03 
1.116847e+02 -2.632979e+03 
1.114294e+02 -2.560707e+03 
1.111742e+02 -2.490419e+03 
1.109189e+02 -2.422060e+03 
1.106637e+02 -2.355577e+03 
1.104084e+02 -2.290919e+03 
1.101532e+02 -2.228036e+03 
1.098979e+02 -2.166879e+03 
1.096426e+02 -2.107401e+03 
1.093874e+02 -2.049555e+03 
1.091321e+02 -1.993297e+03 
1.088769e+02 -1.938583e+03 
1.086216e+02 -1.885372e+03 
1.083664e+02 -1.833620e+03 
1.081111e+02 -1.783290e+03 
1.078559e+02 -1.734340e+03 
1.076006e+02 -1.686735e+03 
1.073453e+02 -1.640436e+03 
1.070901e+02 -1.595408e+03 
1.068348e+02 -1.551616e+03 
1.065796e+02 -1.509026e+03 
1.063243e+02 -1.467605e+03 
1.060691e+02 -1.427320e+03 
1.058138e+02 -1.388142e+03 
1.055586e+02 -1.350039e+03 
1.053033e+02 -1.312982e+03 
1.050480e+02 -1.276942e+03 
1.047928e+02 -1.241892e+03 
1.045375e+02 -1.207803e+03 
1.042823e+02 -1.174650e+03 
1.040270e+02 -1.142407e+03 
1.037718e+02 -1.111050e+03 
1.035165e+02 -1.080553e+03 
1.032613e+02 -1.050893e+03 
1.030060e+02 -1.022047e+03 
1.027508e+02 -9.939928e+02 
1.024955e+02 -9.667088e+02 
1.022402e+02 -9.401737e+02 
1.019850e+02 -9.143670e+02 
1.017297e+02 -8.892686e+02 
1.014745e+02 -8.648592e+02 
1.012192e+02 -8.411197e+02 
1.009640e+02 -8.180319e+02 
1.007087e+02 -7.955778e+02 
1.004535e+02 -7.737401e+02 
1.001982e+02 -7.525018e+02 
9.994294e+01 -7.318464e+02 
9.968769e+01 -7.117580e+02 
9.943243e+01 -6.922210e+02 
9.917718e+01 -6.732203e+02 
9.892192e+01 -6.547411e+02 
9.866667e+01 -6.367692e+02 
9.841141e+01 -6.192905e+02 
9.815616e+01 -6.022917e+02 
9.790090e+01 -5.857594e+02 
9.764565e+01 -5.696809e+02 
9.739039e+01 -5.540438e+02 
9.713514e+01 -5.388358e+02 
9.687988e+01 -5.240453e+02 
9.662462e+01 -5.096608e+02 
9.636937e+01 -4.956712e+02 
9.611411e+01 -4.820655e+02 
9.585886e+01 -4.688333e+02 
9.560360e+01 -4.559643e+02 
9.534835e+01 -4.434485e+02 
9.509309e+01 -4.312763e+02 
9.483784e+01 -4.194382e+02 
9.458258e+01 -4.079250e+02 
9.432733e+01 -3.967279e+02 
9.407207e+01 -3.858381e+02 
9.381682e+01 -3.752472e+02 
9.356156e+01 -3.649470e+02 
9.330631e+01 -3.549296e+02 
9.305105e+01 -3.451871e+02 
9.279580e+01 -3.357120e+02 
9.254054e+01 -3.264970e+02 
9.228529e+01 -3.175350e+02 
9.203003e+01 -3.088190e+02 
9.177477e+01 -3.003422e+02 
9.151952e+01 -2.920980e+02 
9.126426e+01 -2.840802e+02 
9.100901e+01 -2.762824e+02 
9.075375e+01 -2.686987e+02 
9.049850e+01 -2.613232e+02 
9.024324e+01 -2.541501e+02 
8.998799e+01 -2.471739e+02 
8.973273e+01 -2.403891e+02 
8.947748e+01 -2.337907e+02 
8.922222e+01 -2.273733e+02 
8.896697e+01 -2.211321e+02 
8.871171e+01 -2.150622e+02 
8.845646e+01 -2.091589e+02 
8.820120e+01 -2.034176e+02 
8.794595e+01 -1.978340e+02 
8.769069e+01 -1.924036e+02 
8.743544e+01 -1.871222e+02 
8.718018e+01 -1.819859e+02 
8.692492e+01 -1.769905e+02 
8.666967e+01 -1.721322e+02 
8.641441e+01 -1.674073e+02 
8.615916e+01 -1.628121e+02 
8.590390e+01 -1.583430e+02 
8.564865e+01 -1.539965e+02 
8.539339e+01 -1.497694e+02 
8.513814e+01 -1.456583e+02 
8.488288e+01 -1.416601e+02 
8.462763e+01 -1.377716e+02 
8.437237e+01 -1.339899e+02 
8.411712e+01 -1.303119e+02 
8.386186e+01 -1.267349e+02 
8.360661e+01 -1.232561e+02 
8.335135e+01 -1.198728e+02 
8.309610e+01 -1.165823e+02 
8.284084e+01 -1.133822e+02 
8.258559e+01 -1.102699e+02 
8.233033e+01 -1.072430e+02 
8.207508e+01 -1.042992e+02 
8.181982e+01 -1.014362e+02 
8.156456e+01 -9.865183e+01 
8.130931e+01 -9.594386e+01 
8.105405e+01 -9.331022e+01 
8.079880e+01 -9.074887e+01 
8.054354e+01 -8.825783e+01 
8.028829e+01 -8.583517e+01 
8.003303e+01 -8.347900e+01 
7.977778e+01 -8.118751e+01 
7.952252e+01 -7.895891e+01 
7.926727e+01 -7.679149e+01 
7.901201e+01 -7.468356e+01 
7.875676e+01 -7.263349e+01 
7.850150e+01 -7.063970e+01 
7.824625e+01 -6.870063e+01 
7.799099e+01 -6.681478e+01 
7.773574e+01 -6.498070e+01 
7.748048e+01 -6.319696e+01 
7.722523e+01 -6.146219e+01 
7.696997e+01 -5.977503e+01 
7.671471e+01 -5.813418e+01 
7.645946e+01 -5.653837e+01 
7.620420e+01 -5.498637e+01 
7.594895e+01 -5.347696e+01 
7.569369e+01 -5.200899e+01 
7.543844e+01 -5.058131e+01 
7.518318e+01 -4.919282e+01 
7.492793e+01 -4.784244e+01 
7.467267e+01 -4.652913e+01 
7.441742e+01 -4.525187e+01 
7.416216e+01 -4.400966e+01 
7.390691e+01 -4.280155e+01 
7.365165e+01 -4.162661e+01 
7.339640e+01 -4.048391e+01 
7.314114e+01 -3.937258e+01 
7.288589e+01 -3.829176e+01 
7.263063e+01 -3.724060e+01 
7.237538e+01 -3.621830e+01 
7.212012e+01 -3.522405e+01 
7.186486e+01 -3.425710e+01 
7.160961e+01 -3.331669e+01 
7.135435e+01 -3.240209e+01 
7.109910e+01 -3.151260e+01 
7.084384e+01 -3.064752e+01 
7.058859e+01 -2.980619e+01 
7.033333e+01 -2.898795e+01 
7.007808e+01 -2.819217e+01 
6.982282e+01 -2.741823e+01 
6.956757e+01 -2.666554e+01 
6.931231e+01 -2.593351e+01 
6.905706e+01 -2.522157e+01 
6.880180e+01 -2.452917e+01 
6.854655e+01 -2.385578e+01 
6.829129e+01 -2.320087e+01 
6.803604e+01 -2.256394e+01 
6.778078e+01 -2.194449e+01 
6.752553e+01 -2.134205e+01 
6.727027e+01 -2.075614e+01 
6.701502e+01 -2.018631e+01 
6.675976e+01 -1.963213e+01 
6.650450e+01 -1.909315e+01 
6.624925e+01 -1.856897e+01 
6.599399e+01 -1.805918e+01 
6.573874e+01 -1.756338e+01 
6.548348e+01 -1.708120e+01 
6.522823e+01 -1.661224e+01 
6.497297e+01 -1.615616e+01 
6.471772e+01 -1.571260e+01 
6.446246e+01 -1.528121e+01 
6.420721e+01 -1.486167e+01 
6.395195e+01 -1.445364e+01 
6.369670e+01 -1.405681e+01 
6.344144e+01 -1.367087e+01 
6.318619e+01 -1.329552e+01 
6.293093e+01 -1.293048e+01 
6.267568e+01 -1.257546e+01 
6.242042e+01 -1.223018e+01 
6.216517e+01 -1.189439e+01 
6.190991e+01 -1.156780e+01 
6.165465e+01 -1.125019e+01 
6.139940e+01 -1.094129e+01 
6.114414e+01 -1.064087e+01 
6.088889e+01 -1.034869e+01 
6.063363e+01 -1.006454e+01 
6.037838e+01 -9.788183e+00 
6.012312e+01 -9.519413e+00 
5.986787e+01 -9.258022e+00 
5.961261e+01 -9.003805e+00 
5.935736e+01 -8.756566e+00 
5.910210e+01 -8.516113e+00 
5.884685e+01 -8.282261e+00 
5.859159e+01 -8.054828e+00 
5.833634e+01 -7.833637e+00 
5.808108e+01 -7.618518e+00 
5.782583e+01 -7.409303e+00 
5.757057e+01 -7.205832e+00 
5.731532e+01 -7.007945e+00 
5.706006e+01 -6.815490e+00 
5.680480e+01 -6.628318e+00 
5.654955e+01 -6.446283e+00 
5.629429e+01 -6.269245e+00 
5.603904e+01 -6.097066e+00 
5.578378e+01 -5.929614e+00 
5.552853e+01 -5.766758e+00 
5.527327e+01 -5.608372e+00 
5.501802e+01 -5.454334e+00 
5.476276e+01 -5.304523e+00 
5.450751e+01 -5.158825e+00 
5.425225e+01 -5.017126e+00 
5.399700e+01 -4.879317e+00 
5.374174e+01 -4.745290e+00 
5.348649e+01 -4.614942e+00 
5.323123e+01 -4.488172e+00 
5.297598e+01 -4.364882e+00 
5.272072e+01 -4.244976e+00 
5.246547e+01 -4.128361e+00 
5.221021e+01 -4.014947e+00 
5.195495e+01 -3.904646e+00 
5.169970e+01 -3.797373e+00 
5.144444e+01 -3.693044e+00 
5.118919e+01 -3.591579e+00 
5.093393e+01 -3.492900e+00 
5.067868e+01 -3.396928e+00 
5.042342e+01 -3.303591e+00 
5.016817e+01 -3.212816e+00 
4.991291e+01 -3.124533e+00 
4.965766e+01 -3.038673e+00 
4.940240e+01 -2.955170e+00 
4.914715e+01 -2.873958e+00 
4.889189e+01 -2.794976e+00 
4.863664e+01 -2.718162e+00 
4.838138e+01 -2.643456e+00 
4.812613e+01 -2.570801e+00 
4.787087e+01 -2.500140e+00 
4.761562e+01 -2.431419e+00 
4.736036e+01 -2.364584e+00 
4.710511e+01 -2.299584e+00 
4.684985e+01 -2.236367e+00 
4.659459e+01 -2.174886e+00 
4.633934e+01 -2.115093e+00 
4.608408e+01 -2.056941e+00 
4.582883e+01 -2.000385e+00 
4.557357e+01 -1.945381e+00 
4.531832e+01 -1.891887e+00 
4.506306e+01 -1.839862e+00 
4.480781e+01 -1.789264e+00 
4.455255e+01 -1.740056e+00 
4.429730e+01 -1.692198e+00 
4.404204e+01 -1.645653e+00 
4.378679e+01 -1.600387e+00 
4.353153e+01 -1.556362e+00 
4.327628e+01 -1.513547e+00 
4.302102e+01 -1.471906e+00 
4.276577e+01 -1.431408e+00 
4.251051e+01 -1.392022e+00 
4.225526e+01 -1.353717e+00 
4.200000e+01 -1.316464e+00 
4.174474e+01 -1.280233e+00 
4.148949e+01 -1.244997e+00 
4.123423e+01 -1.210727e+00 
4.097898e+01 -1.177399e+00 
4.072372e+01 -1.144985e+00 
4.046847e+01 -1.113461e+00 
4.021321e+01 -1.082802e+00 
3.995796e+01 -1.052985e+00 
3.970270e+01 -1.023986e+00 
3.944745e+01 -9.957830e-01 
3.919219e+01 -9.683543e-01 
3.893694e+01 -9.416784e-01 
3.868168e+01 -9.157348e-01 
3.842643e+01 -8.905032e-01 
3.817117e+01 -8.659642e-01 
3.791592e+01 -8.420988e-01 
3.766066e+01 -8.188884e-01 
3.740541e+01 -7.963152e-01 
3.715015e+01 -7.743615e-01 
3.689489e+01 -7.530104e-01 
3.663964e+01 -7.322453e-01 
3.638438e+01 -7.120502e-01 
3.612913e+01 -6.924095e-01 
3.587387e+01 -6.733078e-01 
3.561862e+01 -6.547304e-01 
3.536336e+01 -6.366629e-01 
3.510811e+01 -6.190914e-01 
3.485285e+01 -6.020021e-01 
3.459760e+01 -5.853819e-01 
3.434234e+01 -5.692179e-01 
3.408709e+01 -5.534975e-01 
3.383183e+01 -5.382087e-01 
3.357658e+01 -5.233395e-01 
3.332132e+01 -5.088783e-01 
3.306607e+01 -4.948142e-01 
3.281081e+01 -4.811360e-01 
3.255556e+01 -4.678332e-01 
3.230030e+01 -4.548956e-01 
3.204505e+01 -4.423131e-01 
3.178979e+01 -4.300759e-01 
3.153453e+01 -4.181746e-01 
3.127928e+01 -4.065999e-01 
3.102402e+01 -3.953429e-01 
3.076877e+01 -3.843949e-01 
3.051351e+01 -3.737474e-01 
3.025826e+01 -3.633921e-01 
3.000300e+01 -3.533209e-01 
2.974775e+01 -3.435262e-01 
2.949249e+01 -3.340004e-01 
2.923724e+01 -3.247359e-01 
2.898198e+01 -3.157257e-01 
2.872673e+01 -3.069628e-01 
2.847147e+01 -2.984404e-01 
2.821622e+01 -2.901519e-01 
2.796096e+01 -2.820908e-01 
2.770571e+01 -2.742510e-01 
2.745045e+01 -2.666263e-01 
2.719520e+01 -2.592108e-01 
2.693994e+01 -2.519989e-01 
2.668468e+01 -2.449848e-01 
2.642943e+01 -2.381633e-01 
2.617417e+01 -2.315289e-01 
2.591892e+01 -2.250766e-01 
2.566366e+01 -2.188013e-01 
2.540841e+01 -2.126982e-01 
2.515315e+01 -2.067626e-01 
2.489790e+01 -2.009898e-01 
2.464264e+01 -1.953754e-01 
2.438739e+01 -1.899151e-01 
2.413213e+01 -1.846046e-01 
2.387688e+01 -1.794397e-01 
2.362162e+01 -1.744166e-01 
2.336637e+01 -1.695313e-01 
2.311111e+01 -1.647799e-01 
2.285586e+01 -1.601590e-01 
2.260060e+01 -1.556647e-01 
2.234535e+01 -1.512938e-01 
2.209009e+01 -1.470427e-01 
2.183483e+01 -1.429082e-01 
2.157958e+01 -1.388871e-01 
2.132432e+01 -1.349763e-01 
2.106907e+01 -1.311727e-01 
2.081381e+01 -1.274734e-01 
2.055856e+01 -1.238755e-01 
2.030330e+01 -1.203762e-01 
2.004805e+01 -1.169729e-01 
1.979279e+01 -1.136629e-01 
1.953754e+01 -1.104436e-01 
1.928228e+01 -1.073125e-01 
1.902703e+01 -1.042672e-01 
1.877177e+01 -1.013054e-01 
1.851652e+01 -9.842464e-02 
1.826126e+01 -9.562283e-02 
1.800601e+01 -9.289775e-02 
1.775075e+01 -9.024730e-02 
1.749550e+01 -8.766940e-02 
1.724024e+01 -8.516207e-02 
1.698498e+01 -8.272335e-02 
1.672973e+01 -8.035136e-02 
1.647447e+01 -7.804426e-02 
1.621922e+01 -7.580024e-02 
1.596396e+01 -7.361757e-02 
1.570871e+01 -7.149456e-02 
1.545345e+01 -6.942955e-02 
1.519820e+01 -6.742094e-02 
1.494294e+01 -6.546717e-02 
1.468769e+01 -6.356671e-02 
1.443243e+01 -6.171808e-02 
1.417718e+01 -5.991986e-02 
1.392192e+01 -5.817063e-02 
1.366667e+01 -5.646903e-02 
1.341141e+01 -5.481374e-02 
1.315616e+01 -5.320345e-02 
1.290090e+01 -5.163692e-02 
1.264565e+01 -5.011290e-02 
1.239039e+01 -4.863022e-02 
1.213514e+01 -4.718770e-02 
1.187988e+01 -4.578421e-02 
1.162462e+01 -4.441864e-02 
1.136937e+01 -4.308992e-02 
1.111411e+01 -4.179698e-02 
1.085886e+01 -4.053881e-02 
1.060360e+01 -3.931440e-02 
1.034835e+01 -3.812277e-02 
1.009309e+01 -3.696296e-02 
9.837838e+00 -3.583403e-02 
9.582583e+00 -3.473506e-02 
9.327327e+00 -3.366516e-02 
9.072072e+00 -3.262343e-02 
8.816817e+00 -3.160901e-02 
8.561562e+00 -3.062103e-02 
8.306306e+00 -2.965866e-02 
8.051051e+00 -2.872106e-02 
7.795796e+00 -2.780738e-02 
7.540541e+00 -2.691682e-02 
7.285285e+00 -2.604853e-02 
7.030030e+00 -2.520169e-02 
6.774775e+00 -2.437545e-02 
6.519520e+00 -2.356896e-02 
6.264264e+00 -2.278135e-02 
6.009009e+00 -2.201172e-02 
5.753754e+00 -2.125911e-02 
5.498498e+00 -2.052254e-02 
5.243243e+00 -1.980096e-02 
4.987988e+00 -1.909321e-02 
4.732733e+00 -1.839804e-02 
4.477477e+00 -1.771407e-02 
4.222222e+00 -1.703970e-02 
3.966967e+00 -1.637315e-02 
3.711712e+00 -1.571230e-02 
3.456456e+00 -1.505467e-02 
3.201201e+00 -1.439729e-02 
2.945946e+00 -1.373656e-02 
2.690691e+00 -1.306812e-02 
2.435435e+00 -1.238661e-02 
2.180180e+00 -1.168558e-02 
1.924925e+00 -1.095730e-02 
1.669670e+00 -1.019285e-02 
1.414414e+00 -9.382519e-03 
1.159159e+00 -8.516712e-03 
9.039039e-01 -7.587466e-03 
6.486486e-01 -6.590289e-03 
3.933934e-01 -5.525657e-03 
1.381381e-01 -4.399369e-03 
-1.171171e-01 -3.221504e-03 
-3.723724e-01 -2.004465e-03 
-6.276276e-01 -7.610006e-04 
-8.828829e-01 4.972052e-04 
-1.138138e+00 1.760228e-03 
-1.393393e+00 3.020056e-03 
-1.648649e+00 4.270445e-03 
-1.903904e+00 5.506643e-03 
-2.159159e+00 6.725106e-03 
-2.414414e+00 7.923234e-03 
-2.669670e+00 9.099159e-03 
-2.924925e+00 1.025158e-02 
-3.180180e+00 1.137961e-02 
-3.435435e+00 1.248272e-02 
-3.690691e+00 1.356061e-02 
-3.945946e+00 1.461317e-02 
-4.201201e+00 1.564046e-02 
-4.456456e+00 1.664264e-02 
-4.711712e+00 1.761996e-02 
-4.966967e+00 1.857273e-02 
-5.222222e+00 1.950133e-02 
-5.477477e+00 2.040616e-02 
-5.732733e+00 2.128765e-02 
-5.987988e+00 2.214627e-02 
-6.243243e+00 2.298247e-02 
-6.498498e+00 2.379675e-02 
-6.753754e+00 2.458958e-02 
-7.009009e+00 2.536145e-02 
-7.264264e+00 2.611285e-02 
-7.519520e+00 2.684426e-02 
-7.774775e+00 2.755617e-02 
-8.030030e+00 2.824906e-02 
-8.285285e+00 2.892339e-02 
-8.540541e+00 2.957962e-02 
-8.795796e+00 3.021822e-02 
-9.051051e+00 3.083963e-02 
-9.306306e+00 3.144429e-02 
-9.561562e+00 3.203264e-02 
-9.816817e+00 3.260509e-02 
-1.007207e+01 3.316206e-02 
-1.032733e+01 3.370395e-02 
-1.058258e+01 3.423116e-02 
-1.083784e+01 3.474408e-02 
-1.109309e+01 3.524308e-02 
-1.134835e+01 3.572853e-02 
-1.160360e+01 3.620079e-02 
-1.185886e+01 3.666022e-02 
-1.211411e+01 3.710715e-02 
-1.236937e+01 3.754192e-02 
-1.262462e+01 3.796485e-02 
-1.287988e+01 3.837626e-02 
-1.313514e+01 3.877646e-02 
-1.339039e+01 3.916576e-02 
-1.364565e+01 3.954444e-02 
-1.390090e+01 3.991279e-02 
-1.415616e+01 4.027109e-02 
-1.441141e+01 4.061962e-02 
-1.466667e+01 4.095863e-02 
-1.492192e+01 4.128838e-02 
-1.517718e+01 4.160912e-02 
-1.543243e+01 4.192111e-02 
-1.568769e+01 4.222457e-02 
-1.594294e+01 4.251973e-02 
-1.619820e+01 4.280683e-02 
-1.645345e+01 4.308608e-02 
-1.670871e+01 4.335769e-02 
-1.696396e+01 4.362188e-02 
-1.721922e+01 4.387884e-02 
-1.747447e+01 4.412877e-02 
-1.772973e+01 4.437186e-02 
-1.798498e+01 4.460830e-02 
-1.824024e+01 4.483827e-02 
-1.849550e+01 4.506194e-02 
-1.875075e+01 4.527949e-02 
-1.900601e+01 4.549109e-02 
-1.926126e+01 4.569689e-02 
-1.951652e+01 4.589706e-02 
-1.977177e+01 4.609175e-02 
-2.002703e+01 4.628110e-02 
-2.028228e+01 4.646527e-02 
-2.053754e+01 4.664439e-02 
-2.079279e+01 4.681861e-02 
-2.104805e+01 4.698806e-02 
-2.130330e+01 4.715286e-02 
-2.155856e+01 4.731314e-02 
-2.181381e+01 4.746904e-02 
-2.206907e+01 4.762066e-02 
-2.232432e+01 4.776813e-02 
-2.257958e+01 4.791156e-02 
-2.283483e+01 4.805105e-02 
-2.309009e+01 4.818672e-02 
-2.334535e+01 4.831868e-02 
-2.360060e+01 4.844701e-02 
-2.385586e+01 4.857183e-02 
-2.411111e+01 4.869323e-02 
-2.436637e+01 4.881130e-02 
-2.462162e+01 4.892613e-02 
-2.487688e+01 4.903781e-02 
-2.513213e+01 4.914643e-02 
-2.538739e+01 4.925208e-02 
-2.564264e+01 4.935482e-02 
-2.589790e+01 4.945475e-02 
-2.615315e+01 4.955194e-02 
-2.640841e+01 4.964646e-02 
-2.666366e+01 4.973839e-02 
-2.691892e+01 4.982780e-02 
-2.717417e+01 4.991476e-02 
-2.742943e+01 4.999934e-02 
-2.768468e+01 5.008159e-02 
-2.793994e+01 5.016159e-02 
-2.819520e+01 5.023939e-02 
-2.845045e+01 5.031506e-02 
-2.870571e+01 5.038865e-02 
-2.896096e+01 5.046023e-02 
-2.921622e+01 5.052984e-02 
-2.947147e+01 5.059754e-02 
-2.972673e+01 5.066339e-02 
-2.998198e+01 5.072743e-02 
-3.023724e+01 5.078971e-02 
-3.049249e+01 5.085028e-02 
-3.074775e+01 5.090919e-02 
-3.100300e+01 5.096649e-02 
-3.125826e+01 5.102221e-02 
-3.151351e+01 5.107641e-02 
-3.176877e+01 5.112912e-02 
-3.202402e+01 5.118038e-02 
-3.227928e+01 5.123023e-02 
-3.253453e+01 5.127872e-02 
-3.278979e+01 5.132588e-02 
-3.304505e+01 5.137174e-02 
-3.330030e+01 5.141635e-02 
-3.355556e+01 5.145973e-02 
-3.381081e+01 5.150192e-02 
-3.406607e+01 5.154295e-02 
-3.432132e+01 5.158286e-02 
-3.457658e+01 5.162167e-02 
-3.483183e+01 5.165942e-02 
-3.508709e+01 5.169613e-02 
-3.534234e+01 5.173184e-02 
-3.559760e+01 5.176656e-02 
-3.585285e+01 5.180033e-02 
-3.610811e+01 5.183318e-02 
-3.636336e+01 5.186512e-02 
-3.661862e+01 5.189619e-02 
-3.687387e+01 5.192640e-02 
-3.712913e+01 5.195579e-02 
-3.738438e+01 5.198437e-02 
-3.763964e+01 5.201216e-02 
-3.789489e+01 5.203919e-02 
-3.815015e+01 5.206549e-02 
-3.840541e+01 5.209105e-02 
-3.866066e+01 5.211592e-02 
-3.891592e+01 5.214011e-02 
-3.917117e+01 5.216363e-02 
-3.942643e+01 5.218650e-02 
-3.968168e+01 5.220875e-02 
-3.993694e+01 5.223039e-02 
-4.019219e+01 5.225143e-02 
-4.044745e+01 5.227190e-02 
-4.070270e+01 5.229180e-02 
-4.095796e+01 5.231116e-02 
-4.121321e+01 5.232998e-02 
-4.146847e+01 5.234829e-02 
-4.172372e+01 5.236610e-02 
-4.197898e+01 5.238342e-02 
-4.223423e+01 5.240026e-02 
-4.248949e+01 5.241665e-02 
-4.274474e+01 5.243258e-02 
-4.300000e+01 5.244807e-02 
-4.325526e+01 5.246314e-02 
-4.351051e+01 5.247780e-02 
-4.376577e+01 5.249205e-02 
-4.402102e+01 5.250591e-02 
-4.427628e+01 5.251939e-02 
-4.453153e+01 5.253250e-02 
-4.478679e+01 5.254526e-02 
-4.504204e+01 5.255766e-02 
-4.529730e+01 5.256972e-02 
-4.555255e+01 5.258145e-02 
-4.580781e+01 5.259286e-02 
-4.606306e+01 5.260395e-02 
-4.631832e+01 5.261474e-02 
-4.657357e+01 5.262524e-02 
-4.682883e+01 5.263545e-02 
-4.708408e+01 5.264537e-02 
-4.733934e+01 5.265503e-02 
-4.759459e+01 5.266441e-02 
-4.784985e+01 5.267355e-02 
-4.810511e+01 5.268243e-02 
-4.836036e+01 5.269106e-02 
-4.861562e+01 5.269946e-02 
-4.887087e+01 5.270763e-02 
-4.912613e+01 5.271558e-02 
-4.938138e+01 5.272331e-02 
-4.963664e+01 5.273082e-02 
-4.989189e+01 5.273813e-02 
-5.014715e+01 5.274524e-02 
-5.040240e+01 5.275215e-02 
-5.065766e+01 5.275887e-02 
-5.091291e+01 5.276541e-02 
-5.116817e+01 5.277177e-02 
-5.142342e+01 5.277796e-02 
-5.167868e+01 5.278397e-02 
-5.193393e+01 5.278982e-02 
-5.218919e+01 5.279551e-02 
-5.244444e+01 5.280104e-02 
-5.269970e+01 5.280642e-02 
-5.295495e+01 5.281166e-02 
-5.321021e+01 5.281675e-02 
-5.346547e+01 5.282170e-02 
-5.372072e+01 5.282651e-02 
-5.397598e+01 5.283120e-02 
-5.423123e+01 5.283575e-02 
-5.448649e+01 5.284018e-02 
-5.474174e+01 5.284448e-02 
-5.499700e+01 5.284867e-02 
-5.525225e+01 5.285275e-02 
-5.550751e+01 5.285671e-02 
-5.576276e+01 5.286056e-02 
-5.601802e+01 5.286431e-02 
-5.627327e+01 5.286796e-02 
-5.652853e+01 5.287150e-02 
-5.678378e+01 5.287495e-02 
-5.703904e+01 5.287830e-02 
-5.729429e+01 5.288156e-02 
-5.754955e+01 5.288473e-02 
-5.780480e+01 5.288782e-02 
-5.806006e+01 5.289082e-02 
-5.831532e+01 5.289373e-02 
-5.857057e+01 5.289657e-02 
-5.882583e+01 5.289933e-02 
-5.908108e+01 5.290201e-02 
-5.933634e+01 5.290462e-02 
-5.959159e+01 5.290716e-02 
-5.984685e+01 5.290963e-02 
-6.010210e+01 5.291203e-02 
-6.035736e+01 5.291437e-02 
-6.061261e+01 5.291664e-02 
-6.086787e+01 5.291884e-02 
-6.112312e+01 5.292099e-02 
-6.137838e+01 5.292308e-02 
-6.163363e+01 5.292511e-02 
-6.188889e+01 5.292709e-02 
-6.214414e+01 5.292901e-02 
-6.239940e+01 5.293088e-02 
-6.265465e+01 5.293270e-02 
-6.290991e+01 5.293446e-02 
-6.316517e+01 5.293618e-02 
-6.342042e+01 5.293786e-02 
-6.367568e+01 5.293948e-02 
-6.393093e+01 5.294106e-02 
-6.418619e+01 5.294260e-02 
-6.444144e+01 5.294410e-02 
-6.469670e+01 5.294555e-02 
-6.495195e+01 5.294697e-02 
-6.520721e+01 5.294834e-02 
-6.546246e+01 5.294968e-02 
-6.571772e+01 5.295098e-02 
-6.597297e+01 5.295225e-02 
-6.622823e+01 5.295348e-02 
-6.648348e+01 5.295468e-02 
-6.673874e+01 5.295584e-02 
-6.699399e+01 5.295697e-02 
-6.724925e+01 5.295807e-02 
-6.750450e+01 5.295915e-02 
-6.775976e+01 5.296019e-02 
-6.801502e+01 5.296120e-02 
-6.827027e+01 5.296219e-02 
-6.852553e+01 5.296314e-02 
-6.878078e+01 5.296408e-02 
-6.903604e+01 5.296498e-02 
-6.929129e+01 5.296586e-02 
-6.954655e+01 5.296672e-02 
-6.980180e+01 5.296755e-02 
-7.005706e+01 5.296837e-02 
-7.031231e+01 5.296915e-02 
-7.056757e+01 5.296992e-02 
-7.082282e+01 5.297067e-02 
-7.107808e+01 5.297139e-02 
-7.133333e+01 5.297210e-02 
-7.158859e+01 5.297278e-02 
-7.184384e+01 5.297345e-02 
-7.209910e+01 5.297410e-02 
-7.235435e+01 5.297473e-02 
-7.260961e+01 5.297535e-02 
-7.286486e+01 5.297594e-02 
-7.312012e+01 5.297652e-02 
-7.337538e+01 5.297709e-02 
-7.363063e+01 5.297764e-02 
-7.388589e+01 5.297817e-02 
-7.414114e+01 5.297869e-02 
-7.439640e+01 5.297920e-02 
-7.465165e+01 5.297969e-02 
-7.490691e+01 5.298016e-02 
-7.516216e+01 5.298063e-02 
-7.541742e+01 5.298108e-02 
-7.567267e+01 5.298152e-02 
-7.592793e+01 5.298195e-02 
-7.618318e+01 5.298236e-02 
-7.643844e+01 5.298277e-02 
-7.669369e+01 5.298316e-02 
-7.694895e+01 5.298354e-02 
-7.720420e+01 5.298392e-02 
-7.745946e+01 5.298428e-02 
-7.771471e+01 5.298463e-02 
-7.796997e+01 5.298497e-02 
-7.822523e+01 5.298531e-02 
-7.848048e+01 5.298563e-02 
-7.873574e+01 5.298594e-02 
-7.899099e+01 5.298625e-02 
-7.924625e+01 5.298655e-02 
-7.950150e+01 5.298684e-02 
-7.975676e+01 5.298712e-02 
-8.001201e+01 5.298739e-02 
-8.026727e+01 5.298766e-02 
-8.052252e+01 5.298792e-02 
-8.077778e+01 5.298817e-02 
-8.103303e+01 5.298841e-02 
-8.128829e+01 5.298865e-02 
-8.154354e+01 5.298888e-02 
-8.179880e+01 5.298911e-02 
-8.205405e+01 5.298933e-02 
-8.230931e+01 5.298954e-02 
-8.256456e+01 5.298975e-02 
-8.281982e+01 5.298995e-02 
-8.307508e+01 5.299015e-02 
-8.333033e+01 5.299034e-02 
-8.358559e+01 5.299052e-02 
-8.384084e+01 5.299070e-02 
-8.409610e+01 5.299088e-02 
-8.435135e+01 5.299105e-02 
-8.460661e+01 5.299122e-02 
-8.486186e+01 5.299138e-02 
-8.511712e+01 5.299153e-02 
-8.537237e+01 5.299169e-02 
-8.562763e+01 5.299184e-02 
-8.588288e+01 5.299198e-02 
-8.613814e+01 5.299212e-02 
-8.639339e+01 5.299226e-02 
-8.664865e+01 5.299239e-02 
-8.690390e+01 5.299252e-02 
-8.715916e+01 5.299264e-02 
-8.741441e+01 5.299277e-02 
-8.766967e+01 5.299289e-02 
-8.792492e+01 5.299300e-02 
-8.818018e+01 5.299311e-02 
-8.843544e+01 5.299322e-02 
-8.869069e+01 5.299333e-02 
-8.894595e+01 5.299343e-02 
-8.920120e+01 5.299353e-02 
-8.945646e+01 5.299363e-02 
-8.971171e+01 5.299373e-02 
-8.996697e+01 5.299382e-02 
-9.022222e+01 5.299391e-02 
-9.047748e+01 5.299400e-02 
-9.073273e+01 5.299408e-02 
-9.098799e+01 5.299416e-02 
-9.124324e+01 5.299424e-02 
-9.149850e+01 5.299432e-02 
-9.175375e+01 5.299440e-02 
-9.200901e+01 5.299447e-02 
-9.226426e+01 5.299454e-02 
-9.251952e+01 5.299461e-02 
-9.277477e+01 5.299468e-02 
-9.303003e+01 5.299475e-02 
-9.328529e+01 5.299481e-02 
-9.354054e+01 5.299488e-02 
-9.379580e+01 5.299494e-02 
-9.405105e+01 5.299500e-02 
-9.430631e+01 5.299505e-02 
-9.456156e+01 5.299511e-02 
-9.481682e+01 5.299516e-02 
-9.507207e+01 5.299522e-02 
-9.532733e+01 5.299527e-02 
-9.558258e+01 5.299532e-02 
-9.583784e+01 5.299537e-02 
-9.609309e+01 5.299542e-02 
-9.634835e+01 5.299546e-02 
-9.660360e+01 5.299551e-02 
-9.685886e+01 5.299555e-02 
-9.711411e+01 5.299559e-02 
-9.736937e+01 5.299563e-02 
-9.762462e+01 5.299567e-02 
-9.787988e+01 5.299571e-02 
-9.813514e+01 5.299575e-02 
-9.839039e+01 5.299579e-02 
-9.864565e+01 5.299582e-02 
-9.890090e+01 5.299586e-02 
-9.915616e+01 5.299589e-02 
-9.941141e+01 5.299593e-02 
-9.966667e+01 5.299596e-02 
-9.992192e+01 5.299599e-02 
-1.001772e+02 5.299602e-02 
-1.004324e+02 5.299605e-02 
-1.006877e+02 5.299608e-02 
-1.009429e+02 5.299611e-02 
-1.011982e+02 5.299613e-02 
-1.014535e+02 5.299616e-02 
-1.017087e+02 5.299618e-02 
-1.019640e+02 5.299621e-02 
-1.022192e+02 5.299623e-02 
-1.024745e+02 5.299626e-02 
-1.027297e+02 5.299628e-02 
-1.029850e+02 5.299630e-02 
-1.032402e+02 5.299632e-02 
-1.034955e+02 5.299635e-02 
-1.037508e+02 5.299637e-02 
-1.040060e+02 5.299639e-02 
-1.042613e+02 5.299641e-02 
-1.045165e+02 5.299643e-02 
-1.047718e+02 5.299644e-02 
-1.050270e+02 5.299646e-02 
-1.052823e+02 5.299648e-02 
-1.055375e+02 5.299650e-02 
-1.057928e+02 5.299651e-02 
-1.060480e+02 5.299653e-02 
-1.063033e+02 5.299654e-02 
-1.065586e+02 5.299656e-02 
-1.068138e+02 5.299657e-02 
-1.070691e+02 5.299659e-02 
-1.073243e+02 5.299660e-02 
-1.075796e+02 5.299662e-02 
-1.078348e+02 5.299663e-02 
-1.080901e+02 5.299664e-02 
-1.083453e+02 5.299665e-02 
-1.086006e+02 5.299667e-02 
-1.088559e+02 5.299668e-02 
-1.091111e+02 5.299669e-02 
-1.093664e+02 5.299670e-02 
-1.096216e+02 5.299671e-02 
-1.098769e+02 5.299672e-02 
-1.101321e+02 5.299673e-02 
-1.103874e+02 5.299674e-02 
-1.106426e+02 5.299675e-02 
-1.108979e+02 5.299676e-02 
-1.111532e+02 5.299677e-02 
-1.114084e+02 5.299678e-02 
-1.116637e+02 5.299679e-02 
-1.119189e+02 5.299680e-02 
-1.121742e+02 5.299680e-02 
-1.124294e+02 5.299681e-02 
-1.126847e+02 5.299682e-02 
-1.129399e+02 5.299683e-02 
-1.131952e+02 5.299684e-02 
-1.134505e+02 5.299684e-02 
-1.137057e+02 5.299685e-02 
-1.139610e+02 5.299686e-02 
-1.142162e+02 5.299686e-02 
-1.144715e+02 5.299687e-02 
-1.147267e+02 5.299688e-02 
-1.149820e+02 5.299688e-02 
-1.152372e+02 5.299689e-02 
-1.154925e+02 5.299689e-02 
-1.157477e+02 5.299690e-02 
-1.160030e+02 5.299690e-02 
-1.162583e+02 5.299691e-02 
-1.165135e+02 5.299691e-02 
-1.167688e+02 5.299692e-02 
-1.170240e+02 5.299692e-02 
-1.172793e+02 5.299693e-02 
-1.175345e+02 5.299693e-02 
-1.177898e+02 5.299694e-02 
-1.180450e+02 5.299694e-02 
-1.183003e+02 5.299695e-02 
-1.185556e+02 5.299695e-02 
-1.188108e+02 5.299695e-02 
-1.190661e+02 5.299696e-02 
-1.193213e+02 5.299696e-02 
-1.195766e+02 5.299697e-02 
-1.198318e+02 5.299697e-02 
-1.200871e+02 5.299697e-02 
-1.203423e+02 5.299698e-02 
-1.205976e+02 5.299698e-02 
-1.208529e+02 5.299698e-02 
-1.211081e+02 5.299699e-02 
-1.213634e+02 5.299699e-02 
-1.216186e+02 5.299699e-02 
-1.218739e+02 5.299699e-02 
-1.221291e+02 5.299700e-02 
-1.223844e+02 5.299700e-02 
-1.226396e+02 5.299700e-02 
-1.228949e+02 5.299701e-02 
-1.231502e+02 5.299701e-02 
-1.234054e+02 5.299701e-02 
-1.236607e+02 5.299701e-02 
-1.239159e+02 5.299701e-02 
-1.241712e+02 5.299702e-02 
-1.244264e+02 5.299702e-02 
-1.246817e+02 5.299702e-02 
-1.249369e+02 5.299702e-02 
-1.251922e+02 5.299703e-02 
-1.254474e+02 5.299703e-02 
-1.257027e+02 5.299703e-02 
-1.259580e+02 5.299703e-02 
-1.262132e+02 5.299703e-02 
-1.264685e+02 5.299703e-02 
-1.267237e+02 5.299704e-02 
-1.269790e+02 5.299704e-02 
-1.272342e+02 5.299704e-02 
-1.274895e+02 5.299704e-02 
-1.277447e+02 5.299704e-02 
-1.280000e+02 5.299704e-02 
-1.280000e+02 2.978747e-03 


==> Figures/4pt_I_rho_Tot_muZ/points_2.dat <==
7.000000e-01 -1.675830e-02 
7.046046e-01 -1.677990e-02 
7.092092e-01 -1.680153e-02 
7.138138e-01 -1.682321e-02 
7.184184e-01 -1.684493e-02 
7.230230e-01 -1.686669e-02 
7.276276e-01 -1.688850e-02 
7.322322e-01 -1.691034e-02 
7.368368e-01 -1.693223e-02 
7.414414e-01 -1.695416e-02 
7.460460e-01 -1.697614e-02 
7.506507e-01 -1.699816e-02 
7.552553e-01 -1.702022e-02 
7.598599e-01 -1.704232e-02 
7.644645e-01 -1.706446e-02 
7.690691e-01 -1.708665e-02 
7.736737e-01 -1.710888e-02 
7.782783e-01 -1.713115e-02 
7.828829e-01 -1.715347e-02 
7.874875e-01 -1.717583e-02 
7.920921e-01 -1.719823e-02 
7.966967e-01 -1.722067e-02 
8.013013e-01 -1.724316e-02 
8.059059e-01 -1.726568e-02 
8.105105e-01 -1.728826e-02 
8.151151e-01 -1.731087e-02 
8.197197e-01 -1.733353e-02 
8.243243e-01 -1.735622e-02 
8.289289e-01 -1.737897e-02 
8.335335e-01 -1.740175e-02 
8.381381e-01 -1.742458e-02 
8.427427e-01 -1.744745e-02 
8.473473e-01 -1.747036e-02 
8.519520e-01 -1.749332e-02 
8.565566e-01 -1.751632e-02 
8.611612e-01 -1.753936e-02 
8.657658e-01 -1.756244e-02 
8.703704e-01 -1.758557e-02 
8.749750e-01 -1.760874e-02 
8.795796e-01 -1.763195e-02 
8.841842e-01 -1.765520e-02 
8.887888e-01 -1.767850e-02 
8.933934e-01 -1.770184e-02 
8.979980e-01 -1.772523e-02 
9.026026e-01 -1.774865e-02 
9.072072e-01 -1.777212e-02 
9.118118e-01 -1.779563e-02 
9.164164e-01 -1.781919e-02 
9.210210e-01 -1.784278e-02 
9.256256e-01 -1.786642e-02 
9.302302e-01 -1.789010e-02 
9.348348e-01 -1.791383e-02 
9.394394e-01 -1.793760e-02 
9.440440e-01 -1.796141e-02 
9.486486e-01 -1.798526e-02 
9.532533e-01 -1.800916e-02 
9.578579e-01 -1.803309e-02 
9.624625e-01 -1.805708e-02 
9.670671e-01 -1.808110e-02 
9.716717e-01 -1.810517e-02 
9.762763e-01 -1.812927e-02 
9.808809e-01 -1.815343e-02 
9.854855e-01 -1.817762e-02 
9.900901e-01 -1.820186e-02 
9.946947e-01 -1.822614e-02 
9.992993e-01 -1.825046e-02 
1.003904e+00 -1.827482e-02 
1.008509e+00 -1.829923e-02 
1.013113e+00 -1.832368e-02 
1.017718e+00 -1.834817e-02 
1.022322e+00 -1.837271e-02 
1.026927e+00 -1.839729e-02 
1.031532e+00 -1.842191e-02 
1.036136e+00 -1.844657e-02 
1.040741e+00 -1.847127e-02 
1.045345e+00 -1.849602e-02 
1.049950e+00 -1.852081e-02 
1.054555e+00 -1.854564e-02 
1.059159e+00 -1.857052e-02 
1.063764e+00 -1.859543e-02 
1.068368e+00 -1.862039e-02 
1.072973e+00 -1.864539e-02 
1.077578e+00 -1.867044e-02 
1.082182e+00 -1.869552e-02 
1.086787e+00 -1.872065e-02 
1.091391e+00 -1.874582e-02 
1.095996e+00 -1.877103e-02 
1.100601e+00 -1.879629e-02 
1.105205e+00 -1.882158e-02 
1.109810e+00 -1.884692e-02 
1.114414e+00 -1.887230e-02 
1.119019e+00 -1.889773e-02 
1.123624e+00 -1.892319e-02 
1.128228e+00 -1.894870e-02 
1.132833e+00 -1.897425e-02 
1.137437e+00 -1.899984e-02 
1.142042e+00 -1.902547e-02 
1.146647e+00 -1.905115e-02 
1.151251e+00 -1.907686e-02 
1.155856e+00 -1.910262e-02 
1.160460e+00 -1.912842e-02 
1.165065e+00 -1.915427e-02 
1.169670e+00 -1.918015e-02 
1.174274e+00 -1.920608e-02 
1.178879e+00 -1.923204e-02 
1.183483e+00 -1.925805e-02 
1.188088e+00 -1.928410e-02 
1.192693e+00 -1.931020e-02 
1.197297e+00 -1.933633e-02 
1.201902e+00 -1.936251e-02 
1.206507e+00 -1.938872e-02 
1.211111e+00 -1.941498e-02 
1.215716e+00 -1.944128e-02 
1.220320e+00 -1.946763e-02 
1.224925e+00 -1.949401e-02 
1.229530e+00 -1.952043e-02 
1.234134e+00 -1.954690e-02 
1.238739e+00 -1.957341e-02 
1.243343e+00 -1.959995e-02 
1.247948e+00 -1.962654e-02 
1.252553e+00 -1.965318e-02 
1.257157e+00 -1.967985e-02 
1.261762e+00 -1.970656e-02 
1.266366e+00 -1.973331e-02 
1.270971e+00 -1.976011e-02 
1.275576e+00 -1.978695e-02 
1.280180e+00 -1.981382e-02 
1.284785e+00 -1.984074e-02 
1.289389e+00 -1.986770e-02 
1.293994e+00 -1.989470e-02 
1.298599e+00 -1.992174e-02 
1.303203e+00 -1.994882e-02 
1.307808e+00 -1.997595e-02 
1.312412e+00 -2.000311e-02 
1.317017e+00 -2.003031e-02 
1.321622e+00 -2.005756e-02 
1.326226e+00 -2.008484e-02 
1.330831e+00 -2.011217e-02 
1.335435e+00 -2.013953e-02 
1.340040e+00 -2.016694e-02 
1.344645e+00 -2.019439e-02 
1.349249e+00 -2.022188e-02 
1.353854e+00 -2.024940e-02 
1.358458e+00 -2.027697e-02 
1.363063e+00 -2.030458e-02 
1.367668e+00 -2.033223e-02 
1.372272e+00 -2.035992e-02 
1.376877e+00 -2.038765e-02 
1.381481e+00 -2.041542e-02 
1.386086e+00 -2.044323e-02 
1.390691e+00 -2.047107e-02 
1.395295e+00 -2.049896e-02 
1.399900e+00 -2.052689e-02 
1.404505e+00 -2.055486e-02 
1.409109e+00 -2.058287e-02 
1.413714e+00 -2.061092e-02 
1.418318e+00 -2.063901e-02 
1.422923e+00 -2.066714e-02 
1.427528e+00 -2.069530e-02 
1.432132e+00 -2.072351e-02 
1.436737e+00 -2.075176e-02 
1.441341e+00 -2.078005e-02 
1.445946e+00 -2.080837e-02 
1.450551e+00 -2.083674e-02 
1.455155e+00 -2.086514e-02 
1.459760e+00 -2.089359e-02 
1.464364e+00 -2.092207e-02 
1.468969e+00 -2.095060e-02 
1.473574e+00 -2.097916e-02 
1.478178e+00 -2.100776e-02 
1.482783e+00 -2.103640e-02 
1.487387e+00 -2.106508e-02 
1.491992e+00 -2.109380e-02 
1.496597e+00 -2.112256e-02 
1.501201e+00 -2.115135e-02 
1.505806e+00 -2.118019e-02 
1.510410e+00 -2.120906e-02 
1.515015e+00 -2.123798e-02 
1.519620e+00 -2.126693e-02 
1.524224e+00 -2.129592e-02 
1.528829e+00 -2.132495e-02 
1.533433e+00 -2.135402e-02 
1.538038e+00 -2.138313e-02 
1.542643e+00 -2.141227e-02 
1.547247e+00 -2.144146e-02 
1.551852e+00 -2.147068e-02 
1.556456e+00 -2.149994e-02 
1.561061e+00 -2.152924e-02 
1.565666e+00 -2.155858e-02 
1.570270e+00 -2.158795e-02 
1.574875e+00 -2.161737e-02 
1.579479e+00 -2.164682e-02 
1.584084e+00 -2.167631e-02 
1.588689e+00 -2.170584e-02 
1.593293e+00 -2.173541e-02 
1.597898e+00 -2.176501e-02 
1.602503e+00 -2.179465e-02 
1.607107e+00 -2.182433e-02 
1.611712e+00 -2.185405e-02 
1.616316e+00 -2.188381e-02 
1.620921e+00 -2.191360e-02 
1.625526e+00 -2.194343e-02 
1.630130e+00 -2.197330e-02 
1.634735e+00 -2.200321e-02 
1.639339e+00 -2.203316e-02 
1.643944e+00 -2.206314e-02 
1.648549e+00 -2.209316e-02 
1.653153e+00 -2.212321e-02 
1.657758e+00 -2.215331e-02 
1.662362e+00 -2.218344e-02 
1.666967e+00 -2.221361e-02 
1.671572e+00 -2.224382e-02 
1.676176e+00 -2.227406e-02 
1.680781e+00 -2.230434e-02 
1.685385e+00 -2.233466e-02 
1.689990e+00 -2.236501e-02 
1.694595e+00 -2.239540e-02 
1.699199e+00 -2.242583e-02 
1.703804e+00 -2.245630e-02 
1.708408e+00 -2.248680e-02 
1.713013e+00 -2.251734e-02 
1.717618e+00 -2.254792e-02 
1.722222e+00 -2.257853e-02 
1.726827e+00 -2.260918e-02 
1.731431e+00 -2.263986e-02 
1.736036e+00 -2.267059e-02 
1.740641e+00 -2.270135e-02 
1.745245e+00 -2.273214e-02 
1.749850e+00 -2.276297e-02 
1.754454e+00 -2.279384e-02 
1.759059e+00 -2.282475e-02 
1.763664e+00 -2.285569e-02 
1.768268e+00 -2.288667e-02 
1.772873e+00 -2.291768e-02 
1.777477e+00 -2.294873e-02 
1.782082e+00 -2.297982e-02 
1.786687e+00 -2.301094e-02 
1.791291e+00 -2.304210e-02 
1.795896e+00 -2.307329e-02 
1.800501e+00 -2.310452e-02 
1.805105e+00 -2.313579e-02 
1.809710e+00 -2.316709e-02 
1.814314e+00 -2.319843e-02 
1.818919e+00 -2.322980e-02 
1.823524e+00 -2.326121e-02 
1.828128e+00 -2.329265e-02 
1.832733e+00 -2.332413e-02 
1.837337e+00 -2.335565e-02 
1.841942e+00 -2.338720e-02 
1.846547e+00 -2.341879e-02 
1.851151e+00 -2.345041e-02 
1.855756e+00 -2.348207e-02 
1.860360e+00 -2.351376e-02 
1.864965e+00 -2.354549e-02 
1.869570e+00 -2.357725e-02 
1.874174e+00 -2.360905e-02 
1.878779e+00 -2.364088e-02 
1.883383e+00 -2.367275e-02 
1.887988e+00 -2.370465e-02 
1.892593e+00 -2.373659e-02 
1.897197e+00 -2.376857e-02 
1.901802e+00 -2.380058e-02 
1.906406e+00 -2.383262e-02 
1.911011e+00 -2.386470e-02 
1.915616e+00 -2.389681e-02 
1.920220e+00 -2.392896e-02 
1.924825e+00 -2.396114e-02 
1.929429e+00 -2.399336e-02 
1.934034e+00 -2.402561e-02 
1.938639e+00 -2.405790e-02 
1.943243e+00 -2.409022e-02 
1.947848e+00 -2.412258e-02 
1.952452e+00 -2.415497e-02 
1.957057e+00 -2.418739e-02 
1.961662e+00 -2.421985e-02 
1.966266e+00 -2.425234e-02 
1.970871e+00 -2.428487e-02 
1.975475e+00 -2.431743e-02 
1.980080e+00 -2.435003e-02 
1.984685e+00 -2.438266e-02 
1.989289e+00 -2.441532e-02 
1.993894e+00 -2.444802e-02 
1.998498e+00 -2.448075e-02 
2.003103e+00 -2.451352e-02 
2.007708e+00 -2.454632e-02 
2.012312e+00 -2.457915e-02 
2.016917e+00 -2.461202e-02 
2.021522e+00 -2.464492e-02 
2.026126e+00 -2.467785e-02 
2.030731e+00 -2.471082e-02 
2.035335e+00 -2.474383e-02 
2.039940e+00 -2.477686e-02 
2.044545e+00 -2.480993e-02 
2.049149e+00 -2.484304e-02 
2.053754e+00 -2.487617e-02 
2.058358e+00 -2.490934e-02 
2.062963e+00 -2.494255e-02 
2.067568e+00 -2.497578e-02 
2.072172e+00 -2.500905e-02 
2.076777e+00 -2.504236e-02 
2.081381e+00 -2.507570e-02 
2.085986e+00 -2.510907e-02 
2.090591e+00 -2.514247e-02 
2.095195e+00 -2.517591e-02 
2.099800e+00 -2.520938e-02 
2.104404e+00 -2.524288e-02 
2.109009e+00 -2.527641e-02 
2.113614e+00 -2.530998e-02 
2.118218e+00 -2.534359e-02 
2.122823e+00 -2.537722e-02 
2.127427e+00 -2.541089e-02 
2.132032e+00 -2.544459e-02 
2.136637e+00 -2.547832e-02 
2.141241e+00 -2.551209e-02 
2.145846e+00 -2.554589e-02 
2.150450e+00 -2.557972e-02 
2.155055e+00 -2.561358e-02 
2.159660e+00 -2.564748e-02 
2.164264e+00 -2.568141e-02 
2.168869e+00 -2.571537e-02 
2.173473e+00 -2.574936e-02 
2.178078e+00 -2.578339e-02 
2.182683e+00 -2.581745e-02 
2.187287e+00 -2.585154e-02 
2.191892e+00 -2.588566e-02 
2.196496e+00 -2.591982e-02 
2.201101e+00 -2.595401e-02 
2.205706e+00 -2.598823e-02 
2.210310e+00 -2.602248e-02 
2.214915e+00 -2.605677e-02 
2.219520e+00 -2.609108e-02 
2.224124e+00 -2.612543e-02 
2.228729e+00 -2.615981e-02 
2.233333e+00 -2.619423e-02 
2.237938e+00 -2.622867e-02 
2.242543e+00 -2.626315e-02 
2.247147e+00 -2.629766e-02 
2.251752e+00 -2.633220e-02 
2.256356e+00 -2.636677e-02 
2.260961e+00 -2.640137e-02 
2.265566e+00 -2.643601e-02 
2.270170e+00 -2.647068e-02 
2.274775e+00 -2.650538e-02 
2.279379e+00 -2.654011e-02 
2.283984e+00 -2.657487e-02 
2.288589e+00 -2.660967e-02 
2.293193e+00 -2.664449e-02 
2.297798e+00 -2.667935e-02 
2.302402e+00 -2.671424e-02 
2.307007e+00 -2.674916e-02 
2.311612e+00 -2.678411e-02 
2.316216e+00 -2.681910e-02 
2.320821e+00 -2.685411e-02 
2.325425e+00 -2.688916e-02 
2.330030e+00 -2.692423e-02 
2.334635e+00 -2.695934e-02 
2.339239e+00 -2.699448e-02 
2.343844e+00 -2.702965e-02 
2.348448e+00 -2.706485e-02 
2.353053e+00 -2.710009e-02 
2.357658e+00 -2.713535e-02 
2.362262e+00 -2.717065e-02 
2.366867e+00 -2.720597e-02 
2.371471e+00 -2.724133e-02 
2.376076e+00 -2.727672e-02 
2.380681e+00 -2.731214e-02 
2.385285e+00 -2.734759e-02 
2.389890e+00 -2.738307e-02 
2.394494e+00 -2.741858e-02 
2.399099e+00 -2.745413e-02 
2.403704e+00 -2.748970e-02 
2.408308e+00 -2.752530e-02 
2.412913e+00 -2.756094e-02 
2.417518e+00 -2.759660e-02 
2.422122e+00 -2.763230e-02 
2.426727e+00 -2.766803e-02 
2.431331e+00 -2.770378e-02 
2.435936e+00 -2.773957e-02 
2.440541e+00 -2.777539e-02 
2.445145e+00 -2.781124e-02 
2.449750e+00 -2.784712e-02 
2.454354e+00 -2.788303e-02 
2.458959e+00 -2.791897e-02 
2.463564e+00 -2.795494e-02 
2.468168e+00 -2.799094e-02 
2.472773e+00 -2.802698e-02 
2.477377e+00 -2.806304e-02 
2.481982e+00 -2.809913e-02 
2.486587e+00 -2.813525e-02 
2.491191e+00 -2.817140e-02 
2.495796e+00 -2.820759e-02 
2.500400e+00 -2.824380e-02 
2.505005e+00 -2.828004e-02 
2.509610e+00 -2.831632e-02 
2.514214e+00 -2.835262e-02 
2.518819e+00 -2.838895e-02 
2.523423e+00 -2.842532e-02 
2.528028e+00 -2.846171e-02 
2.532633e+00 -2.849814e-02 
2.537237e+00 -2.853459e-02 
2.541842e+00 -2.857107e-02 
2.546446e+00 -2.860759e-02 
2.551051e+00 -2.864413e-02 
2.555656e+00 -2.868070e-02 
2.560260e+00 -2.871730e-02 
2.564865e+00 -2.875394e-02 
2.569469e+00 -2.879060e-02 
2.574074e+00 -2.882729e-02 
2.578679e+00 -2.886401e-02 
2.583283e+00 -2.890077e-02 
2.587888e+00 -2.893755e-02 
2.592492e+00 -2.897436e-02 
2.597097e+00 -2.901120e-02 
2.601702e+00 -2.904807e-02 
2.606306e+00 -2.908497e-02 
2.610911e+00 -2.912190e-02 
2.615516e+00 -2.915886e-02 
2.620120e+00 -2.919584e-02 
2.624725e+00 -2.923286e-02 
2.629329e+00 -2.926991e-02 
2.633934e+00 -2.930699e-02 
2.638539e+00 -2.934409e-02 
2.643143e+00 -2.938123e-02 
2.647748e+00 -2.941839e-02 
2.652352e+00 -2.945559e-02 
2.656957e+00 -2.949281e-02 
2.661562e+00 -2.953006e-02 
2.666166e+00 -2.956735e-02 
2.670771e+00 -2.960466e-02 
2.675375e+00 -2.964200e-02 
2.679980e+00 -2.967937e-02 
2.684585e+00 -2.971677e-02 
2.689189e+00 -2.975419e-02 
2.693794e+00 -2.979165e-02 
2.698398e+00 -2.982914e-02 
2.703003e+00 -2.986665e-02 
2.707608e+00 -2.990420e-02 
2.712212e+00 -2.994177e-02 
2.716817e+00 -2.997937e-02 
2.721421e+00 -3.001700e-02 
2.726026e+00 -3.005467e-02 
2.730631e+00 -3.009235e-02 
2.735235e+00 -3.013007e-02 
2.739840e+00 -3.016782e-02 
2.744444e+00 -3.020560e-02 
2.749049e+00 -3.024340e-02 
2.753654e+00 -3.028124e-02 
2.758258e+00 -3.031910e-02 
2.762863e+00 -3.035699e-02 
2.767467e+00 -3.039491e-02 
2.772072e+00 -3.043286e-02 
2.776677e+00 -3.047084e-02 
2.781281e+00 -3.050884e-02 
2.785886e+00 -3.054688e-02 
2.790490e+00 -3.058494e-02 
2.795095e+00 -3.062304e-02 
2.799700e+00 -3.066116e-02 
2.804304e+00 -3.069931e-02 
2.808909e+00 -3.073749e-02 
2.813514e+00 -3.077569e-02 
2.818118e+00 -3.081393e-02 
2.822723e+00 -3.085219e-02 
2.827327e+00 -3.089049e-02 
2.831932e+00 -3.092881e-02 
2.836537e+00 -3.096716e-02 
2.841141e+00 -3.100554e-02 
2.845746e+00 -3.104394e-02 
2.850350e+00 -3.108238e-02 
2.854955e+00 -3.112084e-02 
2.859560e+00 -3.115934e-02 
2.864164e+00 -3.119786e-02 
2.868769e+00 -3.123641e-02 
2.873373e+00 -3.127498e-02 
2.877978e+00 -3.131359e-02 
2.882583e+00 -3.135222e-02 
2.887187e+00 -3.139089e-02 
2.891792e+00 -3.142958e-02 
2.896396e+00 -3.146830e-02 
2.901001e+00 -3.150704e-02 
2.905606e+00 -3.154582e-02 
2.910210e+00 -3.158462e-02 
2.914815e+00 -3.162346e-02 
2.919419e+00 -3.166232e-02 
2.924024e+00 -3.170120e-02 
2.928629e+00 -3.174012e-02 
2.933233e+00 -3.177907e-02 
2.937838e+00 -3.181804e-02 
2.942442e+00 -3.185704e-02 
2.947047e+00 -3.189607e-02 
2.951652e+00 -3.193513e-02 
2.956256e+00 -3.197421e-02 
2.960861e+00 -3.201332e-02 
2.965465e+00 -3.205247e-02 
2.970070e+00 -3.209164e-02 
2.974675e+00 -3.213083e-02 
2.979279e+00 -3.217006e-02 
2.983884e+00 -3.220931e-02 
2.988488e+00 -3.224859e-02 
2.993093e+00 -3.228790e-02 
2.997698e+00 -3.232724e-02 
3.002302e+00 -3.236661e-02 
3.006907e+00 -3.240600e-02 
3.011512e+00 -3.244542e-02 
3.016116e+00 -3.248487e-02 
3.020721e+00 -3.252435e-02 
3.025325e+00 -3.256385e-02 
3.029930e+00 -3.260338e-02 
3.034535e+00 -3.264294e-02 
3.039139e+00 -3.268253e-02 
3.043744e+00 -3.272215e-02 
3.048348e+00 -3.276179e-02 
3.052953e+00 -3.280146e-02 
3.057558e+00 -3.284116e-02 
3.062162e+00 -3.288089e-02 
3.066767e+00 -3.292065e-02 
3.071371e+00 -3.296043e-02 
3.075976e+00 -3.300024e-02 
3.080581e+00 -3.304008e-02 
3.085185e+00 -3.307994e-02 
3.089790e+00 -3.311984e-02 
3.094394e+00 -3.315976e-02 
3.098999e+00 -3.319971e-02 
3.103604e+00 -3.323968e-02 
3.108208e+00 -3.327969e-02 
3.112813e+00 -3.331972e-02 
3.117417e+00 -3.335978e-02 
3.122022e+00 -3.339986e-02 
3.126627e+00 -3.343998e-02 
3.131231e+00 -3.348012e-02 
3.135836e+00 -3.352029e-02 
3.140440e+00 -3.356049e-02 
3.145045e+00 -3.360071e-02 
3.149650e+00 -3.364096e-02 
3.154254e+00 -3.368124e-02 
3.158859e+00 -3.372155e-02 
3.163463e+00 -3.376189e-02 
3.168068e+00 -3.380225e-02 
3.172673e+00 -3.384264e-02 
3.177277e+00 -3.388305e-02 
3.181882e+00 -3.392350e-02 
3.186486e+00 -3.396397e-02 
3.191091e+00 -3.400447e-02 
3.195696e+00 -3.404500e-02 
3.200300e+00 -3.408555e-02 
3.204905e+00 -3.412613e-02 
3.209510e+00 -3.416674e-02 
3.214114e+00 -3.420738e-02 
3.218719e+00 -3.424804e-02 
3.223323e+00 -3.428873e-02 
3.227928e+00 -3.432945e-02 
3.232533e+00 -3.437020e-02 
3.237137e+00 -3.441097e-02 
3.241742e+00 -3.445177e-02 
3.246346e+00 -3.449260e-02 
3.250951e+00 -3.453346e-02 
3.255556e+00 -3.457434e-02 
3.260160e+00 -3.461525e-02 
3.264765e+00 -3.465619e-02 
3.269369e+00 -3.469715e-02 
3.273974e+00 -3.473814e-02 
3.278579e+00 -3.477916e-02 
3.283183e+00 -3.482021e-02 
3.287788e+00 -3.486128e-02 
3.292392e+00 -3.490238e-02 
3.296997e+00 -3.494351e-02 
3.301602e+00 -3.498466e-02 
3.306206e+00 -3.502585e-02 
3.310811e+00 -3.506706e-02 
3.315415e+00 -3.510829e-02 
3.320020e+00 -3.514956e-02 
3.324625e+00 -3.519085e-02 
3.329229e+00 -3.523217e-02 
3.333834e+00 -3.527351e-02 
3.338438e+00 -3.531488e-02 
3.343043e+00 -3.535628e-02 
3.347648e+00 -3.539771e-02 
3.352252e+00 -3.543916e-02 
3.356857e+00 -3.548064e-02 
3.361461e+00 -3.552215e-02 
3.366066e+00 -3.556369e-02 
3.370671e+00 -3.560525e-02 
3.375275e+00 -3.564684e-02 
3.379880e+00 -3.568846e-02 
3.384484e+00 -3.573010e-02 
3.389089e+00 -3.577177e-02 
3.393694e+00 -3.581347e-02 
3.398298e+00 -3.585519e-02 
3.402903e+00 -3.589694e-02 
3.407508e+00 -3.593872e-02 
3.412112e+00 -3.598053e-02 
3.416717e+00 -3.602236e-02 
3.421321e+00 -3.606422e-02 
3.425926e+00 -3.610611e-02 
3.430531e+00 -3.614802e-02 
3.435135e+00 -3.618996e-02 
3.439740e+00 -3.623193e-02 
3.444344e+00 -3.627393e-02 
3.448949e+00 -3.631595e-02 
3.453554e+00 -3.635800e-02 
3.458158e+00 -3.640008e-02 
3.462763e+00 -3.644218e-02 
3.467367e+00 -3.648431e-02 
3.471972e+00 -3.652647e-02 
3.476577e+00 -3.656865e-02 
3.481181e+00 -3.661086e-02 
3.485786e+00 -3.665310e-02 
3.490390e+00 -3.669536e-02 
3.494995e+00 -3.673765e-02 
3.499600e+00 -3.677997e-02 
3.504204e+00 -3.682232e-02 
3.508809e+00 -3.686469e-02 
3.513413e+00 -3.690709e-02 
3.518018e+00 -3.694952e-02 
3.522623e+00 -3.699197e-02 
3.527227e+00 -3.703445e-02 
3.531832e+00 -3.707696e-02 
3.536436e+00 -3.711949e-02 
3.541041e+00 -3.716205e-02 
3.545646e+00 -3.720464e-02 
3.550250e+00 -3.724725e-02 
3.554855e+00 -3.728990e-02 
3.559459e+00 -3.733256e-02 
3.564064e+00 -3.737526e-02 
3.568669e+00 -3.741798e-02 
3.573273e+00 -3.746073e-02 
3.577878e+00 -3.750351e-02 
3.582482e+00 -3.754631e-02 
3.587087e+00 -3.758914e-02 
3.591692e+00 -3.763200e-02 
3.596296e+00 -3.767488e-02 
3.600901e+00 -3.771779e-02 
3.605506e+00 -3.776073e-02 
3.610110e+00 -3.780369e-02 
3.614715e+00 -3.784668e-02 
3.619319e+00 -3.788970e-02 
3.623924e+00 -3.793274e-02 
3.628529e+00 -3.797581e-02 
3.633133e+00 -3.801891e-02 
3.637738e+00 -3.806204e-02 
3.642342e+00 -3.810519e-02 
3.646947e+00 -3.814837e-02 
3.651552e+00 -3.819157e-02 
3.656156e+00 -3.823480e-02 
3.660761e+00 -3.827806e-02 
3.665365e+00 -3.832135e-02 
3.669970e+00 -3.836466e-02 
3.674575e+00 -3.840800e-02 
3.679179e+00 -3.845137e-02 
3.683784e+00 -3.849476e-02 
3.688388e+00 -3.853818e-02 
3.692993e+00 -3.858162e-02 
3.697598e+00 -3.862510e-02 
3.702202e+00 -3.866860e-02 
3.706807e+00 -3.871212e-02 
3.711411e+00 -3.875568e-02 
3.716016e+00 -3.879926e-02 
3.720621e+00 -3.884287e-02 
3.725225e+00 -3.888650e-02 
3.729830e+00 -3.893016e-02 
3.734434e+00 -3.897385e-02 
3.739039e+00 -3.901756e-02 
3.743644e+00 -3.906130e-02 
3.748248e+00 -3.910507e-02 
3.752853e+00 -3.914887e-02 
3.757457e+00 -3.919269e-02 
3.762062e+00 -3.923654e-02 
3.766667e+00 -3.928041e-02 
3.771271e+00 -3.932431e-02 
3.775876e+00 -3.936824e-02 
3.780480e+00 -3.941220e-02 
3.785085e+00 -3.945618e-02 
3.789690e+00 -3.950019e-02 
3.794294e+00 -3.954422e-02 
3.798899e+00 -3.958828e-02 
3.803504e+00 -3.963237e-02 
3.808108e+00 -3.967649e-02 
3.812713e+00 -3.972063e-02 
3.817317e+00 -3.976480e-02 
3.821922e+00 -3.980900e-02 
3.826527e+00 -3.985322e-02 
3.831131e+00 -3.989747e-02 
3.835736e+00 -3.994174e-02 
3.840340e+00 -3.998605e-02 
3.844945e+00 -4.003038e-02 
3.849550e+00 -4.007473e-02 
3.854154e+00 -4.011912e-02 
3.858759e+00 -4.016353e-02 
3.863363e+00 -4.020796e-02 
3.867968e+00 -4.025243e-02 
3.872573e+00 -4.029692e-02 
3.877177e+00 -4.034143e-02 
3.881782e+00 -4.038598e-02 
3.886386e+00 -4.043055e-02 
3.890991e+00 -4.047514e-02 
3.895596e+00 -4.051977e-02 
3.900200e+00 -4.056442e-02 
3.904805e+00 -4.060910e-02 
3.909409e+00 -4.065380e-02 
3.914014e+00 -4.069853e-02 
3.918619e+00 -4.074329e-02 
3.923223e+00 -4.078807e-02 
3.927828e+00 -4.083288e-02 
3.932432e+00 -4.087772e-02 
3.937037e+00 -4.092259e-02 
3.941642e+00 -4.096748e-02 
3.946246e+00 -4.101240e-02 
3.950851e+00 -4.105734e-02 
3.955455e+00 -4.110231e-02 
3.960060e+00 -4.114731e-02 
3.964665e+00 -4.119234e-02 
3.969269e+00 -4.123739e-02 
3.973874e+00 -4.128247e-02 
3.978478e+00 -4.132757e-02 
3.983083e+00 -4.137271e-02 
3.987688e+00 -4.141787e-02 
3.992292e+00 -4.146305e-02 
3.996897e+00 -4.150826e-02 
4.001502e+00 -4.155350e-02 
4.006106e+00 -4.159877e-02 
4.010711e+00 -4.164406e-02 
4.015315e+00 -4.168938e-02 
4.019920e+00 -4.173473e-02 
4.024525e+00 -4.178010e-02 
4.029129e+00 -4.182550e-02 
4.033734e+00 -4.187093e-02 
4.038338e+00 -4.191638e-02 
4.042943e+00 -4.196186e-02 
4.047548e+00 -4.200737e-02 
4.052152e+00 -4.205290e-02 
4.056757e+00 -4.209846e-02 
4.061361e+00 -4.214405e-02 
4.065966e+00 -4.218967e-02 
4.070571e+00 -4.223531e-02 
4.075175e+00 -4.228097e-02 
4.079780e+00 -4.232667e-02 
4.084384e+00 -4.237239e-02 
4.088989e+00 -4.241814e-02 
4.093594e+00 -4.246391e-02 
4.098198e+00 -4.250972e-02 
4.102803e+00 -4.255554e-02 
4.107407e+00 -4.260140e-02 
4.112012e+00 -4.264728e-02 
4.116617e+00 -4.269319e-02 
4.121221e+00 -4.273913e-02 
4.125826e+00 -4.278509e-02 
4.130430e+00 -4.283108e-02 
4.135035e+00 -4.287710e-02 
4.139640e+00 -4.292314e-02 
4.144244e+00 -4.296921e-02 
4.148849e+00 -4.301531e-02 
4.153453e+00 -4.306143e-02 
4.158058e+00 -4.310758e-02 
4.162663e+00 -4.315376e-02 
4.167267e+00 -4.319996e-02 
4.171872e+00 -4.324619e-02 
4.176476e+00 -4.329245e-02 
4.181081e+00 -4.333874e-02 
4.185686e+00 -4.338505e-02 
4.190290e+00 -4.343139e-02 
4.194895e+00 -4.347775e-02 
4.199499e+00 -4.352414e-02 
4.204104e+00 -4.357056e-02 
4.208709e+00 -4.361701e-02 
4.213313e+00 -4.366348e-02 
4.217918e+00 -4.370998e-02 
4.222523e+00 -4.375651e-02 
4.227127e+00 -4.380306e-02 
4.231732e+00 -4.384964e-02 
4.236336e+00 -4.389625e-02 
4.240941e+00 -4.394288e-02 
4.245546e+00 -4.398955e-02 
4.250150e+00 -4.403623e-02 
4.254755e+00 -4.408295e-02 
4.259359e+00 -4.412969e-02 
4.263964e+00 -4.417646e-02 
4.268569e+00 -4.422325e-02 
4.273173e+00 -4.427008e-02 
4.277778e+00 -4.431693e-02 
4.282382e+00 -4.436380e-02 
4.286987e+00 -4.441071e-02 
4.291592e+00 -4.445764e-02 
4.296196e+00 -4.450459e-02 
4.300801e+00 -4.455158e-02 
4.305405e+00 -4.459859e-02 
4.310010e+00 -4.464563e-02 
4.314615e+00 -4.469269e-02 
4.319219e+00 -4.473978e-02 
4.323824e+00 -4.478690e-02 
4.328428e+00 -4.483405e-02 
4.333033e+00 -4.488122e-02 
4.337638e+00 -4.492842e-02 
4.342242e+00 -4.497565e-02 
4.346847e+00 -4.502290e-02 
4.351451e+00 -4.507018e-02 
4.356056e+00 -4.511749e-02 
4.360661e+00 -4.516483e-02 
4.365265e+00 -4.521219e-02 
4.369870e+00 -4.525958e-02 
4.374474e+00 -4.530699e-02 
4.379079e+00 -4.535444e-02 
4.383684e+00 -4.540191e-02 
4.388288e+00 -4.544940e-02 
4.392893e+00 -4.549693e-02 
4.397497e+00 -4.554448e-02 
4.402102e+00 -4.559206e-02 
4.406707e+00 -4.563966e-02 
4.411311e+00 -4.568729e-02 
4.415916e+00 -4.573495e-02 
4.420521e+00 -4.578264e-02 
4.425125e+00 -4.583035e-02 
4.429730e+00 -4.587809e-02 
4.434334e+00 -4.592586e-02 
4.438939e+00 -4.597366e-02 
4.443544e+00 -4.602148e-02 
4.448148e+00 -4.606933e-02 
4.452753e+00 -4.611720e-02 
4.457357e+00 -4.616511e-02 
4.461962e+00 -4.621304e-02 
4.466567e+00 -4.626099e-02 
4.471171e+00 -4.630898e-02 
4.475776e+00 -4.635699e-02 
4.480380e+00 -4.640503e-02 
4.484985e+00 -4.645309e-02 
4.489590e+00 -4.650119e-02 
4.494194e+00 -4.654931e-02 
4.498799e+00 -4.659745e-02 
4.503403e+00 -4.664563e-02 
4.508008e+00 -4.669383e-02 
4.512613e+00 -4.674206e-02 
4.517217e+00 -4.679031e-02 
4.521822e+00 -4.683860e-02 
4.526426e+00 -4.688691e-02 
4.531031e+00 -4.693525e-02 
4.535636e+00 -4.698361e-02 
4.540240e+00 -4.703200e-02 
4.544845e+00 -4.708042e-02 
4.549449e+00 -4.712887e-02 
4.554054e+00 -4.717734e-02 
4.558659e+00 -4.722584e-02 
4.563263e+00 -4.727437e-02 
4.567868e+00 -4.732292e-02 
4.572472e+00 -4.737151e-02 
4.577077e+00 -4.742012e-02 
4.581682e+00 -4.746875e-02 
4.586286e+00 -4.751742e-02 
4.590891e+00 -4.756611e-02 
4.595495e+00 -4.761483e-02 
4.600100e+00 -4.766357e-02 
4.604705e+00 -4.771235e-02 
4.609309e+00 -4.776115e-02 
4.613914e+00 -4.780997e-02 
4.618519e+00 -4.785883e-02 
4.623123e+00 -4.790771e-02 
4.627728e+00 -4.795662e-02 
4.632332e+00 -4.800556e-02 
4.636937e+00 -4.805452e-02 
4.641542e+00 -4.810352e-02 
4.646146e+00 -4.815253e-02 
4.650751e+00 -4.820158e-02 
4.655355e+00 -4.825065e-02 
4.659960e+00 -4.829976e-02 
4.664565e+00 -4.834888e-02 
4.669169e+00 -4.839804e-02 
4.673774e+00 -4.844722e-02 
4.678378e+00 -4.849643e-02 
4.682983e+00 -4.854567e-02 
4.687588e+00 -4.859494e-02 
4.692192e+00 -4.864423e-02 
4.696797e+00 -4.869355e-02 
4.701401e+00 -4.874290e-02 
4.706006e+00 -4.879227e-02 
4.710611e+00 -4.884168e-02 
4.715215e+00 -4.889111e-02 
4.719820e+00 -4.894056e-02 
4.724424e+00 -4.899005e-02 
4.729029e+00 -4.903956e-02 
4.733634e+00 -4.908910e-02 
4.738238e+00 -4.913867e-02 
4.742843e+00 -4.918826e-02 
4.747447e+00 -4.923789e-02 
4.752052e+00 -4.928754e-02 
4.756657e+00 -4.933721e-02 
4.761261e+00 -4.938692e-02 
4.765866e+00 -4.943665e-02 
4.770470e+00 -4.948641e-02 
4.775075e+00 -4.953620e-02 
4.779680e+00 -4.958601e-02 
4.784284e+00 -4.963585e-02 
4.788889e+00 -4.968572e-02 
4.793493e+00 -4.973562e-02 
4.798098e+00 -4.978555e-02 
4.802703e+00 -4.983550e-02 
4.807307e+00 -4.988548e-02 
4.811912e+00 -4.993549e-02 
4.816517e+00 -4.998552e-02 
4.821121e+00 -5.003559e-02 
4.825726e+00 -5.008568e-02 
4.830330e+00 -5.013580e-02 
4.834935e+00 -5.018594e-02 
4.839540e+00 -5.023612e-02 
4.844144e+00 -5.028632e-02 
4.848749e+00 -5.033655e-02 
4.853353e+00 -5.038680e-02 
4.857958e+00 -5.043709e-02 
4.862563e+00 -5.048740e-02 
4.867167e+00 -5.053774e-02 
4.871772e+00 -5.058810e-02 
4.876376e+00 -5.063850e-02 
4.880981e+00 -5.068892e-02 
4.885586e+00 -5.073937e-02 
4.890190e+00 -5.078985e-02 
4.894795e+00 -5.084036e-02 
4.899399e+00 -5.089089e-02 
4.904004e+00 -5.094145e-02 
4.908609e+00 -5.099204e-02 
4.913213e+00 -5.104266e-02 
4.917818e+00 -5.109330e-02 
4.922422e+00 -5.114397e-02 
4.927027e+00 -5.119467e-02 
4.931632e+00 -5.124540e-02 
4.936236e+00 -5.129616e-02 
4.940841e+00 -5.134694e-02 
4.945445e+00 -5.139775e-02 
4.950050e+00 -5.144859e-02 
4.954655e+00 -5.149946e-02 
4.959259e+00 -5.155035e-02 
4.963864e+00 -5.160128e-02 
4.968468e+00 -5.165223e-02 
4.973073e+00 -5.170321e-02 
4.977678e+00 -5.175421e-02 
4.982282e+00 -5.180525e-02 
4.986887e+00 -5.185631e-02 
4.991491e+00 -5.190740e-02 
4.996096e+00 -5.195852e-02 
5.000701e+00 -5.200966e-02 
5.005305e+00 -5.206084e-02 
5.009910e+00 -5.211204e-02 
5.014515e+00 -5.216327e-02 
5.019119e+00 -5.221453e-02 
5.023724e+00 -5.226581e-02 
5.028328e+00 -5.231712e-02 
5.032933e+00 -5.236847e-02 
5.037538e+00 -5.241983e-02 
5.042142e+00 -5.247123e-02 
5.046747e+00 -5.252266e-02 
5.051351e+00 -5.257411e-02 
5.055956e+00 -5.262559e-02 
5.060561e+00 -5.267710e-02 
5.065165e+00 -5.272864e-02 
5.069770e+00 -5.278021e-02 
5.074374e+00 -5.283180e-02 
5.078979e+00 -5.288342e-02 
5.083584e+00 -5.293507e-02 
5.088188e+00 -5.298675e-02 
5.092793e+00 -5.303845e-02 
5.097397e+00 -5.309019e-02 
5.102002e+00 -5.314195e-02 
5.106607e+00 -5.319374e-02 
5.111211e+00 -5.324556e-02 
5.115816e+00 -5.329740e-02 
5.120420e+00 -5.334928e-02 
5.125025e+00 -5.340118e-02 
5.129630e+00 -5.345311e-02 
5.134234e+00 -5.350507e-02 
5.138839e+00 -5.355706e-02 
5.143443e+00 -5.360907e-02 
5.148048e+00 -5.366112e-02 
5.152653e+00 -5.371319e-02 
5.157257e+00 -5.376529e-02 
5.161862e+00 -5.381742e-02 
5.166466e+00 -5.386958e-02 
5.171071e+00 -5.392176e-02 
5.175676e+00 -5.397397e-02 
5.180280e+00 -5.402621e-02 
5.184885e+00 -5.407848e-02 
5.189489e+00 -5.413078e-02 
5.194094e+00 -5.418311e-02 
5.198699e+00 -5.423546e-02 
5.203303e+00 -5.428784e-02 
5.207908e+00 -5.434026e-02 
5.212513e+00 -5.439270e-02 
5.217117e+00 -5.444516e-02 
5.221722e+00 -5.449766e-02 
5.226326e+00 -5.455018e-02 
5.230931e+00 -5.460274e-02 
5.235536e+00 -5.465532e-02 
5.240140e+00 -5.470793e-02 
5.244745e+00 -5.476056e-02 
5.249349e+00 -5.481323e-02 
5.253954e+00 -5.486593e-02 
5.258559e+00 -5.491865e-02 
5.263163e+00 -5.497140e-02 
5.267768e+00 -5.502418e-02 
5.272372e+00 -5.507699e-02 
5.276977e+00 -5.512982e-02 
5.281582e+00 -5.518269e-02 
5.286186e+00 -5.523558e-02 
5.290791e+00 -5.528851e-02 
5.295395e+00 -5.534146e-02 
5.300000e+00 -5.539444e-02 
5.300000e+00 -1.996017e-02 
5.295395e+00 -1.994723e-02 
5.290791e+00 -1.993429e-02 
5.286186e+00 -1.992136e-02 
5.281582e+00 -1.990843e-02 
5.276977e+00 -1.989550e-02 
5.272372e+00 -1.988258e-02 
5.267768e+00 -1.986967e-02 
5.263163e+00 -1.985676e-02 
5.258559e+00 -1.984385e-02 
5.253954e+00 -1.983095e-02 
5.249349e+00 -1.981805e-02 
5.244745e+00 -1.980516e-02 
5.240140e+00 -1.979227e-02 
5.235536e+00 -1.977939e-02 
5.230931e+00 -1.976651e-02 
5.226326e+00 -1.975364e-02 
5.221722e+00 -1.974077e-02 
5.217117e+00 -1.972790e-02 
5.212513e+00 -1.971504e-02 
5.207908e+00 -1.970219e-02 
5.203303e+00 -1.968933e-02 
5.198699e+00 -1.967649e-02 
5.194094e+00 -1.966364e-02 
5.189489e+00 -1.965081e-02 
5.184885e+00 -1.963797e-02 
5.180280e+00 -1.962514e-02 
5.175676e+00 -1.961232e-02 
5.171071e+00 -1.959950e-02 
5.166466e+00 -1.958668e-02 
5.161862e+00 -1.957387e-02 
5.157257e+00 -1.956106e-02 
5.152653e+00 -1.954826e-02 
5.148048e+00 -1.953546e-02 
5.143443e+00 -1.952266e-02 
5.138839e+00 -1.950987e-02 
5.134234e+00 -1.949709e-02 
5.129630e+00 -1.948430e-02 
5.125025e+00 -1.947153e-02 
5.120420e+00 -1.945875e-02 
5.115816e+00 -1.944599e-02 
5.111211e+00 -1.943322e-02 
5.106607e+00 -1.942046e-02 
5.102002e+00 -1.940771e-02 
5.097397e+00 -1.939495e-02 
5.092793e+00 -1.938221e-02 
5.088188e+00 -1.936946e-02 
5.083584e+00 -1.935673e-02 
5.078979e+00 -1.934399e-02 
5.074374e+00 -1.933126e-02 
5.069770e+00 -1.931854e-02 
5.065165e+00 -1.930581e-02 
5.060561e+00 -1.929310e-02 
5.055956e+00 -1.928038e-02 
5.051351e+00 -1.926767e-02 
5.046747e+00 -1.925497e-02 
5.042142e+00 -1.924227e-02 
5.037538e+00 -1.922957e-02 
5.032933e+00 -1.921688e-02 
5.028328e+00 -1.920419e-02 
5.023724e+00 -1.919151e-02 
5.019119e+00 -1.917883e-02 
5.014515e+00 -1.916615e-02 
5.009910e+00 -1.915348e-02 
5.005305e+00 -1.914081e-02 
5.000701e+00 -1.912815e-02 
4.996096e+00 -1.911549e-02 
4.991491e+00 -1.910284e-02 
4.986887e+00 -1.909019e-02 
4.982282e+00 -1.907754e-02 
4.977678e+00 -1.906490e-02 
4.973073e+00 -1.905226e-02 
4.968468e+00 -1.903962e-02 
4.963864e+00 -1.902699e-02 
4.959259e+00 -1.901437e-02 
4.954655e+00 -1.900174e-02 
4.950050e+00 -1.898913e-02 
4.945445e+00 -1.897651e-02 
4.940841e+00 -1.896390e-02 
4.936236e+00 -1.895130e-02 
4.931632e+00 -1.893869e-02 
4.927027e+00 -1.892609e-02 
4.922422e+00 -1.891350e-02 
4.917818e+00 -1.890091e-02 
4.913213e+00 -1.888832e-02 
4.908609e+00 -1.887574e-02 
4.904004e+00 -1.886316e-02 
4.899399e+00 -1.885059e-02 
4.894795e+00 -1.883802e-02 
4.890190e+00 -1.882545e-02 
4.885586e+00 -1.881289e-02 
4.880981e+00 -1.880033e-02 
4.876376e+00 -1.878778e-02 
4.871772e+00 -1.877523e-02 
4.867167e+00 -1.876268e-02 
4.862563e+00 -1.875014e-02 
4.857958e+00 -1.873760e-02 
4.853353e+00 -1.872506e-02 
4.848749e+00 -1.871253e-02 
4.844144e+00 -1.870000e-02 
4.839540e+00 -1.868748e-02 
4.834935e+00 -1.867496e-02 
4.830330e+00 -1.866244e-02 
4.825726e+00 -1.864993e-02 
4.821121e+00 -1.863742e-02 
4.816517e+00 -1.862492e-02 
4.811912e+00 -1.861242e-02 
4.807307e+00 -1.859992e-02 
4.802703e+00 -1.858743e-02 
4.798098e+00 -1.857494e-02 
4.793493e+00 -1.856245e-02 
4.788889e+00 -1.854997e-02 
4.784284e+00 -1.853749e-02 
4.779680e+00 -1.852502e-02 
4.775075e+00 -1.851255e-02 
4.770470e+00 -1.850008e-02 
4.765866e+00 -1.848762e-02 
4.761261e+00 -1.847516e-02 
4.756657e+00 -1.846270e-02 
4.752052e+00 -1.845025e-02 
4.747447e+00 -1.843780e-02 
4.742843e+00 -1.842536e-02 
4.738238e+00 -1.841291e-02 
4.733634e+00 -1.840048e-02 
4.729029e+00 -1.838804e-02 
4.724424e+00 -1.837561e-02 
4.719820e+00 -1.836319e-02 
4.715215e+00 -1.835076e-02 
4.710611e+00 -1.833834e-02 
4.706006e+00 -1.832593e-02 
4.701401e+00 -1.831352e-02 
4.696797e+00 -1.830111e-02 
4.692192e+00 -1.828870e-02 
4.687588e+00 -1.827630e-02 
4.682983e+00 -1.826390e-02 
4.678378e+00 -1.825151e-02 
4.673774e+00 -1.823912e-02 
4.669169e+00 -1.822673e-02 
4.664565e+00 -1.821435e-02 
4.659960e+00 -1.820197e-02 
4.655355e+00 -1.818959e-02 
4.650751e+00 -1.817722e-02 
4.646146e+00 -1.816485e-02 
4.641542e+00 -1.815248e-02 
4.636937e+00 -1.814012e-02 
4.632332e+00 -1.812776e-02 
4.627728e+00 -1.811541e-02 
4.623123e+00 -1.810305e-02 
4.618519e+00 -1.809070e-02 
4.613914e+00 -1.807836e-02 
4.609309e+00 -1.806602e-02 
4.604705e+00 -1.805368e-02 
4.600100e+00 -1.804134e-02 
4.595495e+00 -1.802901e-02 
4.590891e+00 -1.801668e-02 
4.586286e+00 -1.800436e-02 
4.581682e+00 -1.799204e-02 
4.577077e+00 -1.797972e-02 
4.572472e+00 -1.796740e-02 
4.567868e+00 -1.795509e-02 
4.563263e+00 -1.794278e-02 
4.558659e+00 -1.793048e-02 
4.554054e+00 -1.791818e-02 
4.549449e+00 -1.790588e-02 
4.544845e+00 -1.789358e-02 
4.540240e+00 -1.788129e-02 
4.535636e+00 -1.786900e-02 
4.531031e+00 -1.785672e-02 
4.526426e+00 -1.784443e-02 
4.521822e+00 -1.783215e-02 
4.517217e+00 -1.781988e-02 
4.512613e+00 -1.780761e-02 
4.508008e+00 -1.779534e-02 
4.503403e+00 -1.778307e-02 
4.498799e+00 -1.777081e-02 
4.494194e+00 -1.775855e-02 
4.489590e+00 -1.774629e-02 
4.484985e+00 -1.773404e-02 
4.480380e+00 -1.772179e-02 
4.475776e+00 -1.770954e-02 
4.471171e+00 -1.769730e-02 
4.466567e+00 -1.768506e-02 
4.461962e+00 -1.767282e-02 
4.457357e+00 -1.766058e-02 
4.452753e+00 -1.764835e-02 
4.448148e+00 -1.763612e-02 
4.443544e+00 -1.762390e-02 
4.438939e+00 -1.761168e-02 
4.434334e+00 -1.759946e-02 
4.429730e+00 -1.758724e-02 
4.425125e+00 -1.757503e-02 
4.420521e+00 -1.756282e-02 
4.415916e+00 -1.755061e-02 
4.411311e+00 -1.753841e-02 
4.406707e+00 -1.752621e-02 
4.402102e+00 -1.751401e-02 
4.397497e+00 -1.750181e-02 
4.392893e+00 -1.748962e-02 
4.388288e+00 -1.747743e-02 
4.383684e+00 -1.746524e-02 
4.379079e+00 -1.745306e-02 
4.374474e+00 -1.744088e-02 
4.369870e+00 -1.742870e-02 
4.365265e+00 -1.741653e-02 
4.360661e+00 -1.740436e-02 
4.356056e+00 -1.739219e-02 
4.351451e+00 -1.738002e-02 
4.346847e+00 -1.736786e-02 
4.342242e+00 -1.735570e-02 
4.337638e+00 -1.734354e-02 
4.333033e+00 -1.733139e-02 
4.328428e+00 -1.731923e-02 
4.323824e+00 -1.730708e-02 
4.319219e+00 -1.729494e-02 
4.314615e+00 -1.728279e-02 
4.310010e+00 -1.727065e-02 
4.305405e+00 -1.725852e-02 
4.300801e+00 -1.724638e-02 
4.296196e+00 -1.723425e-02 
4.291592e+00 -1.722212e-02 
4.286987e+00 -1.720999e-02 
4.282382e+00 -1.719787e-02 
4.277778e+00 -1.718575e-02 
4.273173e+00 -1.717363e-02 
4.268569e+00 -1.716151e-02 
4.263964e+00 -1.714940e-02 
4.259359e+00 -1.713729e-02 
4.254755e+00 -1.712518e-02 
4.250150e+00 -1.711307e-02 
4.245546e+00 -1.710097e-02 
4.240941e+00 -1.708887e-02 
4.236336e+00 -1.707677e-02 
4.231732e+00 -1.706467e-02 
4.227127e+00 -1.705258e-02 
4.222523e+00 -1.704049e-02 
4.217918e+00 -1.702840e-02 
4.213313e+00 -1.701632e-02 
4.208709e+00 -1.700424e-02 
4.204104e+00 -1.699216e-02 
4.199499e+00 -1.698008e-02 
4.194895e+00 -1.696800e-02 
4.190290e+00 -1.695593e-02 
4.185686e+00 -1.694386e-02 
4.181081e+00 -1.693179e-02 
4.176476e+00 -1.691973e-02 
4.171872e+00 -1.690767e-02 
4.167267e+00 -1.689561e-02 
4.162663e+00 -1.688355e-02 
4.158058e+00 -1.687149e-02 
4.153453e+00 -1.685944e-02 
4.148849e+00 -1.684739e-02 
4.144244e+00 -1.683534e-02 
4.139640e+00 -1.682329e-02 
4.135035e+00 -1.681125e-02 
4.130430e+00 -1.679921e-02 
4.125826e+00 -1.678717e-02 
4.121221e+00 -1.677513e-02 
4.116617e+00 -1.676310e-02 
4.112012e+00 -1.675107e-02 
4.107407e+00 -1.673904e-02 
4.102803e+00 -1.672701e-02 
4.098198e+00 -1.671498e-02 
4.093594e+00 -1.670296e-02 
4.088989e+00 -1.669094e-02 
4.084384e+00 -1.667892e-02 
4.079780e+00 -1.666690e-02 
4.075175e+00 -1.665489e-02 
4.070571e+00 -1.664288e-02 
4.065966e+00 -1.663087e-02 
4.061361e+00 -1.661886e-02 
4.056757e+00 -1.660685e-02 
4.052152e+00 -1.659485e-02 
4.047548e+00 -1.658285e-02 
4.042943e+00 -1.657085e-02 
4.038338e+00 -1.655885e-02 
4.033734e+00 -1.654686e-02 
4.029129e+00 -1.653486e-02 
4.024525e+00 -1.652287e-02 
4.019920e+00 -1.651088e-02 
4.015315e+00 -1.649889e-02 
4.010711e+00 -1.648691e-02 
4.006106e+00 -1.647493e-02 
4.001502e+00 -1.646295e-02 
3.996897e+00 -1.645097e-02 
3.992292e+00 -1.643899e-02 
3.987688e+00 -1.642701e-02 
3.983083e+00 -1.641504e-02 
3.978478e+00 -1.640307e-02 
3.973874e+00 -1.639110e-02 
3.969269e+00 -1.637913e-02 
3.964665e+00 -1.636717e-02 
3.960060e+00 -1.635520e-02 
3.955455e+00 -1.634324e-02 
3.950851e+00 -1.633128e-02 
3.946246e+00 -1.631932e-02 
3.941642e+00 -1.630736e-02 
3.937037e+00 -1.629541e-02 
3.932432e+00 -1.628346e-02 
3.927828e+00 -1.627150e-02 
3.923223e+00 -1.625955e-02 
3.918619e+00 -1.624761e-02 
3.914014e+00 -1.623566e-02 
3.909409e+00 -1.622372e-02 
3.904805e+00 -1.621177e-02 
3.900200e+00 -1.619983e-02 
3.895596e+00 -1.618789e-02 
3.890991e+00 -1.617596e-02 
3.886386e+00 -1.616402e-02 
3.881782e+00 -1.615209e-02 
3.877177e+00 -1.614015e-02 
3.872573e+00 -1.612822e-02 
3.867968e+00 -1.611629e-02 
3.863363e+00 -1.610436e-02 
3.858759e+00 -1.609244e-02 
3.854154e+00 -1.608051e-02 
3.849550e+00 -1.606859e-02 
3.844945e+00 -1.605667e-02 
3.840340e+00 -1.604475e-02 
3.835736e+00 -1.603283e-02 
3.831131e+00 -1.602091e-02 
3.826527e+00 -1.600899e-02 
3.821922e+00 -1.599708e-02 
3.817317e+00 -1.598517e-02 
3.812713e+00 -1.597325e-02 
3.808108e+00 -1.596134e-02 
3.803504e+00 -1.594943e-02 
3.798899e+00 -1.593753e-02 
3.794294e+00 -1.592562e-02 
3.789690e+00 -1.591372e-02 
3.785085e+00 -1.590181e-02 
3.780480e+00 -1.588991e-02 
3.775876e+00 -1.587801e-02 
3.771271e+00 -1.586611e-02 
3.766667e+00 -1.585421e-02 
3.762062e+00 -1.584231e-02 
3.757457e+00 -1.583042e-02 
3.752853e+00 -1.581852e-02 
3.748248e+00 -1.580663e-02 
3.743644e+00 -1.579474e-02 
3.739039e+00 -1.578285e-02 
3.734434e+00 -1.577096e-02 
3.729830e+00 -1.575907e-02 
3.725225e+00 -1.574718e-02 
3.720621e+00 -1.573529e-02 
3.716016e+00 -1.572341e-02 
3.711411e+00 -1.571152e-02 
3.706807e+00 -1.569964e-02 
3.702202e+00 -1.568776e-02 
3.697598e+00 -1.567588e-02 
3.692993e+00 -1.566399e-02 
3.688388e+00 -1.565212e-02 
3.683784e+00 -1.564024e-02 
3.679179e+00 -1.562836e-02 
3.674575e+00 -1.561648e-02 
3.669970e+00 -1.560461e-02 
3.665365e+00 -1.559273e-02 
3.660761e+00 -1.558086e-02 
3.656156e+00 -1.556899e-02 
3.651552e+00 -1.555711e-02 
3.646947e+00 -1.554524e-02 
3.642342e+00 -1.553337e-02 
3.637738e+00 -1.552150e-02 
3.633133e+00 -1.550963e-02 
3.628529e+00 -1.549777e-02 
3.623924e+00 -1.548590e-02 
3.619319e+00 -1.547403e-02 
3.614715e+00 -1.546217e-02 
3.610110e+00 -1.545030e-02 
3.605506e+00 -1.543844e-02 
3.600901e+00 -1.542658e-02 
3.596296e+00 -1.541471e-02 
3.591692e+00 -1.540285e-02 
3.587087e+00 -1.539099e-02 
3.582482e+00 -1.537913e-02 
3.577878e+00 -1.536727e-02 
3.573273e+00 -1.535541e-02 
3.568669e+00 -1.534355e-02 
3.564064e+00 -1.533169e-02 
3.559459e+00 -1.531983e-02 
3.554855e+00 -1.530797e-02 
3.550250e+00 -1.529612e-02 
3.545646e+00 -1.528426e-02 
3.541041e+00 -1.527240e-02 
3.536436e+00 -1.526055e-02 
3.531832e+00 -1.524869e-02 
3.527227e+00 -1.523684e-02 
3.522623e+00 -1.522498e-02 
3.518018e+00 -1.521313e-02 
3.513413e+00 -1.520127e-02 
3.508809e+00 -1.518942e-02 
3.504204e+00 -1.517757e-02 
3.499600e+00 -1.516571e-02 
3.494995e+00 -1.515386e-02 
3.490390e+00 -1.514201e-02 
3.485786e+00 -1.513016e-02 
3.481181e+00 -1.511830e-02 
3.476577e+00 -1.510645e-02 
3.471972e+00 -1.509460e-02 
3.467367e+00 -1.508275e-02 
3.462763e+00 -1.507090e-02 
3.458158e+00 -1.505905e-02 
3.453554e+00 -1.504720e-02 
3.448949e+00 -1.503535e-02 
3.444344e+00 -1.502349e-02 
3.439740e+00 -1.501164e-02 
3.435135e+00 -1.499979e-02 
3.430531e+00 -1.498794e-02 
3.425926e+00 -1.497609e-02 
3.421321e+00 -1.496424e-02 
3.416717e+00 -1.495239e-02 
3.412112e+00 -1.494054e-02 
3.407508e+00 -1.492869e-02 
3.402903e+00 -1.491684e-02 
3.398298e+00 -1.490498e-02 
3.393694e+00 -1.489313e-02 
3.389089e+00 -1.488128e-02 
3.384484e+00 -1.486943e-02 
3.379880e+00 -1.485758e-02 
3.375275e+00 -1.484573e-02 
3.370671e+00 -1.483387e-02 
3.366066e+00 -1.482202e-02 
3.361461e+00 -1.481017e-02 
3.356857e+00 -1.479831e-02 
3.352252e+00 -1.478646e-02 
3.347648e+00 -1.477461e-02 
3.343043e+00 -1.476275e-02 
3.338438e+00 -1.475090e-02 
3.333834e+00 -1.473904e-02 
3.329229e+00 -1.472719e-02 
3.324625e+00 -1.471533e-02 
3.320020e+00 -1.470347e-02 
3.315415e+00 -1.469162e-02 
3.310811e+00 -1.467976e-02 
3.306206e+00 -1.466790e-02 
3.301602e+00 -1.465604e-02 
3.296997e+00 -1.464418e-02 
3.292392e+00 -1.463232e-02 
3.287788e+00 -1.462046e-02 
3.283183e+00 -1.460860e-02 
3.278579e+00 -1.459674e-02 
3.273974e+00 -1.458488e-02 
3.269369e+00 -1.457301e-02 
3.264765e+00 -1.456115e-02 
3.260160e+00 -1.454928e-02 
3.255556e+00 -1.453742e-02 
3.250951e+00 -1.452555e-02 
3.246346e+00 -1.451368e-02 
3.241742e+00 -1.450182e-02 
3.237137e+00 -1.448995e-02 
3.232533e+00 -1.447808e-02 
3.227928e+00 -1.446621e-02 
3.223323e+00 -1.445434e-02 
3.218719e+00 -1.444246e-02 
3.214114e+00 -1.443059e-02 
3.209510e+00 -1.441871e-02 
3.204905e+00 -1.440684e-02 
3.200300e+00 -1.439496e-02 
3.195696e+00 -1.438309e-02 
3.191091e+00 -1.437121e-02 
3.186486e+00 -1.435933e-02 
3.181882e+00 -1.434745e-02 
3.177277e+00 -1.433556e-02 
3.172673e+00 -1.432368e-02 
3.168068e+00 -1.431180e-02 
3.163463e+00 -1.429991e-02 
3.158859e+00 -1.428802e-02 
3.154254e+00 -1.427613e-02 
3.149650e+00 -1.426424e-02 
3.145045e+00 -1.425235e-02 
3.140440e+00 -1.424046e-02 
3.135836e+00 -1.422857e-02 
3.131231e+00 -1.421667e-02 
3.126627e+00 -1.420478e-02 
3.122022e+00 -1.419288e-02 
3.117417e+00 -1.418098e-02 
3.112813e+00 -1.416908e-02 
3.108208e+00 -1.415717e-02 
3.103604e+00 -1.414527e-02 
3.098999e+00 -1.413336e-02 
3.094394e+00 -1.412146e-02 
3.089790e+00 -1.410955e-02 
3.085185e+00 -1.409764e-02 
3.080581e+00 -1.408573e-02 
3.075976e+00 -1.407381e-02 
3.071371e+00 -1.406190e-02 
3.066767e+00 -1.404998e-02 
3.062162e+00 -1.403806e-02 
3.057558e+00 -1.402614e-02 
3.052953e+00 -1.401422e-02 
3.048348e+00 -1.400229e-02 
3.043744e+00 -1.399036e-02 
3.039139e+00 -1.397844e-02 
3.034535e+00 -1.396651e-02 
3.029930e+00 -1.395457e-02 
3.025325e+00 -1.394264e-02 
3.020721e+00 -1.393070e-02 
3.016116e+00 -1.391876e-02 
3.011512e+00 -1.390682e-02 
3.006907e+00 -1.389488e-02 
3.002302e+00 -1.388294e-02 
2.997698e+00 -1.387099e-02 
2.993093e+00 -1.385904e-02 
2.988488e+00 -1.384709e-02 
2.983884e+00 -1.383514e-02 
2.979279e+00 -1.382318e-02 
2.974675e+00 -1.381122e-02 
2.970070e+00 -1.379926e-02 
2.965465e+00 -1.378730e-02 
2.960861e+00 -1.377533e-02 
2.956256e+00 -1.376337e-02 
2.951652e+00 -1.375140e-02 
2.947047e+00 -1.373942e-02 
2.942442e+00 -1.372745e-02 
2.937838e+00 -1.371547e-02 
2.933233e+00 -1.370349e-02 
2.928629e+00 -1.369151e-02 
2.924024e+00 -1.367952e-02 
2.919419e+00 -1.366754e-02 
2.914815e+00 -1.365555e-02 
2.910210e+00 -1.364355e-02 
2.905606e+00 -1.363156e-02 
2.901001e+00 -1.361956e-02 
2.896396e+00 -1.360756e-02 
2.891792e+00 -1.359555e-02 
2.887187e+00 -1.358355e-02 
2.882583e+00 -1.357154e-02 
2.877978e+00 -1.355953e-02 
2.873373e+00 -1.354751e-02 
2.868769e+00 -1.353549e-02 
2.864164e+00 -1.352347e-02 
2.859560e+00 -1.351145e-02 
2.854955e+00 -1.349942e-02 
2.850350e+00 -1.348739e-02 
2.845746e+00 -1.347536e-02 
2.841141e+00 -1.346332e-02 
2.836537e+00 -1.345128e-02 
2.831932e+00 -1.343924e-02 
2.827327e+00 -1.342719e-02 
2.822723e+00 -1.341514e-02 
2.818118e+00 -1.340309e-02 
2.813514e+00 -1.339103e-02 
2.808909e+00 -1.337897e-02 
2.804304e+00 -1.336691e-02 
2.799700e+00 -1.335484e-02 
2.795095e+00 -1.334277e-02 
2.790490e+00 -1.333070e-02 
2.785886e+00 -1.331862e-02 
2.781281e+00 -1.330654e-02 
2.776677e+00 -1.329446e-02 
2.772072e+00 -1.328237e-02 
2.767467e+00 -1.327028e-02 
2.762863e+00 -1.325819e-02 
2.758258e+00 -1.324609e-02 
2.753654e+00 -1.323399e-02 
2.749049e+00 -1.322188e-02 
2.744444e+00 -1.320977e-02 
2.739840e+00 -1.319766e-02 
2.735235e+00 -1.318554e-02 
2.730631e+00 -1.317342e-02 
2.726026e+00 -1.316130e-02 
2.721421e+00 -1.314917e-02 
2.716817e+00 -1.313703e-02 
2.712212e+00 -1.312490e-02 
2.707608e+00 -1.311276e-02 
2.703003e+00 -1.310061e-02 
2.698398e+00 -1.308846e-02 
2.693794e+00 -1.307631e-02 
2.689189e+00 -1.306415e-02 
2.684585e+00 -1.305199e-02 
2.679980e+00 -1.303982e-02 
2.675375e+00 -1.302765e-02 
2.670771e+00 -1.301548e-02 
2.666166e+00 -1.300330e-02 
2.661562e+00 -1.299111e-02 
2.656957e+00 -1.297893e-02 
2.652352e+00 -1.296673e-02 
2.647748e+00 -1.295454e-02 
2.643143e+00 -1.294234e-02 
2.638539e+00 -1.293013e-02 
2.633934e+00 -1.291792e-02 
2.629329e+00 -1.290570e-02 
2.624725e+00 -1.289348e-02 
2.620120e+00 -1.288126e-02 
2.615516e+00 -1.286903e-02 
2.610911e+00 -1.285680e-02 
2.606306e+00 -1.284456e-02 
2.601702e+00 -1.283231e-02 
2.597097e+00 -1.282006e-02 
2.592492e+00 -1.280781e-02 
2.587888e+00 -1.279555e-02 
2.583283e+00 -1.278329e-02 
2.578679e+00 -1.277102e-02 
2.574074e+00 -1.275874e-02 
2.569469e+00 -1.274646e-02 
2.564865e+00 -1.273418e-02 
2.560260e+00 -1.272189e-02 
2.555656e+00 -1.270960e-02 
2.551051e+00 -1.269730e-02 
2.546446e+00 -1.268499e-02 
2.541842e+00 -1.267268e-02 
2.537237e+00 -1.266036e-02 
2.532633e+00 -1.264804e-02 
2.528028e+00 -1.263572e-02 
2.523423e+00 -1.262338e-02 
2.518819e+00 -1.261105e-02 
2.514214e+00 -1.259870e-02 
2.509610e+00 -1.258635e-02 
2.505005e+00 -1.257400e-02 
2.500400e+00 -1.256164e-02 
2.495796e+00 -1.254927e-02 
2.491191e+00 -1.253690e-02 
2.486587e+00 -1.252452e-02 
2.481982e+00 -1.251214e-02 
2.477377e+00 -1.249975e-02 
2.472773e+00 -1.248735e-02 
2.468168e+00 -1.247495e-02 
2.463564e+00 -1.246254e-02 
2.458959e+00 -1.245013e-02 
2.454354e+00 -1.243771e-02 
2.449750e+00 -1.242528e-02 
2.445145e+00 -1.241285e-02 
2.440541e+00 -1.240041e-02 
2.435936e+00 -1.238797e-02 
2.431331e+00 -1.237552e-02 
2.426727e+00 -1.236306e-02 
2.422122e+00 -1.235059e-02 
2.417518e+00 -1.233812e-02 
2.412913e+00 -1.232565e-02 
2.408308e+00 -1.231316e-02 
2.403704e+00 -1.230067e-02 
2.399099e+00 -1.228818e-02 
2.394494e+00 -1.227567e-02 
2.389890e+00 -1.226316e-02 
2.385285e+00 -1.225065e-02 
2.380681e+00 -1.223812e-02 
2.376076e+00 -1.222559e-02 
2.371471e+00 -1.221306e-02 
2.366867e+00 -1.220051e-02 
2.362262e+00 -1.218796e-02 
2.357658e+00 -1.217540e-02 
2.353053e+00 -1.216284e-02 
2.348448e+00 -1.215027e-02 
2.343844e+00 -1.213769e-02 
2.339239e+00 -1.212510e-02 
2.334635e+00 -1.211251e-02 
2.330030e+00 -1.209991e-02 
2.325425e+00 -1.208730e-02 
2.320821e+00 -1.207468e-02 
2.316216e+00 -1.206206e-02 
2.311612e+00 -1.204943e-02 
2.307007e+00 -1.203679e-02 
2.302402e+00 -1.202415e-02 
2.297798e+00 -1.201150e-02 
2.293193e+00 -1.199883e-02 
2.288589e+00 -1.198617e-02 
2.283984e+00 -1.197349e-02 
2.279379e+00 -1.196081e-02 
2.274775e+00 -1.194812e-02 
2.270170e+00 -1.193542e-02 
2.265566e+00 -1.192271e-02 
2.260961e+00 -1.190999e-02 
2.256356e+00 -1.189727e-02 
2.251752e+00 -1.188454e-02 
2.247147e+00 -1.187180e-02 
2.242543e+00 -1.185905e-02 
2.237938e+00 -1.184630e-02 
2.233333e+00 -1.183353e-02 
2.228729e+00 -1.182076e-02 
2.224124e+00 -1.180798e-02 
2.219520e+00 -1.179519e-02 
2.214915e+00 -1.178239e-02 
2.210310e+00 -1.176959e-02 
2.205706e+00 -1.175677e-02 
2.201101e+00 -1.174395e-02 
2.196496e+00 -1.173112e-02 
2.191892e+00 -1.171828e-02 
2.187287e+00 -1.170543e-02 
2.182683e+00 -1.169257e-02 
2.178078e+00 -1.167971e-02 
2.173473e+00 -1.166683e-02 
2.168869e+00 -1.165395e-02 
2.164264e+00 -1.164106e-02 
2.159660e+00 -1.162815e-02 
2.155055e+00 -1.161524e-02 
2.150450e+00 -1.160232e-02 
2.145846e+00 -1.158939e-02 
2.141241e+00 -1.157645e-02 
2.136637e+00 -1.156351e-02 
2.132032e+00 -1.155055e-02 
2.127427e+00 -1.153758e-02 
2.122823e+00 -1.152461e-02 
2.118218e+00 -1.151162e-02 
2.113614e+00 -1.149863e-02 
2.109009e+00 -1.148562e-02 
2.104404e+00 -1.147261e-02 
2.099800e+00 -1.145958e-02 
2.095195e+00 -1.144655e-02 
2.090591e+00 -1.143351e-02 
2.085986e+00 -1.142045e-02 
2.081381e+00 -1.140739e-02 
2.076777e+00 -1.139432e-02 
2.072172e+00 -1.138124e-02 
2.067568e+00 -1.136814e-02 
2.062963e+00 -1.135504e-02 
2.058358e+00 -1.134193e-02 
2.053754e+00 -1.132880e-02 
2.049149e+00 -1.131567e-02 
2.044545e+00 -1.130253e-02 
2.039940e+00 -1.128937e-02 
2.035335e+00 -1.127621e-02 
2.030731e+00 -1.126303e-02 
2.026126e+00 -1.124985e-02 
2.021522e+00 -1.123665e-02 
2.016917e+00 -1.122345e-02 
2.012312e+00 -1.121023e-02 
2.007708e+00 -1.119700e-02 
2.003103e+00 -1.118376e-02 
1.998498e+00 -1.117051e-02 
1.993894e+00 -1.115725e-02 
1.989289e+00 -1.114398e-02 
1.984685e+00 -1.113070e-02 
1.980080e+00 -1.111741e-02 
1.975475e+00 -1.110410e-02 
1.970871e+00 -1.109079e-02 
1.966266e+00 -1.107746e-02 
1.961662e+00 -1.106412e-02 
1.957057e+00 -1.105077e-02 
1.952452e+00 -1.103741e-02 
1.947848e+00 -1.102404e-02 
1.943243e+00 -1.101066e-02 
1.938639e+00 -1.099726e-02 
1.934034e+00 -1.098386e-02 
1.929429e+00 -1.097044e-02 
1.924825e+00 -1.095701e-02 
1.920220e+00 -1.094357e-02 
1.915616e+00 -1.093011e-02 
1.911011e+00 -1.091665e-02 
1.906406e+00 -1.090317e-02 
1.901802e+00 -1.088968e-02 
1.897197e+00 -1.087618e-02 
1.892593e+00 -1.086267e-02 
1.887988e+00 -1.084914e-02 
1.883383e+00 -1.083560e-02 
1.878779e+00 -1.082205e-02 
1.874174e+00 -1.080849e-02 
1.869570e+00 -1.079492e-02 
1.864965e+00 -1.078133e-02 
1.860360e+00 -1.076773e-02 
1.855756e+00 -1.075412e-02 
1.851151e+00 -1.074049e-02 
1.846547e+00 -1.072686e-02 
1.841942e+00 -1.071321e-02 
1.837337e+00 -1.069954e-02 
1.832733e+00 -1.068587e-02 
1.828128e+00 -1.067218e-02 
1.823524e+00 -1.065848e-02 
1.818919e+00 -1.064477e-02 
1.814314e+00 -1.063104e-02 
1.809710e+00 -1.061730e-02 
1.805105e+00 -1.060354e-02 
1.800501e+00 -1.058978e-02 
1.795896e+00 -1.057600e-02 
1.791291e+00 -1.056220e-02 
1.786687e+00 -1.054840e-02 
1.782082e+00 -1.053458e-02 
1.777477e+00 -1.052074e-02 
1.772873e+00 -1.050690e-02 
1.768268e+00 -1.049303e-02 
1.763664e+00 -1.047916e-02 
1.759059e+00 -1.046527e-02 
1.754454e+00 -1.045137e-02 
1.749850e+00 -1.043745e-02 
1.745245e+00 -1.042352e-02 
1.740641e+00 -1.040958e-02 
1.736036e+00 -1.039562e-02 
1.731431e+00 -1.038165e-02 
1.726827e+00 -1.036766e-02 
1.722222e+00 -1.035366e-02 
1.717618e+00 -1.033965e-02 
1.713013e+00 -1.032562e-02 
1.708408e+00 -1.031158e-02 
1.703804e+00 -1.029752e-02 
1.699199e+00 -1.028344e-02 
1.694595e+00 -1.026936e-02 
1.689990e+00 -1.025526e-02 
1.685385e+00 -1.024114e-02 
1.680781e+00 -1.022701e-02 
1.676176e+00 -1.021286e-02 
1.671572e+00 -1.019870e-02 
1.666967e+00 -1.018453e-02 
1.662362e+00 -1.017034e-02 
1.657758e+00 -1.015613e-02 
1.653153e+00 -1.014191e-02 
1.648549e+00 -1.012768e-02 
1.643944e+00 -1.011342e-02 
1.639339e+00 -1.009916e-02 
1.634735e+00 -1.008488e-02 
1.630130e+00 -1.007058e-02 
1.625526e+00 -1.005627e-02 
1.620921e+00 -1.004194e-02 
1.616316e+00 -1.002760e-02 
1.611712e+00 -1.001324e-02 
1.607107e+00 -9.998864e-03 
1.602503e+00 -9.984473e-03 
1.597898e+00 -9.970067e-03 
1.593293e+00 -9.955645e-03 
1.588689e+00 -9.941208e-03 
1.584084e+00 -9.926754e-03 
1.579479e+00 -9.912284e-03 
1.574875e+00 -9.897798e-03 
1.570270e+00 -9.883296e-03 
1.565666e+00 -9.868778e-03 
1.561061e+00 -9.854244e-03 
1.556456e+00 -9.839693e-03 
1.551852e+00 -9.825126e-03 
1.547247e+00 -9.810542e-03 
1.542643e+00 -9.795942e-03 
1.538038e+00 -9.781326e-03 
1.533433e+00 -9.766693e-03 
1.528829e+00 -9.752043e-03 
1.524224e+00 -9.737377e-03 
1.519620e+00 -9.722693e-03 
1.515015e+00 -9.707993e-03 
1.510410e+00 -9.693276e-03 
1.505806e+00 -9.678542e-03 
1.501201e+00 -9.663792e-03 
1.496597e+00 -9.649024e-03 
1.491992e+00 -9.634239e-03 
1.487387e+00 -9.619436e-03 
1.482783e+00 -9.604617e-03 
1.478178e+00 -9.589780e-03 
1.473574e+00 -9.574926e-03 
1.468969e+00 -9.560055e-03 
1.464364e+00 -9.545166e-03 
1.459760e+00 -9.530260e-03 
1.455155e+00 -9.515336e-03 
1.450551e+00 -9.500394e-03 
1.445946e+00 -9.485435e-03 
1.441341e+00 -9.470458e-03 
1.436737e+00 -9.455464e-03 
1.432132e+00 -9.440451e-03 
1.427528e+00 -9.425421e-03 
1.422923e+00 -9.410373e-03 
1.418318e+00 -9.395306e-03 
1.413714e+00 -9.380222e-03 
1.409109e+00 -9.365119e-03 
1.404505e+00 -9.349999e-03 
1.399900e+00 -9.334860e-03 
1.395295e+00 -9.319703e-03 
1.390691e+00 -9.304528e-03 
1.386086e+00 -9.289334e-03 
1.381481e+00 -9.274122e-03 
1.376877e+00 -9.258891e-03 
1.372272e+00 -9.243642e-03 
1.367668e+00 -9.228374e-03 
1.363063e+00 -9.213087e-03 
1.358458e+00 -9.197782e-03 
1.353854e+00 -9.182458e-03 
1.349249e+00 -9.167116e-03 
1.344645e+00 -9.151754e-03 
1.340040e+00 -9.136374e-03 
1.335435e+00 -9.120975e-03 
1.330831e+00 -9.105556e-03 
1.326226e+00 -9.090119e-03 
1.321622e+00 -9.074662e-03 
1.317017e+00 -9.059187e-03 
1.312412e+00 -9.043692e-03 
1.307808e+00 -9.028178e-03 
1.303203e+00 -9.012644e-03 
1.298599e+00 -8.997092e-03 
1.293994e+00 -8.981520e-03 
1.289389e+00 -8.965928e-03 
1.284785e+00 -8.950317e-03 
1.280180e+00 -8.934686e-03 
1.275576e+00 -8.919036e-03 
1.270971e+00 -8.903366e-03 
1.266366e+00 -8.887677e-03 
1.261762e+00 -8.871968e-03 
1.257157e+00 -8.856239e-03 
1.252553e+00 -8.840490e-03 
1.247948e+00 -8.824721e-03 
1.243343e+00 -8.808932e-03 
1.238739e+00 -8.793124e-03 
1.234134e+00 -8.777295e-03 
1.229530e+00 -8.761447e-03 
1.224925e+00 -8.745578e-03 
1.220320e+00 -8.729689e-03 
1.215716e+00 -8.713780e-03 
1.211111e+00 -8.697851e-03 
1.206507e+00 -8.681901e-03 
1.201902e+00 -8.665931e-03 
1.197297e+00 -8.649941e-03 
1.192693e+00 -8.633930e-03 
1.188088e+00 -8.617899e-03 
1.183483e+00 -8.601848e-03 
1.178879e+00 -8.585776e-03 
1.174274e+00 -8.569683e-03 
1.169670e+00 -8.553570e-03 
1.165065e+00 -8.537436e-03 
1.160460e+00 -8.521281e-03 
1.155856e+00 -8.505106e-03 
1.151251e+00 -8.488910e-03 
1.146647e+00 -8.472693e-03 
1.142042e+00 -8.456455e-03 
1.137437e+00 -8.440196e-03 
1.132833e+00 -8.423917e-03 
1.128228e+00 -8.407616e-03 
1.123624e+00 -8.391295e-03 
1.119019e+00 -8.374952e-03 
1.114414e+00 -8.358588e-03 
1.109810e+00 -8.342204e-03 
1.105205e+00 -8.325798e-03 
1.100601e+00 -8.309371e-03 
1.095996e+00 -8.292923e-03 
1.091391e+00 -8.276453e-03 
1.086787e+00 -8.259962e-03 
1.082182e+00 -8.243450e-03 
1.077578e+00 -8.226917e-03 
1.072973e+00 -8.210362e-03 
1.068368e+00 -8.193786e-03 
1.063764e+00 -8.177188e-03 
1.059159e+00 -8.160569e-03 
1.054555e+00 -8.143929e-03 
1.049950e+00 -8.127267e-03 
1.045345e+00 -8.110583e-03 
1.040741e+00 -8.093878e-03 
1.036136e+00 -8.077151e-03 
1.031532e+00 -8.060402e-03 
1.026927e+00 -8.043632e-03 
1.022322e+00 -8.026840e-03 
1.017718e+00 -8.010026e-03 
1.013113e+00 -7.993191e-03 
1.008509e+00 -7.976334e-03 
1.003904e+00 -7.959455e-03 
9.992993e-01 -7.942554e-03 
9.946947e-01 -7.925632e-03 
9.900901e-01 -7.908687e-03 
9.854855e-01 -7.891721e-03 
9.808809e-01 -7.874732e-03 
9.762763e-01 -7.857722e-03 
9.716717e-01 -7.840690e-03 
9.670671e-01 -7.823636e-03 
9.624625e-01 -7.806559e-03 
9.578579e-01 -7.789461e-03 
9.532533e-01 -7.772341e-03 
9.486486e-01 -7.755198e-03 
9.440440e-01 -7.738034e-03 
9.394394e-01 -7.720847e-03 
9.348348e-01 -7.703638e-03 
9.302302e-01 -7.686408e-03 
9.256256e-01 -7.669155e-03 
9.210210e-01 -7.651879e-03 
9.164164e-01 -7.634582e-03 
9.118118e-01 -7.617262e-03 
9.072072e-01 -7.599921e-03 
9.026026e-01 -7.582556e-03 
8.979980e-01 -7.565170e-03 
8.933934e-01 -7.547762e-03 
8.887888e-01 -7.530331e-03 
8.841842e-01 -7.512878e-03 
8.795796e-01 -7.495402e-03 
8.749750e-01 -7.477904e-03 
8.703704e-01 -7.460384e-03 
8.657658e-01 -7.442842e-03 
8.611612e-01 -7.425277e-03 
8.565566e-01 -7.407690e-03 
8.519520e-01 -7.390081e-03 
8.473473e-01 -7.372449e-03 
8.427427e-01 -7.354795e-03 
8.381381e-01 -7.337118e-03 
8.335335e-01 -7.319420e-03 
8.289289e-01 -7.301698e-03 
8.243243e-01 -7.283955e-03 
8.197197e-01 -7.266189e-03 
8.151151e-01 -7.248400e-03 
8.105105e-01 -7.230589e-03 
8.059059e-01 -7.212756e-03 
8.013013e-01 -7.194900e-03 
7.966967e-01 -7.177022e-03 
7.920921e-01 -7.159122e-03 
7.874875e-01 -7.141199e-03 
7.828829e-01 -7.123254e-03 
7.782783e-01 -7.105286e-03 
7.736737e-01 -7.087296e-03 
7.690691e-01 -7.069284e-03 
7.644645e-01 -7.051249e-03 
7.598599e-01 -7.033191e-03 
7.552553e-01 -7.015112e-03 
7.506507e-01 -6.997010e-03 
7.460460e-01 -6.978885e-03 
7.414414e-01 -6.960739e-03 
7.368368e-01 -6.942570e-03 
7.322322e-01 -6.924378e-03 
7.276276e-01 -6.906164e-03 
7.230230e-01 -6.887928e-03 
7.184184e-01 -6.869670e-03 
7.138138e-01 -6.851389e-03 
7.092092e-01 -6.833086e-03 
7.046046e-01 -6.814760e-03 
7.000000e-01 -6.796413e-03 
7.000000e-01 -1.675830e-02 


==> Figures/4pt_I_rho_Tot_muZ/points_3.dat <==
-1.280000e+02 2.798790e-02 
-1.277447e+02 2.798789e-02 
-1.274895e+02 2.798789e-02 
-1.272342e+02 2.798789e-02 
-1.269790e+02 2.798789e-02 
-1.267237e+02 2.798789e-02 
-1.264685e+02 2.798789e-02 
-1.262132e+02 2.798789e-02 
-1.259580e+02 2.798789e-02 
-1.257027e+02 2.798789e-02 
-1.254474e+02 2.798789e-02 
-1.251922e+02 2.798788e-02 
-1.249369e+02 2.798788e-02 
-1.246817e+02 2.798788e-02 
-1.244264e+02 2.798788e-02 
-1.241712e+02 2.798788e-02 
-1.239159e+02 2.798788e-02 
-1.236607e+02 2.798788e-02 
-1.234054e+02 2.798787e-02 
-1.231502e+02 2.798787e-02 
-1.228949e+02 2.798787e-02 
-1.226396e+02 2.798787e-02 
-1.223844e+02 2.798787e-02 
-1.221291e+02 2.798787e-02 
-1.218739e+02 2.798786e-02 
-1.216186e+02 2.798786e-02 
-1.213634e+02 2.798786e-02 
-1.211081e+02 2.798786e-02 
-1.208529e+02 2.798786e-02 
-1.205976e+02 2.798786e-02 
-1.203423e+02 2.798785e-02 
-1.200871e+02 2.798785e-02 
-1.198318e+02 2.798785e-02 
-1.195766e+02 2.798785e-02 
-1.193213e+02 2.798784e-02 
-1.190661e+02 2.798784e-02 
-1.188108e+02 2.798784e-02 
-1.185556e+02 2.798784e-02 
-1.183003e+02 2.798784e-02 
-1.180450e+02 2.798783e-02 
-1.177898e+02 2.798783e-02 
-1.175345e+02 2.798783e-02 
-1.172793e+02 2.798782e-02 
-1.170240e+02 2.798782e-02 
-1.167688e+02 2.798782e-02 
-1.165135e+02 2.798782e-02 
-1.162583e+02 2.798781e-02 
-1.160030e+02 2.798781e-02 
-1.157477e+02 2.798781e-02 
-1.154925e+02 2.798780e-02 
-1.152372e+02 2.798780e-02 
-1.149820e+02 2.798779e-02 
-1.147267e+02 2.798779e-02 
-1.144715e+02 2.798779e-02 
-1.142162e+02 2.798778e-02 
-1.139610e+02 2.798778e-02 
-1.137057e+02 2.798778e-02 
-1.134505e+02 2.798777e-02 
-1.131952e+02 2.798777e-02 
-1.129399e+02 2.798776e-02 
-1.126847e+02 2.798776e-02 
-1.124294e+02 2.798775e-02 
-1.121742e+02 2.798775e-02 
-1.119189e+02 2.798774e-02 
-1.116637e+02 2.798774e-02 
-1.114084e+02 2.798773e-02 
-1.111532e+02 2.798773e-02 
-1.108979e+02 2.798772e-02 
-1.106426e+02 2.798771e-02 
-1.103874e+02 2.798771e-02 
-1.101321e+02 2.798770e-02 
-1.098769e+02 2.798770e-02 
-1.096216e+02 2.798769e-02 
-1.093664e+02 2.798768e-02 
-1.091111e+02 2.798768e-02 
-1.088559e+02 2.798767e-02 
-1.086006e+02 2.798766e-02 
-1.083453e+02 2.798765e-02 
-1.080901e+02 2.798765e-02 
-1.078348e+02 2.798764e-02 
-1.075796e+02 2.798763e-02 
-1.073243e+02 2.798762e-02 
-1.070691e+02 2.798761e-02 
-1.068138e+02 2.798760e-02 
-1.065586e+02 2.798760e-02 
-1.063033e+02 2.798759e-02 
-1.060480e+02 2.798758e-02 
-1.057928e+02 2.798757e-02 
-1.055375e+02 2.798756e-02 
-1.052823e+02 2.798755e-02 
-1.050270e+02 2.798754e-02 
-1.047718e+02 2.798752e-02 
-1.045165e+02 2.798751e-02 
-1.042613e+02 2.798750e-02 
-1.040060e+02 2.798749e-02 
-1.037508e+02 2.798748e-02 
-1.034955e+02 2.798746e-02 
-1.032402e+02 2.798745e-02 
-1.029850e+02 2.798744e-02 
-1.027297e+02 2.798742e-02 
-1.024745e+02 2.798741e-02 
-1.022192e+02 2.798740e-02 
-1.019640e+02 2.798738e-02 
-1.017087e+02 2.798736e-02 
-1.014535e+02 2.798735e-02 
-1.011982e+02 2.798733e-02 
-1.009429e+02 2.798732e-02 
-1.006877e+02 2.798730e-02 
-1.004324e+02 2.798728e-02 
-1.001772e+02 2.798726e-02 
-9.992192e+01 2.798724e-02 
-9.966667e+01 2.798722e-02 
-9.941141e+01 2.798720e-02 
-9.915616e+01 2.798718e-02 
-9.890090e+01 2.798716e-02 
-9.864565e+01 2.798714e-02 
-9.839039e+01 2.798712e-02 
-9.813514e+01 2.798710e-02 
-9.787988e+01 2.798707e-02 
-9.762462e+01 2.798705e-02 
-9.736937e+01 2.798702e-02 
-9.711411e+01 2.798700e-02 
-9.685886e+01 2.798697e-02 
-9.660360e+01 2.798695e-02 
-9.634835e+01 2.798692e-02 
-9.609309e+01 2.798689e-02 
-9.583784e+01 2.798686e-02 
-9.558258e+01 2.798683e-02 
-9.532733e+01 2.798680e-02 
-9.507207e+01 2.798677e-02 
-9.481682e+01 2.798674e-02 
-9.456156e+01 2.798670e-02 
-9.430631e+01 2.798667e-02 
-9.405105e+01 2.798663e-02 
-9.379580e+01 2.798659e-02 
-9.354054e+01 2.798656e-02 
-9.328529e+01 2.798652e-02 
-9.303003e+01 2.798648e-02 
-9.277477e+01 2.798644e-02 
-9.251952e+01 2.798640e-02 
-9.226426e+01 2.798635e-02 
-9.200901e+01 2.798631e-02 
-9.175375e+01 2.798626e-02 
-9.149850e+01 2.798622e-02 
-9.124324e+01 2.798617e-02 
-9.098799e+01 2.798612e-02 
-9.073273e+01 2.798607e-02 
-9.047748e+01 2.798601e-02 
-9.022222e+01 2.798596e-02 
-8.996697e+01 2.798590e-02 
-8.971171e+01 2.798585e-02 
-8.945646e+01 2.798579e-02 
-8.920120e+01 2.798573e-02 
-8.894595e+01 2.798567e-02 
-8.869069e+01 2.798560e-02 
-8.843544e+01 2.798554e-02 
-8.818018e+01 2.798547e-02 
-8.792492e+01 2.798540e-02 
-8.766967e+01 2.798533e-02 
-8.741441e+01 2.798526e-02 
-8.715916e+01 2.798518e-02 
-8.690390e+01 2.798510e-02 
-8.664865e+01 2.798502e-02 
-8.639339e+01 2.798494e-02 
-8.613814e+01 2.798486e-02 
-8.588288e+01 2.798477e-02 
-8.562763e+01 2.798468e-02 
-8.537237e+01 2.798459e-02 
-8.511712e+01 2.798449e-02 
-8.486186e+01 2.798440e-02 
-8.460661e+01 2.798430e-02 
-8.435135e+01 2.798420e-02 
-8.409610e+01 2.798409e-02 
-8.384084e+01 2.798398e-02 
-8.358559e+01 2.798387e-02 
-8.333033e+01 2.798376e-02 
-8.307508e+01 2.798364e-02 
-8.281982e+01 2.798352e-02 
-8.256456e+01 2.798339e-02 
-8.230931e+01 2.798326e-02 
-8.205405e+01 2.798313e-02 
-8.179880e+01 2.798300e-02 
-8.154354e+01 2.798286e-02 
-8.128829e+01 2.798272e-02 
-8.103303e+01 2.798257e-02 
-8.077778e+01 2.798242e-02 
-8.052252e+01 2.798226e-02 
-8.026727e+01 2.798210e-02 
-8.001201e+01 2.798194e-02 
-7.975676e+01 2.798177e-02 
-7.950150e+01 2.798159e-02 
-7.924625e+01 2.798142e-02 
-7.899099e+01 2.798123e-02 
-7.873574e+01 2.798104e-02 
-7.848048e+01 2.798085e-02 
-7.822523e+01 2.798065e-02 
-7.796997e+01 2.798044e-02 
-7.771471e+01 2.798023e-02 
-7.745946e+01 2.798002e-02 
-7.720420e+01 2.797979e-02 
-7.694895e+01 2.797956e-02 
-7.669369e+01 2.797933e-02 
-7.643844e+01 2.797908e-02 
-7.618318e+01 2.797883e-02 
-7.592793e+01 2.797858e-02 
-7.567267e+01 2.797831e-02 
-7.541742e+01 2.797804e-02 
-7.516216e+01 2.797776e-02 
-7.490691e+01 2.797748e-02 
-7.465165e+01 2.797718e-02 
-7.439640e+01 2.797688e-02 
-7.414114e+01 2.797657e-02 
-7.388589e+01 2.797625e-02 
-7.363063e+01 2.797592e-02 
-7.337538e+01 2.797558e-02 
-7.312012e+01 2.797523e-02 
-7.286486e+01 2.797487e-02 
-7.260961e+01 2.797450e-02 
-7.235435e+01 2.797412e-02 
-7.209910e+01 2.797373e-02 
-7.184384e+01 2.797333e-02 
-7.158859e+01 2.797292e-02 
-7.133333e+01 2.797250e-02 
-7.107808e+01 2.797206e-02 
-7.082282e+01 2.797161e-02 
-7.056757e+01 2.797115e-02 
-7.031231e+01 2.797068e-02 
-7.005706e+01 2.797019e-02 
-6.980180e+01 2.796969e-02 
-6.954655e+01 2.796918e-02 
-6.929129e+01 2.796865e-02 
-6.903604e+01 2.796810e-02 
-6.878078e+01 2.796754e-02 
-6.852553e+01 2.796697e-02 
-6.827027e+01 2.796638e-02 
-6.801502e+01 2.796577e-02 
-6.775976e+01 2.796514e-02 
-6.750450e+01 2.796450e-02 
-6.724925e+01 2.796384e-02 
-6.699399e+01 2.796316e-02 
-6.673874e+01 2.796246e-02 
-6.648348e+01 2.796174e-02 
-6.622823e+01 2.796100e-02 
-6.597297e+01 2.796024e-02 
-6.571772e+01 2.795946e-02 
-6.546246e+01 2.795866e-02 
-6.520721e+01 2.795783e-02 
-6.495195e+01 2.795698e-02 
-6.469670e+01 2.795611e-02 
-6.444144e+01 2.795521e-02 
-6.418619e+01 2.795429e-02 
-6.393093e+01 2.795334e-02 
-6.367568e+01 2.795236e-02 
-6.342042e+01 2.795136e-02 
-6.316517e+01 2.795033e-02 
-6.290991e+01 2.794927e-02 
-6.265465e+01 2.794817e-02 
-6.239940e+01 2.794705e-02 
-6.214414e+01 2.794590e-02 
-6.188889e+01 2.794471e-02 
-6.163363e+01 2.794349e-02 
-6.137838e+01 2.794224e-02 
-6.112312e+01 2.794095e-02 
-6.086787e+01 2.793962e-02 
-6.061261e+01 2.793826e-02 
-6.035736e+01 2.793686e-02 
-6.010210e+01 2.793542e-02 
-5.984685e+01 2.793394e-02 
-5.959159e+01 2.793241e-02 
-5.933634e+01 2.793084e-02 
-5.908108e+01 2.792923e-02 
-5.882583e+01 2.792758e-02 
-5.857057e+01 2.792587e-02 
-5.831532e+01 2.792412e-02 
-5.806006e+01 2.792232e-02 
-5.780480e+01 2.792047e-02 
-5.754955e+01 2.791857e-02 
-5.729429e+01 2.791661e-02 
-5.703904e+01 2.791460e-02 
-5.678378e+01 2.791253e-02 
-5.652853e+01 2.791040e-02 
-5.627327e+01 2.790821e-02 
-5.601802e+01 2.790596e-02 
-5.576276e+01 2.790365e-02 
-5.550751e+01 2.790127e-02 
-5.525225e+01 2.789882e-02 
-5.499700e+01 2.789631e-02 
-5.474174e+01 2.789372e-02 
-5.448649e+01 2.789106e-02 
-5.423123e+01 2.788833e-02 
-5.397598e+01 2.788552e-02 
-5.372072e+01 2.788263e-02 
-5.346547e+01 2.787965e-02 
-5.321021e+01 2.787660e-02 
-5.295495e+01 2.787346e-02 
-5.269970e+01 2.787023e-02 
-5.244444e+01 2.786690e-02 
-5.218919e+01 2.786349e-02 
-5.193393e+01 2.785998e-02 
-5.167868e+01 2.785637e-02 
-5.142342e+01 2.785265e-02 
-5.116817e+01 2.784883e-02 
-5.091291e+01 2.784491e-02 
-5.065766e+01 2.784087e-02 
-5.040240e+01 2.783672e-02 
-5.014715e+01 2.783245e-02 
-4.989189e+01 2.782807e-02 
-4.963664e+01 2.782355e-02 
-4.938138e+01 2.781892e-02 
-4.912613e+01 2.781414e-02 
-4.887087e+01 2.780924e-02 
-4.861562e+01 2.780420e-02 
-4.836036e+01 2.779901e-02 
-4.810511e+01 2.779368e-02 
-4.784985e+01 2.778820e-02 
-4.759459e+01 2.778256e-02 
-4.733934e+01 2.777676e-02 
-4.708408e+01 2.777080e-02 
-4.682883e+01 2.776468e-02 
-4.657357e+01 2.775838e-02 
-4.631832e+01 2.775190e-02 
-4.606306e+01 2.774524e-02 
-4.580781e+01 2.773839e-02 
-4.555255e+01 2.773134e-02 
-4.529730e+01 2.772410e-02 
-4.504204e+01 2.771665e-02 
-4.478679e+01 2.770900e-02 
-4.453153e+01 2.770113e-02 
-4.427628e+01 2.769303e-02 
-4.402102e+01 2.768471e-02 
-4.376577e+01 2.767615e-02 
-4.351051e+01 2.766735e-02 
-4.325526e+01 2.765830e-02 
-4.300000e+01 2.764900e-02 
-4.274474e+01 2.763943e-02 
-4.248949e+01 2.762960e-02 
-4.223423e+01 2.761949e-02 
-4.197898e+01 2.760909e-02 
-4.172372e+01 2.759839e-02 
-4.146847e+01 2.758740e-02 
-4.121321e+01 2.757610e-02 
-4.095796e+01 2.756447e-02 
-4.070270e+01 2.755252e-02 
-4.044745e+01 2.754023e-02 
-4.019219e+01 2.752760e-02 
-3.993694e+01 2.751461e-02 
-3.968168e+01 2.750125e-02 
-3.942643e+01 2.748751e-02 
-3.917117e+01 2.747339e-02 
-3.891592e+01 2.745887e-02 
-3.866066e+01 2.744393e-02 
-3.840541e+01 2.742858e-02 
-3.815015e+01 2.741279e-02 
-3.789489e+01 2.739656e-02 
-3.763964e+01 2.737987e-02 
-3.738438e+01 2.736271e-02 
-3.712913e+01 2.734506e-02 
-3.687387e+01 2.732692e-02 
-3.661862e+01 2.730826e-02 
-3.636336e+01 2.728908e-02 
-3.610811e+01 2.726936e-02 
-3.585285e+01 2.724908e-02 
-3.559760e+01 2.722822e-02 
-3.534234e+01 2.720678e-02 
-3.508709e+01 2.718474e-02 
-3.483183e+01 2.716207e-02 
-3.457658e+01 2.713876e-02 
-3.432132e+01 2.711479e-02 
-3.406607e+01 2.709015e-02 
-3.381081e+01 2.706481e-02 
-3.355556e+01 2.703876e-02 
-3.330030e+01 2.701197e-02 
-3.304505e+01 2.698442e-02 
-3.278979e+01 2.695610e-02 
-3.253453e+01 2.692698e-02 
-3.227928e+01 2.689703e-02 
-3.202402e+01 2.686625e-02 
-3.176877e+01 2.683459e-02 
-3.151351e+01 2.680204e-02 
-3.125826e+01 2.676857e-02 
-3.100300e+01 2.673415e-02 
-3.074775e+01 2.669877e-02 
-3.049249e+01 2.666238e-02 
-3.023724e+01 2.662497e-02 
-2.998198e+01 2.658650e-02 
-2.972673e+01 2.654695e-02 
-2.947147e+01 2.650628e-02 
-2.921622e+01 2.646446e-02 
-2.896096e+01 2.642147e-02 
-2.870571e+01 2.637725e-02 
-2.845045e+01 2.633180e-02 
-2.819520e+01 2.628505e-02 
-2.793994e+01 2.623699e-02 
-2.768468e+01 2.618758e-02 
-2.742943e+01 2.613676e-02 
-2.717417e+01 2.608452e-02 
-2.691892e+01 2.603080e-02 
-2.666366e+01 2.597556e-02 
-2.640841e+01 2.591876e-02 
-2.615315e+01 2.586036e-02 
-2.589790e+01 2.580032e-02 
-2.564264e+01 2.573857e-02 
-2.538739e+01 2.567509e-02 
-2.513213e+01 2.560981e-02 
-2.487688e+01 2.554269e-02 
-2.462162e+01 2.547368e-02 
-2.436637e+01 2.540272e-02 
-2.411111e+01 2.532976e-02 
-2.385586e+01 2.525473e-02 
-2.360060e+01 2.517759e-02 
-2.334535e+01 2.509828e-02 
-2.309009e+01 2.501672e-02 
-2.283483e+01 2.493286e-02 
-2.257958e+01 2.484664e-02 
-2.232432e+01 2.475798e-02 
-2.206907e+01 2.466682e-02 
-2.181381e+01 2.457309e-02 
-2.155856e+01 2.447671e-02 
-2.130330e+01 2.437761e-02 
-2.104805e+01 2.427571e-02 
-2.079279e+01 2.417094e-02 
-2.053754e+01 2.406321e-02 
-2.028228e+01 2.395244e-02 
-2.002703e+01 2.383855e-02 
-1.977177e+01 2.372144e-02 
-1.951652e+01 2.360102e-02 
-1.926126e+01 2.347721e-02 
-1.900601e+01 2.334990e-02 
-1.875075e+01 2.321900e-02 
-1.849550e+01 2.308440e-02 
-1.824024e+01 2.294601e-02 
-1.798498e+01 2.280371e-02 
-1.772973e+01 2.265739e-02 
-1.747447e+01 2.250695e-02 
-1.721922e+01 2.235225e-02 
-1.696396e+01 2.219320e-02 
-1.670871e+01 2.202965e-02 
-1.645345e+01 2.186148e-02 
-1.619820e+01 2.168857e-02 
-1.594294e+01 2.151078e-02 
-1.568769e+01 2.132798e-02 
-1.543243e+01 2.114001e-02 
-1.517718e+01 2.094674e-02 
-1.492192e+01 2.074801e-02 
-1.466667e+01 2.054368e-02 
-1.441141e+01 2.033357e-02 
-1.415616e+01 2.011754e-02 
-1.390090e+01 1.989541e-02 
-1.364565e+01 1.966701e-02 
-1.339039e+01 1.943217e-02 
-1.313514e+01 1.919069e-02 
-1.287988e+01 1.894240e-02 
-1.262462e+01 1.868711e-02 
-1.236937e+01 1.842461e-02 
-1.211411e+01 1.815470e-02 
-1.185886e+01 1.787717e-02 
-1.160360e+01 1.759181e-02 
-1.134835e+01 1.729839e-02 
-1.109309e+01 1.699670e-02 
-1.083784e+01 1.668648e-02 
-1.058258e+01 1.636752e-02 
-1.032733e+01 1.603955e-02 
-1.007207e+01 1.570233e-02 
-9.816817e+00 1.535558e-02 
-9.561562e+00 1.499905e-02 
-9.306306e+00 1.463246e-02 
-9.051051e+00 1.425552e-02 
-8.795796e+00 1.386795e-02 
-8.540541e+00 1.346943e-02 
-8.285285e+00 1.305967e-02 
-8.030030e+00 1.263834e-02 
-7.774775e+00 1.220512e-02 
-7.519520e+00 1.175968e-02 
-7.264264e+00 1.130166e-02 
-7.009009e+00 1.083072e-02 
-6.753754e+00 1.034648e-02 
-6.498498e+00 9.848576e-03 
-6.243243e+00 9.336620e-03 
-5.987988e+00 8.810215e-03 
-5.732733e+00 8.268953e-03 
-5.477477e+00 7.712415e-03 
-5.222222e+00 7.140169e-03 
-4.966967e+00 6.551772e-03 
-4.711712e+00 5.946769e-03 
-4.456456e+00 5.324691e-03 
-4.201201e+00 4.685055e-03 
-3.945946e+00 4.027367e-03 
-3.690691e+00 3.351116e-03 
-3.435435e+00 2.655779e-03 
-3.180180e+00 1.940817e-03 
-2.924925e+00 1.205677e-03 
-2.669670e+00 4.497883e-04 
-2.414414e+00 -3.274342e-04 
-2.159159e+00 -1.126593e-03 
-1.903904e+00 -1.948306e-03 
-1.648649e+00 -2.793211e-03 
-1.393393e+00 -3.661962e-03 
-1.138138e+00 -4.555233e-03 
-8.828829e-01 -5.473714e-03 
-6.276276e-01 -6.418119e-03 
-3.723724e-01 -7.389177e-03 
-1.171171e-01 -8.387643e-03 
1.381381e-01 -9.414288e-03 
3.933934e-01 -1.046991e-02 
6.486486e-01 -1.155532e-02 
9.039039e-01 -1.267137e-02 
1.159159e+00 -1.381892e-02 
1.414414e+00 -1.499886e-02 
1.669670e+00 -1.621209e-02 
1.924925e+00 -1.745957e-02 
2.180180e+00 -1.874226e-02 
2.435435e+00 -2.006115e-02 
2.690691e+00 -2.141726e-02 
2.945946e+00 -2.281165e-02 
3.201201e+00 -2.424539e-02 
3.456456e+00 -2.571959e-02 
3.711712e+00 -2.723541e-02 
3.966967e+00 -2.879400e-02 
4.222222e+00 -3.039659e-02 
4.477477e+00 -3.204440e-02 
4.732733e+00 -3.373873e-02 
4.987988e+00 -3.548087e-02 
5.243243e+00 -3.727218e-02 
5.498498e+00 -3.911405e-02 
5.753754e+00 -4.100790e-02 
6.009009e+00 -4.295520e-02 
6.264264e+00 -4.495746e-02 
6.519520e+00 -4.701624e-02 
6.774775e+00 -4.913312e-02 
7.030030e+00 -5.130974e-02 
7.285285e+00 -5.354780e-02 
7.540541e+00 -5.584902e-02 
7.795796e+00 -5.821519e-02 
8.051051e+00 -6.064815e-02 
8.306306e+00 -6.314977e-02 
8.561562e+00 -6.572199e-02 
8.816817e+00 -6.836681e-02 
9.072072e+00 -7.108628e-02 
9.327327e+00 -7.388250e-02 
9.582583e+00 -7.675764e-02 
9.837838e+00 -7.971392e-02 
1.009309e+01 -8.275365e-02 
1.034835e+01 -8.587916e-02 
1.060360e+01 -8.909289e-02 
1.085886e+01 -9.239732e-02 
1.111411e+01 -9.579501e-02 
1.136937e+01 -9.928859e-02 
1.162462e+01 -1.028808e-01 
1.187988e+01 -1.065744e-01 
1.213514e+01 -1.103722e-01 
1.239039e+01 -1.142772e-01 
1.264565e+01 -1.182924e-01 
1.290090e+01 -1.224209e-01 
1.315616e+01 -1.266660e-01 
1.341141e+01 -1.310309e-01 
1.366667e+01 -1.355189e-01 
1.392192e+01 -1.401337e-01 
1.417718e+01 -1.448787e-01 
1.443243e+01 -1.497576e-01 
1.468769e+01 -1.547741e-01 
1.494294e+01 -1.599323e-01 
1.519820e+01 -1.652361e-01 
1.545345e+01 -1.706896e-01 
1.570871e+01 -1.762969e-01 
1.596396e+01 -1.820626e-01 
1.621922e+01 -1.879909e-01 
1.647447e+01 -1.940866e-01 
1.672973e+01 -2.003543e-01 
1.698498e+01 -2.067989e-01 
1.724024e+01 -2.134254e-01 
1.749550e+01 -2.202390e-01 
1.775075e+01 -2.272448e-01 
1.800601e+01 -2.344484e-01 
1.826126e+01 -2.418552e-01 
1.851652e+01 -2.494711e-01 
1.877177e+01 -2.573020e-01 
1.902703e+01 -2.653539e-01 
1.928228e+01 -2.736330e-01 
1.953754e+01 -2.821458e-01 
1.979279e+01 -2.908989e-01 
2.004805e+01 -2.998990e-01 
2.030330e+01 -3.091531e-01 
2.055856e+01 -3.186684e-01 
2.081381e+01 -3.284522e-01 
2.106907e+01 -3.385122e-01 
2.132432e+01 -3.488561e-01 
2.157958e+01 -3.594920e-01 
2.183483e+01 -3.704280e-01 
2.209009e+01 -3.816727e-01 
2.234535e+01 -3.932348e-01 
2.260060e+01 -4.051231e-01 
2.285586e+01 -4.173470e-01 
2.311111e+01 -4.299159e-01 
2.336637e+01 -4.428396e-01 
2.362162e+01 -4.561280e-01 
2.387688e+01 -4.697914e-01 
2.413213e+01 -4.838405e-01 
2.438739e+01 -4.982861e-01 
2.464264e+01 -5.131394e-01 
2.489790e+01 -5.284119e-01 
2.515315e+01 -5.441154e-01 
2.540841e+01 -5.602622e-01 
2.566366e+01 -5.768646e-01 
2.591892e+01 -5.939357e-01 
2.617417e+01 -6.114886e-01 
2.642943e+01 -6.295368e-01 
2.668468e+01 -6.480945e-01 
2.693994e+01 -6.671759e-01 
2.719520e+01 -6.867958e-01 
2.745045e+01 -7.069695e-01 
2.770571e+01 -7.277126e-01 
2.796096e+01 -7.490411e-01 
2.821622e+01 -7.709715e-01 
2.847147e+01 -7.935210e-01 
2.872673e+01 -8.167068e-01 
2.898198e+01 -8.405471e-01 
2.923724e+01 -8.650602e-01 
2.949249e+01 -8.902651e-01 
2.974775e+01 -9.161814e-01 
3.000300e+01 -9.428291e-01 
3.025826e+01 -9.702290e-01 
3.051351e+01 -9.984022e-01 
3.076877e+01 -1.027370e+00 
3.102402e+01 -1.057156e+00 
3.127928e+01 -1.087783e+00 
3.153453e+01 -1.119274e+00 
3.178979e+01 -1.151654e+00 
3.204505e+01 -1.184947e+00 
3.230030e+01 -1.219180e+00 
3.255556e+01 -1.254380e+00 
3.281081e+01 -1.290573e+00 
3.306607e+01 -1.327787e+00 
3.332132e+01 -1.366052e+00 
3.357658e+01 -1.405397e+00 
3.383183e+01 -1.445852e+00 
3.408709e+01 -1.487449e+00 
3.434234e+01 -1.530220e+00 
3.459760e+01 -1.574198e+00 
3.485285e+01 -1.619417e+00 
3.510811e+01 -1.665912e+00 
3.536336e+01 -1.713720e+00 
3.561862e+01 -1.762877e+00 
3.587387e+01 -1.813422e+00 
3.612913e+01 -1.865393e+00 
3.638438e+01 -1.918831e+00 
3.663964e+01 -1.973777e+00 
3.689489e+01 -2.030273e+00 
3.715015e+01 -2.088365e+00 
3.740541e+01 -2.148096e+00 
3.766066e+01 -2.209512e+00 
3.791592e+01 -2.272662e+00 
3.817117e+01 -2.337595e+00 
3.842643e+01 -2.404360e+00 
3.868168e+01 -2.473009e+00 
3.893694e+01 -2.543596e+00 
3.919219e+01 -2.616175e+00 
3.944745e+01 -2.690802e+00 
3.970270e+01 -2.767536e+00 
3.995796e+01 -2.846436e+00 
4.021321e+01 -2.927562e+00 
4.046847e+01 -3.010978e+00 
4.072372e+01 -3.096748e+00 
4.097898e+01 -3.184939e+00 
4.123423e+01 -3.275619e+00 
4.148949e+01 -3.368858e+00 
4.174474e+01 -3.464729e+00 
4.200000e+01 -3.563306e+00 
4.225526e+01 -3.664665e+00 
4.251051e+01 -3.768884e+00 
4.276577e+01 -3.876045e+00 
4.302102e+01 -3.986231e+00 
4.327628e+01 -4.099526e+00 
4.353153e+01 -4.216019e+00 
4.378679e+01 -4.335800e+00 
4.404204e+01 -4.458961e+00 
4.429730e+01 -4.585598e+00 
4.455255e+01 -4.715810e+00 
4.480781e+01 -4.849696e+00 
4.506306e+01 -4.987362e+00 
4.531832e+01 -5.128912e+00 
4.557357e+01 -5.274458e+00 
4.582883e+01 -5.424112e+00 
4.608408e+01 -5.577989e+00 
4.633934e+01 -5.736209e+00 
4.659459e+01 -5.898895e+00 
4.684985e+01 -6.066172e+00 
4.710511e+01 -6.238171e+00 
4.736036e+01 -6.415024e+00 
4.761562e+01 -6.596868e+00 
4.787087e+01 -6.783844e+00 
4.812613e+01 -6.976098e+00 
4.838138e+01 -7.173778e+00 
4.863664e+01 -7.377037e+00 
4.889189e+01 -7.586032e+00 
4.914715e+01 -7.800927e+00 
4.940240e+01 -8.021886e+00 
4.965766e+01 -8.249082e+00 
4.991291e+01 -8.482689e+00 
5.016817e+01 -8.722890e+00 
5.042342e+01 -8.969871e+00 
5.067868e+01 -9.223822e+00 
5.093393e+01 -9.484940e+00 
5.118919e+01 -9.753428e+00 
5.144444e+01 -1.002949e+01 
5.169970e+01 -1.031335e+01 
5.195495e+01 -1.060522e+01 
5.221021e+01 -1.090533e+01 
5.246547e+01 -1.121390e+01 
5.272072e+01 -1.153119e+01 
5.297598e+01 -1.185743e+01 
5.323123e+01 -1.219288e+01 
5.348649e+01 -1.253779e+01 
5.374174e+01 -1.289244e+01 
5.399700e+01 -1.325710e+01 
5.425225e+01 -1.363205e+01 
5.450751e+01 -1.401759e+01 
5.476276e+01 -1.441400e+01 
5.501802e+01 -1.482161e+01 
5.527327e+01 -1.524071e+01 
5.552853e+01 -1.567165e+01 
5.578378e+01 -1.611475e+01 
5.603904e+01 -1.657035e+01 
5.629429e+01 -1.703882e+01 
5.654955e+01 -1.752050e+01 
5.680480e+01 -1.801578e+01 
5.706006e+01 -1.852504e+01 
5.731532e+01 -1.904867e+01 
5.757057e+01 -1.958708e+01 
5.782583e+01 -2.014068e+01 
5.808108e+01 -2.070991e+01 
5.833634e+01 -2.129521e+01 
5.859159e+01 -2.189703e+01 
5.884685e+01 -2.251583e+01 
5.910210e+01 -2.315209e+01 
5.935736e+01 -2.380631e+01 
5.961261e+01 -2.447900e+01 
5.986787e+01 -2.517067e+01 
6.012312e+01 -2.588187e+01 
6.037838e+01 -2.661314e+01 
6.063363e+01 -2.736504e+01 
6.088889e+01 -2.813817e+01 
6.114414e+01 -2.893311e+01 
6.139940e+01 -2.975050e+01 
6.165465e+01 -3.059095e+01 
6.190991e+01 -3.145512e+01 
6.216517e+01 -3.234369e+01 
6.242042e+01 -3.325733e+01 
6.267568e+01 -3.419676e+01 
6.293093e+01 -3.516270e+01 
6.318619e+01 -3.615590e+01 
6.344144e+01 -3.717714e+01 
6.369670e+01 -3.822720e+01 
6.395195e+01 -3.930689e+01 
6.420721e+01 -4.041706e+01 
6.446246e+01 -4.155856e+01 
6.471772e+01 -4.273228e+01 
6.497297e+01 -4.393912e+01 
6.522823e+01 -4.518003e+01 
6.548348e+01 -4.645596e+01 
6.573874e+01 -4.776790e+01 
6.599399e+01 -4.911686e+01 
6.624925e+01 -5.050390e+01 
6.650450e+01 -5.193009e+01 
6.675976e+01 -5.339653e+01 
6.701502e+01 -5.490435e+01 
6.727027e+01 -5.645473e+01 
6.752553e+01 -5.804887e+01 
6.778078e+01 -5.968801e+01 
6.803604e+01 -6.137340e+01 
6.829129e+01 -6.310636e+01 
6.854655e+01 -6.488823e+01 
6.880180e+01 -6.672040e+01 
6.905706e+01 -6.860427e+01 
6.931231e+01 -7.054131e+01 
6.956757e+01 -7.253302e+01 
6.982282e+01 -7.458095e+01 
7.007808e+01 -7.668667e+01 
7.033333e+01 -7.885183e+01 
7.058859e+01 -8.107809e+01 
7.084384e+01 -8.336719e+01 
7.109910e+01 -8.572089e+01 
7.135435e+01 -8.814102e+01 
7.160961e+01 -9.062946e+01 
7.186486e+01 -9.318813e+01 
7.212012e+01 -9.581902e+01 
7.237538e+01 -9.852415e+01 
7.263063e+01 -1.013056e+02 
7.288589e+01 -1.041656e+02 
7.314114e+01 -1.071063e+02 
7.339640e+01 -1.101300e+02 
7.365165e+01 -1.132391e+02 
7.390691e+01 -1.164359e+02 
7.416216e+01 -1.197229e+02 
7.441742e+01 -1.231027e+02 
7.467267e+01 -1.265779e+02 
7.492793e+01 -1.301511e+02 
7.518318e+01 -1.338252e+02 
7.543844e+01 -1.376030e+02 
7.569369e+01 -1.414875e+02 
7.594895e+01 -1.454815e+02 
7.620420e+01 -1.495883e+02 
7.645946e+01 -1.538110e+02 
7.671471e+01 -1.581529e+02 
7.696997e+01 -1.626173e+02 
7.722523e+01 -1.672077e+02 
7.748048e+01 -1.719277e+02 
7.773574e+01 -1.767809e+02 
7.799099e+01 -1.817710e+02 
7.824625e+01 -1.869020e+02 
7.850150e+01 -1.921779e+02 
7.875676e+01 -1.976026e+02 
7.901201e+01 -2.031804e+02 
7.926727e+01 -2.089157e+02 
7.952252e+01 -2.148128e+02 
7.977778e+01 -2.208763e+02 
8.003303e+01 -2.271110e+02 
8.028829e+01 -2.335217e+02 
8.054354e+01 -2.401133e+02 
8.079880e+01 -2.468909e+02 
8.105405e+01 -2.538598e+02 
8.130931e+01 -2.610254e+02 
8.156456e+01 -2.683932e+02 
8.181982e+01 -2.759690e+02 
8.207508e+01 -2.837586e+02 
8.233033e+01 -2.917681e+02 
8.258559e+01 -3.000036e+02 
8.284084e+01 -3.084715e+02 
8.309610e+01 -3.171784e+02 
8.335135e+01 -3.261311e+02 
8.360661e+01 -3.353365e+02 
8.386186e+01 -3.448016e+02 
8.411712e+01 -3.545339e+02 
8.437237e+01 -3.645409e+02 
8.462763e+01 -3.748303e+02 
8.488288e+01 -3.854101e+02 
8.513814e+01 -3.962885e+02 
8.539339e+01 -4.074740e+02 
8.564865e+01 -4.189751e+02 
8.590390e+01 -4.308008e+02 
8.615916e+01 -4.429603e+02 
8.641441e+01 -4.554630e+02 
8.666967e+01 -4.683185e+02 
8.692492e+01 -4.815369e+02 
8.718018e+01 -4.951283e+02 
8.743544e+01 -5.091034e+02 
8.769069e+01 -5.234729e+02 
8.794595e+01 -5.382479e+02 
8.820120e+01 -5.534399e+02 
8.845646e+01 -5.690607e+02 
8.871171e+01 -5.851224e+02 
8.896697e+01 -6.016374e+02 
8.922222e+01 -6.186184e+02 
8.947748e+01 -6.360788e+02 
8.973273e+01 -6.540320e+02 
8.998799e+01 -6.724918e+02 
9.024324e+01 -6.914727e+02 
9.049850e+01 -7.109892e+02 
9.075375e+01 -7.310566e+02 
9.100901e+01 -7.516904e+02 
9.126426e+01 -7.729065e+02 
9.151952e+01 -7.947214e+02 
9.177477e+01 -8.171520e+02 
9.203003e+01 -8.402157e+02 
9.228529e+01 -8.639303e+02 
9.254054e+01 -8.883142e+02 
9.279580e+01 -9.133864e+02 
9.305105e+01 -9.391661e+02 
9.330631e+01 -9.656734e+02 
9.356156e+01 -9.929289e+02 
9.381682e+01 -1.020954e+03 
9.407207e+01 -1.049769e+03 
9.432733e+01 -1.079398e+03 
9.458258e+01 -1.109863e+03 
9.483784e+01 -1.141188e+03 
9.509309e+01 -1.173398e+03 
9.534835e+01 -1.206516e+03 
9.560360e+01 -1.240569e+03 
9.585886e+01 -1.275583e+03 
9.611411e+01 -1.311585e+03 
9.636937e+01 -1.348603e+03 
9.662462e+01 -1.386666e+03 
9.687988e+01 -1.425803e+03 
9.713514e+01 -1.466045e+03 
9.739039e+01 -1.507423e+03 
9.764565e+01 -1.549969e+03 
9.790090e+01 -1.593715e+03 
9.815616e+01 -1.638696e+03 
9.841141e+01 -1.684946e+03 
9.866667e+01 -1.732502e+03 
9.892192e+01 -1.781400e+03 
9.917718e+01 -1.831678e+03 
9.943243e+01 -1.883376e+03 
9.968769e+01 -1.936532e+03 
9.994294e+01 -1.991188e+03 
1.001982e+02 -2.047387e+03 
1.004535e+02 -2.105173e+03 
1.007087e+02 -2.164589e+03 
1.009640e+02 -2.225682e+03 
1.012192e+02 -2.288499e+03 
1.014745e+02 -2.353089e+03 
1.017297e+02 -2.419502e+03 
1.019850e+02 -2.487790e+03 
1.022402e+02 -2.558005e+03 
1.024955e+02 -2.630202e+03 
1.027508e+02 -2.704436e+03 
1.030060e+02 -2.780765e+03 
1.032613e+02 -2.859249e+03 
1.035165e+02 -2.939948e+03 
1.037718e+02 -3.022924e+03 
1.040270e+02 -3.108242e+03 
1.042823e+02 -3.195969e+03 
1.045375e+02 -3.286171e+03 
1.047928e+02 -3.378919e+03 
1.050480e+02 -3.474285e+03 
1.053033e+02 -3.572342e+03 
1.055586e+02 -3.673167e+03 
1.058138e+02 -3.776837e+03 
1.060691e+02 -3.883433e+03 
1.063243e+02 -3.993038e+03 
1.065796e+02 -4.105736e+03 
1.068348e+02 -4.221615e+03 
1.070901e+02 -4.340765e+03 
1.073453e+02 -4.463277e+03 
1.076006e+02 -4.589247e+03 
1.078559e+02 -4.718773e+03 
1.081111e+02 -4.851954e+03 
1.083664e+02 -4.988893e+03 
1.086216e+02 -5.129698e+03 
1.088769e+02 -5.274477e+03 
1.091321e+02 -5.423342e+03 
1.093874e+02 -5.576408e+03 
1.096426e+02 -5.733795e+03 
1.098979e+02 -5.895623e+03 
1.101532e+02 -6.062019e+03 
1.104084e+02 -6.233111e+03 
1.106637e+02 -6.409032e+03 
1.109189e+02 -6.589919e+03 
1.111742e+02 -6.775910e+03 
1.114294e+02 -6.967150e+03 
1.116847e+02 -7.163789e+03 
1.119399e+02 -7.365976e+03 
1.121952e+02 -7.573871e+03 
1.124505e+02 -7.787633e+03 
1.127057e+02 -8.007428e+03 
1.129610e+02 -8.233426e+03 
1.132162e+02 -8.465803e+03 
1.134715e+02 -8.704738e+03 
1.137267e+02 -8.950417e+03 
1.139820e+02 -9.203030e+03 
1.142372e+02 -9.462772e+03 
1.144925e+02 -9.729846e+03 
1.147477e+02 -1.000446e+04 
1.150030e+02 -1.028682e+04 
1.152583e+02 -1.057715e+04 
1.155135e+02 -1.087567e+04 
1.157688e+02 -1.118262e+04 
1.160240e+02 -1.149824e+04 
1.162793e+02 -1.182276e+04 
1.165345e+02 -1.215644e+04 
1.167898e+02 -1.249954e+04 
1.170450e+02 -1.285232e+04 
1.173003e+02 -1.321506e+04 
1.175556e+02 -1.358803e+04 
1.178108e+02 -1.397153e+04 
1.180661e+02 -1.436586e+04 
1.183213e+02 -1.477132e+04 
1.185766e+02 -1.518822e+04 
1.188318e+02 -1.561688e+04 
1.190871e+02 -1.605764e+04 
1.193423e+02 -1.651085e+04 
1.195976e+02 -1.697684e+04 
1.198529e+02 -1.745599e+04 
1.201081e+02 -1.794866e+04 
1.203634e+02 -1.845523e+04 
1.206186e+02 -1.897611e+04 
1.208739e+02 -1.951168e+04 
1.211291e+02 -2.006237e+04 
1.213844e+02 -2.062860e+04 
1.216396e+02 -2.121081e+04 
1.218949e+02 -2.180945e+04 
1.221502e+02 -2.242499e+04 
1.224054e+02 -2.305791e+04 
1.226607e+02 -2.370868e+04 
1.229159e+02 -2.437782e+04 
1.231712e+02 -2.506585e+04 
1.234264e+02 -2.577330e+04 
1.236817e+02 -2.650071e+04 
1.239369e+02 -2.724865e+04 
1.241922e+02 -2.801771e+04 
1.244474e+02 -2.880847e+04 
1.247027e+02 -2.962154e+04 
1.249580e+02 -3.045757e+04 
1.252132e+02 -3.131719e+04 
1.254685e+02 -3.220107e+04 
1.257237e+02 -3.310989e+04 
1.259790e+02 -3.404437e+04 
1.262342e+02 -3.500522e+04 
1.264895e+02 -3.599319e+04 
1.267447e+02 -3.700905e+04 
1.270000e+02 -3.805357e+04 


==> Figures/4pt_I_rho_Tot_muZ/points_4.dat <==
1.000000e+00 -1.434054e-02 5.116598e-03 
2.000000e+00 -2.034189e-02 9.925500e-03 
3.000000e+00 -1.817269e-02 1.396636e-02 
4.000000e+00 -1.951283e-02 1.707797e-02 
5.000000e+00 -3.007324e-02 1.882369e-02 
6.000000e+00 -3.921278e-02 2.088239e-02 
7.000000e+00 -5.378147e-02 2.508895e-02 
8.000000e+00 -7.083870e-02 3.019655e-02 


==> Figures/4pt_I_rho_muT/Eye.dat <==
1.000000e+00 -2.821811e-02 1.749758e-02 
2.000000e+00 -3.359435e-02 3.512970e-02 
3.000000e+00 -2.120934e-02 4.874186e-02 
4.000000e+00 -2.351153e-02 6.142922e-02 
5.000000e+00 -2.744520e-02 7.783071e-02 
6.000000e+00 -4.805932e-02 9.713236e-02 
7.000000e+00 -3.976347e-02 1.108997e-01 
8.000000e+00 -5.948361e-04 1.208254e-01 


==> Figures/4pt_I_rho_muT/NE.dat <==
1.000000e+00 3.385729e-02 2.588606e-03 
2.000000e+00 7.393488e-02 5.795052e-03 
3.000000e+00 1.218818e-01 9.910759e-03 
4.000000e+00 1.762282e-01 1.509148e-02 
5.000000e+00 2.333699e-01 2.113528e-02 
6.000000e+00 2.898845e-01 2.821802e-02 
7.000000e+00 3.526110e-01 3.770247e-02 
8.000000e+00 4.096622e-01 4.704085e-02 


==> Figures/4pt_I_rho_muT/Tot.dat <==
1.000000e+00 5.639178e-03 1.811502e-02 
2.000000e+00 4.034053e-02 3.674906e-02 
3.000000e+00 1.006724e-01 5.020793e-02 
4.000000e+00 1.527166e-01 6.231081e-02 
5.000000e+00 2.059247e-01 7.753778e-02 
6.000000e+00 2.418252e-01 9.532986e-02 
7.000000e+00 3.128475e-01 1.080030e-01 
8.000000e+00 4.090674e-01 1.161241e-01 


==> Figures/4pt_I_rho_muZ/Eye.dat <==
1.000000e+00 -1.012114e-02 5.143962e-03 
2.000000e+00 -1.149907e-02 9.938903e-03 
3.000000e+00 -4.535459e-03 1.405676e-02 
4.000000e+00 -4.003731e-04 1.725290e-02 
5.000000e+00 -4.243384e-03 1.898923e-02 
6.000000e+00 -4.551308e-03 2.039879e-02 
7.000000e+00 -5.877618e-03 2.358004e-02 
8.000000e+00 -1.081147e-02 2.758146e-02 


==> Figures/4pt_I_rho_muZ/NE.dat <==
1.000000e+00 -4.219399e-03 8.074448e-04 
2.000000e+00 -8.842821e-03 1.657660e-03 
3.000000e+00 -1.363723e-02 2.609414e-03 
4.000000e+00 -1.911246e-02 3.748349e-03 
5.000000e+00 -2.582985e-02 5.106228e-03 
6.000000e+00 -3.466147e-02 6.831259e-03 
7.000000e+00 -4.790385e-02 9.418986e-03 
8.000000e+00 -6.002723e-02 1.216604e-02 


==> Figures/4pt_I_rho_muZ/Tot.dat <==
1.000000e+00 -1.434054e-02 5.116598e-03 
2.000000e+00 -2.034189e-02 9.925500e-03 
3.000000e+00 -1.817269e-02 1.396636e-02 
4.000000e+00 -1.951283e-02 1.707797e-02 
5.000000e+00 -3.007324e-02 1.882369e-02 
6.000000e+00 -3.921278e-02 2.088239e-02 
7.000000e+00 -5.378147e-02 2.508895e-02 
8.000000e+00 -7.083870e-02 3.019655e-02 


==> Figures/4pt_I_sig_NE_dt12_muT/points_0.dat <==
-1.280000e+02 2.709568e-01 
1.270000e+02 2.709568e-01 
1.270000e+02 3.020052e-01 
-1.280000e+02 3.020052e-01 
-1.280000e+02 2.709568e-01 


==> Figures/4pt_I_sig_NE_dt12_muT/points_1.dat <==
-1.280000e+02 -1.463899e+05 
-1.277447e+02 -1.426179e+05 
-1.274895e+02 -1.389431e+05 
-1.272342e+02 -1.353629e+05 
-1.269790e+02 -1.318750e+05 
-1.267237e+02 -1.284770e+05 
-1.264685e+02 -1.251666e+05 
-1.262132e+02 -1.219414e+05 
-1.259580e+02 -1.187993e+05 
-1.257027e+02 -1.157382e+05 
-1.254474e+02 -1.127560e+05 
-1.251922e+02 -1.098506e+05 
-1.249369e+02 -1.070201e+05 
-1.246817e+02 -1.042625e+05 
-1.244264e+02 -1.015760e+05 
-1.241712e+02 -9.895871e+04 
-1.239159e+02 -9.640885e+04 
-1.236607e+02 -9.392469e+04 
-1.234054e+02 -9.150453e+04 
-1.231502e+02 -8.914674e+04 
-1.228949e+02 -8.684970e+04 
-1.226396e+02 -8.461184e+04 
-1.223844e+02 -8.243165e+04 
-1.221291e+02 -8.030764e+04 
-1.218739e+02 -7.823835e+04 
-1.216186e+02 -7.622239e+04 
-1.213634e+02 -7.425836e+04 
-1.211081e+02 -7.234495e+04 
-1.208529e+02 -7.048084e+04 
-1.205976e+02 -6.866476e+04 
-1.203423e+02 -6.689547e+04 
-1.200871e+02 -6.517178e+04 
-1.198318e+02 -6.349250e+04 
-1.195766e+02 -6.185649e+04 
-1.193213e+02 -6.026263e+04 
-1.190661e+02 -5.870984e+04 
-1.188108e+02 -5.719706e+04 
-1.185556e+02 -5.572327e+04 
-1.183003e+02 -5.428744e+04 
-1.180450e+02 -5.288862e+04 
-1.177898e+02 -5.152584e+04 
-1.175345e+02 -5.019817e+04 
-1.172793e+02 -4.890471e+04 
-1.170240e+02 -4.764458e+04 
-1.167688e+02 -4.641692e+04 
-1.165135e+02 -4.522089e+04 
-1.162583e+02 -4.405568e+04 
-1.160030e+02 -4.292050e+04 
-1.157477e+02 -4.181456e+04 
-1.154925e+02 -4.073713e+04 
-1.152372e+02 -3.968745e+04 
-1.149820e+02 -3.866482e+04 
-1.147267e+02 -3.766854e+04 
-1.144715e+02 -3.669793e+04 
-1.142162e+02 -3.575233e+04 
-1.139610e+02 -3.483110e+04 
-1.137057e+02 -3.393360e+04 
-1.134505e+02 -3.305923e+04 
-1.131952e+02 -3.220739e+04 
-1.129399e+02 -3.137750e+04 
-1.126847e+02 -3.056899e+04 
-1.124294e+02 -2.978132e+04 
-1.121742e+02 -2.901394e+04 
-1.119189e+02 -2.826633e+04 
-1.116637e+02 -2.753799e+04 
-1.114084e+02 -2.682841e+04 
-1.111532e+02 -2.613712e+04 
-1.108979e+02 -2.546364e+04 
-1.106426e+02 -2.480751e+04 
-1.103874e+02 -2.416829e+04 
-1.101321e+02 -2.354554e+04 
-1.098769e+02 -2.293884e+04 
-1.096216e+02 -2.234777e+04 
-1.093664e+02 -2.177193e+04 
-1.091111e+02 -2.121093e+04 
-1.088559e+02 -2.066438e+04 
-1.086006e+02 -2.013192e+04 
-1.083453e+02 -1.961317e+04 
-1.080901e+02 -1.910779e+04 
-1.078348e+02 -1.861544e+04 
-1.075796e+02 -1.813577e+04 
-1.073243e+02 -1.766846e+04 
-1.070691e+02 -1.721319e+04 
-1.068138e+02 -1.676965e+04 
-1.065586e+02 -1.633754e+04 
-1.063033e+02 -1.591657e+04 
-1.060480e+02 -1.550644e+04 
-1.057928e+02 -1.510688e+04 
-1.055375e+02 -1.471761e+04 
-1.052823e+02 -1.433838e+04 
-1.050270e+02 -1.396892e+04 
-1.047718e+02 -1.360897e+04 
-1.045165e+02 -1.325831e+04 
-1.042613e+02 -1.291667e+04 
-1.040060e+02 -1.258384e+04 
-1.037508e+02 -1.225959e+04 
-1.034955e+02 -1.194369e+04 
-1.032402e+02 -1.163593e+04 
-1.029850e+02 -1.133610e+04 
-1.027297e+02 -1.104400e+04 
-1.024745e+02 -1.075942e+04 
-1.022192e+02 -1.048218e+04 
-1.019640e+02 -1.021207e+04 
-1.017087e+02 -9.948934e+03 
-1.014535e+02 -9.692573e+03 
-1.011982e+02 -9.442818e+03 
-1.009429e+02 -9.199498e+03 
-1.006877e+02 -8.962448e+03 
-1.004324e+02 -8.731506e+03 
-1.001772e+02 -8.506515e+03 
-9.992192e+01 -8.287321e+03 
-9.966667e+01 -8.073775e+03 
-9.941141e+01 -7.865731e+03 
-9.915616e+01 -7.663048e+03 
-9.890090e+01 -7.465588e+03 
-9.864565e+01 -7.273215e+03 
-9.839039e+01 -7.085799e+03 
-9.813514e+01 -6.903213e+03 
-9.787988e+01 -6.725331e+03 
-9.762462e+01 -6.552032e+03 
-9.736937e+01 -6.383199e+03 
-9.711411e+01 -6.218716e+03 
-9.685886e+01 -6.058472e+03 
-9.660360e+01 -5.902356e+03 
-9.634835e+01 -5.750263e+03 
-9.609309e+01 -5.602089e+03 
-9.583784e+01 -5.457733e+03 
-9.558258e+01 -5.317097e+03 
-9.532733e+01 -5.180084e+03 
-9.507207e+01 -5.046602e+03 
-9.481682e+01 -4.916559e+03 
-9.456156e+01 -4.789867e+03 
-9.430631e+01 -4.666439e+03 
-9.405105e+01 -4.546192e+03 
-9.379580e+01 -4.429043e+03 
-9.354054e+01 -4.314913e+03 
-9.328529e+01 -4.203724e+03 
-9.303003e+01 -4.095399e+03 
-9.277477e+01 -3.989866e+03 
-9.251952e+01 -3.887052e+03 
-9.226426e+01 -3.786887e+03 
-9.200901e+01 -3.689303e+03 
-9.175375e+01 -3.594233e+03 
-9.149850e+01 -3.501614e+03 
-9.124324e+01 -3.411380e+03 
-9.098799e+01 -3.323472e+03 
-9.073273e+01 -3.237829e+03 
-9.047748e+01 -3.154392e+03 
-9.022222e+01 -3.073106e+03 
-8.996697e+01 -2.993914e+03 
-8.971171e+01 -2.916762e+03 
-8.945646e+01 -2.841599e+03 
-8.920120e+01 -2.768372e+03 
-8.894595e+01 -2.697032e+03 
-8.869069e+01 -2.627530e+03 
-8.843544e+01 -2.559819e+03 
-8.818018e+01 -2.493853e+03 
-8.792492e+01 -2.429587e+03 
-8.766967e+01 -2.366976e+03 
-8.741441e+01 -2.305979e+03 
-8.715916e+01 -2.246553e+03 
-8.690390e+01 -2.188659e+03 
-8.664865e+01 -2.132257e+03 
-8.639339e+01 -2.077307e+03 
-8.613814e+01 -2.023774e+03 
-8.588288e+01 -1.971620e+03 
-8.562763e+01 -1.920810e+03 
-8.537237e+01 -1.871309e+03 
-8.511712e+01 -1.823083e+03 
-8.486186e+01 -1.776101e+03 
-8.460661e+01 -1.730328e+03 
-8.435135e+01 -1.685736e+03 
-8.409610e+01 -1.642292e+03 
-8.384084e+01 -1.599967e+03 
-8.358559e+01 -1.558734e+03 
-8.333033e+01 -1.518562e+03 
-8.307508e+01 -1.479426e+03 
-8.281982e+01 -1.441298e+03 
-8.256456e+01 -1.404153e+03 
-8.230931e+01 -1.367964e+03 
-8.205405e+01 -1.332709e+03 
-8.179880e+01 -1.298361e+03 
-8.154354e+01 -1.264899e+03 
-8.128829e+01 -1.232299e+03 
-8.103303e+01 -1.200538e+03 
-8.077778e+01 -1.169597e+03 
-8.052252e+01 -1.139452e+03 
-8.026727e+01 -1.110084e+03 
-8.001201e+01 -1.081473e+03 
-7.975676e+01 -1.053600e+03 
-7.950150e+01 -1.026444e+03 
-7.924625e+01 -9.999880e+02 
-7.899099e+01 -9.742137e+02 
-7.873574e+01 -9.491036e+02 
-7.848048e+01 -9.246406e+02 
-7.822523e+01 -9.008078e+02 
-7.796997e+01 -8.775891e+02 
-7.771471e+01 -8.549688e+02 
-7.745946e+01 -8.329312e+02 
-7.720420e+01 -8.114615e+02 
-7.694895e+01 -7.905451e+02 
-7.669369e+01 -7.701675e+02 
-7.643844e+01 -7.503151e+02 
-7.618318e+01 -7.309741e+02 
-7.592793e+01 -7.121316e+02 
-7.567267e+01 -6.937745e+02 
-7.541742e+01 -6.758905e+02 
-7.516216e+01 -6.584672e+02 
-7.490691e+01 -6.414929e+02 
-7.465165e+01 -6.249560e+02 
-7.439640e+01 -6.088452e+02 
-7.414114e+01 -5.931495e+02 
-7.388589e+01 -5.778582e+02 
-7.363063e+01 -5.629610e+02 
-7.337538e+01 -5.484476e+02 
-7.312012e+01 -5.343082e+02 
-7.286486e+01 -5.205330e+02 
-7.260961e+01 -5.071129e+02 
-7.235435e+01 -4.940385e+02 
-7.209910e+01 -4.813010e+02 
-7.184384e+01 -4.688918e+02 
-7.158859e+01 -4.568022e+02 
-7.133333e+01 -4.450242e+02 
-7.107808e+01 -4.335497e+02 
-7.082282e+01 -4.223708e+02 
-7.056757e+01 -4.114800e+02 
-7.031231e+01 -4.008698e+02 
-7.005706e+01 -3.905330e+02 
-6.980180e+01 -3.804625e+02 
-6.954655e+01 -3.706515e+02 
-6.929129e+01 -3.610933e+02 
-6.903604e+01 -3.517814e+02 
-6.878078e+01 -3.427095e+02 
-6.852553e+01 -3.338713e+02 
-6.827027e+01 -3.252608e+02 
-6.801502e+01 -3.168722e+02 
-6.775976e+01 -3.086998e+02 
-6.750450e+01 -3.007379e+02 
-6.724925e+01 -2.929812e+02 
-6.699399e+01 -2.854243e+02 
-6.673874e+01 -2.780622e+02 
-6.648348e+01 -2.708897e+02 
-6.622823e+01 -2.639021e+02 
-6.597297e+01 -2.570945e+02 
-6.571772e+01 -2.504623e+02 
-6.546246e+01 -2.440010e+02 
-6.520721e+01 -2.377063e+02 
-6.495195e+01 -2.315737e+02 
-6.469670e+01 -2.255991e+02 
-6.444144e+01 -2.197784e+02 
-6.418619e+01 -2.141078e+02 
-6.393093e+01 -2.085833e+02 
-6.367568e+01 -2.032011e+02 
-6.342042e+01 -1.979576e+02 
-6.316517e+01 -1.928492e+02 
-6.290991e+01 -1.878724e+02 
-6.265465e+01 -1.830239e+02 
-6.239940e+01 -1.783003e+02 
-6.214414e+01 -1.736984e+02 
-6.188889e+01 -1.692151e+02 
-6.163363e+01 -1.648473e+02 
-6.137838e+01 -1.605920e+02 
-6.112312e+01 -1.564464e+02 
-6.086787e+01 -1.524076e+02 
-6.061261e+01 -1.484729e+02 
-6.035736e+01 -1.446396e+02 
-6.010210e+01 -1.409050e+02 
-5.984685e+01 -1.372667e+02 
-5.959159e+01 -1.337221e+02 
-5.933634e+01 -1.302689e+02 
-5.908108e+01 -1.269046e+02 
-5.882583e+01 -1.236270e+02 
-5.857057e+01 -1.204339e+02 
-5.831532e+01 -1.173230e+02 
-5.806006e+01 -1.142923e+02 
-5.780480e+01 -1.113397e+02 
-5.754955e+01 -1.084632e+02 
-5.729429e+01 -1.056608e+02 
-5.703904e+01 -1.029306e+02 
-5.678378e+01 -1.002708e+02 
-5.652853e+01 -9.767946e+01 
-5.627327e+01 -9.515492e+01 
-5.601802e+01 -9.269542e+01 
-5.576276e+01 -9.029931e+01 
-5.550751e+01 -8.796493e+01 
-5.525225e+01 -8.569070e+01 
-5.499700e+01 -8.347507e+01 
-5.474174e+01 -8.131653e+01 
-5.448649e+01 -7.921361e+01 
-5.423123e+01 -7.716488e+01 
-5.397598e+01 -7.516894e+01 
-5.372072e+01 -7.322442e+01 
-5.346547e+01 -7.133001e+01 
-5.321021e+01 -6.948441e+01 
-5.295495e+01 -6.768637e+01 
-5.269970e+01 -6.593466e+01 
-5.244444e+01 -6.422808e+01 
-5.218919e+01 -6.256548e+01 
-5.193393e+01 -6.094572e+01 
-5.167868e+01 -5.936769e+01 
-5.142342e+01 -5.783032e+01 
-5.116817e+01 -5.633257e+01 
-5.091291e+01 -5.487341e+01 
-5.065766e+01 -5.345185e+01 
-5.040240e+01 -5.206692e+01 
-5.014715e+01 -5.071767e+01 
-4.989189e+01 -4.940319e+01 
-4.963664e+01 -4.812258e+01 
-4.938138e+01 -4.687496e+01 
-4.912613e+01 -4.565950e+01 
-4.887087e+01 -4.447535e+01 
-4.861562e+01 -4.332171e+01 
-4.836036e+01 -4.219780e+01 
-4.810511e+01 -4.110285e+01 
-4.784985e+01 -4.003612e+01 
-4.759459e+01 -3.899687e+01 
-4.733934e+01 -3.798439e+01 
-4.708408e+01 -3.699801e+01 
-4.682883e+01 -3.603704e+01 
-4.657357e+01 -3.510084e+01 
-4.631832e+01 -3.418875e+01 
-4.606306e+01 -3.330017e+01 
-4.580781e+01 -3.243449e+01 
-4.555255e+01 -3.159111e+01 
-4.529730e+01 -3.076946e+01 
-4.504204e+01 -2.996898e+01 
-4.478679e+01 -2.918913e+01 
-4.453153e+01 -2.842938e+01 
-4.427628e+01 -2.768920e+01 
-4.402102e+01 -2.696809e+01 
-4.376577e+01 -2.626556e+01 
-4.351051e+01 -2.558114e+01 
-4.325526e+01 -2.491435e+01 
-4.300000e+01 -2.426474e+01 
-4.274474e+01 -2.363187e+01 
-4.248949e+01 -2.301531e+01 
-4.223423e+01 -2.241464e+01 
-4.197898e+01 -2.182944e+01 
-4.172372e+01 -2.125932e+01 
-4.146847e+01 -2.070389e+01 
-4.121321e+01 -2.016278e+01 
-4.095796e+01 -1.963560e+01 
-4.070270e+01 -1.912201e+01 
-4.044745e+01 -1.862166e+01 
-4.019219e+01 -1.813420e+01 
-3.993694e+01 -1.765929e+01 
-3.968168e+01 -1.719663e+01 
-3.942643e+01 -1.674588e+01 
-3.917117e+01 -1.630675e+01 
-3.891592e+01 -1.587894e+01 
-3.866066e+01 -1.546215e+01 
-3.840541e+01 -1.505610e+01 
-3.815015e+01 -1.466051e+01 
-3.789489e+01 -1.427512e+01 
-3.763964e+01 -1.389965e+01 
-3.738438e+01 -1.353386e+01 
-3.712913e+01 -1.317750e+01 
-3.687387e+01 -1.283032e+01 
-3.661862e+01 -1.249208e+01 
-3.636336e+01 -1.216256e+01 
-3.610811e+01 -1.184154e+01 
-3.585285e+01 -1.152878e+01 
-3.559760e+01 -1.122408e+01 
-3.534234e+01 -1.092724e+01 
-3.508709e+01 -1.063804e+01 
-3.483183e+01 -1.035629e+01 
-3.457658e+01 -1.008181e+01 
-3.432132e+01 -9.814397e+00 
-3.406607e+01 -9.553876e+00 
-3.381081e+01 -9.300068e+00 
-3.355556e+01 -9.052800e+00 
-3.330030e+01 -8.811904e+00 
-3.304505e+01 -8.577215e+00 
-3.278979e+01 -8.348574e+00 
-3.253453e+01 -8.125825e+00 
-3.227928e+01 -7.908816e+00 
-3.202402e+01 -7.697398e+00 
-3.176877e+01 -7.491429e+00 
-3.151351e+01 -7.290768e+00 
-3.125826e+01 -7.095277e+00 
-3.100300e+01 -6.904824e+00 
-3.074775e+01 -6.719279e+00 
-3.049249e+01 -6.538515e+00 
-3.023724e+01 -6.362410e+00 
-2.998198e+01 -6.190843e+00 
-2.972673e+01 -6.023697e+00 
-2.947147e+01 -5.860858e+00 
-2.921622e+01 -5.702216e+00 
-2.896096e+01 -5.547663e+00 
-2.870571e+01 -5.397092e+00 
-2.845045e+01 -5.250402e+00 
-2.819520e+01 -5.107492e+00 
-2.793994e+01 -4.968265e+00 
-2.768468e+01 -4.832626e+00 
-2.742943e+01 -4.700483e+00 
-2.717417e+01 -4.571746e+00 
-2.691892e+01 -4.446327e+00 
-2.666366e+01 -4.324140e+00 
-2.640841e+01 -4.205102e+00 
-2.615315e+01 -4.089133e+00 
-2.589790e+01 -3.976152e+00 
-2.564264e+01 -3.866084e+00 
-2.538739e+01 -3.758853e+00 
-2.513213e+01 -3.654386e+00 
-2.487688e+01 -3.552611e+00 
-2.462162e+01 -3.453460e+00 
-2.436637e+01 -3.356865e+00 
-2.411111e+01 -3.262760e+00 
-2.385586e+01 -3.171081e+00 
-2.360060e+01 -3.081765e+00 
-2.334535e+01 -2.994753e+00 
-2.309009e+01 -2.909983e+00 
-2.283483e+01 -2.827399e+00 
-2.257958e+01 -2.746944e+00 
-2.232432e+01 -2.668564e+00 
-2.206907e+01 -2.592205e+00 
-2.181381e+01 -2.517815e+00 
-2.155856e+01 -2.445343e+00 
-2.130330e+01 -2.374741e+00 
-2.104805e+01 -2.305959e+00 
-2.079279e+01 -2.238951e+00 
-2.053754e+01 -2.173672e+00 
-2.028228e+01 -2.110077e+00 
-2.002703e+01 -2.048122e+00 
-1.977177e+01 -1.987766e+00 
-1.951652e+01 -1.928967e+00 
-1.926126e+01 -1.871685e+00 
-1.900601e+01 -1.815882e+00 
-1.875075e+01 -1.761519e+00 
-1.849550e+01 -1.708559e+00 
-1.824024e+01 -1.656966e+00 
-1.798498e+01 -1.606705e+00 
-1.772973e+01 -1.557742e+00 
-1.747447e+01 -1.510044e+00 
-1.721922e+01 -1.463577e+00 
-1.696396e+01 -1.418311e+00 
-1.670871e+01 -1.374215e+00 
-1.645345e+01 -1.331258e+00 
-1.619820e+01 -1.289411e+00 
-1.594294e+01 -1.248647e+00 
-1.568769e+01 -1.208936e+00 
-1.543243e+01 -1.170252e+00 
-1.517718e+01 -1.132570e+00 
-1.492192e+01 -1.095862e+00 
-1.466667e+01 -1.060105e+00 
-1.441141e+01 -1.025274e+00 
-1.415616e+01 -9.913444e-01 
-1.390090e+01 -9.582945e-01 
-1.364565e+01 -9.261012e-01 
-1.339039e+01 -8.947428e-01 
-1.313514e+01 -8.641980e-01 
-1.287988e+01 -8.344460e-01 
-1.262462e+01 -8.054665e-01 
-1.236937e+01 -7.772400e-01 
-1.211411e+01 -7.497473e-01 
-1.185886e+01 -7.229696e-01 
-1.160360e+01 -6.968889e-01 
-1.134835e+01 -6.714873e-01 
-1.109309e+01 -6.467478e-01 
-1.083784e+01 -6.226534e-01 
-1.058258e+01 -5.991878e-01 
-1.032733e+01 -5.763351e-01 
-1.007207e+01 -5.540797e-01 
-9.816817e+00 -5.324066e-01 
-9.561562e+00 -5.113008e-01 
-9.306306e+00 -4.907482e-01 
-9.051051e+00 -4.707346e-01 
-8.795796e+00 -4.512464e-01 
-8.540541e+00 -4.322703e-01 
-8.285285e+00 -4.137933e-01 
-8.030030e+00 -3.958027e-01 
-7.774775e+00 -3.782861e-01 
-7.519520e+00 -3.612314e-01 
-7.264264e+00 -3.446270e-01 
-7.009009e+00 -3.284612e-01 
-6.753754e+00 -3.127228e-01 
-6.498498e+00 -2.974008e-01 
-6.243243e+00 -2.824845e-01 
-5.987988e+00 -2.679634e-01 
-5.732733e+00 -2.538273e-01 
-5.477477e+00 -2.400662e-01 
-5.222222e+00 -2.266701e-01 
-4.966967e+00 -2.136297e-01 
-4.711712e+00 -2.009355e-01 
-4.456456e+00 -1.885783e-01 
-4.201201e+00 -1.765494e-01 
-3.945946e+00 -1.648399e-01 
-3.690691e+00 -1.534413e-01 
-3.435435e+00 -1.423454e-01 
-3.180180e+00 -1.315440e-01 
-2.924925e+00 -1.210292e-01 
-2.669670e+00 -1.107933e-01 
-2.414414e+00 -1.008288e-01 
-2.159159e+00 -9.112841e-02 
-1.903904e+00 -8.168489e-02 
-1.648649e+00 -7.249134e-02 
-1.393393e+00 -6.354100e-02 
-1.138138e+00 -5.482726e-02 
-8.828829e-01 -4.634372e-02 
-6.276276e-01 -3.808415e-02 
-3.723724e-01 -3.004248e-02 
-1.171171e-01 -2.221282e-02 
1.381381e-01 -1.458941e-02 
3.933934e-01 -7.166693e-03 
6.486486e-01 6.075803e-05 
9.039039e-01 7.098213e-03 
1.159159e+00 1.395079e-02 
1.414414e+00 2.062348e-02 
1.669670e+00 2.712111e-02 
1.924925e+00 3.344839e-02 
2.180180e+00 3.960989e-02 
2.435435e+00 4.561004e-02 
2.690691e+00 5.145318e-02 
2.945946e+00 5.714350e-02 
3.201201e+00 6.268508e-02 
3.456456e+00 6.808188e-02 
3.711712e+00 7.333776e-02 
3.966967e+00 7.845647e-02 
4.222222e+00 8.344165e-02 
4.477477e+00 8.829686e-02 
4.732733e+00 9.302552e-02 
4.987988e+00 9.763101e-02 
5.243243e+00 1.021166e-01 
5.498498e+00 1.064854e-01 
5.753754e+00 1.107405e-01 
6.009009e+00 1.148849e-01 
6.264264e+00 1.189216e-01 
6.519520e+00 1.228534e-01 
6.774775e+00 1.266830e-01 
7.030030e+00 1.304132e-01 
7.285285e+00 1.340464e-01 
7.540541e+00 1.375854e-01 
7.795796e+00 1.410325e-01 
8.051051e+00 1.443901e-01 
8.306306e+00 1.476607e-01 
8.561562e+00 1.508465e-01 
8.816817e+00 1.539496e-01 
9.072072e+00 1.569723e-01 
9.327327e+00 1.599167e-01 
9.582583e+00 1.627848e-01 
9.837838e+00 1.655786e-01 
1.009309e+01 1.683000e-01 
1.034835e+01 1.709509e-01 
1.060360e+01 1.735332e-01 
1.085886e+01 1.760487e-01 
1.111411e+01 1.784990e-01 
1.136937e+01 1.808860e-01 
1.162462e+01 1.832112e-01 
1.187988e+01 1.854762e-01 
1.213514e+01 1.876826e-01 
1.239039e+01 1.898320e-01 
1.264565e+01 1.919257e-01 
1.290090e+01 1.939654e-01 
1.315616e+01 1.959522e-01 
1.341141e+01 1.978878e-01 
1.366667e+01 1.997733e-01 
1.392192e+01 2.016100e-01 
1.417718e+01 2.033993e-01 
1.443243e+01 2.051424e-01 
1.468769e+01 2.068404e-01 
1.494294e+01 2.084945e-01 
1.519820e+01 2.101059e-01 
1.545345e+01 2.116757e-01 
1.570871e+01 2.132049e-01 
1.596396e+01 2.146946e-01 
1.621922e+01 2.161459e-01 
1.647447e+01 2.175597e-01 
1.672973e+01 2.189369e-01 
1.698498e+01 2.202786e-01 
1.724024e+01 2.215857e-01 
1.749550e+01 2.228590e-01 
1.775075e+01 2.240995e-01 
1.800601e+01 2.253079e-01 
1.826126e+01 2.264851e-01 
1.851652e+01 2.276319e-01 
1.877177e+01 2.287492e-01 
1.902703e+01 2.298376e-01 
1.928228e+01 2.308979e-01 
1.953754e+01 2.319308e-01 
1.979279e+01 2.329371e-01 
2.004805e+01 2.339175e-01 
2.030330e+01 2.348725e-01 
2.055856e+01 2.358029e-01 
2.081381e+01 2.367093e-01 
2.106907e+01 2.375923e-01 
2.132432e+01 2.384525e-01 
2.157958e+01 2.392905e-01 
2.183483e+01 2.401069e-01 
2.209009e+01 2.409022e-01 
2.234535e+01 2.416771e-01 
2.260060e+01 2.424319e-01 
2.285586e+01 2.431673e-01 
2.311111e+01 2.438837e-01 
2.336637e+01 2.445816e-01 
2.362162e+01 2.452615e-01 
2.387688e+01 2.459239e-01 
2.413213e+01 2.465692e-01 
2.438739e+01 2.471979e-01 
2.464264e+01 2.478103e-01 
2.489790e+01 2.484070e-01 
2.515315e+01 2.489883e-01 
2.540841e+01 2.495545e-01 
2.566366e+01 2.501062e-01 
2.591892e+01 2.506437e-01 
2.617417e+01 2.511673e-01 
2.642943e+01 2.516774e-01 
2.668468e+01 2.521743e-01 
2.693994e+01 2.526584e-01 
2.719520e+01 2.531301e-01 
2.745045e+01 2.535895e-01 
2.770571e+01 2.540372e-01 
2.796096e+01 2.544733e-01 
2.821622e+01 2.548981e-01 
2.847147e+01 2.553120e-01 
2.872673e+01 2.557152e-01 
2.898198e+01 2.561081e-01 
2.923724e+01 2.564908e-01 
2.949249e+01 2.568636e-01 
2.974775e+01 2.572268e-01 
3.000300e+01 2.575807e-01 
3.025826e+01 2.579254e-01 
3.051351e+01 2.582613e-01 
3.076877e+01 2.585885e-01 
3.102402e+01 2.589073e-01 
3.127928e+01 2.592178e-01 
3.153453e+01 2.595203e-01 
3.178979e+01 2.598151e-01 
3.204505e+01 2.601022e-01 
3.230030e+01 2.603820e-01 
3.255556e+01 2.606545e-01 
3.281081e+01 2.609200e-01 
3.306607e+01 2.611787e-01 
3.332132e+01 2.614307e-01 
3.357658e+01 2.616762e-01 
3.383183e+01 2.619153e-01 
3.408709e+01 2.621483e-01 
3.434234e+01 2.623753e-01 
3.459760e+01 2.625965e-01 
3.485285e+01 2.628119e-01 
3.510811e+01 2.630218e-01 
3.536336e+01 2.632263e-01 
3.561862e+01 2.634255e-01 
3.587387e+01 2.636196e-01 
3.612913e+01 2.638087e-01 
3.638438e+01 2.639929e-01 
3.663964e+01 2.641724e-01 
3.689489e+01 2.643472e-01 
3.715015e+01 2.645175e-01 
3.740541e+01 2.646835e-01 
3.766066e+01 2.648451e-01 
3.791592e+01 2.650026e-01 
3.817117e+01 2.651561e-01 
3.842643e+01 2.653056e-01 
3.868168e+01 2.654512e-01 
3.893694e+01 2.655931e-01 
3.919219e+01 2.657313e-01 
3.944745e+01 2.658659e-01 
3.970270e+01 2.659971e-01 
3.995796e+01 2.661249e-01 
4.021321e+01 2.662494e-01 
4.046847e+01 2.663707e-01 
4.072372e+01 2.664889e-01 
4.097898e+01 2.666041e-01 
4.123423e+01 2.667162e-01 
4.148949e+01 2.668255e-01 
4.174474e+01 2.669320e-01 
4.200000e+01 2.670357e-01 
4.225526e+01 2.671367e-01 
4.251051e+01 2.672352e-01 
4.276577e+01 2.673311e-01 
4.302102e+01 2.674245e-01 
4.327628e+01 2.675155e-01 
4.353153e+01 2.676042e-01 
4.378679e+01 2.676906e-01 
4.404204e+01 2.677748e-01 
4.429730e+01 2.678567e-01 
4.455255e+01 2.679366e-01 
4.480781e+01 2.680145e-01 
4.506306e+01 2.680903e-01 
4.531832e+01 2.681641e-01 
4.557357e+01 2.682361e-01 
4.582883e+01 2.683062e-01 
4.608408e+01 2.683745e-01 
4.633934e+01 2.684411e-01 
4.659459e+01 2.685059e-01 
4.684985e+01 2.685690e-01 
4.710511e+01 2.686306e-01 
4.736036e+01 2.686905e-01 
4.761562e+01 2.687489e-01 
4.787087e+01 2.688058e-01 
4.812613e+01 2.688612e-01 
4.838138e+01 2.689152e-01 
4.863664e+01 2.689678e-01 
4.889189e+01 2.690191e-01 
4.914715e+01 2.690690e-01 
4.940240e+01 2.691177e-01 
4.965766e+01 2.691651e-01 
4.991291e+01 2.692112e-01 
5.016817e+01 2.692562e-01 
5.042342e+01 2.693000e-01 
5.067868e+01 2.693427e-01 
5.093393e+01 2.693843e-01 
5.118919e+01 2.694248e-01 
5.144444e+01 2.694643e-01 
5.169970e+01 2.695028e-01 
5.195495e+01 2.695402e-01 
5.221021e+01 2.695767e-01 
5.246547e+01 2.696123e-01 
5.272072e+01 2.696469e-01 
5.297598e+01 2.696807e-01 
5.323123e+01 2.697136e-01 
5.348649e+01 2.697456e-01 
5.374174e+01 2.697768e-01 
5.399700e+01 2.698072e-01 
5.425225e+01 2.698369e-01 
5.450751e+01 2.698657e-01 
5.476276e+01 2.698938e-01 
5.501802e+01 2.699212e-01 
5.527327e+01 2.699479e-01 
5.552853e+01 2.699739e-01 
5.578378e+01 2.699992e-01 
5.603904e+01 2.700239e-01 
5.629429e+01 2.700479e-01 
5.654955e+01 2.700714e-01 
5.680480e+01 2.700942e-01 
5.706006e+01 2.701164e-01 
5.731532e+01 2.701381e-01 
5.757057e+01 2.701592e-01 
5.782583e+01 2.701797e-01 
5.808108e+01 2.701997e-01 
5.833634e+01 2.702193e-01 
5.859159e+01 2.702383e-01 
5.884685e+01 2.702568e-01 
5.910210e+01 2.702748e-01 
5.935736e+01 2.702924e-01 
5.961261e+01 2.703095e-01 
5.986787e+01 2.703262e-01 
6.012312e+01 2.703424e-01 
6.037838e+01 2.703583e-01 
6.063363e+01 2.703737e-01 
6.088889e+01 2.703887e-01 
6.114414e+01 2.704034e-01 
6.139940e+01 2.704176e-01 
6.165465e+01 2.704315e-01 
6.190991e+01 2.704451e-01 
6.216517e+01 2.704582e-01 
6.242042e+01 2.704711e-01 
6.267568e+01 2.704836e-01 
6.293093e+01 2.704958e-01 
6.318619e+01 2.705077e-01 
6.344144e+01 2.705192e-01 
6.369670e+01 2.705305e-01 
6.395195e+01 2.705415e-01 
6.420721e+01 2.705522e-01 
6.446246e+01 2.705626e-01 
6.471772e+01 2.705728e-01 
6.497297e+01 2.705827e-01 
6.522823e+01 2.705923e-01 
6.548348e+01 2.706017e-01 
6.573874e+01 2.706109e-01 
6.599399e+01 2.706198e-01 
6.624925e+01 2.706285e-01 
6.650450e+01 2.706369e-01 
6.675976e+01 2.706452e-01 
6.701502e+01 2.706532e-01 
6.727027e+01 2.706610e-01 
6.752553e+01 2.706687e-01 
6.778078e+01 2.706761e-01 
6.803604e+01 2.706833e-01 
6.829129e+01 2.706904e-01 
6.854655e+01 2.706972e-01 
6.880180e+01 2.707039e-01 
6.905706e+01 2.707104e-01 
6.931231e+01 2.707168e-01 
6.956757e+01 2.707230e-01 
6.982282e+01 2.707290e-01 
7.007808e+01 2.707349e-01 
7.033333e+01 2.707406e-01 
7.058859e+01 2.707462e-01 
7.084384e+01 2.707516e-01 
7.109910e+01 2.707569e-01 
7.135435e+01 2.707620e-01 
7.160961e+01 2.707671e-01 
7.186486e+01 2.707719e-01 
7.212012e+01 2.707767e-01 
7.237538e+01 2.707813e-01 
7.263063e+01 2.707859e-01 
7.288589e+01 2.707903e-01 
7.314114e+01 2.707946e-01 
7.339640e+01 2.707987e-01 
7.365165e+01 2.708028e-01 
7.390691e+01 2.708068e-01 
7.416216e+01 2.708107e-01 
7.441742e+01 2.708144e-01 
7.467267e+01 2.708181e-01 
7.492793e+01 2.708217e-01 
7.518318e+01 2.708252e-01 
7.543844e+01 2.708285e-01 
7.569369e+01 2.708319e-01 
7.594895e+01 2.708351e-01 
7.620420e+01 2.708382e-01 
7.645946e+01 2.708413e-01 
7.671471e+01 2.708442e-01 
7.696997e+01 2.708471e-01 
7.722523e+01 2.708500e-01 
7.748048e+01 2.708527e-01 
7.773574e+01 2.708554e-01 
7.799099e+01 2.708580e-01 
7.824625e+01 2.708606e-01 
7.850150e+01 2.708630e-01 
7.875676e+01 2.708655e-01 
7.901201e+01 2.708678e-01 
7.926727e+01 2.708701e-01 
7.952252e+01 2.708723e-01 
7.977778e+01 2.708745e-01 
8.003303e+01 2.708766e-01 
8.028829e+01 2.708787e-01 
8.054354e+01 2.708807e-01 
8.079880e+01 2.708827e-01 
8.105405e+01 2.708846e-01 
8.130931e+01 2.708865e-01 
8.156456e+01 2.708883e-01 
8.181982e+01 2.708900e-01 
8.207508e+01 2.708918e-01 
8.233033e+01 2.708934e-01 
8.258559e+01 2.708951e-01 
8.284084e+01 2.708967e-01 
8.309610e+01 2.708982e-01 
8.335135e+01 2.708997e-01 
8.360661e+01 2.709012e-01 
8.386186e+01 2.709026e-01 
8.411712e+01 2.709040e-01 
8.437237e+01 2.709054e-01 
8.462763e+01 2.709067e-01 
8.488288e+01 2.709080e-01 
8.513814e+01 2.709093e-01 
8.539339e+01 2.709105e-01 
8.564865e+01 2.709117e-01 
8.590390e+01 2.709128e-01 
8.615916e+01 2.709140e-01 
8.641441e+01 2.709151e-01 
8.666967e+01 2.709162e-01 
8.692492e+01 2.709172e-01 
8.718018e+01 2.709182e-01 
8.743544e+01 2.709192e-01 
8.769069e+01 2.709202e-01 
8.794595e+01 2.709211e-01 
8.820120e+01 2.709221e-01 
8.845646e+01 2.709230e-01 
8.871171e+01 2.709238e-01 
8.896697e+01 2.709247e-01 
8.922222e+01 2.709255e-01 
8.947748e+01 2.709263e-01 
8.973273e+01 2.709271e-01 
8.998799e+01 2.709279e-01 
9.024324e+01 2.709286e-01 
9.049850e+01 2.709293e-01 
9.075375e+01 2.709301e-01 
9.100901e+01 2.709307e-01 
9.126426e+01 2.709314e-01 
9.151952e+01 2.709321e-01 
9.177477e+01 2.709327e-01 
9.203003e+01 2.709333e-01 
9.228529e+01 2.709339e-01 
9.254054e+01 2.709345e-01 
9.279580e+01 2.709351e-01 
9.305105e+01 2.709357e-01 
9.330631e+01 2.709362e-01 
9.356156e+01 2.709367e-01 
9.381682e+01 2.709373e-01 
9.407207e+01 2.709378e-01 
9.432733e+01 2.709383e-01 
9.458258e+01 2.709387e-01 
9.483784e+01 2.709392e-01 
9.509309e+01 2.709397e-01 
9.534835e+01 2.709401e-01 
9.560360e+01 2.709405e-01 
9.585886e+01 2.709410e-01 
9.611411e+01 2.709414e-01 
9.636937e+01 2.709418e-01 
9.662462e+01 2.709421e-01 
9.687988e+01 2.709425e-01 
9.713514e+01 2.709429e-01 
9.739039e+01 2.709433e-01 
9.764565e+01 2.709436e-01 
9.790090e+01 2.709439e-01 
9.815616e+01 2.709443e-01 
9.841141e+01 2.709446e-01 
9.866667e+01 2.709449e-01 
9.892192e+01 2.709452e-01 
9.917718e+01 2.709455e-01 
9.943243e+01 2.709458e-01 
9.968769e+01 2.709461e-01 
9.994294e+01 2.709464e-01 
1.001982e+02 2.709466e-01 
1.004535e+02 2.709469e-01 
1.007087e+02 2.709472e-01 
1.009640e+02 2.709474e-01 
1.012192e+02 2.709477e-01 
1.014745e+02 2.709479e-01 
1.017297e+02 2.709481e-01 
1.019850e+02 2.709483e-01 
1.022402e+02 2.709486e-01 
1.024955e+02 2.709488e-01 
1.027508e+02 2.709490e-01 
1.030060e+02 2.709492e-01 
1.032613e+02 2.709494e-01 
1.035165e+02 2.709496e-01 
1.037718e+02 2.709498e-01 
1.040270e+02 2.709500e-01 
1.042823e+02 2.709501e-01 
1.045375e+02 2.709503e-01 
1.047928e+02 2.709505e-01 
1.050480e+02 2.709506e-01 
1.053033e+02 2.709508e-01 
1.055586e+02 2.709510e-01 
1.058138e+02 2.709511e-01 
1.060691e+02 2.709513e-01 
1.063243e+02 2.709514e-01 
1.065796e+02 2.709515e-01 
1.068348e+02 2.709517e-01 
1.070901e+02 2.709518e-01 
1.073453e+02 2.709519e-01 
1.076006e+02 2.709521e-01 
1.078559e+02 2.709522e-01 
1.081111e+02 2.709523e-01 
1.083664e+02 2.709524e-01 
1.086216e+02 2.709525e-01 
1.088769e+02 2.709526e-01 
1.091321e+02 2.709528e-01 
1.093874e+02 2.709529e-01 
1.096426e+02 2.709530e-01 
1.098979e+02 2.709531e-01 
1.101532e+02 2.709532e-01 
1.104084e+02 2.709533e-01 
1.106637e+02 2.709533e-01 
1.109189e+02 2.709534e-01 
1.111742e+02 2.709535e-01 
1.114294e+02 2.709536e-01 
1.116847e+02 2.709537e-01 
1.119399e+02 2.709538e-01 
1.121952e+02 2.709539e-01 
1.124505e+02 2.709539e-01 
1.127057e+02 2.709540e-01 
1.129610e+02 2.709541e-01 
1.132162e+02 2.709542e-01 
1.134715e+02 2.709542e-01 
1.137267e+02 2.709543e-01 
1.139820e+02 2.709544e-01 
1.142372e+02 2.709544e-01 
1.144925e+02 2.709545e-01 
1.147477e+02 2.709545e-01 
1.150030e+02 2.709546e-01 
1.152583e+02 2.709547e-01 
1.155135e+02 2.709547e-01 
1.157688e+02 2.709548e-01 
1.160240e+02 2.709548e-01 
1.162793e+02 2.709549e-01 
1.165345e+02 2.709549e-01 
1.167898e+02 2.709550e-01 
1.170450e+02 2.709550e-01 
1.173003e+02 2.709551e-01 
1.175556e+02 2.709551e-01 
1.178108e+02 2.709552e-01 
1.180661e+02 2.709552e-01 
1.183213e+02 2.709552e-01 
1.185766e+02 2.709553e-01 
1.188318e+02 2.709553e-01 
1.190871e+02 2.709554e-01 
1.193423e+02 2.709554e-01 
1.195976e+02 2.709554e-01 
1.198529e+02 2.709555e-01 
1.201081e+02 2.709555e-01 
1.203634e+02 2.709555e-01 
1.206186e+02 2.709556e-01 
1.208739e+02 2.709556e-01 
1.211291e+02 2.709556e-01 
1.213844e+02 2.709557e-01 
1.216396e+02 2.709557e-01 
1.218949e+02 2.709557e-01 
1.221502e+02 2.709558e-01 
1.224054e+02 2.709558e-01 
1.226607e+02 2.709558e-01 
1.229159e+02 2.709558e-01 
1.231712e+02 2.709559e-01 
1.234264e+02 2.709559e-01 
1.236817e+02 2.709559e-01 
1.239369e+02 2.709559e-01 
1.241922e+02 2.709560e-01 
1.244474e+02 2.709560e-01 
1.247027e+02 2.709560e-01 
1.249580e+02 2.709560e-01 
1.252132e+02 2.709561e-01 
1.254685e+02 2.709561e-01 
1.257237e+02 2.709561e-01 
1.259790e+02 2.709561e-01 
1.262342e+02 2.709561e-01 
1.264895e+02 2.709562e-01 
1.267447e+02 2.709562e-01 
1.270000e+02 2.709562e-01 
1.270000e+02 3.020045e-01 
1.267447e+02 3.020045e-01 
1.264895e+02 3.020045e-01 
1.262342e+02 3.020045e-01 
1.259790e+02 3.020045e-01 
1.257237e+02 3.020044e-01 
1.254685e+02 3.020044e-01 
1.252132e+02 3.020044e-01 
1.249580e+02 3.020044e-01 
1.247027e+02 3.020044e-01 
1.244474e+02 3.020043e-01 
1.241922e+02 3.020043e-01 
1.239369e+02 3.020043e-01 
1.236817e+02 3.020043e-01 
1.234264e+02 3.020042e-01 
1.231712e+02 3.020042e-01 
1.229159e+02 3.020042e-01 
1.226607e+02 3.020042e-01 
1.224054e+02 3.020041e-01 
1.221502e+02 3.020041e-01 
1.218949e+02 3.020041e-01 
1.216396e+02 3.020040e-01 
1.213844e+02 3.020040e-01 
1.211291e+02 3.020040e-01 
1.208739e+02 3.020039e-01 
1.206186e+02 3.020039e-01 
1.203634e+02 3.020039e-01 
1.201081e+02 3.020038e-01 
1.198529e+02 3.020038e-01 
1.195976e+02 3.020038e-01 
1.193423e+02 3.020037e-01 
1.190871e+02 3.020037e-01 
1.188318e+02 3.020036e-01 
1.185766e+02 3.020036e-01 
1.183213e+02 3.020036e-01 
1.180661e+02 3.020035e-01 
1.178108e+02 3.020035e-01 
1.175556e+02 3.020034e-01 
1.173003e+02 3.020034e-01 
1.170450e+02 3.020033e-01 
1.167898e+02 3.020033e-01 
1.165345e+02 3.020032e-01 
1.162793e+02 3.020032e-01 
1.160240e+02 3.020031e-01 
1.157688e+02 3.020031e-01 
1.155135e+02 3.020030e-01 
1.152583e+02 3.020030e-01 
1.150030e+02 3.020029e-01 
1.147477e+02 3.020028e-01 
1.144925e+02 3.020028e-01 
1.142372e+02 3.020027e-01 
1.139820e+02 3.020026e-01 
1.137267e+02 3.020026e-01 
1.134715e+02 3.020025e-01 
1.132162e+02 3.020024e-01 
1.129610e+02 3.020024e-01 
1.127057e+02 3.020023e-01 
1.124505e+02 3.020022e-01 
1.121952e+02 3.020021e-01 
1.119399e+02 3.020020e-01 
1.116847e+02 3.020019e-01 
1.114294e+02 3.020019e-01 
1.111742e+02 3.020018e-01 
1.109189e+02 3.020017e-01 
1.106637e+02 3.020016e-01 
1.104084e+02 3.020015e-01 
1.101532e+02 3.020014e-01 
1.098979e+02 3.020013e-01 
1.096426e+02 3.020012e-01 
1.093874e+02 3.020011e-01 
1.091321e+02 3.020010e-01 
1.088769e+02 3.020009e-01 
1.086216e+02 3.020007e-01 
1.083664e+02 3.020006e-01 
1.081111e+02 3.020005e-01 
1.078559e+02 3.020004e-01 
1.076006e+02 3.020002e-01 
1.073453e+02 3.020001e-01 
1.070901e+02 3.020000e-01 
1.068348e+02 3.019998e-01 
1.065796e+02 3.019997e-01 
1.063243e+02 3.019996e-01 
1.060691e+02 3.019994e-01 
1.058138e+02 3.019993e-01 
1.055586e+02 3.019991e-01 
1.053033e+02 3.019989e-01 
1.050480e+02 3.019988e-01 
1.047928e+02 3.019986e-01 
1.045375e+02 3.019984e-01 
1.042823e+02 3.019982e-01 
1.040270e+02 3.019981e-01 
1.037718e+02 3.019979e-01 
1.035165e+02 3.019977e-01 
1.032613e+02 3.019975e-01 
1.030060e+02 3.019973e-01 
1.027508e+02 3.019971e-01 
1.024955e+02 3.019968e-01 
1.022402e+02 3.019966e-01 
1.019850e+02 3.019964e-01 
1.017297e+02 3.019962e-01 
1.014745e+02 3.019959e-01 
1.012192e+02 3.019957e-01 
1.009640e+02 3.019954e-01 
1.007087e+02 3.019952e-01 
1.004535e+02 3.019949e-01 
1.001982e+02 3.019946e-01 
9.994294e+01 3.019943e-01 
9.968769e+01 3.019940e-01 
9.943243e+01 3.019937e-01 
9.917718e+01 3.019934e-01 
9.892192e+01 3.019931e-01 
9.866667e+01 3.019928e-01 
9.841141e+01 3.019925e-01 
9.815616e+01 3.019921e-01 
9.790090e+01 3.019918e-01 
9.764565e+01 3.019914e-01 
9.739039e+01 3.019911e-01 
9.713514e+01 3.019907e-01 
9.687988e+01 3.019903e-01 
9.662462e+01 3.019899e-01 
9.636937e+01 3.019895e-01 
9.611411e+01 3.019891e-01 
9.585886e+01 3.019887e-01 
9.560360e+01 3.019882e-01 
9.534835e+01 3.019878e-01 
9.509309e+01 3.019873e-01 
9.483784e+01 3.019869e-01 
9.458258e+01 3.019864e-01 
9.432733e+01 3.019859e-01 
9.407207e+01 3.019854e-01 
9.381682e+01 3.019848e-01 
9.356156e+01 3.019843e-01 
9.330631e+01 3.019838e-01 
9.305105e+01 3.019832e-01 
9.279580e+01 3.019826e-01 
9.254054e+01 3.019820e-01 
9.228529e+01 3.019814e-01 
9.203003e+01 3.019808e-01 
9.177477e+01 3.019801e-01 
9.151952e+01 3.019794e-01 
9.126426e+01 3.019788e-01 
9.100901e+01 3.019781e-01 
9.075375e+01 3.019773e-01 
9.049850e+01 3.019766e-01 
9.024324e+01 3.019759e-01 
8.998799e+01 3.019751e-01 
8.973273e+01 3.019743e-01 
8.947748e+01 3.019735e-01 
8.922222e+01 3.019726e-01 
8.896697e+01 3.019718e-01 
8.871171e+01 3.019709e-01 
8.845646e+01 3.019700e-01 
8.820120e+01 3.019690e-01 
8.794595e+01 3.019681e-01 
8.769069e+01 3.019671e-01 
8.743544e+01 3.019661e-01 
8.718018e+01 3.019650e-01 
8.692492e+01 3.019640e-01 
8.666967e+01 3.019629e-01 
8.641441e+01 3.019618e-01 
8.615916e+01 3.019606e-01 
8.590390e+01 3.019594e-01 
8.564865e+01 3.019582e-01 
8.539339e+01 3.019570e-01 
8.513814e+01 3.019557e-01 
8.488288e+01 3.019544e-01 
8.462763e+01 3.019531e-01 
8.437237e+01 3.019517e-01 
8.411712e+01 3.019503e-01 
8.386186e+01 3.019488e-01 
8.360661e+01 3.019473e-01 
8.335135e+01 3.019458e-01 
8.309610e+01 3.019442e-01 
8.284084e+01 3.019426e-01 
8.258559e+01 3.019409e-01 
8.233033e+01 3.019392e-01 
8.207508e+01 3.019375e-01 
8.181982e+01 3.019357e-01 
8.156456e+01 3.019339e-01 
8.130931e+01 3.019320e-01 
8.105405e+01 3.019300e-01 
8.079880e+01 3.019281e-01 
8.054354e+01 3.019260e-01 
8.028829e+01 3.019239e-01 
8.003303e+01 3.019218e-01 
7.977778e+01 3.019196e-01 
7.952252e+01 3.019173e-01 
7.926727e+01 3.019150e-01 
7.901201e+01 3.019126e-01 
7.875676e+01 3.019101e-01 
7.850150e+01 3.019076e-01 
7.824625e+01 3.019050e-01 
7.799099e+01 3.019024e-01 
7.773574e+01 3.018997e-01 
7.748048e+01 3.018969e-01 
7.722523e+01 3.018940e-01 
7.696997e+01 3.018911e-01 
7.671471e+01 3.018880e-01 
7.645946e+01 3.018849e-01 
7.620420e+01 3.018818e-01 
7.594895e+01 3.018785e-01 
7.569369e+01 3.018751e-01 
7.543844e+01 3.018717e-01 
7.518318e+01 3.018682e-01 
7.492793e+01 3.018645e-01 
7.467267e+01 3.018608e-01 
7.441742e+01 3.018570e-01 
7.416216e+01 3.018531e-01 
7.390691e+01 3.018491e-01 
7.365165e+01 3.018449e-01 
7.339640e+01 3.018407e-01 
7.314114e+01 3.018363e-01 
7.288589e+01 3.018319e-01 
7.263063e+01 3.018273e-01 
7.237538e+01 3.018226e-01 
7.212012e+01 3.018178e-01 
7.186486e+01 3.018128e-01 
7.160961e+01 3.018077e-01 
7.135435e+01 3.018025e-01 
7.109910e+01 3.017971e-01 
7.084384e+01 3.017916e-01 
7.058859e+01 3.017860e-01 
7.033333e+01 3.017802e-01 
7.007808e+01 3.017742e-01 
6.982282e+01 3.017681e-01 
6.956757e+01 3.017618e-01 
6.931231e+01 3.017554e-01 
6.905706e+01 3.017488e-01 
6.880180e+01 3.017420e-01 
6.854655e+01 3.017350e-01 
6.829129e+01 3.017279e-01 
6.803604e+01 3.017206e-01 
6.778078e+01 3.017130e-01 
6.752553e+01 3.017053e-01 
6.727027e+01 3.016974e-01 
6.701502e+01 3.016892e-01 
6.675976e+01 3.016809e-01 
6.650450e+01 3.016723e-01 
6.624925e+01 3.016635e-01 
6.599399e+01 3.016545e-01 
6.573874e+01 3.016452e-01 
6.548348e+01 3.016357e-01 
6.522823e+01 3.016259e-01 
6.497297e+01 3.016158e-01 
6.471772e+01 3.016055e-01 
6.446246e+01 3.015950e-01 
6.420721e+01 3.015841e-01 
6.395195e+01 3.015730e-01 
6.369670e+01 3.015616e-01 
6.344144e+01 3.015498e-01 
6.318619e+01 3.015378e-01 
6.293093e+01 3.015254e-01 
6.267568e+01 3.015127e-01 
6.242042e+01 3.014997e-01 
6.216517e+01 3.014863e-01 
6.190991e+01 3.014726e-01 
6.165465e+01 3.014585e-01 
6.139940e+01 3.014441e-01 
6.114414e+01 3.014292e-01 
6.088889e+01 3.014140e-01 
6.063363e+01 3.013983e-01 
6.037838e+01 3.013823e-01 
6.012312e+01 3.013658e-01 
5.986787e+01 3.013489e-01 
5.961261e+01 3.013315e-01 
5.935736e+01 3.013137e-01 
5.910210e+01 3.012954e-01 
5.884685e+01 3.012767e-01 
5.859159e+01 3.012574e-01 
5.833634e+01 3.012376e-01 
5.808108e+01 3.012173e-01 
5.782583e+01 3.011965e-01 
5.757057e+01 3.011751e-01 
5.731532e+01 3.011531e-01 
5.706006e+01 3.011306e-01 
5.680480e+01 3.011075e-01 
5.654955e+01 3.010837e-01 
5.629429e+01 3.010594e-01 
5.603904e+01 3.010343e-01 
5.578378e+01 3.010087e-01 
5.552853e+01 3.009823e-01 
5.527327e+01 3.009552e-01 
5.501802e+01 3.009275e-01 
5.476276e+01 3.008990e-01 
5.450751e+01 3.008697e-01 
5.425225e+01 3.008397e-01 
5.399700e+01 3.008089e-01 
5.374174e+01 3.007772e-01 
5.348649e+01 3.007447e-01 
5.323123e+01 3.007114e-01 
5.297598e+01 3.006772e-01 
5.272072e+01 3.006421e-01 
5.246547e+01 3.006060e-01 
5.221021e+01 3.005690e-01 
5.195495e+01 3.005310e-01 
5.169970e+01 3.004920e-01 
5.144444e+01 3.004520e-01 
5.118919e+01 3.004109e-01 
5.093393e+01 3.003688e-01 
5.067868e+01 3.003255e-01 
5.042342e+01 3.002810e-01 
5.016817e+01 3.002354e-01 
4.991291e+01 3.001886e-01 
4.965766e+01 3.001406e-01 
4.940240e+01 3.000913e-01 
4.914715e+01 3.000407e-01 
4.889189e+01 2.999887e-01 
4.863664e+01 2.999354e-01 
4.838138e+01 2.998806e-01 
4.812613e+01 2.998244e-01 
4.787087e+01 2.997668e-01 
4.761562e+01 2.997076e-01 
4.736036e+01 2.996468e-01 
4.710511e+01 2.995844e-01 
4.684985e+01 2.995204e-01 
4.659459e+01 2.994547e-01 
4.633934e+01 2.993872e-01 
4.608408e+01 2.993180e-01 
4.582883e+01 2.992469e-01 
4.557357e+01 2.991740e-01 
4.531832e+01 2.990991e-01 
4.506306e+01 2.990222e-01 
4.480781e+01 2.989433e-01 
4.455255e+01 2.988624e-01 
4.429730e+01 2.987792e-01 
4.404204e+01 2.986939e-01 
4.378679e+01 2.986064e-01 
4.353153e+01 2.985165e-01 
4.327628e+01 2.984242e-01 
4.302102e+01 2.983295e-01 
4.276577e+01 2.982323e-01 
4.251051e+01 2.981325e-01 
4.225526e+01 2.980301e-01 
4.200000e+01 2.979249e-01 
4.174474e+01 2.978170e-01 
4.148949e+01 2.977063e-01 
4.123423e+01 2.975926e-01 
4.097898e+01 2.974759e-01 
4.072372e+01 2.973561e-01 
4.046847e+01 2.972331e-01 
4.021321e+01 2.971069e-01 
3.995796e+01 2.969774e-01 
3.970270e+01 2.968444e-01 
3.944745e+01 2.967079e-01 
3.919219e+01 2.965678e-01 
3.893694e+01 2.964241e-01 
3.868168e+01 2.962765e-01 
3.842643e+01 2.961250e-01 
3.817117e+01 2.959694e-01 
3.791592e+01 2.958098e-01 
3.766066e+01 2.956460e-01 
3.740541e+01 2.954778e-01 
3.715015e+01 2.953052e-01 
3.689489e+01 2.951280e-01 
3.663964e+01 2.949461e-01 
3.638438e+01 2.947594e-01 
3.612913e+01 2.945678e-01 
3.587387e+01 2.943711e-01 
3.561862e+01 2.941693e-01 
3.536336e+01 2.939620e-01 
3.510811e+01 2.937493e-01 
3.485285e+01 2.935310e-01 
3.459760e+01 2.933069e-01 
3.434234e+01 2.930769e-01 
3.408709e+01 2.928408e-01 
3.383183e+01 2.925984e-01 
3.357658e+01 2.923497e-01 
3.332132e+01 2.920943e-01 
3.306607e+01 2.918323e-01 
3.281081e+01 2.915633e-01 
3.255556e+01 2.912871e-01 
3.230030e+01 2.910037e-01 
3.204505e+01 2.907128e-01 
3.178979e+01 2.904142e-01 
3.153453e+01 2.901077e-01 
3.127928e+01 2.897931e-01 
3.102402e+01 2.894701e-01 
3.076877e+01 2.891387e-01 
3.051351e+01 2.887984e-01 
3.025826e+01 2.884492e-01 
3.000300e+01 2.880908e-01 
2.974775e+01 2.877228e-01 
2.949249e+01 2.873452e-01 
2.923724e+01 2.869575e-01 
2.898198e+01 2.865596e-01 
2.872673e+01 2.861512e-01 
2.847147e+01 2.857320e-01 
2.821622e+01 2.853018e-01 
2.796096e+01 2.848601e-01 
2.770571e+01 2.844068e-01 
2.745045e+01 2.839415e-01 
2.719520e+01 2.834638e-01 
2.693994e+01 2.829736e-01 
2.668468e+01 2.824704e-01 
2.642943e+01 2.819539e-01 
2.617417e+01 2.814238e-01 
2.591892e+01 2.808796e-01 
2.566366e+01 2.803211e-01 
2.540841e+01 2.797478e-01 
2.515315e+01 2.791593e-01 
2.489790e+01 2.785553e-01 
2.464264e+01 2.779354e-01 
2.438739e+01 2.772990e-01 
2.413213e+01 2.766459e-01 
2.387688e+01 2.759754e-01 
2.362162e+01 2.752873e-01 
2.336637e+01 2.745810e-01 
2.311111e+01 2.738560e-01 
2.285586e+01 2.731118e-01 
2.260060e+01 2.723480e-01 
2.234535e+01 2.715641e-01 
2.209009e+01 2.707594e-01 
2.183483e+01 2.699334e-01 
2.157958e+01 2.690856e-01 
2.132432e+01 2.682155e-01 
2.106907e+01 2.673223e-01 
2.081381e+01 2.664056e-01 
2.055856e+01 2.654646e-01 
2.030330e+01 2.644988e-01 
2.004805e+01 2.635075e-01 
1.979279e+01 2.624900e-01 
1.953754e+01 2.614456e-01 
1.928228e+01 2.603736e-01 
1.902703e+01 2.592733e-01 
1.877177e+01 2.581440e-01 
1.851652e+01 2.569849e-01 
1.826126e+01 2.557951e-01 
1.800601e+01 2.545740e-01 
1.775075e+01 2.533206e-01 
1.749550e+01 2.520341e-01 
1.724024e+01 2.507136e-01 
1.698498e+01 2.493583e-01 
1.672973e+01 2.479672e-01 
1.647447e+01 2.465394e-01 
1.621922e+01 2.450740e-01 
1.596396e+01 2.435698e-01 
1.570871e+01 2.420260e-01 
1.545345e+01 2.404414e-01 
1.519820e+01 2.388150e-01 
1.494294e+01 2.371458e-01 
1.468769e+01 2.354324e-01 
1.443243e+01 2.336739e-01 
1.417718e+01 2.318690e-01 
1.392192e+01 2.300166e-01 
1.366667e+01 2.281152e-01 
1.341141e+01 2.261638e-01 
1.315616e+01 2.241608e-01 
1.290090e+01 2.221051e-01 
1.264565e+01 2.199952e-01 
1.239039e+01 2.178297e-01 
1.213514e+01 2.156071e-01 
1.187988e+01 2.133260e-01 
1.162462e+01 2.109848e-01 
1.136937e+01 2.085819e-01 
1.111411e+01 2.061157e-01 
1.085886e+01 2.035846e-01 
1.060360e+01 2.009868e-01 
1.034835e+01 1.983206e-01 
1.009309e+01 1.955843e-01 
9.837838e+00 1.927759e-01 
9.582583e+00 1.898937e-01 
9.327327e+00 1.869356e-01 
9.072072e+00 1.838998e-01 
8.816817e+00 1.807841e-01 
8.561562e+00 1.775865e-01 
8.306306e+00 1.743048e-01 
8.051051e+00 1.709370e-01 
7.795796e+00 1.674806e-01 
7.540541e+00 1.639334e-01 
7.285285e+00 1.602932e-01 
7.030030e+00 1.565573e-01 
6.774775e+00 1.527234e-01 
6.519520e+00 1.487890e-01 
6.264264e+00 1.447513e-01 
6.009009e+00 1.406078e-01 
5.753754e+00 1.363557e-01 
5.498498e+00 1.319923e-01 
5.243243e+00 1.275145e-01 
4.987988e+00 1.229195e-01 
4.732733e+00 1.182043e-01 
4.477477e+00 1.133657e-01 
4.222222e+00 1.084006e-01 
3.966967e+00 1.033058e-01 
3.711712e+00 9.807793e-02 
3.456456e+00 9.271356e-02 
3.201201e+00 8.720922e-02 
2.945946e+00 8.156134e-02 
2.690691e+00 7.576626e-02 
2.435435e+00 6.982023e-02 
2.180180e+00 6.371942e-02 
1.924925e+00 5.745989e-02 
1.669670e+00 5.103763e-02 
1.414414e+00 4.444852e-02 
1.159159e+00 3.768833e-02 
9.039039e-01 3.075277e-02 
6.486486e-01 2.363741e-02 
3.933934e-01 1.633772e-02 
1.381381e-01 8.849079e-03 
-1.171171e-01 1.166746e-03 
-3.723724e-01 -6.714136e-03 
-6.276276e-01 -1.479854e-02 
-8.828829e-01 -2.309154e-02 
-1.138138e+00 -3.159837e-02 
-1.393393e+00 -4.032437e-02 
-1.648649e+00 -4.927501e-02 
-1.903904e+00 -5.845590e-02 
-2.159159e+00 -6.787279e-02 
-2.414414e+00 -7.753160e-02 
-2.669670e+00 -8.743836e-02 
-2.924925e+00 -9.759931e-02 
-3.180180e+00 -1.080208e-01 
-3.435435e+00 -1.187094e-01 
-3.690691e+00 -1.296719e-01 
-3.945946e+00 -1.409151e-01 
-4.201201e+00 -1.524463e-01 
-4.456456e+00 -1.642726e-01 
-4.711712e+00 -1.764018e-01 
-4.966967e+00 -1.888414e-01 
-5.222222e+00 -2.015996e-01 
-5.477477e+00 -2.146845e-01 
-5.732733e+00 -2.281047e-01 
-5.987988e+00 -2.418688e-01 
-6.243243e+00 -2.559859e-01 
-6.498498e+00 -2.704652e-01 
-6.753754e+00 -2.853163e-01 
-7.009009e+00 -3.005490e-01 
-7.264264e+00 -3.161734e-01 
-7.519520e+00 -3.321999e-01 
-7.774775e+00 -3.486393e-01 
-8.030030e+00 -3.655026e-01 
-8.285285e+00 -3.828012e-01 
-8.540541e+00 -4.005468e-01 
-8.795796e+00 -4.187512e-01 
-9.051051e+00 -4.374270e-01 
-9.306306e+00 -4.565867e-01 
-9.561562e+00 -4.762434e-01 
-9.816817e+00 -4.964106e-01 
-1.007207e+01 -5.171019e-01 
-1.032733e+01 -5.383314e-01 
-1.058258e+01 -5.601137e-01 
-1.083784e+01 -5.824637e-01 
-1.109309e+01 -6.053966e-01 
-1.134835e+01 -6.289282e-01 
-1.160360e+01 -6.530745e-01 
-1.185886e+01 -6.778520e-01 
-1.211411e+01 -7.032777e-01 
-1.236937e+01 -7.293690e-01 
-1.262462e+01 -7.561438e-01 
-1.287988e+01 -7.836203e-01 
-1.313514e+01 -8.118174e-01 
-1.339039e+01 -8.407544e-01 
-1.364565e+01 -8.704510e-01 
-1.390090e+01 -9.009275e-01 
-1.415616e+01 -9.322049e-01 
-1.441141e+01 -9.643044e-01 
-1.466667e+01 -9.972480e-01 
-1.492192e+01 -1.031058e+00 
-1.517718e+01 -1.065758e+00 
-1.543243e+01 -1.101372e+00 
-1.568769e+01 -1.137923e+00 
-1.594294e+01 -1.175437e+00 
-1.619820e+01 -1.213939e+00 
-1.645345e+01 -1.253456e+00 
-1.670871e+01 -1.294014e+00 
-1.696396e+01 -1.335642e+00 
-1.721922e+01 -1.378368e+00 
-1.747447e+01 -1.422220e+00 
-1.772973e+01 -1.467229e+00 
-1.798498e+01 -1.513425e+00 
-1.824024e+01 -1.560841e+00 
-1.849550e+01 -1.609508e+00 
-1.875075e+01 -1.659459e+00 
-1.900601e+01 -1.710729e+00 
-1.926126e+01 -1.763353e+00 
-1.951652e+01 -1.817366e+00 
-1.977177e+01 -1.872806e+00 
-2.002703e+01 -1.929709e+00 
-2.028228e+01 -1.988116e+00 
-2.053754e+01 -2.048065e+00 
-2.079279e+01 -2.109597e+00 
-2.104805e+01 -2.172756e+00 
-2.130330e+01 -2.237583e+00 
-2.155856e+01 -2.304123e+00 
-2.181381e+01 -2.372421e+00 
-2.206907e+01 -2.442523e+00 
-2.232432e+01 -2.514478e+00 
-2.257958e+01 -2.588335e+00 
-2.283483e+01 -2.664144e+00 
-2.309009e+01 -2.741956e+00 
-2.334535e+01 -2.821825e+00 
-2.360060e+01 -2.903805e+00 
-2.385586e+01 -2.987952e+00 
-2.411111e+01 -3.074324e+00 
-2.436637e+01 -3.162978e+00 
-2.462162e+01 -3.253976e+00 
-2.487688e+01 -3.347380e+00 
-2.513213e+01 -3.443253e+00 
-2.538739e+01 -3.541661e+00 
-2.564264e+01 -3.642670e+00 
-2.589790e+01 -3.746350e+00 
-2.615315e+01 -3.852771e+00 
-2.640841e+01 -3.962006e+00 
-2.666366e+01 -4.074129e+00 
-2.691892e+01 -4.189216e+00 
-2.717417e+01 -4.307347e+00 
-2.742943e+01 -4.428601e+00 
-2.768468e+01 -4.553062e+00 
-2.793994e+01 -4.680813e+00 
-2.819520e+01 -4.811943e+00 
-2.845045e+01 -4.946540e+00 
-2.870571e+01 -5.084696e+00 
-2.896096e+01 -5.226506e+00 
-2.921622e+01 -5.372065e+00 
-2.947147e+01 -5.521474e+00 
-2.972673e+01 -5.674833e+00 
-2.998198e+01 -5.832249e+00 
-3.023724e+01 -5.993826e+00 
-3.049249e+01 -6.159677e+00 
-3.074775e+01 -6.329914e+00 
-3.100300e+01 -6.504653e+00 
-3.125826e+01 -6.684013e+00 
-3.151351e+01 -6.868116e+00 
-3.176877e+01 -7.057088e+00 
-3.202402e+01 -7.251057e+00 
-3.227928e+01 -7.450156e+00 
-3.253453e+01 -7.654521e+00 
-3.278979e+01 -7.864290e+00 
-3.304505e+01 -8.079607e+00 
-3.330030e+01 -8.300618e+00 
-3.355556e+01 -8.527474e+00 
-3.381081e+01 -8.760330e+00 
-3.406607e+01 -8.999344e+00 
-3.432132e+01 -9.244679e+00 
-3.457658e+01 -9.496503e+00 
-3.483183e+01 -9.754987e+00 
-3.508709e+01 -1.002031e+01 
-3.534234e+01 -1.029264e+01 
-3.559760e+01 -1.057218e+01 
-3.585285e+01 -1.085911e+01 
-3.610811e+01 -1.115364e+01 
-3.636336e+01 -1.145595e+01 
-3.661862e+01 -1.176625e+01 
-3.687387e+01 -1.208476e+01 
-3.712913e+01 -1.241170e+01 
-3.738438e+01 -1.274728e+01 
-3.763964e+01 -1.309174e+01 
-3.789489e+01 -1.344531e+01 
-3.815015e+01 -1.380823e+01 
-3.840541e+01 -1.418075e+01 
-3.866066e+01 -1.456312e+01 
-3.891592e+01 -1.495560e+01 
-3.917117e+01 -1.535846e+01 
-3.942643e+01 -1.577198e+01 
-3.968168e+01 -1.619644e+01 
-3.993694e+01 -1.663212e+01 
-4.019219e+01 -1.707932e+01 
-4.044745e+01 -1.753835e+01 
-4.070270e+01 -1.800952e+01 
-4.095796e+01 -1.849316e+01 
-4.121321e+01 -1.898958e+01 
-4.146847e+01 -1.949914e+01 
-4.172372e+01 -2.002217e+01 
-4.197898e+01 -2.055903e+01 
-4.223423e+01 -2.111009e+01 
-4.248949e+01 -2.167573e+01 
-4.274474e+01 -2.225633e+01 
-4.300000e+01 -2.285228e+01 
-4.325526e+01 -2.346400e+01 
-4.351051e+01 -2.409189e+01 
-4.376577e+01 -2.473639e+01 
-4.402102e+01 -2.539794e+01 
-4.427628e+01 -2.607698e+01 
-4.453153e+01 -2.677398e+01 
-4.478679e+01 -2.748942e+01 
-4.504204e+01 -2.822378e+01 
-4.529730e+01 -2.897756e+01 
-4.555255e+01 -2.975128e+01 
-4.580781e+01 -3.054546e+01 
-4.606306e+01 -3.136065e+01 
-4.631832e+01 -3.219739e+01 
-4.657357e+01 -3.305627e+01 
-4.682883e+01 -3.393786e+01 
-4.708408e+01 -3.484277e+01 
-4.733934e+01 -3.577161e+01 
-4.759459e+01 -3.672502e+01 
-4.784985e+01 -3.770364e+01 
-4.810511e+01 -3.870815e+01 
-4.836036e+01 -3.973923e+01 
-4.861562e+01 -4.079757e+01 
-4.887087e+01 -4.188391e+01 
-4.912613e+01 -4.299898e+01 
-4.938138e+01 -4.414354e+01 
-4.963664e+01 -4.531837e+01 
-4.989189e+01 -4.652427e+01 
-5.014715e+01 -4.776207e+01 
-5.040240e+01 -4.903261e+01 
-5.065766e+01 -5.033675e+01 
-5.091291e+01 -5.167538e+01 
-5.116817e+01 -5.304942e+01 
-5.142342e+01 -5.445979e+01 
-5.167868e+01 -5.590747e+01 
-5.193393e+01 -5.739344e+01 
-5.218919e+01 -5.891871e+01 
-5.244444e+01 -6.048432e+01 
-5.269970e+01 -6.209134e+01 
-5.295495e+01 -6.374086e+01 
-5.321021e+01 -6.543401e+01 
-5.346547e+01 -6.717194e+01 
-5.372072e+01 -6.895583e+01 
-5.397598e+01 -7.078691e+01 
-5.423123e+01 -7.266641e+01 
-5.448649e+01 -7.459563e+01 
-5.474174e+01 -7.657587e+01 
-5.499700e+01 -7.860848e+01 
-5.525225e+01 -8.069485e+01 
-5.550751e+01 -8.283641e+01 
-5.576276e+01 -8.503460e+01 
-5.601802e+01 -8.729093e+01 
-5.627327e+01 -8.960694e+01 
-5.652853e+01 -9.198420e+01 
-5.678378e+01 -9.442434e+01 
-5.703904e+01 -9.692902e+01 
-5.729429e+01 -9.949994e+01 
-5.754955e+01 -1.021389e+02 
-5.780480e+01 -1.048476e+02 
-5.806006e+01 -1.076279e+02 
-5.831532e+01 -1.104818e+02 
-5.857057e+01 -1.134112e+02 
-5.882583e+01 -1.164180e+02 
-5.908108e+01 -1.195044e+02 
-5.933634e+01 -1.226724e+02 
-5.959159e+01 -1.259242e+02 
-5.984685e+01 -1.292620e+02 
-6.010210e+01 -1.326881e+02 
-6.035736e+01 -1.362048e+02 
-6.061261e+01 -1.398145e+02 
-6.086787e+01 -1.435196e+02 
-6.112312e+01 -1.473228e+02 
-6.137838e+01 -1.512265e+02 
-6.163363e+01 -1.552335e+02 
-6.188889e+01 -1.593465e+02 
-6.214414e+01 -1.635683e+02 
-6.239940e+01 -1.679017e+02 
-6.265465e+01 -1.723497e+02 
-6.290991e+01 -1.769154e+02 
-6.316517e+01 -1.816018e+02 
-6.342042e+01 -1.864122e+02 
-6.367568e+01 -1.913498e+02 
-6.393093e+01 -1.964180e+02 
-6.418619e+01 -2.016203e+02 
-6.444144e+01 -2.069601e+02 
-6.469670e+01 -2.124412e+02 
-6.495195e+01 -2.180672e+02 
-6.520721e+01 -2.238420e+02 
-6.546246e+01 -2.297696e+02 
-6.571772e+01 -2.358539e+02 
-6.597297e+01 -2.420992e+02 
-6.622823e+01 -2.485096e+02 
-6.648348e+01 -2.550896e+02 
-6.673874e+01 -2.618436e+02 
-6.699399e+01 -2.687763e+02 
-6.724925e+01 -2.758923e+02 
-6.750450e+01 -2.831965e+02 
-6.775976e+01 -2.906939e+02 
-6.801502e+01 -2.983895e+02 
-6.827027e+01 -3.062888e+02 
-6.852553e+01 -3.143969e+02 
-6.878078e+01 -3.227195e+02 
-6.903604e+01 -3.312622e+02 
-6.929129e+01 -3.400309e+02 
-6.954655e+01 -3.490314e+02 
-6.980180e+01 -3.582700e+02 
-7.005706e+01 -3.677530e+02 
-7.031231e+01 -3.774868e+02 
-7.056757e+01 -3.874780e+02 
-7.082282e+01 -3.977335e+02 
-7.107808e+01 -4.082602e+02 
-7.133333e+01 -4.190653e+02 
-7.158859e+01 -4.301562e+02 
-7.184384e+01 -4.415404e+02 
-7.209910e+01 -4.532258e+02 
-7.235435e+01 -4.652202e+02 
-7.260961e+01 -4.775318e+02 
-7.286486e+01 -4.901690e+02 
-7.312012e+01 -5.031405e+02 
-7.337538e+01 -5.164551e+02 
-7.363063e+01 -5.301218e+02 
-7.388589e+01 -5.441499e+02 
-7.414114e+01 -5.585491e+02 
-7.439640e+01 -5.733291e+02 
-7.465165e+01 -5.885001e+02 
-7.490691e+01 -6.040722e+02 
-7.516216e+01 -6.200563e+02 
-7.541742e+01 -6.364631e+02 
-7.567267e+01 -6.533038e+02 
-7.592793e+01 -6.705899e+02 
-7.618318e+01 -6.883332e+02 
-7.643844e+01 -7.065458e+02 
-7.669369e+01 -7.252401e+02 
-7.694895e+01 -7.444289e+02 
-7.720420e+01 -7.641251e+02 
-7.745946e+01 -7.843423e+02 
-7.771471e+01 -8.050942e+02 
-7.796997e+01 -8.263949e+02 
-7.822523e+01 -8.482590e+02 
-7.848048e+01 -8.707014e+02 
-7.873574e+01 -8.937373e+02 
-7.899099e+01 -9.173825e+02 
-7.924625e+01 -9.416531e+02 
-7.950150e+01 -9.665656e+02 
-7.975676e+01 -9.921370e+02 
-8.001201e+01 -1.018385e+03 
-8.026727e+01 -1.045327e+03 
-8.052252e+01 -1.072981e+03 
-8.077778e+01 -1.101367e+03 
-8.103303e+01 -1.130504e+03 
-8.128829e+01 -1.160411e+03 
-8.154354e+01 -1.191109e+03 
-8.179880e+01 -1.222620e+03 
-8.205405e+01 -1.254963e+03 
-8.230931e+01 -1.288162e+03 
-8.256456e+01 -1.322239e+03 
-8.281982e+01 -1.357218e+03 
-8.307508e+01 -1.393121e+03 
-8.333033e+01 -1.429974e+03 
-8.358559e+01 -1.467802e+03 
-8.384084e+01 -1.506630e+03 
-8.409610e+01 -1.546486e+03 
-8.435135e+01 -1.587395e+03 
-8.460661e+01 -1.629386e+03 
-8.486186e+01 -1.672488e+03 
-8.511712e+01 -1.716730e+03 
-8.537237e+01 -1.762142e+03 
-8.562763e+01 -1.808755e+03 
-8.588288e+01 -1.856601e+03 
-8.613814e+01 -1.905713e+03 
-8.639339e+01 -1.956123e+03 
-8.664865e+01 -2.007866e+03 
-8.690390e+01 -2.060978e+03 
-8.715916e+01 -2.115495e+03 
-8.741441e+01 -2.171454e+03 
-8.766967e+01 -2.228893e+03 
-8.792492e+01 -2.287851e+03 
-8.818018e+01 -2.348368e+03 
-8.843544e+01 -2.410486e+03 
-8.869069e+01 -2.474246e+03 
-8.894595e+01 -2.539694e+03 
-8.920120e+01 -2.606872e+03 
-8.945646e+01 -2.675827e+03 
-8.971171e+01 -2.746605e+03 
-8.996697e+01 -2.819256e+03 
-9.022222e+01 -2.893828e+03 
-9.047748e+01 -2.970372e+03 
-9.073273e+01 -3.048941e+03 
-9.098799e+01 -3.129588e+03 
-9.124324e+01 -3.212367e+03 
-9.149850e+01 -3.297337e+03 
-9.175375e+01 -3.384553e+03 
-9.200901e+01 -3.474076e+03 
-9.226426e+01 -3.565967e+03 
-9.251952e+01 -3.660289e+03 
-9.277477e+01 -3.757105e+03 
-9.303003e+01 -3.856481e+03 
-9.328529e+01 -3.958486e+03 
-9.354054e+01 -4.063189e+03 
-9.379580e+01 -4.170661e+03 
-9.405105e+01 -4.280976e+03 
-9.430631e+01 -4.394208e+03 
-9.456156e+01 -4.510435e+03 
-9.481682e+01 -4.629736e+03 
-9.507207e+01 -4.752192e+03 
-9.532733e+01 -4.877887e+03 
-9.558258e+01 -5.006907e+03 
-9.583784e+01 -5.139339e+03 
-9.609309e+01 -5.275273e+03 
-9.634835e+01 -5.414803e+03 
-9.660360e+01 -5.558023e+03 
-9.685886e+01 -5.705031e+03 
-9.711411e+01 -5.855927e+03 
-9.736937e+01 -6.010814e+03 
-9.762462e+01 -6.169798e+03 
-9.787988e+01 -6.332986e+03 
-9.813514e+01 -6.500490e+03 
-9.839039e+01 -6.672425e+03 
-9.864565e+01 -6.848907e+03 
-9.890090e+01 -7.030057e+03 
-9.915616e+01 -7.215998e+03 
-9.941141e+01 -7.406857e+03 
-9.966667e+01 -7.602763e+03 
-9.992192e+01 -7.803851e+03 
-1.001772e+02 -8.010258e+03 
-1.004324e+02 -8.222124e+03 
-1.006877e+02 -8.439593e+03 
-1.009429e+02 -8.662813e+03 
-1.011982e+02 -8.891938e+03 
-1.014535e+02 -9.127123e+03 
-1.017087e+02 -9.368528e+03 
-1.019640e+02 -9.616317e+03 
-1.022192e+02 -9.870661e+03 
-1.024745e+02 -1.013173e+04 
-1.027297e+02 -1.039971e+04 
-1.029850e+02 -1.067477e+04 
-1.032402e+02 -1.095711e+04 
-1.034955e+02 -1.124691e+04 
-1.037508e+02 -1.154438e+04 
-1.040060e+02 -1.184972e+04 
-1.042613e+02 -1.216313e+04 
-1.045165e+02 -1.248483e+04 
-1.047718e+02 -1.281504e+04 
-1.050270e+02 -1.315399e+04 
-1.052823e+02 -1.350190e+04 
-1.055375e+02 -1.385901e+04 
-1.057928e+02 -1.422556e+04 
-1.060480e+02 -1.460181e+04 
-1.063033e+02 -1.498802e+04 
-1.065586e+02 -1.538443e+04 
-1.068138e+02 -1.579133e+04 
-1.070691e+02 -1.620900e+04 
-1.073243e+02 -1.663770e+04 
-1.075796e+02 -1.707775e+04 
-1.078348e+02 -1.752944e+04 
-1.080901e+02 -1.799307e+04 
-1.083453e+02 -1.846897e+04 
-1.086006e+02 -1.895745e+04 
-1.088559e+02 -1.945885e+04 
-1.091111e+02 -1.997351e+04 
-1.093664e+02 -2.050178e+04 
-1.096216e+02 -2.104403e+04 
-1.098769e+02 -2.160062e+04 
-1.101321e+02 -2.217193e+04 
-1.103874e+02 -2.275835e+04 
-1.106426e+02 -2.336027e+04 
-1.108979e+02 -2.397812e+04 
-1.111532e+02 -2.461231e+04 
-1.114084e+02 -2.526327e+04 
-1.116637e+02 -2.593145e+04 
-1.119189e+02 -2.661731e+04 
-1.121742e+02 -2.732130e+04 
-1.124294e+02 -2.804391e+04 
-1.126847e+02 -2.878563e+04 
-1.129399e+02 -2.954697e+04 
-1.131952e+02 -3.032845e+04 
-1.134505e+02 -3.113060e+04 
-1.137057e+02 -3.195396e+04 
-1.139610e+02 -3.279909e+04 
-1.142162e+02 -3.366658e+04 
-1.144715e+02 -3.455702e+04 
-1.147267e+02 -3.547100e+04 
-1.149820e+02 -3.640916e+04 
-1.152372e+02 -3.737213e+04 
-1.154925e+02 -3.836057e+04 
-1.157477e+02 -3.937515e+04 
-1.160030e+02 -4.041657e+04 
-1.162583e+02 -4.148553e+04 
-1.165135e+02 -4.258276e+04 
-1.167688e+02 -4.370901e+04 
-1.170240e+02 -4.486505e+04 
-1.172793e+02 -4.605167e+04 
-1.175345e+02 -4.726967e+04 
-1.177898e+02 -4.851988e+04 
-1.180450e+02 -4.980316e+04 
-1.183003e+02 -5.112038e+04 
-1.185556e+02 -5.247244e+04 
-1.188108e+02 -5.386026e+04 
-1.190661e+02 -5.528478e+04 
-1.193213e+02 -5.674698e+04 
-1.195766e+02 -5.824785e+04 
-1.198318e+02 -5.978842e+04 
-1.200871e+02 -6.136973e+04 
-1.203423e+02 -6.299287e+04 
-1.205976e+02 -6.465894e+04 
-1.208529e+02 -6.636907e+04 
-1.211081e+02 -6.812443e+04 
-1.213634e+02 -6.992622e+04 
-1.216186e+02 -7.177566e+04 
-1.218739e+02 -7.367402e+04 
-1.221291e+02 -7.562258e+04 
-1.223844e+02 -7.762269e+04 
-1.226396e+02 -7.967569e+04 
-1.228949e+02 -8.178299e+04 
-1.231502e+02 -8.394602e+04 
-1.234054e+02 -8.616626e+04 
-1.236607e+02 -8.844523e+04 
-1.239159e+02 -9.078447e+04 
-1.241712e+02 -9.318558e+04 
-1.244264e+02 -9.565019e+04 
-1.246817e+02 -9.817999e+04 
-1.249369e+02 -1.007767e+05 
-1.251922e+02 -1.034421e+05 
-1.254474e+02 -1.061780e+05 
-1.257027e+02 -1.089862e+05 
-1.259580e+02 -1.118687e+05 
-1.262132e+02 -1.148275e+05 
-1.264685e+02 -1.178645e+05 
-1.267237e+02 -1.209818e+05 
-1.269790e+02 -1.241816e+05 
-1.272342e+02 -1.274660e+05 
-1.274895e+02 -1.308373e+05 
-1.277447e+02 -1.342977e+05 
-1.280000e+02 -1.378497e+05 
-1.280000e+02 -1.463899e+05 


==> Figures/4pt_I_sig_NE_dt12_muT/points_2.dat <==
7.000000e-01 1.491628e-03 
7.026026e-01 1.563944e-03 
7.052052e-01 1.636240e-03 
7.078078e-01 1.708517e-03 
7.104104e-01 1.780773e-03 
7.130130e-01 1.853011e-03 
7.156156e-01 1.925228e-03 
7.182182e-01 1.997426e-03 
7.208208e-01 2.069605e-03 
7.234234e-01 2.141764e-03 
7.260260e-01 2.213903e-03 
7.286286e-01 2.286023e-03 
7.312312e-01 2.358123e-03 
7.338338e-01 2.430203e-03 
7.364364e-01 2.502264e-03 
7.390390e-01 2.574305e-03 
7.416416e-01 2.646327e-03 
7.442442e-01 2.718329e-03 
7.468468e-01 2.790312e-03 
7.494494e-01 2.862275e-03 
7.520521e-01 2.934219e-03 
7.546547e-01 3.006143e-03 
7.572573e-01 3.078047e-03 
7.598599e-01 3.149932e-03 
7.624625e-01 3.221798e-03 
7.650651e-01 3.293644e-03 
7.676677e-01 3.365470e-03 
7.702703e-01 3.437277e-03 
7.728729e-01 3.509065e-03 
7.754755e-01 3.580833e-03 
7.780781e-01 3.652581e-03 
7.806807e-01 3.724311e-03 
7.832833e-01 3.796020e-03 
7.858859e-01 3.867710e-03 
7.884885e-01 3.939381e-03 
7.910911e-01 4.011032e-03 
7.936937e-01 4.082664e-03 
7.962963e-01 4.154276e-03 
7.988989e-01 4.225869e-03 
8.015015e-01 4.297442e-03 
8.041041e-01 4.368996e-03 
8.067067e-01 4.440531e-03 
8.093093e-01 4.512046e-03 
8.119119e-01 4.583542e-03 
8.145145e-01 4.655018e-03 
8.171171e-01 4.726475e-03 
8.197197e-01 4.797912e-03 
8.223223e-01 4.869331e-03 
8.249249e-01 4.940729e-03 
8.275275e-01 5.012109e-03 
8.301301e-01 5.083469e-03 
8.327327e-01 5.154809e-03 
8.353353e-01 5.226130e-03 
8.379379e-01 5.297432e-03 
8.405405e-01 5.368715e-03 
8.431431e-01 5.439978e-03 
8.457457e-01 5.511222e-03 
8.483483e-01 5.582446e-03 
8.509510e-01 5.653651e-03 
8.535536e-01 5.724837e-03 
8.561562e-01 5.796004e-03 
8.587588e-01 5.867151e-03 
8.613614e-01 5.938279e-03 
8.639640e-01 6.009387e-03 
8.665666e-01 6.080477e-03 
8.691692e-01 6.151547e-03 
8.717718e-01 6.222597e-03 
8.743744e-01 6.293629e-03 
8.769770e-01 6.364641e-03 
8.795796e-01 6.435634e-03 
8.821822e-01 6.506607e-03 
8.847848e-01 6.577562e-03 
8.873874e-01 6.648497e-03 
8.899900e-01 6.719413e-03 
8.925926e-01 6.790309e-03 
8.951952e-01 6.861187e-03 
8.977978e-01 6.932045e-03 
9.004004e-01 7.002883e-03 
9.030030e-01 7.073703e-03 
9.056056e-01 7.144503e-03 
9.082082e-01 7.215285e-03 
9.108108e-01 7.286047e-03 
9.134134e-01 7.356789e-03 
9.160160e-01 7.427513e-03 
9.186186e-01 7.498217e-03 
9.212212e-01 7.568903e-03 
9.238238e-01 7.639569e-03 
9.264264e-01 7.710216e-03 
9.290290e-01 7.780843e-03 
9.316316e-01 7.851452e-03 
9.342342e-01 7.922041e-03 
9.368368e-01 7.992611e-03 
9.394394e-01 8.063162e-03 
9.420420e-01 8.133694e-03 
9.446446e-01 8.204207e-03 
9.472472e-01 8.274701e-03 
9.498498e-01 8.345175e-03 
9.524525e-01 8.415630e-03 
9.550551e-01 8.486067e-03 
9.576577e-01 8.556484e-03 
9.602603e-01 8.626882e-03 
9.628629e-01 8.697261e-03 
9.654655e-01 8.767621e-03 
9.680681e-01 8.837961e-03 
9.706707e-01 8.908283e-03 
9.732733e-01 8.978585e-03 
9.758759e-01 9.048869e-03 
9.784785e-01 9.119133e-03 
9.810811e-01 9.189379e-03 
9.836837e-01 9.259605e-03 
9.862863e-01 9.329812e-03 
9.888889e-01 9.400000e-03 
9.914915e-01 9.470170e-03 
9.940941e-01 9.540320e-03 
9.966967e-01 9.610451e-03 
9.992993e-01 9.680563e-03 
1.001902e+00 9.750656e-03 
1.004505e+00 9.820730e-03 
1.007107e+00 9.890785e-03 
1.009710e+00 9.960821e-03 
1.012312e+00 1.003084e-02 
1.014915e+00 1.010084e-02 
1.017518e+00 1.017081e-02 
1.020120e+00 1.024077e-02 
1.022723e+00 1.031072e-02 
1.025325e+00 1.038064e-02 
1.027928e+00 1.045054e-02 
1.030531e+00 1.052043e-02 
1.033133e+00 1.059029e-02 
1.035736e+00 1.066014e-02 
1.038338e+00 1.072996e-02 
1.040941e+00 1.079977e-02 
1.043544e+00 1.086956e-02 
1.046146e+00 1.093933e-02 
1.048749e+00 1.100908e-02 
1.051351e+00 1.107882e-02 
1.053954e+00 1.114853e-02 
1.056557e+00 1.121822e-02 
1.059159e+00 1.128790e-02 
1.061762e+00 1.135756e-02 
1.064364e+00 1.142720e-02 
1.066967e+00 1.149681e-02 
1.069570e+00 1.156641e-02 
1.072172e+00 1.163600e-02 
1.074775e+00 1.170556e-02 
1.077377e+00 1.177510e-02 
1.079980e+00 1.184463e-02 
1.082583e+00 1.191413e-02 
1.085185e+00 1.198362e-02 
1.087788e+00 1.205309e-02 
1.090390e+00 1.212254e-02 
1.092993e+00 1.219197e-02 
1.095596e+00 1.226138e-02 
1.098198e+00 1.233077e-02 
1.100801e+00 1.240015e-02 
1.103403e+00 1.246950e-02 
1.106006e+00 1.253884e-02 
1.108609e+00 1.260816e-02 
1.111211e+00 1.267745e-02 
1.113814e+00 1.274673e-02 
1.116416e+00 1.281600e-02 
1.119019e+00 1.288524e-02 
1.121622e+00 1.295446e-02 
1.124224e+00 1.302367e-02 
1.126827e+00 1.309285e-02 
1.129429e+00 1.316202e-02 
1.132032e+00 1.323117e-02 
1.134635e+00 1.330030e-02 
1.137237e+00 1.336941e-02 
1.139840e+00 1.343850e-02 
1.142442e+00 1.350758e-02 
1.145045e+00 1.357663e-02 
1.147648e+00 1.364567e-02 
1.150250e+00 1.371468e-02 
1.152853e+00 1.378368e-02 
1.155455e+00 1.385266e-02 
1.158058e+00 1.392162e-02 
1.160661e+00 1.399057e-02 
1.163263e+00 1.405949e-02 
1.165866e+00 1.412840e-02 
1.168468e+00 1.419728e-02 
1.171071e+00 1.426615e-02 
1.173674e+00 1.433500e-02 
1.176276e+00 1.440383e-02 
1.178879e+00 1.447264e-02 
1.181481e+00 1.454143e-02 
1.184084e+00 1.461021e-02 
1.186687e+00 1.467896e-02 
1.189289e+00 1.474770e-02 
1.191892e+00 1.481642e-02 
1.194494e+00 1.488512e-02 
1.197097e+00 1.495380e-02 
1.199700e+00 1.502246e-02 
1.202302e+00 1.509111e-02 
1.204905e+00 1.515973e-02 
1.207508e+00 1.522834e-02 
1.210110e+00 1.529693e-02 
1.212713e+00 1.536550e-02 
1.215315e+00 1.543405e-02 
1.217918e+00 1.550258e-02 
1.220521e+00 1.557110e-02 
1.223123e+00 1.563959e-02 
1.225726e+00 1.570807e-02 
1.228328e+00 1.577653e-02 
1.230931e+00 1.584497e-02 
1.233534e+00 1.591339e-02 
1.236136e+00 1.598179e-02 
1.238739e+00 1.605017e-02 
1.241341e+00 1.611854e-02 
1.243944e+00 1.618688e-02 
1.246547e+00 1.625521e-02 
1.249149e+00 1.632352e-02 
1.251752e+00 1.639181e-02 
1.254354e+00 1.646009e-02 
1.256957e+00 1.652834e-02 
1.259560e+00 1.659658e-02 
1.262162e+00 1.666479e-02 
1.264765e+00 1.673299e-02 
1.267367e+00 1.680117e-02 
1.269970e+00 1.686933e-02 
1.272573e+00 1.693748e-02 
1.275175e+00 1.700560e-02 
1.277778e+00 1.707371e-02 
1.280380e+00 1.714180e-02 
1.282983e+00 1.720987e-02 
1.285586e+00 1.727792e-02 
1.288188e+00 1.734595e-02 
1.290791e+00 1.741396e-02 
1.293393e+00 1.748196e-02 
1.295996e+00 1.754994e-02 
1.298599e+00 1.761789e-02 
1.301201e+00 1.768584e-02 
1.303804e+00 1.775376e-02 
1.306406e+00 1.782166e-02 
1.309009e+00 1.788955e-02 
1.311612e+00 1.795741e-02 
1.314214e+00 1.802526e-02 
1.316817e+00 1.809309e-02 
1.319419e+00 1.816090e-02 
1.322022e+00 1.822869e-02 
1.324625e+00 1.829647e-02 
1.327227e+00 1.836423e-02 
1.329830e+00 1.843196e-02 
1.332432e+00 1.849968e-02 
1.335035e+00 1.856738e-02 
1.337638e+00 1.863507e-02 
1.340240e+00 1.870273e-02 
1.342843e+00 1.877038e-02 
1.345445e+00 1.883801e-02 
1.348048e+00 1.890562e-02 
1.350651e+00 1.897321e-02 
1.353253e+00 1.904078e-02 
1.355856e+00 1.910833e-02 
1.358458e+00 1.917587e-02 
1.361061e+00 1.924339e-02 
1.363664e+00 1.931089e-02 
1.366266e+00 1.937837e-02 
1.368869e+00 1.944583e-02 
1.371471e+00 1.951328e-02 
1.374074e+00 1.958070e-02 
1.376677e+00 1.964811e-02 
1.379279e+00 1.971550e-02 
1.381882e+00 1.978287e-02 
1.384484e+00 1.985023e-02 
1.387087e+00 1.991756e-02 
1.389690e+00 1.998488e-02 
1.392292e+00 2.005218e-02 
1.394895e+00 2.011946e-02 
1.397497e+00 2.018672e-02 
1.400100e+00 2.025396e-02 
1.402703e+00 2.032119e-02 
1.405305e+00 2.038840e-02 
1.407908e+00 2.045559e-02 
1.410511e+00 2.052276e-02 
1.413113e+00 2.058991e-02 
1.415716e+00 2.065705e-02 
1.418318e+00 2.072416e-02 
1.420921e+00 2.079126e-02 
1.423524e+00 2.085834e-02 
1.426126e+00 2.092540e-02 
1.428729e+00 2.099245e-02 
1.431331e+00 2.105947e-02 
1.433934e+00 2.112648e-02 
1.436537e+00 2.119347e-02 
1.439139e+00 2.126044e-02 
1.441742e+00 2.132739e-02 
1.444344e+00 2.139433e-02 
1.446947e+00 2.146124e-02 
1.449550e+00 2.152814e-02 
1.452152e+00 2.159502e-02 
1.454755e+00 2.166189e-02 
1.457357e+00 2.172873e-02 
1.459960e+00 2.179556e-02 
1.462563e+00 2.186236e-02 
1.465165e+00 2.192915e-02 
1.467768e+00 2.199593e-02 
1.470370e+00 2.206268e-02 
1.472973e+00 2.212941e-02 
1.475576e+00 2.219613e-02 
1.478178e+00 2.226283e-02 
1.480781e+00 2.232951e-02 
1.483383e+00 2.239618e-02 
1.485986e+00 2.246282e-02 
1.488589e+00 2.252945e-02 
1.491191e+00 2.259606e-02 
1.493794e+00 2.266265e-02 
1.496396e+00 2.272922e-02 
1.498999e+00 2.279578e-02 
1.501602e+00 2.286231e-02 
1.504204e+00 2.292883e-02 
1.506807e+00 2.299533e-02 
1.509409e+00 2.306182e-02 
1.512012e+00 2.312828e-02 
1.514615e+00 2.319473e-02 
1.517217e+00 2.326116e-02 
1.519820e+00 2.332757e-02 
1.522422e+00 2.339396e-02 
1.525025e+00 2.346033e-02 
1.527628e+00 2.352669e-02 
1.530230e+00 2.359303e-02 
1.532833e+00 2.365935e-02 
1.535435e+00 2.372565e-02 
1.538038e+00 2.379194e-02 
1.540641e+00 2.385821e-02 
1.543243e+00 2.392446e-02 
1.545846e+00 2.399069e-02 
1.548448e+00 2.405690e-02 
1.551051e+00 2.412309e-02 
1.553654e+00 2.418927e-02 
1.556256e+00 2.425543e-02 
1.558859e+00 2.432157e-02 
1.561461e+00 2.438770e-02 
1.564064e+00 2.445380e-02 
1.566667e+00 2.451989e-02 
1.569269e+00 2.458596e-02 
1.571872e+00 2.465201e-02 
1.574474e+00 2.471805e-02 
1.577077e+00 2.478406e-02 
1.579680e+00 2.485006e-02 
1.582282e+00 2.491604e-02 
1.584885e+00 2.498200e-02 
1.587487e+00 2.504795e-02 
1.590090e+00 2.511387e-02 
1.592693e+00 2.517978e-02 
1.595295e+00 2.524567e-02 
1.597898e+00 2.531155e-02 
1.600501e+00 2.537740e-02 
1.603103e+00 2.544324e-02 
1.605706e+00 2.550906e-02 
1.608308e+00 2.557486e-02 
1.610911e+00 2.564064e-02 
1.613514e+00 2.570641e-02 
1.616116e+00 2.577216e-02 
1.618719e+00 2.583789e-02 
1.621321e+00 2.590360e-02 
1.623924e+00 2.596930e-02 
1.626527e+00 2.603497e-02 
1.629129e+00 2.610063e-02 
1.631732e+00 2.616628e-02 
1.634334e+00 2.623190e-02 
1.636937e+00 2.629751e-02 
1.639540e+00 2.636309e-02 
1.642142e+00 2.642866e-02 
1.644745e+00 2.649422e-02 
1.647347e+00 2.655975e-02 
1.649950e+00 2.662527e-02 
1.652553e+00 2.669077e-02 
1.655155e+00 2.675625e-02 
1.657758e+00 2.682171e-02 
1.660360e+00 2.688716e-02 
1.662963e+00 2.695259e-02 
1.665566e+00 2.701800e-02 
1.668168e+00 2.708339e-02 
1.670771e+00 2.714877e-02 
1.673373e+00 2.721413e-02 
1.675976e+00 2.727947e-02 
1.678579e+00 2.734479e-02 
1.681181e+00 2.741009e-02 
1.683784e+00 2.747538e-02 
1.686386e+00 2.754065e-02 
1.688989e+00 2.760590e-02 
1.691592e+00 2.767113e-02 
1.694194e+00 2.773635e-02 
1.696797e+00 2.780155e-02 
1.699399e+00 2.786673e-02 
1.702002e+00 2.793189e-02 
1.704605e+00 2.799704e-02 
1.707207e+00 2.806217e-02 
1.709810e+00 2.812728e-02 
1.712412e+00 2.819237e-02 
1.715015e+00 2.825744e-02 
1.717618e+00 2.832250e-02 
1.720220e+00 2.838754e-02 
1.722823e+00 2.845256e-02 
1.725425e+00 2.851757e-02 
1.728028e+00 2.858256e-02 
1.730631e+00 2.864752e-02 
1.733233e+00 2.871248e-02 
1.735836e+00 2.877741e-02 
1.738438e+00 2.884233e-02 
1.741041e+00 2.890723e-02 
1.743644e+00 2.897211e-02 
1.746246e+00 2.903697e-02 
1.748849e+00 2.910182e-02 
1.751451e+00 2.916665e-02 
1.754054e+00 2.923146e-02 
1.756657e+00 2.929625e-02 
1.759259e+00 2.936103e-02 
1.761862e+00 2.942579e-02 
1.764464e+00 2.949053e-02 
1.767067e+00 2.955525e-02 
1.769670e+00 2.961996e-02 
1.772272e+00 2.968464e-02 
1.774875e+00 2.974932e-02 
1.777477e+00 2.981397e-02 
1.780080e+00 2.987861e-02 
1.782683e+00 2.994322e-02 
1.785285e+00 3.000782e-02 
1.787888e+00 3.007241e-02 
1.790490e+00 3.013697e-02 
1.793093e+00 3.020152e-02 
1.795696e+00 3.026605e-02 
1.798298e+00 3.033057e-02 
1.800901e+00 3.039506e-02 
1.803504e+00 3.045954e-02 
1.806106e+00 3.052400e-02 
1.808709e+00 3.058845e-02 
1.811311e+00 3.065287e-02 
1.813914e+00 3.071728e-02 
1.816517e+00 3.078167e-02 
1.819119e+00 3.084605e-02 
1.821722e+00 3.091040e-02 
1.824324e+00 3.097474e-02 
1.826927e+00 3.103906e-02 
1.829530e+00 3.110337e-02 
1.832132e+00 3.116765e-02 
1.834735e+00 3.123192e-02 
1.837337e+00 3.129618e-02 
1.839940e+00 3.136041e-02 
1.842543e+00 3.142463e-02 
1.845145e+00 3.148883e-02 
1.847748e+00 3.155301e-02 
1.850350e+00 3.161717e-02 
1.852953e+00 3.168132e-02 
1.855556e+00 3.174545e-02 
1.858158e+00 3.180957e-02 
1.860761e+00 3.187366e-02 
1.863363e+00 3.193774e-02 
1.865966e+00 3.200180e-02 
1.868569e+00 3.206584e-02 
1.871171e+00 3.212987e-02 
1.873774e+00 3.219388e-02 
1.876376e+00 3.225787e-02 
1.878979e+00 3.232185e-02 
1.881582e+00 3.238580e-02 
1.884184e+00 3.244974e-02 
1.886787e+00 3.251366e-02 
1.889389e+00 3.257757e-02 
1.891992e+00 3.264146e-02 
1.894595e+00 3.270533e-02 
1.897197e+00 3.276918e-02 
1.899800e+00 3.283302e-02 
1.902402e+00 3.289683e-02 
1.905005e+00 3.296064e-02 
1.907608e+00 3.302442e-02 
1.910210e+00 3.308819e-02 
1.912813e+00 3.315194e-02 
1.915415e+00 3.321567e-02 
1.918018e+00 3.327938e-02 
1.920621e+00 3.334308e-02 
1.923223e+00 3.340676e-02 
1.925826e+00 3.347042e-02 
1.928428e+00 3.353407e-02 
1.931031e+00 3.359770e-02 
1.933634e+00 3.366131e-02 
1.936236e+00 3.372491e-02 
1.938839e+00 3.378848e-02 
1.941441e+00 3.385204e-02 
1.944044e+00 3.391559e-02 
1.946647e+00 3.397911e-02 
1.949249e+00 3.404262e-02 
1.951852e+00 3.410611e-02 
1.954454e+00 3.416958e-02 
1.957057e+00 3.423304e-02 
1.959660e+00 3.429648e-02 
1.962262e+00 3.435990e-02 
1.964865e+00 3.442331e-02 
1.967467e+00 3.448670e-02 
1.970070e+00 3.455007e-02 
1.972673e+00 3.461342e-02 
1.975275e+00 3.467676e-02 
1.977878e+00 3.474008e-02 
1.980480e+00 3.480338e-02 
1.983083e+00 3.486667e-02 
1.985686e+00 3.492993e-02 
1.988288e+00 3.499318e-02 
1.990891e+00 3.505642e-02 
1.993493e+00 3.511964e-02 
1.996096e+00 3.518283e-02 
1.998699e+00 3.524602e-02 
2.001301e+00 3.530918e-02 
2.003904e+00 3.537233e-02 
2.006507e+00 3.543546e-02 
2.009109e+00 3.549858e-02 
2.011712e+00 3.556167e-02 
2.014314e+00 3.562475e-02 
2.016917e+00 3.568782e-02 
2.019520e+00 3.575086e-02 
2.022122e+00 3.581389e-02 
2.024725e+00 3.587690e-02 
2.027327e+00 3.593990e-02 
2.029930e+00 3.600288e-02 
2.032533e+00 3.606584e-02 
2.035135e+00 3.612878e-02 
2.037738e+00 3.619171e-02 
2.040340e+00 3.625462e-02 
2.042943e+00 3.631751e-02 
2.045546e+00 3.638038e-02 
2.048148e+00 3.644324e-02 
2.050751e+00 3.650608e-02 
2.053353e+00 3.656891e-02 
2.055956e+00 3.663172e-02 
2.058559e+00 3.669451e-02 
2.061161e+00 3.675728e-02 
2.063764e+00 3.682004e-02 
2.066366e+00 3.688278e-02 
2.068969e+00 3.694550e-02 
2.071572e+00 3.700820e-02 
2.074174e+00 3.707089e-02 
2.076777e+00 3.713356e-02 
2.079379e+00 3.719622e-02 
2.081982e+00 3.725886e-02 
2.084585e+00 3.732148e-02 
2.087187e+00 3.738408e-02 
2.089790e+00 3.744667e-02 
2.092392e+00 3.750924e-02 
2.094995e+00 3.757179e-02 
2.097598e+00 3.763433e-02 
2.100200e+00 3.769685e-02 
2.102803e+00 3.775935e-02 
2.105405e+00 3.782183e-02 
2.108008e+00 3.788430e-02 
2.110611e+00 3.794675e-02 
2.113213e+00 3.800919e-02 
2.115816e+00 3.807161e-02 
2.118418e+00 3.813401e-02 
2.121021e+00 3.819639e-02 
2.123624e+00 3.825876e-02 
2.126226e+00 3.832111e-02 
2.128829e+00 3.838344e-02 
2.131431e+00 3.844576e-02 
2.134034e+00 3.850806e-02 
2.136637e+00 3.857034e-02 
2.139239e+00 3.863261e-02 
2.141842e+00 3.869486e-02 
2.144444e+00 3.875709e-02 
2.147047e+00 3.881931e-02 
2.149650e+00 3.888150e-02 
2.152252e+00 3.894369e-02 
2.154855e+00 3.900585e-02 
2.157457e+00 3.906800e-02 
2.160060e+00 3.913013e-02 
2.162663e+00 3.919224e-02 
2.165265e+00 3.925434e-02 
2.167868e+00 3.931642e-02 
2.170470e+00 3.937849e-02 
2.173073e+00 3.944053e-02 
2.175676e+00 3.950257e-02 
2.178278e+00 3.956458e-02 
2.180881e+00 3.962658e-02 
2.183483e+00 3.968856e-02 
2.186086e+00 3.975052e-02 
2.188689e+00 3.981247e-02 
2.191291e+00 3.987440e-02 
2.193894e+00 3.993631e-02 
2.196496e+00 3.999821e-02 
2.199099e+00 4.006009e-02 
2.201702e+00 4.012195e-02 
2.204304e+00 4.018380e-02 
2.206907e+00 4.024562e-02 
2.209510e+00 4.030744e-02 
2.212112e+00 4.036923e-02 
2.214715e+00 4.043101e-02 
2.217317e+00 4.049278e-02 
2.219920e+00 4.055452e-02 
2.222523e+00 4.061625e-02 
2.225125e+00 4.067796e-02 
2.227728e+00 4.073966e-02 
2.230330e+00 4.080134e-02 
2.232933e+00 4.086300e-02 
2.235536e+00 4.092465e-02 
2.238138e+00 4.098628e-02 
2.240741e+00 4.104789e-02 
2.243343e+00 4.110948e-02 
2.245946e+00 4.117106e-02 
2.248549e+00 4.123263e-02 
2.251151e+00 4.129417e-02 
2.253754e+00 4.135570e-02 
2.256356e+00 4.141721e-02 
2.258959e+00 4.147871e-02 
2.261562e+00 4.154019e-02 
2.264164e+00 4.160165e-02 
2.266767e+00 4.166310e-02 
2.269369e+00 4.172453e-02 
2.271972e+00 4.178594e-02 
2.274575e+00 4.184734e-02 
2.277177e+00 4.190872e-02 
2.279780e+00 4.197008e-02 
2.282382e+00 4.203142e-02 
2.284985e+00 4.209275e-02 
2.287588e+00 4.215407e-02 
2.290190e+00 4.221536e-02 
2.292793e+00 4.227664e-02 
2.295395e+00 4.233791e-02 
2.297998e+00 4.239916e-02 
2.300601e+00 4.246039e-02 
2.303203e+00 4.252160e-02 
2.305806e+00 4.258280e-02 
2.308408e+00 4.264398e-02 
2.311011e+00 4.270514e-02 
2.313614e+00 4.276629e-02 
2.316216e+00 4.282742e-02 
2.318819e+00 4.288853e-02 
2.321421e+00 4.294963e-02 
2.324024e+00 4.301071e-02 
2.326627e+00 4.307178e-02 
2.329229e+00 4.313283e-02 
2.331832e+00 4.319386e-02 
2.334434e+00 4.325488e-02 
2.337037e+00 4.331587e-02 
2.339640e+00 4.337686e-02 
2.342242e+00 4.343782e-02 
2.344845e+00 4.349877e-02 
2.347447e+00 4.355971e-02 
2.350050e+00 4.362062e-02 
2.352653e+00 4.368152e-02 
2.355255e+00 4.374241e-02 
2.357858e+00 4.380327e-02 
2.360460e+00 4.386412e-02 
2.363063e+00 4.392496e-02 
2.365666e+00 4.398578e-02 
2.368268e+00 4.404658e-02 
2.370871e+00 4.410736e-02 
2.373473e+00 4.416813e-02 
2.376076e+00 4.422888e-02 
2.378679e+00 4.428962e-02 
2.381281e+00 4.435034e-02 
2.383884e+00 4.441104e-02 
2.386486e+00 4.447173e-02 
2.389089e+00 4.453240e-02 
2.391692e+00 4.459305e-02 
2.394294e+00 4.465369e-02 
2.396897e+00 4.471431e-02 
2.399499e+00 4.477491e-02 
2.402102e+00 4.483550e-02 
2.404705e+00 4.489607e-02 
2.407307e+00 4.495663e-02 
2.409910e+00 4.501717e-02 
2.412513e+00 4.507769e-02 
2.415115e+00 4.513819e-02 
2.417718e+00 4.519868e-02 
2.420320e+00 4.525916e-02 
2.422923e+00 4.531961e-02 
2.425526e+00 4.538005e-02 
2.428128e+00 4.544048e-02 
2.430731e+00 4.550089e-02 
2.433333e+00 4.556128e-02 
2.435936e+00 4.562165e-02 
2.438539e+00 4.568201e-02 
2.441141e+00 4.574236e-02 
2.443744e+00 4.580268e-02 
2.446346e+00 4.586299e-02 
2.448949e+00 4.592329e-02 
2.451552e+00 4.598356e-02 
2.454154e+00 4.604383e-02 
2.456757e+00 4.610407e-02 
2.459359e+00 4.616430e-02 
2.461962e+00 4.622451e-02 
2.464565e+00 4.628471e-02 
2.467167e+00 4.634489e-02 
2.469770e+00 4.640505e-02 
2.472372e+00 4.646520e-02 
2.474975e+00 4.652533e-02 
2.477578e+00 4.658544e-02 
2.480180e+00 4.664554e-02 
2.482783e+00 4.670562e-02 
2.485385e+00 4.676569e-02 
2.487988e+00 4.682574e-02 
2.490591e+00 4.688577e-02 
2.493193e+00 4.694579e-02 
2.495796e+00 4.700579e-02 
2.498398e+00 4.706578e-02 
2.501001e+00 4.712575e-02 
2.503604e+00 4.718570e-02 
2.506206e+00 4.724563e-02 
2.508809e+00 4.730555e-02 
2.511411e+00 4.736546e-02 
2.514014e+00 4.742535e-02 
2.516617e+00 4.748522e-02 
2.519219e+00 4.754507e-02 
2.521822e+00 4.760491e-02 
2.524424e+00 4.766474e-02 
2.527027e+00 4.772454e-02 
2.529630e+00 4.778433e-02 
2.532232e+00 4.784411e-02 
2.534835e+00 4.790387e-02 
2.537437e+00 4.796361e-02 
2.540040e+00 4.802333e-02 
2.542643e+00 4.808304e-02 
2.545245e+00 4.814274e-02 
2.547848e+00 4.820241e-02 
2.550450e+00 4.826208e-02 
2.553053e+00 4.832172e-02 
2.555656e+00 4.838135e-02 
2.558258e+00 4.844096e-02 
2.560861e+00 4.850056e-02 
2.563463e+00 4.856014e-02 
2.566066e+00 4.861971e-02 
2.568669e+00 4.867926e-02 
2.571271e+00 4.873879e-02 
2.573874e+00 4.879830e-02 
2.576476e+00 4.885780e-02 
2.579079e+00 4.891729e-02 
2.581682e+00 4.897676e-02 
2.584284e+00 4.903621e-02 
2.586887e+00 4.909565e-02 
2.589489e+00 4.915507e-02 
2.592092e+00 4.921447e-02 
2.594695e+00 4.927386e-02 
2.597297e+00 4.933323e-02 
2.599900e+00 4.939259e-02 
2.602503e+00 4.945193e-02 
2.605105e+00 4.951125e-02 
2.607708e+00 4.957056e-02 
2.610310e+00 4.962985e-02 
2.612913e+00 4.968912e-02 
2.615516e+00 4.974838e-02 
2.618118e+00 4.980763e-02 
2.620721e+00 4.986686e-02 
2.623323e+00 4.992607e-02 
2.625926e+00 4.998526e-02 
2.628529e+00 5.004444e-02 
2.631131e+00 5.010361e-02 
2.633734e+00 5.016275e-02 
2.636336e+00 5.022189e-02 
2.638939e+00 5.028100e-02 
2.641542e+00 5.034010e-02 
2.644144e+00 5.039918e-02 
2.646747e+00 5.045825e-02 
2.649349e+00 5.051730e-02 
2.651952e+00 5.057634e-02 
2.654555e+00 5.063536e-02 
2.657157e+00 5.069436e-02 
2.659760e+00 5.075335e-02 
2.662362e+00 5.081232e-02 
2.664965e+00 5.087128e-02 
2.667568e+00 5.093022e-02 
2.670170e+00 5.098915e-02 
2.672773e+00 5.104805e-02 
2.675375e+00 5.110695e-02 
2.677978e+00 5.116582e-02 
2.680581e+00 5.122468e-02 
2.683183e+00 5.128353e-02 
2.685786e+00 5.134236e-02 
2.688388e+00 5.140117e-02 
2.690991e+00 5.145997e-02 
2.693594e+00 5.151875e-02 
2.696196e+00 5.157751e-02 
2.698799e+00 5.163626e-02 
2.701401e+00 5.169500e-02 
2.704004e+00 5.175371e-02 
2.706607e+00 5.181242e-02 
2.709209e+00 5.187110e-02 
2.711812e+00 5.192977e-02 
2.714414e+00 5.198843e-02 
2.717017e+00 5.204707e-02 
2.719620e+00 5.210569e-02 
2.722222e+00 5.216429e-02 
2.724825e+00 5.222289e-02 
2.727427e+00 5.228146e-02 
2.730030e+00 5.234002e-02 
2.732633e+00 5.239856e-02 
2.735235e+00 5.245709e-02 
2.737838e+00 5.251560e-02 
2.740440e+00 5.257410e-02 
2.743043e+00 5.263258e-02 
2.745646e+00 5.269104e-02 
2.748248e+00 5.274949e-02 
2.750851e+00 5.280792e-02 
2.753453e+00 5.286634e-02 
2.756056e+00 5.292474e-02 
2.758659e+00 5.298313e-02 
2.761261e+00 5.304150e-02 
2.763864e+00 5.309985e-02 
2.766466e+00 5.315819e-02 
2.769069e+00 5.321651e-02 
2.771672e+00 5.327482e-02 
2.774274e+00 5.333311e-02 
2.776877e+00 5.339139e-02 
2.779479e+00 5.344964e-02 
2.782082e+00 5.350789e-02 
2.784685e+00 5.356612e-02 
2.787287e+00 5.362433e-02 
2.789890e+00 5.368253e-02 
2.792492e+00 5.374071e-02 
2.795095e+00 5.379887e-02 
2.797698e+00 5.385702e-02 
2.800300e+00 5.391515e-02 
2.802903e+00 5.397327e-02 
2.805506e+00 5.403137e-02 
2.808108e+00 5.408946e-02 
2.810711e+00 5.414753e-02 
2.813313e+00 5.420559e-02 
2.815916e+00 5.426363e-02 
2.818519e+00 5.432165e-02 
2.821121e+00 5.437966e-02 
2.823724e+00 5.443765e-02 
2.826326e+00 5.449563e-02 
2.828929e+00 5.455359e-02 
2.831532e+00 5.461153e-02 
2.834134e+00 5.466946e-02 
2.836737e+00 5.472738e-02 
2.839339e+00 5.478528e-02 
2.841942e+00 5.484316e-02 
2.844545e+00 5.490103e-02 
2.847147e+00 5.495888e-02 
2.849750e+00 5.501671e-02 
2.852352e+00 5.507454e-02 
2.854955e+00 5.513234e-02 
2.857558e+00 5.519013e-02 
2.860160e+00 5.524790e-02 
2.862763e+00 5.530566e-02 
2.865365e+00 5.536340e-02 
2.867968e+00 5.542113e-02 
2.870571e+00 5.547884e-02 
2.873173e+00 5.553654e-02 
2.875776e+00 5.559422e-02 
2.878378e+00 5.565188e-02 
2.880981e+00 5.570953e-02 
2.883584e+00 5.576716e-02 
2.886186e+00 5.582478e-02 
2.888789e+00 5.588238e-02 
2.891391e+00 5.593997e-02 
2.893994e+00 5.599754e-02 
2.896597e+00 5.605510e-02 
2.899199e+00 5.611264e-02 
2.901802e+00 5.617016e-02 
2.904404e+00 5.622767e-02 
2.907007e+00 5.628516e-02 
2.909610e+00 5.634264e-02 
2.912212e+00 5.640010e-02 
2.914815e+00 5.645755e-02 
2.917417e+00 5.651498e-02 
2.920020e+00 5.657240e-02 
2.922623e+00 5.662980e-02 
2.925225e+00 5.668718e-02 
2.927828e+00 5.674455e-02 
2.930430e+00 5.680191e-02 
2.933033e+00 5.685924e-02 
2.935636e+00 5.691657e-02 
2.938238e+00 5.697387e-02 
2.940841e+00 5.703117e-02 
2.943443e+00 5.708844e-02 
2.946046e+00 5.714570e-02 
2.948649e+00 5.720295e-02 
2.951251e+00 5.726018e-02 
2.953854e+00 5.731739e-02 
2.956456e+00 5.737459e-02 
2.959059e+00 5.743178e-02 
2.961662e+00 5.748894e-02 
2.964264e+00 5.754610e-02 
2.966867e+00 5.760323e-02 
2.969469e+00 5.766036e-02 
2.972072e+00 5.771746e-02 
2.974675e+00 5.777455e-02 
2.977277e+00 5.783163e-02 
2.979880e+00 5.788869e-02 
2.982482e+00 5.794573e-02 
2.985085e+00 5.800276e-02 
2.987688e+00 5.805978e-02 
2.990290e+00 5.811678e-02 
2.992893e+00 5.817376e-02 
2.995495e+00 5.823073e-02 
2.998098e+00 5.828768e-02 
3.000701e+00 5.834462e-02 
3.003303e+00 5.840154e-02 
3.005906e+00 5.845845e-02 
3.008509e+00 5.851534e-02 
3.011111e+00 5.857221e-02 
3.013714e+00 5.862907e-02 
3.016316e+00 5.868592e-02 
3.018919e+00 5.874275e-02 
3.021522e+00 5.879956e-02 
3.024124e+00 5.885636e-02 
3.026727e+00 5.891314e-02 
3.029329e+00 5.896991e-02 
3.031932e+00 5.902666e-02 
3.034535e+00 5.908340e-02 
3.037137e+00 5.914012e-02 
3.039740e+00 5.919683e-02 
3.042342e+00 5.925352e-02 
3.044945e+00 5.931020e-02 
3.047548e+00 5.936686e-02 
3.050150e+00 5.942351e-02 
3.052753e+00 5.948014e-02 
3.055355e+00 5.953675e-02 
3.057958e+00 5.959335e-02 
3.060561e+00 5.964994e-02 
3.063163e+00 5.970651e-02 
3.065766e+00 5.976306e-02 
3.068368e+00 5.981960e-02 
3.070971e+00 5.987612e-02 
3.073574e+00 5.993263e-02 
3.076176e+00 5.998912e-02 
3.078779e+00 6.004560e-02 
3.081381e+00 6.010206e-02 
3.083984e+00 6.015851e-02 
3.086587e+00 6.021494e-02 
3.089189e+00 6.027136e-02 
3.091792e+00 6.032776e-02 
3.094394e+00 6.038415e-02 
3.096997e+00 6.044052e-02 
3.099600e+00 6.049688e-02 
3.102202e+00 6.055322e-02 
3.104805e+00 6.060954e-02 
3.107407e+00 6.066585e-02 
3.110010e+00 6.072215e-02 
3.112613e+00 6.077843e-02 
3.115215e+00 6.083469e-02 
3.117818e+00 6.089094e-02 
3.120420e+00 6.094718e-02 
3.123023e+00 6.100339e-02 
3.125626e+00 6.105960e-02 
3.128228e+00 6.111579e-02 
3.130831e+00 6.117196e-02 
3.133433e+00 6.122812e-02 
3.136036e+00 6.128426e-02 
3.138639e+00 6.134039e-02 
3.141241e+00 6.139650e-02 
3.143844e+00 6.145260e-02 
3.146446e+00 6.150868e-02 
3.149049e+00 6.156475e-02 
3.151652e+00 6.162080e-02 
3.154254e+00 6.167684e-02 
3.156857e+00 6.173286e-02 
3.159459e+00 6.178887e-02 
3.162062e+00 6.184486e-02 
3.164665e+00 6.190084e-02 
3.167267e+00 6.195680e-02 
3.169870e+00 6.201275e-02 
3.172472e+00 6.206868e-02 
3.175075e+00 6.212460e-02 
3.177678e+00 6.218050e-02 
3.180280e+00 6.223638e-02 
3.182883e+00 6.229226e-02 
3.185485e+00 6.234811e-02 
3.188088e+00 6.240395e-02 
3.190691e+00 6.245978e-02 
3.193293e+00 6.251559e-02 
3.195896e+00 6.257138e-02 
3.198498e+00 6.262717e-02 
3.201101e+00 6.268293e-02 
3.203704e+00 6.273868e-02 
3.206306e+00 6.279442e-02 
3.208909e+00 6.285014e-02 
3.211512e+00 6.290584e-02 
3.214114e+00 6.296153e-02 
3.216717e+00 6.301721e-02 
3.219319e+00 6.307287e-02 
3.221922e+00 6.312852e-02 
3.224525e+00 6.318415e-02 
3.227127e+00 6.323976e-02 
3.229730e+00 6.329536e-02 
3.232332e+00 6.335095e-02 
3.234935e+00 6.340652e-02 
3.237538e+00 6.346207e-02 
3.240140e+00 6.351761e-02 
3.242743e+00 6.357314e-02 
3.245345e+00 6.362865e-02 
3.247948e+00 6.368415e-02 
3.250551e+00 6.373963e-02 
3.253153e+00 6.379509e-02 
3.255756e+00 6.385054e-02 
3.258358e+00 6.390598e-02 
3.260961e+00 6.396140e-02 
3.263564e+00 6.401680e-02 
3.266166e+00 6.407219e-02 
3.268769e+00 6.412757e-02 
3.271371e+00 6.418293e-02 
3.273974e+00 6.423828e-02 
3.276577e+00 6.429361e-02 
3.279179e+00 6.434892e-02 
3.281782e+00 6.440422e-02 
3.284384e+00 6.445951e-02 
3.286987e+00 6.451478e-02 
3.289590e+00 6.457004e-02 
3.292192e+00 6.462528e-02 
3.294795e+00 6.468051e-02 
3.297397e+00 6.473572e-02 
3.300000e+00 6.479091e-02 
3.300000e+00 8.935656e-02 
3.297397e+00 8.930026e-02 
3.294795e+00 8.924396e-02 
3.292192e+00 8.918764e-02 
3.289590e+00 8.913130e-02 
3.286987e+00 8.907495e-02 
3.284384e+00 8.901858e-02 
3.281782e+00 8.896220e-02 
3.279179e+00 8.890581e-02 
3.276577e+00 8.884940e-02 
3.273974e+00 8.879297e-02 
3.271371e+00 8.873653e-02 
3.268769e+00 8.868008e-02 
3.266166e+00 8.862361e-02 
3.263564e+00 8.856712e-02 
3.260961e+00 8.851062e-02 
3.258358e+00 8.845411e-02 
3.255756e+00 8.839758e-02 
3.253153e+00 8.834104e-02 
3.250551e+00 8.828448e-02 
3.247948e+00 8.822790e-02 
3.245345e+00 8.817132e-02 
3.242743e+00 8.811471e-02 
3.240140e+00 8.805809e-02 
3.237538e+00 8.800146e-02 
3.234935e+00 8.794481e-02 
3.232332e+00 8.788815e-02 
3.229730e+00 8.783147e-02 
3.227127e+00 8.777478e-02 
3.224525e+00 8.771807e-02 
3.221922e+00 8.766135e-02 
3.219319e+00 8.760461e-02 
3.216717e+00 8.754786e-02 
3.214114e+00 8.749110e-02 
3.211512e+00 8.743431e-02 
3.208909e+00 8.737752e-02 
3.206306e+00 8.732071e-02 
3.203704e+00 8.726388e-02 
3.201101e+00 8.720704e-02 
3.198498e+00 8.715018e-02 
3.195896e+00 8.709331e-02 
3.193293e+00 8.703642e-02 
3.190691e+00 8.697952e-02 
3.188088e+00 8.692261e-02 
3.185485e+00 8.686568e-02 
3.182883e+00 8.680873e-02 
3.180280e+00 8.675177e-02 
3.177678e+00 8.669479e-02 
3.175075e+00 8.663780e-02 
3.172472e+00 8.658080e-02 
3.169870e+00 8.652378e-02 
3.167267e+00 8.646674e-02 
3.164665e+00 8.640969e-02 
3.162062e+00 8.635262e-02 
3.159459e+00 8.629554e-02 
3.156857e+00 8.623845e-02 
3.154254e+00 8.618134e-02 
3.151652e+00 8.612421e-02 
3.149049e+00 8.606707e-02 
3.146446e+00 8.600992e-02 
3.143844e+00 8.595274e-02 
3.141241e+00 8.589556e-02 
3.138639e+00 8.583836e-02 
3.136036e+00 8.578114e-02 
3.133433e+00 8.572391e-02 
3.130831e+00 8.566667e-02 
3.128228e+00 8.560941e-02 
3.125626e+00 8.555213e-02 
3.123023e+00 8.549484e-02 
3.120420e+00 8.543753e-02 
3.117818e+00 8.538021e-02 
3.115215e+00 8.532288e-02 
3.112613e+00 8.526553e-02 
3.110010e+00 8.520816e-02 
3.107407e+00 8.515078e-02 
3.104805e+00 8.509338e-02 
3.102202e+00 8.503597e-02 
3.099600e+00 8.497855e-02 
3.096997e+00 8.492110e-02 
3.094394e+00 8.486365e-02 
3.091792e+00 8.480618e-02 
3.089189e+00 8.474869e-02 
3.086587e+00 8.469119e-02 
3.083984e+00 8.463367e-02 
3.081381e+00 8.457614e-02 
3.078779e+00 8.451859e-02 
3.076176e+00 8.446103e-02 
3.073574e+00 8.440345e-02 
3.070971e+00 8.434586e-02 
3.068368e+00 8.428825e-02 
3.065766e+00 8.423063e-02 
3.063163e+00 8.417299e-02 
3.060561e+00 8.411534e-02 
3.057958e+00 8.405767e-02 
3.055355e+00 8.399999e-02 
3.052753e+00 8.394229e-02 
3.050150e+00 8.388458e-02 
3.047548e+00 8.382685e-02 
3.044945e+00 8.376911e-02 
3.042342e+00 8.371135e-02 
3.039740e+00 8.365357e-02 
3.037137e+00 8.359579e-02 
3.034535e+00 8.353798e-02 
3.031932e+00 8.348016e-02 
3.029329e+00 8.342233e-02 
3.026727e+00 8.336448e-02 
3.024124e+00 8.330661e-02 
3.021522e+00 8.324873e-02 
3.018919e+00 8.319084e-02 
3.016316e+00 8.313293e-02 
3.013714e+00 8.307500e-02 
3.011111e+00 8.301706e-02 
3.008509e+00 8.295910e-02 
3.005906e+00 8.290113e-02 
3.003303e+00 8.284315e-02 
3.000701e+00 8.278515e-02 
2.998098e+00 8.272713e-02 
2.995495e+00 8.266910e-02 
2.992893e+00 8.261105e-02 
2.990290e+00 8.255299e-02 
2.987688e+00 8.249491e-02 
2.985085e+00 8.243682e-02 
2.982482e+00 8.237871e-02 
2.979880e+00 8.232058e-02 
2.977277e+00 8.226244e-02 
2.974675e+00 8.220429e-02 
2.972072e+00 8.214612e-02 
2.969469e+00 8.208794e-02 
2.966867e+00 8.202974e-02 
2.964264e+00 8.197152e-02 
2.961662e+00 8.191329e-02 
2.959059e+00 8.185505e-02 
2.956456e+00 8.179678e-02 
2.953854e+00 8.173851e-02 
2.951251e+00 8.168022e-02 
2.948649e+00 8.162191e-02 
2.946046e+00 8.156359e-02 
2.943443e+00 8.150525e-02 
2.940841e+00 8.144690e-02 
2.938238e+00 8.138853e-02 
2.935636e+00 8.133015e-02 
2.933033e+00 8.127175e-02 
2.930430e+00 8.121333e-02 
2.927828e+00 8.115490e-02 
2.925225e+00 8.109646e-02 
2.922623e+00 8.103800e-02 
2.920020e+00 8.097952e-02 
2.917417e+00 8.092103e-02 
2.914815e+00 8.086253e-02 
2.912212e+00 8.080401e-02 
2.909610e+00 8.074547e-02 
2.907007e+00 8.068692e-02 
2.904404e+00 8.062835e-02 
2.901802e+00 8.056977e-02 
2.899199e+00 8.051117e-02 
2.896597e+00 8.045256e-02 
2.893994e+00 8.039393e-02 
2.891391e+00 8.033528e-02 
2.888789e+00 8.027662e-02 
2.886186e+00 8.021795e-02 
2.883584e+00 8.015926e-02 
2.880981e+00 8.010055e-02 
2.878378e+00 8.004183e-02 
2.875776e+00 7.998309e-02 
2.873173e+00 7.992434e-02 
2.870571e+00 7.986557e-02 
2.867968e+00 7.980679e-02 
2.865365e+00 7.974799e-02 
2.862763e+00 7.968918e-02 
2.860160e+00 7.963035e-02 
2.857558e+00 7.957150e-02 
2.854955e+00 7.951264e-02 
2.852352e+00 7.945377e-02 
2.849750e+00 7.939488e-02 
2.847147e+00 7.933597e-02 
2.844545e+00 7.927705e-02 
2.841942e+00 7.921811e-02 
2.839339e+00 7.915916e-02 
2.836737e+00 7.910019e-02 
2.834134e+00 7.904121e-02 
2.831532e+00 7.898221e-02 
2.828929e+00 7.892319e-02 
2.826326e+00 7.886416e-02 
2.823724e+00 7.880512e-02 
2.821121e+00 7.874606e-02 
2.818519e+00 7.868698e-02 
2.815916e+00 7.862789e-02 
2.813313e+00 7.856878e-02 
2.810711e+00 7.850966e-02 
2.808108e+00 7.845052e-02 
2.805506e+00 7.839137e-02 
2.802903e+00 7.833220e-02 
2.800300e+00 7.827301e-02 
2.797698e+00 7.821381e-02 
2.795095e+00 7.815459e-02 
2.792492e+00 7.809536e-02 
2.789890e+00 7.803612e-02 
2.787287e+00 7.797685e-02 
2.784685e+00 7.791757e-02 
2.782082e+00 7.785828e-02 
2.779479e+00 7.779897e-02 
2.776877e+00 7.773965e-02 
2.774274e+00 7.768031e-02 
2.771672e+00 7.762095e-02 
2.769069e+00 7.756158e-02 
2.766466e+00 7.750219e-02 
2.763864e+00 7.744279e-02 
2.761261e+00 7.738337e-02 
2.758659e+00 7.732393e-02 
2.756056e+00 7.726449e-02 
2.753453e+00 7.720502e-02 
2.750851e+00 7.714554e-02 
2.748248e+00 7.708604e-02 
2.745646e+00 7.702653e-02 
2.743043e+00 7.696700e-02 
2.740440e+00 7.690746e-02 
2.737838e+00 7.684790e-02 
2.735235e+00 7.678833e-02 
2.732633e+00 7.672874e-02 
2.730030e+00 7.666913e-02 
2.727427e+00 7.660951e-02 
2.724825e+00 7.654987e-02 
2.722222e+00 7.649022e-02 
2.719620e+00 7.643055e-02 
2.717017e+00 7.637087e-02 
2.714414e+00 7.631117e-02 
2.711812e+00 7.625145e-02 
2.709209e+00 7.619172e-02 
2.706607e+00 7.613198e-02 
2.704004e+00 7.607221e-02 
2.701401e+00 7.601244e-02 
2.698799e+00 7.595264e-02 
2.696196e+00 7.589283e-02 
2.693594e+00 7.583301e-02 
2.690991e+00 7.577317e-02 
2.688388e+00 7.571331e-02 
2.685786e+00 7.565344e-02 
2.683183e+00 7.559355e-02 
2.680581e+00 7.553365e-02 
2.677978e+00 7.547373e-02 
2.675375e+00 7.541380e-02 
2.672773e+00 7.535385e-02 
2.670170e+00 7.529388e-02 
2.667568e+00 7.523390e-02 
2.664965e+00 7.517390e-02 
2.662362e+00 7.511389e-02 
2.659760e+00 7.505386e-02 
2.657157e+00 7.499381e-02 
2.654555e+00 7.493375e-02 
2.651952e+00 7.487368e-02 
2.649349e+00 7.481358e-02 
2.646747e+00 7.475348e-02 
2.644144e+00 7.469335e-02 
2.641542e+00 7.463321e-02 
2.638939e+00 7.457306e-02 
2.636336e+00 7.451289e-02 
2.633734e+00 7.445270e-02 
2.631131e+00 7.439250e-02 
2.628529e+00 7.433228e-02 
2.625926e+00 7.427204e-02 
2.623323e+00 7.421179e-02 
2.620721e+00 7.415153e-02 
2.618118e+00 7.409125e-02 
2.615516e+00 7.403095e-02 
2.612913e+00 7.397064e-02 
2.610310e+00 7.391031e-02 
2.607708e+00 7.384996e-02 
2.605105e+00 7.378960e-02 
2.602503e+00 7.372923e-02 
2.599900e+00 7.366884e-02 
2.597297e+00 7.360843e-02 
2.594695e+00 7.354800e-02 
2.592092e+00 7.348756e-02 
2.589489e+00 7.342711e-02 
2.586887e+00 7.336664e-02 
2.584284e+00 7.330615e-02 
2.581682e+00 7.324565e-02 
2.579079e+00 7.318513e-02 
2.576476e+00 7.312459e-02 
2.573874e+00 7.306404e-02 
2.571271e+00 7.300348e-02 
2.568669e+00 7.294289e-02 
2.566066e+00 7.288230e-02 
2.563463e+00 7.282168e-02 
2.560861e+00 7.276105e-02 
2.558258e+00 7.270040e-02 
2.555656e+00 7.263974e-02 
2.553053e+00 7.257907e-02 
2.550450e+00 7.251837e-02 
2.547848e+00 7.245766e-02 
2.545245e+00 7.239694e-02 
2.542643e+00 7.233620e-02 
2.540040e+00 7.227544e-02 
2.537437e+00 7.221466e-02 
2.534835e+00 7.215388e-02 
2.532232e+00 7.209307e-02 
2.529630e+00 7.203225e-02 
2.527027e+00 7.197141e-02 
2.524424e+00 7.191056e-02 
2.521822e+00 7.184969e-02 
2.519219e+00 7.178881e-02 
2.516617e+00 7.172790e-02 
2.514014e+00 7.166699e-02 
2.511411e+00 7.160606e-02 
2.508809e+00 7.154511e-02 
2.506206e+00 7.148414e-02 
2.503604e+00 7.142316e-02 
2.501001e+00 7.136216e-02 
2.498398e+00 7.130115e-02 
2.495796e+00 7.124012e-02 
2.493193e+00 7.117908e-02 
2.490591e+00 7.111802e-02 
2.487988e+00 7.105694e-02 
2.485385e+00 7.099585e-02 
2.482783e+00 7.093474e-02 
2.480180e+00 7.087362e-02 
2.477578e+00 7.081248e-02 
2.474975e+00 7.075132e-02 
2.472372e+00 7.069015e-02 
2.469770e+00 7.062896e-02 
2.467167e+00 7.056775e-02 
2.464565e+00 7.050653e-02 
2.461962e+00 7.044529e-02 
2.459359e+00 7.038404e-02 
2.456757e+00 7.032277e-02 
2.454154e+00 7.026149e-02 
2.451552e+00 7.020019e-02 
2.448949e+00 7.013887e-02 
2.446346e+00 7.007754e-02 
2.443744e+00 7.001619e-02 
2.441141e+00 6.995482e-02 
2.438539e+00 6.989344e-02 
2.435936e+00 6.983204e-02 
2.433333e+00 6.977063e-02 
2.430731e+00 6.970920e-02 
2.428128e+00 6.964775e-02 
2.425526e+00 6.958629e-02 
2.422923e+00 6.952481e-02 
2.420320e+00 6.946332e-02 
2.417718e+00 6.940181e-02 
2.415115e+00 6.934028e-02 
2.412513e+00 6.927874e-02 
2.409910e+00 6.921718e-02 
2.407307e+00 6.915561e-02 
2.404705e+00 6.909402e-02 
2.402102e+00 6.903241e-02 
2.399499e+00 6.897079e-02 
2.396897e+00 6.890915e-02 
2.394294e+00 6.884749e-02 
2.391692e+00 6.878582e-02 
2.389089e+00 6.872413e-02 
2.386486e+00 6.866243e-02 
2.383884e+00 6.860071e-02 
2.381281e+00 6.853897e-02 
2.378679e+00 6.847722e-02 
2.376076e+00 6.841545e-02 
2.373473e+00 6.835366e-02 
2.370871e+00 6.829186e-02 
2.368268e+00 6.823005e-02 
2.365666e+00 6.816821e-02 
2.363063e+00 6.810636e-02 
2.360460e+00 6.804450e-02 
2.357858e+00 6.798262e-02 
2.355255e+00 6.792072e-02 
2.352653e+00 6.785880e-02 
2.350050e+00 6.779687e-02 
2.347447e+00 6.773493e-02 
2.344845e+00 6.767296e-02 
2.342242e+00 6.761098e-02 
2.339640e+00 6.754899e-02 
2.337037e+00 6.748698e-02 
2.334434e+00 6.742495e-02 
2.331832e+00 6.736290e-02 
2.329229e+00 6.730084e-02 
2.326627e+00 6.723877e-02 
2.324024e+00 6.717667e-02 
2.321421e+00 6.711456e-02 
2.318819e+00 6.705244e-02 
2.316216e+00 6.699030e-02 
2.313614e+00 6.692814e-02 
2.311011e+00 6.686596e-02 
2.308408e+00 6.680377e-02 
2.305806e+00 6.674156e-02 
2.303203e+00 6.667934e-02 
2.300601e+00 6.661710e-02 
2.297998e+00 6.655485e-02 
2.295395e+00 6.649257e-02 
2.292793e+00 6.643028e-02 
2.290190e+00 6.636798e-02 
2.287588e+00 6.630566e-02 
2.284985e+00 6.624332e-02 
2.282382e+00 6.618097e-02 
2.279780e+00 6.611860e-02 
2.277177e+00 6.605621e-02 
2.274575e+00 6.599381e-02 
2.271972e+00 6.593139e-02 
2.269369e+00 6.586895e-02 
2.266767e+00 6.580650e-02 
2.264164e+00 6.574403e-02 
2.261562e+00 6.568155e-02 
2.258959e+00 6.561905e-02 
2.256356e+00 6.555653e-02 
2.253754e+00 6.549399e-02 
2.251151e+00 6.543144e-02 
2.248549e+00 6.536888e-02 
2.245946e+00 6.530629e-02 
2.243343e+00 6.524370e-02 
2.240741e+00 6.518108e-02 
2.238138e+00 6.511845e-02 
2.235536e+00 6.505580e-02 
2.232933e+00 6.499313e-02 
2.230330e+00 6.493045e-02 
2.227728e+00 6.486775e-02 
2.225125e+00 6.480504e-02 
2.222523e+00 6.474231e-02 
2.219920e+00 6.467956e-02 
2.217317e+00 6.461680e-02 
2.214715e+00 6.455402e-02 
2.212112e+00 6.449122e-02 
2.209510e+00 6.442841e-02 
2.206907e+00 6.436558e-02 
2.204304e+00 6.430273e-02 
2.201702e+00 6.423987e-02 
2.199099e+00 6.417699e-02 
2.196496e+00 6.411410e-02 
2.193894e+00 6.405119e-02 
2.191291e+00 6.398826e-02 
2.188689e+00 6.392531e-02 
2.186086e+00 6.386235e-02 
2.183483e+00 6.379938e-02 
2.180881e+00 6.373638e-02 
2.178278e+00 6.367337e-02 
2.175676e+00 6.361034e-02 
2.173073e+00 6.354730e-02 
2.170470e+00 6.348424e-02 
2.167868e+00 6.342116e-02 
2.165265e+00 6.335807e-02 
2.162663e+00 6.329496e-02 
2.160060e+00 6.323183e-02 
2.157457e+00 6.316869e-02 
2.154855e+00 6.310553e-02 
2.152252e+00 6.304236e-02 
2.149650e+00 6.297916e-02 
2.147047e+00 6.291596e-02 
2.144444e+00 6.285273e-02 
2.141842e+00 6.278949e-02 
2.139239e+00 6.272623e-02 
2.136637e+00 6.266296e-02 
2.134034e+00 6.259966e-02 
2.131431e+00 6.253636e-02 
2.128829e+00 6.247303e-02 
2.126226e+00 6.240969e-02 
2.123624e+00 6.234633e-02 
2.121021e+00 6.228296e-02 
2.118418e+00 6.221957e-02 
2.115816e+00 6.215616e-02 
2.113213e+00 6.209273e-02 
2.110611e+00 6.202929e-02 
2.108008e+00 6.196583e-02 
2.105405e+00 6.190236e-02 
2.102803e+00 6.183887e-02 
2.100200e+00 6.177536e-02 
2.097598e+00 6.171184e-02 
2.094995e+00 6.164830e-02 
2.092392e+00 6.158474e-02 
2.089790e+00 6.152117e-02 
2.087187e+00 6.145758e-02 
2.084585e+00 6.139397e-02 
2.081982e+00 6.133034e-02 
2.079379e+00 6.126670e-02 
2.076777e+00 6.120305e-02 
2.074174e+00 6.113937e-02 
2.071572e+00 6.107568e-02 
2.068969e+00 6.101197e-02 
2.066366e+00 6.094825e-02 
2.063764e+00 6.088451e-02 
2.061161e+00 6.082075e-02 
2.058559e+00 6.075698e-02 
2.055956e+00 6.069319e-02 
2.053353e+00 6.062938e-02 
2.050751e+00 6.056556e-02 
2.048148e+00 6.050172e-02 
2.045546e+00 6.043786e-02 
2.042943e+00 6.037398e-02 
2.040340e+00 6.031009e-02 
2.037738e+00 6.024618e-02 
2.035135e+00 6.018226e-02 
2.032533e+00 6.011832e-02 
2.029930e+00 6.005436e-02 
2.027327e+00 5.999039e-02 
2.024725e+00 5.992639e-02 
2.022122e+00 5.986239e-02 
2.019520e+00 5.979836e-02 
2.016917e+00 5.973432e-02 
2.014314e+00 5.967026e-02 
2.011712e+00 5.960619e-02 
2.009109e+00 5.954209e-02 
2.006507e+00 5.947799e-02 
2.003904e+00 5.941386e-02 
2.001301e+00 5.934972e-02 
1.998699e+00 5.928556e-02 
1.996096e+00 5.922138e-02 
1.993493e+00 5.915719e-02 
1.990891e+00 5.909298e-02 
1.988288e+00 5.902875e-02 
1.985686e+00 5.896451e-02 
1.983083e+00 5.890025e-02 
1.980480e+00 5.883597e-02 
1.977878e+00 5.877168e-02 
1.975275e+00 5.870737e-02 
1.972673e+00 5.864304e-02 
1.970070e+00 5.857870e-02 
1.967467e+00 5.851434e-02 
1.964865e+00 5.844996e-02 
1.962262e+00 5.838557e-02 
1.959660e+00 5.832115e-02 
1.957057e+00 5.825673e-02 
1.954454e+00 5.819228e-02 
1.951852e+00 5.812782e-02 
1.949249e+00 5.806334e-02 
1.946647e+00 5.799884e-02 
1.944044e+00 5.793433e-02 
1.941441e+00 5.786980e-02 
1.938839e+00 5.780525e-02 
1.936236e+00 5.774069e-02 
1.933634e+00 5.767611e-02 
1.931031e+00 5.761151e-02 
1.928428e+00 5.754690e-02 
1.925826e+00 5.748227e-02 
1.923223e+00 5.741762e-02 
1.920621e+00 5.735296e-02 
1.918018e+00 5.728827e-02 
1.915415e+00 5.722357e-02 
1.912813e+00 5.715886e-02 
1.910210e+00 5.709413e-02 
1.907608e+00 5.702938e-02 
1.905005e+00 5.696461e-02 
1.902402e+00 5.689983e-02 
1.899800e+00 5.683503e-02 
1.897197e+00 5.677021e-02 
1.894595e+00 5.670538e-02 
1.891992e+00 5.664052e-02 
1.889389e+00 5.657566e-02 
1.886787e+00 5.651077e-02 
1.884184e+00 5.644587e-02 
1.881582e+00 5.638095e-02 
1.878979e+00 5.631601e-02 
1.876376e+00 5.625106e-02 
1.873774e+00 5.618609e-02 
1.871171e+00 5.612110e-02 
1.868569e+00 5.605610e-02 
1.865966e+00 5.599108e-02 
1.863363e+00 5.592604e-02 
1.860761e+00 5.586098e-02 
1.858158e+00 5.579591e-02 
1.855556e+00 5.573082e-02 
1.852953e+00 5.566572e-02 
1.850350e+00 5.560059e-02 
1.847748e+00 5.553545e-02 
1.845145e+00 5.547029e-02 
1.842543e+00 5.540512e-02 
1.839940e+00 5.533993e-02 
1.837337e+00 5.527472e-02 
1.834735e+00 5.520949e-02 
1.832132e+00 5.514425e-02 
1.829530e+00 5.507899e-02 
1.826927e+00 5.501371e-02 
1.824324e+00 5.494842e-02 
1.821722e+00 5.488311e-02 
1.819119e+00 5.481778e-02 
1.816517e+00 5.475244e-02 
1.813914e+00 5.468707e-02 
1.811311e+00 5.462169e-02 
1.808709e+00 5.455630e-02 
1.806106e+00 5.449088e-02 
1.803504e+00 5.442545e-02 
1.800901e+00 5.436001e-02 
1.798298e+00 5.429454e-02 
1.795696e+00 5.422906e-02 
1.793093e+00 5.416356e-02 
1.790490e+00 5.409804e-02 
1.787888e+00 5.403251e-02 
1.785285e+00 5.396696e-02 
1.782683e+00 5.390139e-02 
1.780080e+00 5.383581e-02 
1.777477e+00 5.377020e-02 
1.774875e+00 5.370459e-02 
1.772272e+00 5.363895e-02 
1.769670e+00 5.357329e-02 
1.767067e+00 5.350762e-02 
1.764464e+00 5.344194e-02 
1.761862e+00 5.337623e-02 
1.759259e+00 5.331051e-02 
1.756657e+00 5.324477e-02 
1.754054e+00 5.317901e-02 
1.751451e+00 5.311324e-02 
1.748849e+00 5.304745e-02 
1.746246e+00 5.298164e-02 
1.743644e+00 5.291581e-02 
1.741041e+00 5.284997e-02 
1.738438e+00 5.278411e-02 
1.735836e+00 5.271823e-02 
1.733233e+00 5.265234e-02 
1.730631e+00 5.258643e-02 
1.728028e+00 5.252050e-02 
1.725425e+00 5.245455e-02 
1.722823e+00 5.238859e-02 
1.720220e+00 5.232261e-02 
1.717618e+00 5.225661e-02 
1.715015e+00 5.219059e-02 
1.712412e+00 5.212456e-02 
1.709810e+00 5.205851e-02 
1.707207e+00 5.199244e-02 
1.704605e+00 5.192636e-02 
1.702002e+00 5.186026e-02 
1.699399e+00 5.179414e-02 
1.696797e+00 5.172800e-02 
1.694194e+00 5.166185e-02 
1.691592e+00 5.159568e-02 
1.688989e+00 5.152949e-02 
1.686386e+00 5.146329e-02 
1.683784e+00 5.139706e-02 
1.681181e+00 5.133082e-02 
1.678579e+00 5.126457e-02 
1.675976e+00 5.119829e-02 
1.673373e+00 5.113200e-02 
1.670771e+00 5.106569e-02 
1.668168e+00 5.099936e-02 
1.665566e+00 5.093302e-02 
1.662963e+00 5.086666e-02 
1.660360e+00 5.080028e-02 
1.657758e+00 5.073388e-02 
1.655155e+00 5.066747e-02 
1.652553e+00 5.060104e-02 
1.649950e+00 5.053459e-02 
1.647347e+00 5.046812e-02 
1.644745e+00 5.040164e-02 
1.642142e+00 5.033514e-02 
1.639540e+00 5.026862e-02 
1.636937e+00 5.020209e-02 
1.634334e+00 5.013553e-02 
1.631732e+00 5.006896e-02 
1.629129e+00 5.000238e-02 
1.626527e+00 4.993577e-02 
1.623924e+00 4.986915e-02 
1.621321e+00 4.980251e-02 
1.618719e+00 4.973585e-02 
1.616116e+00 4.966918e-02 
1.613514e+00 4.960249e-02 
1.610911e+00 4.953578e-02 
1.608308e+00 4.946905e-02 
1.605706e+00 4.940231e-02 
1.603103e+00 4.933554e-02 
1.600501e+00 4.926876e-02 
1.597898e+00 4.920197e-02 
1.595295e+00 4.913515e-02 
1.592693e+00 4.906832e-02 
1.590090e+00 4.900147e-02 
1.587487e+00 4.893461e-02 
1.584885e+00 4.886772e-02 
1.582282e+00 4.880082e-02 
1.579680e+00 4.873390e-02 
1.577077e+00 4.866697e-02 
1.574474e+00 4.860001e-02 
1.571872e+00 4.853304e-02 
1.569269e+00 4.846605e-02 
1.566667e+00 4.839904e-02 
1.564064e+00 4.833202e-02 
1.561461e+00 4.826498e-02 
1.558859e+00 4.819792e-02 
1.556256e+00 4.813084e-02 
1.553654e+00 4.806375e-02 
1.551051e+00 4.799664e-02 
1.548448e+00 4.792951e-02 
1.545846e+00 4.786236e-02 
1.543243e+00 4.779520e-02 
1.540641e+00 4.772801e-02 
1.538038e+00 4.766081e-02 
1.535435e+00 4.759360e-02 
1.532833e+00 4.752636e-02 
1.530230e+00 4.745911e-02 
1.527628e+00 4.739184e-02 
1.525025e+00 4.732455e-02 
1.522422e+00 4.725725e-02 
1.519820e+00 4.718992e-02 
1.517217e+00 4.712258e-02 
1.514615e+00 4.705523e-02 
1.512012e+00 4.698785e-02 
1.509409e+00 4.692046e-02 
1.506807e+00 4.685305e-02 
1.504204e+00 4.678562e-02 
1.501602e+00 4.671817e-02 
1.498999e+00 4.665071e-02 
1.496396e+00 4.658323e-02 
1.493794e+00 4.651573e-02 
1.491191e+00 4.644821e-02 
1.488589e+00 4.638068e-02 
1.485986e+00 4.631313e-02 
1.483383e+00 4.624556e-02 
1.480781e+00 4.617797e-02 
1.478178e+00 4.611037e-02 
1.475576e+00 4.604274e-02 
1.472973e+00 4.597510e-02 
1.470370e+00 4.590744e-02 
1.467768e+00 4.583977e-02 
1.465165e+00 4.577208e-02 
1.462563e+00 4.570437e-02 
1.459960e+00 4.563664e-02 
1.457357e+00 4.556889e-02 
1.454755e+00 4.550113e-02 
1.452152e+00 4.543334e-02 
1.449550e+00 4.536555e-02 
1.446947e+00 4.529773e-02 
1.444344e+00 4.522989e-02 
1.441742e+00 4.516204e-02 
1.439139e+00 4.509417e-02 
1.436537e+00 4.502628e-02 
1.433934e+00 4.495838e-02 
1.431331e+00 4.489045e-02 
1.428729e+00 4.482251e-02 
1.426126e+00 4.475455e-02 
1.423524e+00 4.468658e-02 
1.420921e+00 4.461858e-02 
1.418318e+00 4.455057e-02 
1.415716e+00 4.448254e-02 
1.413113e+00 4.441449e-02 
1.410511e+00 4.434642e-02 
1.407908e+00 4.427834e-02 
1.405305e+00 4.421024e-02 
1.402703e+00 4.414212e-02 
1.400100e+00 4.407398e-02 
1.397497e+00 4.400583e-02 
1.394895e+00 4.393766e-02 
1.392292e+00 4.386947e-02 
1.389690e+00 4.380126e-02 
1.387087e+00 4.373303e-02 
1.384484e+00 4.366479e-02 
1.381882e+00 4.359653e-02 
1.379279e+00 4.352825e-02 
1.376677e+00 4.345995e-02 
1.374074e+00 4.339163e-02 
1.371471e+00 4.332330e-02 
1.368869e+00 4.325495e-02 
1.366266e+00 4.318658e-02 
1.363664e+00 4.311819e-02 
1.361061e+00 4.304979e-02 
1.358458e+00 4.298137e-02 
1.355856e+00 4.291293e-02 
1.353253e+00 4.284447e-02 
1.350651e+00 4.277599e-02 
1.348048e+00 4.270750e-02 
1.345445e+00 4.263899e-02 
1.342843e+00 4.257046e-02 
1.340240e+00 4.250191e-02 
1.337638e+00 4.243334e-02 
1.335035e+00 4.236476e-02 
1.332432e+00 4.229616e-02 
1.329830e+00 4.222754e-02 
1.327227e+00 4.215890e-02 
1.324625e+00 4.209025e-02 
1.322022e+00 4.202157e-02 
1.319419e+00 4.195288e-02 
1.316817e+00 4.188417e-02 
1.314214e+00 4.181545e-02 
1.311612e+00 4.174670e-02 
1.309009e+00 4.167794e-02 
1.306406e+00 4.160916e-02 
1.303804e+00 4.154036e-02 
1.301201e+00 4.147154e-02 
1.298599e+00 4.140271e-02 
1.295996e+00 4.133385e-02 
1.293393e+00 4.126498e-02 
1.290791e+00 4.119609e-02 
1.288188e+00 4.112719e-02 
1.285586e+00 4.105826e-02 
1.282983e+00 4.098932e-02 
1.280380e+00 4.092036e-02 
1.277778e+00 4.085138e-02 
1.275175e+00 4.078238e-02 
1.272573e+00 4.071337e-02 
1.269970e+00 4.064434e-02 
1.267367e+00 4.057528e-02 
1.264765e+00 4.050622e-02 
1.262162e+00 4.043713e-02 
1.259560e+00 4.036802e-02 
1.256957e+00 4.029890e-02 
1.254354e+00 4.022976e-02 
1.251752e+00 4.016060e-02 
1.249149e+00 4.009142e-02 
1.246547e+00 4.002223e-02 
1.243944e+00 3.995301e-02 
1.241341e+00 3.988378e-02 
1.238739e+00 3.981453e-02 
1.236136e+00 3.974526e-02 
1.233534e+00 3.967598e-02 
1.230931e+00 3.960667e-02 
1.228328e+00 3.953735e-02 
1.225726e+00 3.946801e-02 
1.223123e+00 3.939865e-02 
1.220521e+00 3.932928e-02 
1.217918e+00 3.925988e-02 
1.215315e+00 3.919047e-02 
1.212713e+00 3.912104e-02 
1.210110e+00 3.905159e-02 
1.207508e+00 3.898212e-02 
1.204905e+00 3.891264e-02 
1.202302e+00 3.884314e-02 
1.199700e+00 3.877361e-02 
1.197097e+00 3.870407e-02 
1.194494e+00 3.863452e-02 
1.191892e+00 3.856494e-02 
1.189289e+00 3.849535e-02 
1.186687e+00 3.842573e-02 
1.184084e+00 3.835610e-02 
1.181481e+00 3.828645e-02 
1.178879e+00 3.821679e-02 
1.176276e+00 3.814710e-02 
1.173674e+00 3.807740e-02 
1.171071e+00 3.800768e-02 
1.168468e+00 3.793794e-02 
1.165866e+00 3.786818e-02 
1.163263e+00 3.779840e-02 
1.160661e+00 3.772861e-02 
1.158058e+00 3.765880e-02 
1.155455e+00 3.758897e-02 
1.152853e+00 3.751912e-02 
1.150250e+00 3.744925e-02 
1.147648e+00 3.737936e-02 
1.145045e+00 3.730946e-02 
1.142442e+00 3.723954e-02 
1.139840e+00 3.716960e-02 
1.137237e+00 3.709964e-02 
1.134635e+00 3.702966e-02 
1.132032e+00 3.695967e-02 
1.129429e+00 3.688965e-02 
1.126827e+00 3.681962e-02 
1.124224e+00 3.674957e-02 
1.121622e+00 3.667950e-02 
1.119019e+00 3.660942e-02 
1.116416e+00 3.653931e-02 
1.113814e+00 3.646919e-02 
1.111211e+00 3.639905e-02 
1.108609e+00 3.632889e-02 
1.106006e+00 3.625871e-02 
1.103403e+00 3.618851e-02 
1.100801e+00 3.611830e-02 
1.098198e+00 3.604806e-02 
1.095596e+00 3.597781e-02 
1.092993e+00 3.590754e-02 
1.090390e+00 3.583725e-02 
1.087788e+00 3.576695e-02 
1.085185e+00 3.569662e-02 
1.082583e+00 3.562628e-02 
1.079980e+00 3.555592e-02 
1.077377e+00 3.548554e-02 
1.074775e+00 3.541514e-02 
1.072172e+00 3.534472e-02 
1.069570e+00 3.527429e-02 
1.066967e+00 3.520383e-02 
1.064364e+00 3.513336e-02 
1.061762e+00 3.506287e-02 
1.059159e+00 3.499236e-02 
1.056557e+00 3.492184e-02 
1.053954e+00 3.485129e-02 
1.051351e+00 3.478073e-02 
1.048749e+00 3.471014e-02 
1.046146e+00 3.463954e-02 
1.043544e+00 3.456892e-02 
1.040941e+00 3.449829e-02 
1.038338e+00 3.442763e-02 
1.035736e+00 3.435696e-02 
1.033133e+00 3.428626e-02 
1.030531e+00 3.421555e-02 
1.027928e+00 3.414482e-02 
1.025325e+00 3.407407e-02 
1.022723e+00 3.400331e-02 
1.020120e+00 3.393252e-02 
1.017518e+00 3.386172e-02 
1.014915e+00 3.379089e-02 
1.012312e+00 3.372005e-02 
1.009710e+00 3.364919e-02 
1.007107e+00 3.357832e-02 
1.004505e+00 3.350742e-02 
1.001902e+00 3.343650e-02 
9.992993e-01 3.336557e-02 
9.966967e-01 3.329462e-02 
9.940941e-01 3.322365e-02 
9.914915e-01 3.315266e-02 
9.888889e-01 3.308165e-02 
9.862863e-01 3.301063e-02 
9.836837e-01 3.293958e-02 
9.810811e-01 3.286852e-02 
9.784785e-01 3.279744e-02 
9.758759e-01 3.272634e-02 
9.732733e-01 3.265522e-02 
9.706707e-01 3.258408e-02 
9.680681e-01 3.251292e-02 
9.654655e-01 3.244175e-02 
9.628629e-01 3.237056e-02 
9.602603e-01 3.229934e-02 
9.576577e-01 3.222811e-02 
9.550551e-01 3.215687e-02 
9.524525e-01 3.208560e-02 
9.498498e-01 3.201431e-02 
9.472472e-01 3.194301e-02 
9.446446e-01 3.187168e-02 
9.420420e-01 3.180034e-02 
9.394394e-01 3.172898e-02 
9.368368e-01 3.165760e-02 
9.342342e-01 3.158620e-02 
9.316316e-01 3.151479e-02 
9.290290e-01 3.144335e-02 
9.264264e-01 3.137190e-02 
9.238238e-01 3.130043e-02 
9.212212e-01 3.122894e-02 
9.186186e-01 3.115743e-02 
9.160160e-01 3.108590e-02 
9.134134e-01 3.101435e-02 
9.108108e-01 3.094279e-02 
9.082082e-01 3.087120e-02 
9.056056e-01 3.079960e-02 
9.030030e-01 3.072798e-02 
9.004004e-01 3.065634e-02 
8.977978e-01 3.058468e-02 
8.951952e-01 3.051300e-02 
8.925926e-01 3.044130e-02 
8.899900e-01 3.036959e-02 
8.873874e-01 3.029785e-02 
8.847848e-01 3.022610e-02 
8.821822e-01 3.015433e-02 
8.795796e-01 3.008254e-02 
8.769770e-01 3.001073e-02 
8.743744e-01 2.993890e-02 
8.717718e-01 2.986706e-02 
8.691692e-01 2.979519e-02 
8.665666e-01 2.972331e-02 
8.639640e-01 2.965141e-02 
8.613614e-01 2.957948e-02 
8.587588e-01 2.950754e-02 
8.561562e-01 2.943558e-02 
8.535536e-01 2.936361e-02 
8.509510e-01 2.929161e-02 
8.483483e-01 2.921960e-02 
8.457457e-01 2.914756e-02 
8.431431e-01 2.907551e-02 
8.405405e-01 2.900344e-02 
8.379379e-01 2.893135e-02 
8.353353e-01 2.885924e-02 
8.327327e-01 2.878711e-02 
8.301301e-01 2.871496e-02 
8.275275e-01 2.864280e-02 
8.249249e-01 2.857061e-02 
8.223223e-01 2.849841e-02 
8.197197e-01 2.842619e-02 
8.171171e-01 2.835395e-02 
8.145145e-01 2.828169e-02 
8.119119e-01 2.820941e-02 
8.093093e-01 2.813711e-02 
8.067067e-01 2.806479e-02 
8.041041e-01 2.799246e-02 
8.015015e-01 2.792010e-02 
7.988989e-01 2.784773e-02 
7.962963e-01 2.777534e-02 
7.936937e-01 2.770293e-02 
7.910911e-01 2.763050e-02 
7.884885e-01 2.755805e-02 
7.858859e-01 2.748558e-02 
7.832833e-01 2.741309e-02 
7.806807e-01 2.734059e-02 
7.780781e-01 2.726806e-02 
7.754755e-01 2.719552e-02 
7.728729e-01 2.712296e-02 
7.702703e-01 2.705038e-02 
7.676677e-01 2.697778e-02 
7.650651e-01 2.690516e-02 
7.624625e-01 2.683252e-02 
7.598599e-01 2.675986e-02 
7.572573e-01 2.668719e-02 
7.546547e-01 2.661449e-02 
7.520521e-01 2.654178e-02 
7.494494e-01 2.646905e-02 
7.468468e-01 2.639630e-02 
7.442442e-01 2.632352e-02 
7.416416e-01 2.625073e-02 
7.390390e-01 2.617793e-02 
7.364364e-01 2.610510e-02 
7.338338e-01 2.603225e-02 
7.312312e-01 2.595939e-02 
7.286286e-01 2.588650e-02 
7.260260e-01 2.581360e-02 
7.234234e-01 2.574068e-02 
7.208208e-01 2.566773e-02 
7.182182e-01 2.559477e-02 
7.156156e-01 2.552179e-02 
7.130130e-01 2.544879e-02 
7.104104e-01 2.537578e-02 
7.078078e-01 2.530274e-02 
7.052052e-01 2.522968e-02 
7.026026e-01 2.515661e-02 
7.000000e-01 2.508351e-02 
7.000000e-01 1.491628e-03 


==> Figures/4pt_I_sig_NE_dt12_muT/points_3.dat <==
-1.280000e+02 -1.421198e+05 
-1.277447e+02 -1.384578e+05 
-1.274895e+02 -1.348902e+05 
-1.272342e+02 -1.314145e+05 
-1.269790e+02 -1.280283e+05 
-1.267237e+02 -1.247294e+05 
-1.264685e+02 -1.215155e+05 
-1.262132e+02 -1.183844e+05 
-1.259580e+02 -1.153340e+05 
-1.257027e+02 -1.123622e+05 
-1.254474e+02 -1.094670e+05 
-1.251922e+02 -1.066464e+05 
-1.249369e+02 -1.038984e+05 
-1.246817e+02 -1.012213e+05 
-1.244264e+02 -9.861311e+04 
-1.241712e+02 -9.607215e+04 
-1.239159e+02 -9.359666e+04 
-1.236607e+02 -9.118496e+04 
-1.234054e+02 -8.883540e+04 
-1.231502e+02 -8.654638e+04 
-1.228949e+02 -8.431634e+04 
-1.226396e+02 -8.214376e+04 
-1.223844e+02 -8.002717e+04 
-1.221291e+02 -7.796511e+04 
-1.218739e+02 -7.595618e+04 
-1.216186e+02 -7.399902e+04 
-1.213634e+02 -7.209229e+04 
-1.211081e+02 -7.023469e+04 
-1.208529e+02 -6.842495e+04 
-1.205976e+02 -6.666185e+04 
-1.203423e+02 -6.494417e+04 
-1.200871e+02 -6.327076e+04 
-1.198318e+02 -6.164046e+04 
-1.195766e+02 -6.005217e+04 
-1.193213e+02 -5.850480e+04 
-1.190661e+02 -5.699731e+04 
-1.188108e+02 -5.552866e+04 
-1.185556e+02 -5.409785e+04 
-1.183003e+02 -5.270391e+04 
-1.180450e+02 -5.134589e+04 
-1.177898e+02 -5.002286e+04 
-1.175345e+02 -4.873392e+04 
-1.172793e+02 -4.747819e+04 
-1.170240e+02 -4.625482e+04 
-1.167688e+02 -4.506297e+04 
-1.165135e+02 -4.390183e+04 
-1.162583e+02 -4.277061e+04 
-1.160030e+02 -4.166853e+04 
-1.157477e+02 -4.059486e+04 
-1.154925e+02 -3.954885e+04 
-1.152372e+02 -3.852979e+04 
-1.149820e+02 -3.753699e+04 
-1.147267e+02 -3.656977e+04 
-1.144715e+02 -3.562747e+04 
-1.142162e+02 -3.470946e+04 
-1.139610e+02 -3.381510e+04 
-1.137057e+02 -3.294378e+04 
-1.134505e+02 -3.209491e+04 
-1.131952e+02 -3.126792e+04 
-1.129399e+02 -3.046224e+04 
-1.126847e+02 -2.967731e+04 
-1.124294e+02 -2.891261e+04 
-1.121742e+02 -2.816762e+04 
-1.119189e+02 -2.744182e+04 
-1.116637e+02 -2.673472e+04 
-1.114084e+02 -2.604584e+04 
-1.111532e+02 -2.537472e+04 
-1.108979e+02 -2.472088e+04 
-1.106426e+02 -2.408389e+04 
-1.103874e+02 -2.346332e+04 
-1.101321e+02 -2.285873e+04 
-1.098769e+02 -2.226973e+04 
-1.096216e+02 -2.169590e+04 
-1.093664e+02 -2.113686e+04 
-1.091111e+02 -2.059222e+04 
-1.088559e+02 -2.006161e+04 
-1.086006e+02 -1.954468e+04 
-1.083453e+02 -1.904107e+04 
-1.080901e+02 -1.855043e+04 
-1.078348e+02 -1.807244e+04 
-1.075796e+02 -1.760676e+04 
-1.073243e+02 -1.715308e+04 
-1.070691e+02 -1.671109e+04 
-1.068138e+02 -1.628049e+04 
-1.065586e+02 -1.586099e+04 
-1.063033e+02 -1.545229e+04 
-1.060480e+02 -1.505413e+04 
-1.057928e+02 -1.466622e+04 
-1.055375e+02 -1.428831e+04 
-1.052823e+02 -1.392014e+04 
-1.050270e+02 -1.356145e+04 
-1.047718e+02 -1.321201e+04 
-1.045165e+02 -1.287157e+04 
-1.042613e+02 -1.253990e+04 
-1.040060e+02 -1.221678e+04 
-1.037508e+02 -1.190198e+04 
-1.034955e+02 -1.159530e+04 
-1.032402e+02 -1.129652e+04 
-1.029850e+02 -1.100543e+04 
-1.027297e+02 -1.072185e+04 
-1.024745e+02 -1.044558e+04 
-1.022192e+02 -1.017642e+04 
-1.019640e+02 -9.914196e+03 
-1.017087e+02 -9.658731e+03 
-1.014535e+02 -9.409848e+03 
-1.011982e+02 -9.167378e+03 
-1.009429e+02 -8.931156e+03 
-1.006877e+02 -8.701021e+03 
-1.004324e+02 -8.476815e+03 
-1.001772e+02 -8.258386e+03 
-9.992192e+01 -8.045586e+03 
-9.966667e+01 -7.838269e+03 
-9.941141e+01 -7.636294e+03 
-9.915616e+01 -7.439523e+03 
-9.890090e+01 -7.247822e+03 
-9.864565e+01 -7.061061e+03 
-9.839039e+01 -6.879112e+03 
-9.813514e+01 -6.701852e+03 
-9.787988e+01 -6.529158e+03 
-9.762462e+01 -6.360915e+03 
-9.736937e+01 -6.197007e+03 
-9.711411e+01 -6.037322e+03 
-9.685886e+01 -5.881751e+03 
-9.660360e+01 -5.730190e+03 
-9.634835e+01 -5.582533e+03 
-9.609309e+01 -5.438681e+03 
-9.583784e+01 -5.298536e+03 
-9.558258e+01 -5.162002e+03 
-9.532733e+01 -5.028986e+03 
-9.507207e+01 -4.899397e+03 
-9.481682e+01 -4.773147e+03 
-9.456156e+01 -4.650151e+03 
-9.430631e+01 -4.530324e+03 
-9.405105e+01 -4.413584e+03 
-9.379580e+01 -4.299852e+03 
-9.354054e+01 -4.189051e+03 
-9.328529e+01 -4.081105e+03 
-9.303003e+01 -3.975940e+03 
-9.277477e+01 -3.873485e+03 
-9.251952e+01 -3.773670e+03 
-9.226426e+01 -3.676427e+03 
-9.200901e+01 -3.581690e+03 
-9.175375e+01 -3.489393e+03 
-9.149850e+01 -3.399475e+03 
-9.124324e+01 -3.311874e+03 
-9.098799e+01 -3.226530e+03 
-9.073273e+01 -3.143385e+03 
-9.047748e+01 -3.062382e+03 
-9.022222e+01 -2.983467e+03 
-8.996697e+01 -2.906585e+03 
-8.971171e+01 -2.831684e+03 
-8.945646e+01 -2.758713e+03 
-8.920120e+01 -2.687622e+03 
-8.894595e+01 -2.618363e+03 
-8.869069e+01 -2.550888e+03 
-8.843544e+01 -2.485153e+03 
-8.818018e+01 -2.421111e+03 
-8.792492e+01 -2.358719e+03 
-8.766967e+01 -2.297935e+03 
-8.741441e+01 -2.238717e+03 
-8.715916e+01 -2.181024e+03 
-8.690390e+01 -2.124819e+03 
-8.664865e+01 -2.070061e+03 
-8.639339e+01 -2.016715e+03 
-8.613814e+01 -1.964743e+03 
-8.588288e+01 -1.914111e+03 
-8.562763e+01 -1.864782e+03 
-8.537237e+01 -1.816725e+03 
-8.511712e+01 -1.769907e+03 
-8.486186e+01 -1.724294e+03 
-8.460661e+01 -1.679857e+03 
-8.435135e+01 -1.636565e+03 
-8.409610e+01 -1.594389e+03 
-8.384084e+01 -1.553299e+03 
-8.358559e+01 -1.513268e+03 
-8.333033e+01 -1.474268e+03 
-8.307508e+01 -1.436274e+03 
-8.281982e+01 -1.399258e+03 
-8.256456e+01 -1.363196e+03 
-8.230931e+01 -1.328063e+03 
-8.205405e+01 -1.293836e+03 
-8.179880e+01 -1.260490e+03 
-8.154354e+01 -1.228004e+03 
-8.128829e+01 -1.196355e+03 
-8.103303e+01 -1.165521e+03 
-8.077778e+01 -1.135482e+03 
-8.052252e+01 -1.106217e+03 
-8.026727e+01 -1.077706e+03 
-8.001201e+01 -1.049929e+03 
-7.975676e+01 -1.022868e+03 
-7.950150e+01 -9.965047e+02 
-7.924625e+01 -9.708205e+02 
-7.899099e+01 -9.457981e+02 
-7.873574e+01 -9.214205e+02 
-7.848048e+01 -8.976710e+02 
-7.822523e+01 -8.745334e+02 
-7.796997e+01 -8.519920e+02 
-7.771471e+01 -8.300315e+02 
-7.745946e+01 -8.086368e+02 
-7.720420e+01 -7.877933e+02 
-7.694895e+01 -7.674870e+02 
-7.669369e+01 -7.477038e+02 
-7.643844e+01 -7.284305e+02 
-7.618318e+01 -7.096537e+02 
-7.592793e+01 -6.913607e+02 
-7.567267e+01 -6.735391e+02 
-7.541742e+01 -6.561768e+02 
-7.516216e+01 -6.392617e+02 
-7.490691e+01 -6.227826e+02 
-7.465165e+01 -6.067280e+02 
-7.439640e+01 -5.910872e+02 
-7.414114e+01 -5.758493e+02 
-7.388589e+01 -5.610041e+02 
-7.363063e+01 -5.465414e+02 
-7.337538e+01 -5.324513e+02 
-7.312012e+01 -5.187243e+02 
-7.286486e+01 -5.053510e+02 
-7.260961e+01 -4.923223e+02 
-7.235435e+01 -4.796293e+02 
-7.209910e+01 -4.672634e+02 
-7.184384e+01 -4.552161e+02 
-7.158859e+01 -4.434792e+02 
-7.133333e+01 -4.320448e+02 
-7.107808e+01 -4.209049e+02 
-7.082282e+01 -4.100521e+02 
-7.056757e+01 -3.994790e+02 
-7.031231e+01 -3.891783e+02 
-7.005706e+01 -3.791430e+02 
-6.980180e+01 -3.693663e+02 
-6.954655e+01 -3.598415e+02 
-6.929129e+01 -3.505621e+02 
-6.903604e+01 -3.415218e+02 
-6.878078e+01 -3.327145e+02 
-6.852553e+01 -3.241341e+02 
-6.827027e+01 -3.157748e+02 
-6.801502e+01 -3.076309e+02 
-6.775976e+01 -2.996968e+02 
-6.750450e+01 -2.919672e+02 
-6.724925e+01 -2.844367e+02 
-6.699399e+01 -2.771003e+02 
-6.673874e+01 -2.699529e+02 
-6.648348e+01 -2.629897e+02 
-6.622823e+01 -2.562059e+02 
-6.597297e+01 -2.495968e+02 
-6.571772e+01 -2.431581e+02 
-6.546246e+01 -2.368853e+02 
-6.520721e+01 -2.307741e+02 
-6.495195e+01 -2.248204e+02 
-6.469670e+01 -2.190201e+02 
-6.444144e+01 -2.133693e+02 
-6.418619e+01 -2.078640e+02 
-6.393093e+01 -2.025006e+02 
-6.367568e+01 -1.972755e+02 
-6.342042e+01 -1.921849e+02 
-6.316517e+01 -1.872255e+02 
-6.290991e+01 -1.823939e+02 
-6.265465e+01 -1.776868e+02 
-6.239940e+01 -1.731010e+02 
-6.214414e+01 -1.686333e+02 
-6.188889e+01 -1.642808e+02 
-6.163363e+01 -1.600404e+02 
-6.137838e+01 -1.559093e+02 
-6.112312e+01 -1.518846e+02 
-6.086787e+01 -1.479636e+02 
-6.061261e+01 -1.441437e+02 
-6.035736e+01 -1.404222e+02 
-6.010210e+01 -1.367966e+02 
-5.984685e+01 -1.332643e+02 
-5.959159e+01 -1.298232e+02 
-5.933634e+01 -1.264706e+02 
-5.908108e+01 -1.232045e+02 
-5.882583e+01 -1.200225e+02 
-5.857057e+01 -1.169225e+02 
-5.831532e+01 -1.139024e+02 
-5.806006e+01 -1.109601e+02 
-5.780480e+01 -1.080937e+02 
-5.754955e+01 -1.053010e+02 
-5.729429e+01 -1.025804e+02 
-5.703904e+01 -9.992982e+01 
-5.678378e+01 -9.734756e+01 
-5.652853e+01 -9.483183e+01 
-5.627327e+01 -9.238093e+01 
-5.601802e+01 -8.999318e+01 
-5.576276e+01 -8.766695e+01 
-5.550751e+01 -8.540067e+01 
-5.525225e+01 -8.319278e+01 
-5.499700e+01 -8.104178e+01 
-5.474174e+01 -7.894620e+01 
-5.448649e+01 -7.690462e+01 
-5.423123e+01 -7.491565e+01 
-5.397598e+01 -7.297792e+01 
-5.372072e+01 -7.109013e+01 
-5.346547e+01 -6.925097e+01 
-5.321021e+01 -6.745921e+01 
-5.295495e+01 -6.571361e+01 
-5.269970e+01 -6.401300e+01 
-5.244444e+01 -6.235620e+01 
-5.218919e+01 -6.074209e+01 
-5.193393e+01 -5.916958e+01 
-5.167868e+01 -5.763758e+01 
-5.142342e+01 -5.614506e+01 
-5.116817e+01 -5.469099e+01 
-5.091291e+01 -5.327439e+01 
-5.065766e+01 -5.189430e+01 
-5.040240e+01 -5.054976e+01 
-5.014715e+01 -4.923987e+01 
-4.989189e+01 -4.796373e+01 
-4.963664e+01 -4.672047e+01 
-4.938138e+01 -4.550925e+01 
-4.912613e+01 -4.432924e+01 
-4.887087e+01 -4.317963e+01 
-4.861562e+01 -4.205964e+01 
-4.836036e+01 -4.096852e+01 
-4.810511e+01 -3.990550e+01 
-4.784985e+01 -3.886988e+01 
-4.759459e+01 -3.786094e+01 
-4.733934e+01 -3.687800e+01 
-4.708408e+01 -3.592039e+01 
-4.682883e+01 -3.498745e+01 
-4.657357e+01 -3.407855e+01 
-4.631832e+01 -3.319307e+01 
-4.606306e+01 -3.233041e+01 
-4.580781e+01 -3.148997e+01 
-4.555255e+01 -3.067119e+01 
-4.529730e+01 -2.987351e+01 
-4.504204e+01 -2.909638e+01 
-4.478679e+01 -2.833928e+01 
-4.453153e+01 -2.760168e+01 
-4.427628e+01 -2.688309e+01 
-4.402102e+01 -2.618301e+01 
-4.376577e+01 -2.550098e+01 
-4.351051e+01 -2.483651e+01 
-4.325526e+01 -2.418917e+01 
-4.300000e+01 -2.355851e+01 
-4.274474e+01 -2.294410e+01 
-4.248949e+01 -2.234552e+01 
-4.223423e+01 -2.176237e+01 
-4.197898e+01 -2.119424e+01 
-4.172372e+01 -2.064074e+01 
-4.146847e+01 -2.010151e+01 
-4.121321e+01 -1.957618e+01 
-4.095796e+01 -1.906438e+01 
-4.070270e+01 -1.856577e+01 
-4.044745e+01 -1.808001e+01 
-4.019219e+01 -1.760676e+01 
-3.993694e+01 -1.714571e+01 
-3.968168e+01 -1.669653e+01 
-3.942643e+01 -1.625893e+01 
-3.917117e+01 -1.583261e+01 
-3.891592e+01 -1.541727e+01 
-3.866066e+01 -1.501263e+01 
-3.840541e+01 -1.461842e+01 
-3.815015e+01 -1.423437e+01 
-3.789489e+01 -1.386021e+01 
-3.763964e+01 -1.349570e+01 
-3.738438e+01 -1.314057e+01 
-3.712913e+01 -1.279460e+01 
-3.687387e+01 -1.245754e+01 
-3.661862e+01 -1.212917e+01 
-3.636336e+01 -1.180925e+01 
-3.610811e+01 -1.149759e+01 
-3.585285e+01 -1.119395e+01 
-3.559760e+01 -1.089813e+01 
-3.534234e+01 -1.060994e+01 
-3.508709e+01 -1.032917e+01 
-3.483183e+01 -1.005564e+01 
-3.457658e+01 -9.789156e+00 
-3.432132e+01 -9.529538e+00 
-3.406607e+01 -9.276610e+00 
-3.381081e+01 -9.030199e+00 
-3.355556e+01 -8.790137e+00 
-3.330030e+01 -8.556261e+00 
-3.304505e+01 -8.328411e+00 
-3.278979e+01 -8.106432e+00 
-3.253453e+01 -7.890173e+00 
-3.227928e+01 -7.679486e+00 
-3.202402e+01 -7.474228e+00 
-3.176877e+01 -7.274259e+00 
-3.151351e+01 -7.079442e+00 
-3.125826e+01 -6.889645e+00 
-3.100300e+01 -6.704739e+00 
-3.074775e+01 -6.524597e+00 
-3.049249e+01 -6.349096e+00 
-3.023724e+01 -6.178118e+00 
-2.998198e+01 -6.011546e+00 
-2.972673e+01 -5.849265e+00 
-2.947147e+01 -5.691166e+00 
-2.921622e+01 -5.537141e+00 
-2.896096e+01 -5.387084e+00 
-2.870571e+01 -5.240894e+00 
-2.845045e+01 -5.098471e+00 
-2.819520e+01 -4.959717e+00 
-2.793994e+01 -4.824539e+00 
-2.768468e+01 -4.692844e+00 
-2.742943e+01 -4.564542e+00 
-2.717417e+01 -4.439547e+00 
-2.691892e+01 -4.317772e+00 
-2.666366e+01 -4.199134e+00 
-2.640841e+01 -4.083554e+00 
-2.615315e+01 -3.970952e+00 
-2.589790e+01 -3.861251e+00 
-2.564264e+01 -3.754377e+00 
-2.538739e+01 -3.650257e+00 
-2.513213e+01 -3.548819e+00 
-2.487688e+01 -3.449995e+00 
-2.462162e+01 -3.353718e+00 
-2.436637e+01 -3.259922e+00 
-2.411111e+01 -3.168542e+00 
-2.385586e+01 -3.079517e+00 
-2.360060e+01 -2.992785e+00 
-2.334535e+01 -2.908289e+00 
-2.309009e+01 -2.825970e+00 
-2.283483e+01 -2.745771e+00 
-2.257958e+01 -2.667640e+00 
-2.232432e+01 -2.591521e+00 
-2.206907e+01 -2.517364e+00 
-2.181381e+01 -2.445118e+00 
-2.155856e+01 -2.374733e+00 
-2.130330e+01 -2.306162e+00 
-2.104805e+01 -2.239357e+00 
-2.079279e+01 -2.174274e+00 
-2.053754e+01 -2.110868e+00 
-2.028228e+01 -2.049096e+00 
-2.002703e+01 -1.988916e+00 
-1.977177e+01 -1.930286e+00 
-1.951652e+01 -1.873167e+00 
-1.926126e+01 -1.817519e+00 
-1.900601e+01 -1.763306e+00 
-1.875075e+01 -1.710489e+00 
-1.849550e+01 -1.659033e+00 
-1.824024e+01 -1.608904e+00 
-1.798498e+01 -1.560065e+00 
-1.772973e+01 -1.512486e+00 
-1.747447e+01 -1.466132e+00 
-1.721922e+01 -1.420973e+00 
-1.696396e+01 -1.376977e+00 
-1.670871e+01 -1.334115e+00 
-1.645345e+01 -1.292357e+00 
-1.619820e+01 -1.251675e+00 
-1.594294e+01 -1.212042e+00 
-1.568769e+01 -1.173429e+00 
-1.543243e+01 -1.135812e+00 
-1.517718e+01 -1.099164e+00 
-1.492192e+01 -1.063460e+00 
-1.466667e+01 -1.028677e+00 
-1.441141e+01 -9.947890e-01 
-1.415616e+01 -9.617747e-01 
-1.390090e+01 -9.296110e-01 
-1.364565e+01 -8.982761e-01 
-1.339039e+01 -8.677486e-01 
-1.313514e+01 -8.380077e-01 
-1.287988e+01 -8.090331e-01 
-1.262462e+01 -7.808051e-01 
-1.236937e+01 -7.533045e-01 
-1.211411e+01 -7.265125e-01 
-1.185886e+01 -7.004108e-01 
-1.160360e+01 -6.749817e-01 
-1.134835e+01 -6.502078e-01 
-1.109309e+01 -6.260722e-01 
-1.083784e+01 -6.025586e-01 
-1.058258e+01 -5.796508e-01 
-1.032733e+01 -5.573333e-01 
-1.007207e+01 -5.355908e-01 
-9.816817e+00 -5.144086e-01 
-9.561562e+00 -4.937721e-01 
-9.306306e+00 -4.736674e-01 
-9.051051e+00 -4.540808e-01 
-8.795796e+00 -4.349988e-01 
-8.540541e+00 -4.164085e-01 
-8.285285e+00 -3.982973e-01 
-8.030030e+00 -3.806527e-01 
-7.774775e+00 -3.634627e-01 
-7.519520e+00 -3.467157e-01 
-7.264264e+00 -3.304002e-01 
-7.009009e+00 -3.145051e-01 
-6.753754e+00 -2.990195e-01 
-6.498498e+00 -2.839330e-01 
-6.243243e+00 -2.692352e-01 
-5.987988e+00 -2.549161e-01 
-5.732733e+00 -2.409660e-01 
-5.477477e+00 -2.273753e-01 
-5.222222e+00 -2.141349e-01 
-4.966967e+00 -2.012356e-01 
-4.711712e+00 -1.886686e-01 
-4.456456e+00 -1.764255e-01 
-4.201201e+00 -1.644978e-01 
-3.945946e+00 -1.528775e-01 
-3.690691e+00 -1.415566e-01 
-3.435435e+00 -1.305274e-01 
-3.180180e+00 -1.197824e-01 
-2.924925e+00 -1.093143e-01 
-2.669670e+00 -9.911585e-02 
-2.414414e+00 -8.918022e-02 
-2.159159e+00 -7.950060e-02 
-1.903904e+00 -7.007040e-02 
-1.648649e+00 -6.088318e-02 
-1.393393e+00 -5.193268e-02 
-1.138138e+00 -4.321282e-02 
-8.828829e-01 -3.471763e-02 
-6.276276e-01 -2.644134e-02 
-3.723724e-01 -1.837831e-02 
-1.171171e-01 -1.052303e-02 
1.381381e-01 -2.870166e-03 
3.933934e-01 4.585513e-03 
6.486486e-01 1.184908e-02 
9.039039e-01 1.892549e-02 
1.159159e+00 2.581956e-02 
1.414414e+00 3.253600e-02 
1.669670e+00 3.907937e-02 
1.924925e+00 4.545414e-02 
2.180180e+00 5.166465e-02 
2.435435e+00 5.771514e-02 
2.690691e+00 6.360972e-02 
2.945946e+00 6.935242e-02 
3.201201e+00 7.494715e-02 
3.456456e+00 8.039772e-02 
3.711712e+00 8.570784e-02 
3.966967e+00 9.088114e-02 
4.222222e+00 9.592114e-02 
4.477477e+00 1.008313e-01 
4.732733e+00 1.056149e-01 
4.987988e+00 1.102753e-01 
5.243243e+00 1.148155e-01 
5.498498e+00 1.192388e-01 
5.753754e+00 1.235481e-01 
6.009009e+00 1.277464e-01 
6.264264e+00 1.318365e-01 
6.519520e+00 1.358212e-01 
6.774775e+00 1.397032e-01 
7.030030e+00 1.434852e-01 
7.285285e+00 1.471698e-01 
7.540541e+00 1.507594e-01 
7.795796e+00 1.542565e-01 
8.051051e+00 1.576635e-01 
8.306306e+00 1.609828e-01 
8.561562e+00 1.642165e-01 
8.816817e+00 1.673669e-01 
9.072072e+00 1.704361e-01 
9.327327e+00 1.734262e-01 
9.582583e+00 1.763392e-01 
9.837838e+00 1.791773e-01 
1.009309e+01 1.819421e-01 
1.034835e+01 1.846358e-01 
1.060360e+01 1.872600e-01 
1.085886e+01 1.898166e-01 
1.111411e+01 1.923074e-01 
1.136937e+01 1.947339e-01 
1.162462e+01 1.970980e-01 
1.187988e+01 1.994011e-01 
1.213514e+01 2.016449e-01 
1.239039e+01 2.038308e-01 
1.264565e+01 2.059605e-01 
1.290090e+01 2.080352e-01 
1.315616e+01 2.100565e-01 
1.341141e+01 2.120258e-01 
1.366667e+01 2.139442e-01 
1.392192e+01 2.158133e-01 
1.417718e+01 2.176342e-01 
1.443243e+01 2.194081e-01 
1.468769e+01 2.211364e-01 
1.494294e+01 2.228201e-01 
1.519820e+01 2.244605e-01 
1.545345e+01 2.260586e-01 
1.570871e+01 2.276155e-01 
1.596396e+01 2.291322e-01 
1.621922e+01 2.306099e-01 
1.647447e+01 2.320496e-01 
1.672973e+01 2.334521e-01 
1.698498e+01 2.348185e-01 
1.724024e+01 2.361497e-01 
1.749550e+01 2.374465e-01 
1.775075e+01 2.387100e-01 
1.800601e+01 2.399409e-01 
1.826126e+01 2.411401e-01 
1.851652e+01 2.423084e-01 
1.877177e+01 2.434466e-01 
1.902703e+01 2.445555e-01 
1.928228e+01 2.456358e-01 
1.953754e+01 2.466882e-01 
1.979279e+01 2.477135e-01 
2.004805e+01 2.487125e-01 
2.030330e+01 2.496856e-01 
2.055856e+01 2.506337e-01 
2.081381e+01 2.515574e-01 
2.106907e+01 2.524573e-01 
2.132432e+01 2.533340e-01 
2.157958e+01 2.541881e-01 
2.183483e+01 2.550202e-01 
2.209009e+01 2.558308e-01 
2.234535e+01 2.566206e-01 
2.260060e+01 2.573900e-01 
2.285586e+01 2.581396e-01 
2.311111e+01 2.588698e-01 
2.336637e+01 2.595813e-01 
2.362162e+01 2.602744e-01 
2.387688e+01 2.609497e-01 
2.413213e+01 2.616075e-01 
2.438739e+01 2.622485e-01 
2.464264e+01 2.628729e-01 
2.489790e+01 2.634812e-01 
2.515315e+01 2.640738e-01 
2.540841e+01 2.646512e-01 
2.566366e+01 2.652137e-01 
2.591892e+01 2.657616e-01 
2.617417e+01 2.662955e-01 
2.642943e+01 2.668156e-01 
2.668468e+01 2.673224e-01 
2.693994e+01 2.678160e-01 
2.719520e+01 2.682970e-01 
2.745045e+01 2.687655e-01 
2.770571e+01 2.692220e-01 
2.796096e+01 2.696667e-01 
2.821622e+01 2.700999e-01 
2.847147e+01 2.705220e-01 
2.872673e+01 2.709332e-01 
2.898198e+01 2.713339e-01 
2.923724e+01 2.717242e-01 
2.949249e+01 2.721044e-01 
2.974775e+01 2.724748e-01 
3.000300e+01 2.728357e-01 
3.025826e+01 2.731873e-01 
3.051351e+01 2.735299e-01 
3.076877e+01 2.738636e-01 
3.102402e+01 2.741887e-01 
3.127928e+01 2.745054e-01 
3.153453e+01 2.748140e-01 
3.178979e+01 2.751146e-01 
3.204505e+01 2.754075e-01 
3.230030e+01 2.756928e-01 
3.255556e+01 2.759708e-01 
3.281081e+01 2.762416e-01 
3.306607e+01 2.765055e-01 
3.332132e+01 2.767625e-01 
3.357658e+01 2.770129e-01 
3.383183e+01 2.772569e-01 
3.408709e+01 2.774946e-01 
3.434234e+01 2.777261e-01 
3.459760e+01 2.779517e-01 
3.485285e+01 2.781715e-01 
3.510811e+01 2.783856e-01 
3.536336e+01 2.785942e-01 
3.561862e+01 2.787974e-01 
3.587387e+01 2.789954e-01 
3.612913e+01 2.791883e-01 
3.638438e+01 2.793762e-01 
3.663964e+01 2.795592e-01 
3.689489e+01 2.797376e-01 
3.715015e+01 2.799114e-01 
3.740541e+01 2.800806e-01 
3.766066e+01 2.802456e-01 
3.791592e+01 2.804062e-01 
3.817117e+01 2.805628e-01 
3.842643e+01 2.807153e-01 
3.868168e+01 2.808638e-01 
3.893694e+01 2.810086e-01 
3.919219e+01 2.811496e-01 
3.944745e+01 2.812869e-01 
3.970270e+01 2.814208e-01 
3.995796e+01 2.815512e-01 
4.021321e+01 2.816782e-01 
4.046847e+01 2.818019e-01 
4.072372e+01 2.819225e-01 
4.097898e+01 2.820400e-01 
4.123423e+01 2.821544e-01 
4.148949e+01 2.822659e-01 
4.174474e+01 2.823745e-01 
4.200000e+01 2.824803e-01 
4.225526e+01 2.825834e-01 
4.251051e+01 2.826838e-01 
4.276577e+01 2.827817e-01 
4.302102e+01 2.828770e-01 
4.327628e+01 2.829699e-01 
4.353153e+01 2.830603e-01 
4.378679e+01 2.831485e-01 
4.404204e+01 2.832343e-01 
4.429730e+01 2.833180e-01 
4.455255e+01 2.833995e-01 
4.480781e+01 2.834789e-01 
4.506306e+01 2.835563e-01 
4.531832e+01 2.836316e-01 
4.557357e+01 2.837050e-01 
4.582883e+01 2.837766e-01 
4.608408e+01 2.838463e-01 
4.633934e+01 2.839141e-01 
4.659459e+01 2.839803e-01 
4.684985e+01 2.840447e-01 
4.710511e+01 2.841075e-01 
4.736036e+01 2.841687e-01 
4.761562e+01 2.842282e-01 
4.787087e+01 2.842863e-01 
4.812613e+01 2.843428e-01 
4.838138e+01 2.843979e-01 
4.863664e+01 2.844516e-01 
4.889189e+01 2.845039e-01 
4.914715e+01 2.845548e-01 
4.940240e+01 2.846045e-01 
4.965766e+01 2.846528e-01 
4.991291e+01 2.846999e-01 
5.016817e+01 2.847458e-01 
5.042342e+01 2.847905e-01 
5.067868e+01 2.848341e-01 
5.093393e+01 2.848765e-01 
5.118919e+01 2.849179e-01 
5.144444e+01 2.849582e-01 
5.169970e+01 2.849974e-01 
5.195495e+01 2.850356e-01 
5.221021e+01 2.850729e-01 
5.246547e+01 2.851092e-01 
5.272072e+01 2.851445e-01 
5.297598e+01 2.851789e-01 
5.323123e+01 2.852125e-01 
5.348649e+01 2.852452e-01 
5.374174e+01 2.852770e-01 
5.399700e+01 2.853080e-01 
5.425225e+01 2.853383e-01 
5.450751e+01 2.853677e-01 
5.476276e+01 2.853964e-01 
5.501802e+01 2.854243e-01 
5.527327e+01 2.854516e-01 
5.552853e+01 2.854781e-01 
5.578378e+01 2.855039e-01 
5.603904e+01 2.855291e-01 
5.629429e+01 2.855536e-01 
5.654955e+01 2.855775e-01 
5.680480e+01 2.856008e-01 
5.706006e+01 2.856235e-01 
5.731532e+01 2.856456e-01 
5.757057e+01 2.856671e-01 
5.782583e+01 2.856881e-01 
5.808108e+01 2.857085e-01 
5.833634e+01 2.857284e-01 
5.859159e+01 2.857478e-01 
5.884685e+01 2.857667e-01 
5.910210e+01 2.857851e-01 
5.935736e+01 2.858031e-01 
5.961261e+01 2.858205e-01 
5.986787e+01 2.858375e-01 
6.012312e+01 2.858541e-01 
6.037838e+01 2.858703e-01 
6.063363e+01 2.858860e-01 
6.088889e+01 2.859014e-01 
6.114414e+01 2.859163e-01 
6.139940e+01 2.859308e-01 
6.165465e+01 2.859450e-01 
6.190991e+01 2.859588e-01 
6.216517e+01 2.859723e-01 
6.242042e+01 2.859854e-01 
6.267568e+01 2.859982e-01 
6.293093e+01 2.860106e-01 
6.318619e+01 2.860227e-01 
6.344144e+01 2.860345e-01 
6.369670e+01 2.860460e-01 
6.395195e+01 2.860572e-01 
6.420721e+01 2.860682e-01 
6.446246e+01 2.860788e-01 
6.471772e+01 2.860892e-01 
6.497297e+01 2.860993e-01 
6.522823e+01 2.861091e-01 
6.548348e+01 2.861187e-01 
6.573874e+01 2.861280e-01 
6.599399e+01 2.861371e-01 
6.624925e+01 2.861460e-01 
6.650450e+01 2.861546e-01 
6.675976e+01 2.861630e-01 
6.701502e+01 2.861712e-01 
6.727027e+01 2.861792e-01 
6.752553e+01 2.861870e-01 
6.778078e+01 2.861946e-01 
6.803604e+01 2.862019e-01 
6.829129e+01 2.862091e-01 
6.854655e+01 2.862161e-01 
6.880180e+01 2.862230e-01 
6.905706e+01 2.862296e-01 
6.931231e+01 2.862361e-01 
6.956757e+01 2.862424e-01 
6.982282e+01 2.862486e-01 
7.007808e+01 2.862545e-01 
7.033333e+01 2.862604e-01 
7.058859e+01 2.862661e-01 
7.084384e+01 2.862716e-01 
7.109910e+01 2.862770e-01 
7.135435e+01 2.862823e-01 
7.160961e+01 2.862874e-01 
7.186486e+01 2.862924e-01 
7.212012e+01 2.862972e-01 
7.237538e+01 2.863020e-01 
7.263063e+01 2.863066e-01 
7.288589e+01 2.863111e-01 
7.314114e+01 2.863155e-01 
7.339640e+01 2.863197e-01 
7.365165e+01 2.863239e-01 
7.390691e+01 2.863279e-01 
7.416216e+01 2.863319e-01 
7.441742e+01 2.863357e-01 
7.467267e+01 2.863395e-01 
7.492793e+01 2.863431e-01 
7.518318e+01 2.863467e-01 
7.543844e+01 2.863501e-01 
7.569369e+01 2.863535e-01 
7.594895e+01 2.863568e-01 
7.620420e+01 2.863600e-01 
7.645946e+01 2.863631e-01 
7.671471e+01 2.863661e-01 
7.696997e+01 2.863691e-01 
7.722523e+01 2.863720e-01 
7.748048e+01 2.863748e-01 
7.773574e+01 2.863775e-01 
7.799099e+01 2.863802e-01 
7.824625e+01 2.863828e-01 
7.850150e+01 2.863853e-01 
7.875676e+01 2.863878e-01 
7.901201e+01 2.863902e-01 
7.926727e+01 2.863925e-01 
7.952252e+01 2.863948e-01 
7.977778e+01 2.863970e-01 
8.003303e+01 2.863992e-01 
8.028829e+01 2.864013e-01 
8.054354e+01 2.864034e-01 
8.079880e+01 2.864054e-01 
8.105405e+01 2.864073e-01 
8.130931e+01 2.864092e-01 
8.156456e+01 2.864111e-01 
8.181982e+01 2.864129e-01 
8.207508e+01 2.864146e-01 
8.233033e+01 2.864163e-01 
8.258559e+01 2.864180e-01 
8.284084e+01 2.864196e-01 
8.309610e+01 2.864212e-01 
8.335135e+01 2.864228e-01 
8.360661e+01 2.864243e-01 
8.386186e+01 2.864257e-01 
8.411712e+01 2.864271e-01 
8.437237e+01 2.864285e-01 
8.462763e+01 2.864299e-01 
8.488288e+01 2.864312e-01 
8.513814e+01 2.864325e-01 
8.539339e+01 2.864337e-01 
8.564865e+01 2.864350e-01 
8.590390e+01 2.864361e-01 
8.615916e+01 2.864373e-01 
8.641441e+01 2.864384e-01 
8.666967e+01 2.864395e-01 
8.692492e+01 2.864406e-01 
8.718018e+01 2.864416e-01 
8.743544e+01 2.864427e-01 
8.769069e+01 2.864436e-01 
8.794595e+01 2.864446e-01 
8.820120e+01 2.864455e-01 
8.845646e+01 2.864465e-01 
8.871171e+01 2.864474e-01 
8.896697e+01 2.864482e-01 
8.922222e+01 2.864491e-01 
8.947748e+01 2.864499e-01 
8.973273e+01 2.864507e-01 
8.998799e+01 2.864515e-01 
9.024324e+01 2.864522e-01 
9.049850e+01 2.864530e-01 
9.075375e+01 2.864537e-01 
9.100901e+01 2.864544e-01 
9.126426e+01 2.864551e-01 
9.151952e+01 2.864558e-01 
9.177477e+01 2.864564e-01 
9.203003e+01 2.864570e-01 
9.228529e+01 2.864577e-01 
9.254054e+01 2.864583e-01 
9.279580e+01 2.864589e-01 
9.305105e+01 2.864594e-01 
9.330631e+01 2.864600e-01 
9.356156e+01 2.864605e-01 
9.381682e+01 2.864611e-01 
9.407207e+01 2.864616e-01 
9.432733e+01 2.864621e-01 
9.458258e+01 2.864626e-01 
9.483784e+01 2.864630e-01 
9.509309e+01 2.864635e-01 
9.534835e+01 2.864639e-01 
9.560360e+01 2.864644e-01 
9.585886e+01 2.864648e-01 
9.611411e+01 2.864652e-01 
9.636937e+01 2.864656e-01 
9.662462e+01 2.864660e-01 
9.687988e+01 2.864664e-01 
9.713514e+01 2.864668e-01 
9.739039e+01 2.864672e-01 
9.764565e+01 2.864675e-01 
9.790090e+01 2.864679e-01 
9.815616e+01 2.864682e-01 
9.841141e+01 2.864685e-01 
9.866667e+01 2.864689e-01 
9.892192e+01 2.864692e-01 
9.917718e+01 2.864695e-01 
9.943243e+01 2.864698e-01 
9.968769e+01 2.864701e-01 
9.994294e+01 2.864704e-01 
1.001982e+02 2.864706e-01 
1.004535e+02 2.864709e-01 
1.007087e+02 2.864712e-01 
1.009640e+02 2.864714e-01 
1.012192e+02 2.864717e-01 
1.014745e+02 2.864719e-01 
1.017297e+02 2.864721e-01 
1.019850e+02 2.864724e-01 
1.022402e+02 2.864726e-01 
1.024955e+02 2.864728e-01 
1.027508e+02 2.864730e-01 
1.030060e+02 2.864732e-01 
1.032613e+02 2.864734e-01 
1.035165e+02 2.864736e-01 
1.037718e+02 2.864738e-01 
1.040270e+02 2.864740e-01 
1.042823e+02 2.864742e-01 
1.045375e+02 2.864744e-01 
1.047928e+02 2.864745e-01 
1.050480e+02 2.864747e-01 
1.053033e+02 2.864749e-01 
1.055586e+02 2.864750e-01 
1.058138e+02 2.864752e-01 
1.060691e+02 2.864753e-01 
1.063243e+02 2.864755e-01 
1.065796e+02 2.864756e-01 
1.068348e+02 2.864758e-01 
1.070901e+02 2.864759e-01 
1.073453e+02 2.864760e-01 
1.076006e+02 2.864762e-01 
1.078559e+02 2.864763e-01 
1.081111e+02 2.864764e-01 
1.083664e+02 2.864765e-01 
1.086216e+02 2.864766e-01 
1.088769e+02 2.864768e-01 
1.091321e+02 2.864769e-01 
1.093874e+02 2.864770e-01 
1.096426e+02 2.864771e-01 
1.098979e+02 2.864772e-01 
1.101532e+02 2.864773e-01 
1.104084e+02 2.864774e-01 
1.106637e+02 2.864775e-01 
1.109189e+02 2.864776e-01 
1.111742e+02 2.864776e-01 
1.114294e+02 2.864777e-01 
1.116847e+02 2.864778e-01 
1.119399e+02 2.864779e-01 
1.121952e+02 2.864780e-01 
1.124505e+02 2.864781e-01 
1.127057e+02 2.864781e-01 
1.129610e+02 2.864782e-01 
1.132162e+02 2.864783e-01 
1.134715e+02 2.864784e-01 
1.137267e+02 2.864784e-01 
1.139820e+02 2.864785e-01 
1.142372e+02 2.864786e-01 
1.144925e+02 2.864786e-01 
1.147477e+02 2.864787e-01 
1.150030e+02 2.864787e-01 
1.152583e+02 2.864788e-01 
1.155135e+02 2.864789e-01 
1.157688e+02 2.864789e-01 
1.160240e+02 2.864790e-01 
1.162793e+02 2.864790e-01 
1.165345e+02 2.864791e-01 
1.167898e+02 2.864791e-01 
1.170450e+02 2.864792e-01 
1.173003e+02 2.864792e-01 
1.175556e+02 2.864793e-01 
1.178108e+02 2.864793e-01 
1.180661e+02 2.864794e-01 
1.183213e+02 2.864794e-01 
1.185766e+02 2.864794e-01 
1.188318e+02 2.864795e-01 
1.190871e+02 2.864795e-01 
1.193423e+02 2.864796e-01 
1.195976e+02 2.864796e-01 
1.198529e+02 2.864796e-01 
1.201081e+02 2.864797e-01 
1.203634e+02 2.864797e-01 
1.206186e+02 2.864797e-01 
1.208739e+02 2.864798e-01 
1.211291e+02 2.864798e-01 
1.213844e+02 2.864798e-01 
1.216396e+02 2.864799e-01 
1.218949e+02 2.864799e-01 
1.221502e+02 2.864799e-01 
1.224054e+02 2.864800e-01 
1.226607e+02 2.864800e-01 
1.229159e+02 2.864800e-01 
1.231712e+02 2.864800e-01 
1.234264e+02 2.864801e-01 
1.236817e+02 2.864801e-01 
1.239369e+02 2.864801e-01 
1.241922e+02 2.864801e-01 
1.244474e+02 2.864802e-01 
1.247027e+02 2.864802e-01 
1.249580e+02 2.864802e-01 
1.252132e+02 2.864802e-01 
1.254685e+02 2.864803e-01 
1.257237e+02 2.864803e-01 
1.259790e+02 2.864803e-01 
1.262342e+02 2.864803e-01 
1.264895e+02 2.864803e-01 
1.267447e+02 2.864803e-01 
1.270000e+02 2.864804e-01 


==> Figures/4pt_I_sig_NE_dt12_muT/points_4.dat <==
1.000000e+00 2.897616e-02 9.417998e-04 
2.000000e+00 5.464464e-02 1.777155e-03 
3.000000e+00 7.741260e-02 2.532088e-03 
4.000000e+00 9.795694e-02 3.200331e-03 
5.000000e+00 1.185847e-01 3.858643e-03 
6.000000e+00 1.345444e-01 4.368194e-03 
7.000000e+00 nan nan 
8.000000e+00 nan nan 


==> Figures/4pt_I_sig_NE_dt12_muZ/points_0.dat <==
-1.280000e+02 -3.851210e-02 
1.270000e+02 -3.851210e-02 
1.270000e+02 -3.428137e-02 
-1.280000e+02 -3.428137e-02 
-1.280000e+02 -3.851210e-02 


==> Figures/4pt_I_sig_NE_dt12_muZ/points_1.dat <==
-1.280000e+02 1.702215e+04 
-1.277447e+02 1.658354e+04 
-1.274895e+02 1.615624e+04 
-1.272342e+02 1.573994e+04 
-1.269790e+02 1.533437e+04 
-1.267237e+02 1.493925e+04 
-1.264685e+02 1.455431e+04 
-1.262132e+02 1.417929e+04 
-1.259580e+02 1.381393e+04 
-1.257027e+02 1.345799e+04 
-1.254474e+02 1.311122e+04 
-1.251922e+02 1.277338e+04 
-1.249369e+02 1.244425e+04 
-1.246817e+02 1.212360e+04 
-1.244264e+02 1.181121e+04 
-1.241712e+02 1.150687e+04 
-1.239159e+02 1.121038e+04 
-1.236607e+02 1.092152e+04 
-1.234054e+02 1.064011e+04 
-1.231502e+02 1.036594e+04 
-1.228949e+02 1.009884e+04 
-1.226396e+02 9.838627e+03 
-1.223844e+02 9.585115e+03 
-1.221291e+02 9.338136e+03 
-1.218739e+02 9.097520e+03 
-1.216186e+02 8.863105e+03 
-1.213634e+02 8.634729e+03 
-1.211081e+02 8.412238e+03 
-1.208529e+02 8.195480e+03 
-1.205976e+02 7.984307e+03 
-1.203423e+02 7.778576e+03 
-1.200871e+02 7.578145e+03 
-1.198318e+02 7.382879e+03 
-1.195766e+02 7.192644e+03 
-1.193213e+02 7.007311e+03 
-1.190661e+02 6.826754e+03 
-1.188108e+02 6.650849e+03 
-1.185556e+02 6.479476e+03 
-1.183003e+02 6.312519e+03 
-1.180450e+02 6.149865e+03 
-1.177898e+02 5.991401e+03 
-1.175345e+02 5.837020e+03 
-1.172793e+02 5.686618e+03 
-1.170240e+02 5.540090e+03 
-1.167688e+02 5.397338e+03 
-1.165135e+02 5.258265e+03 
-1.162583e+02 5.122775e+03 
-1.160030e+02 4.990776e+03 
-1.157477e+02 4.862178e+03 
-1.154925e+02 4.736894e+03 
-1.152372e+02 4.614838e+03 
-1.149820e+02 4.495928e+03 
-1.147267e+02 4.380081e+03 
-1.144715e+02 4.267219e+03 
-1.142162e+02 4.157265e+03 
-1.139610e+02 4.050144e+03 
-1.137057e+02 3.945784e+03 
-1.134505e+02 3.844112e+03 
-1.131952e+02 3.745061e+03 
-1.129399e+02 3.648561e+03 
-1.126847e+02 3.554548e+03 
-1.124294e+02 3.462958e+03 
-1.121742e+02 3.373727e+03 
-1.119189e+02 3.286796e+03 
-1.116637e+02 3.202104e+03 
-1.114084e+02 3.119595e+03 
-1.111532e+02 3.039212e+03 
-1.108979e+02 2.960900e+03 
-1.106426e+02 2.884606e+03 
-1.103874e+02 2.810278e+03 
-1.101321e+02 2.737865e+03 
-1.098769e+02 2.667318e+03 
-1.096216e+02 2.598588e+03 
-1.093664e+02 2.531630e+03 
-1.091111e+02 2.466397e+03 
-1.088559e+02 2.402845e+03 
-1.086006e+02 2.340930e+03 
-1.083453e+02 2.280611e+03 
-1.080901e+02 2.221845e+03 
-1.078348e+02 2.164594e+03 
-1.075796e+02 2.108819e+03 
-1.073243e+02 2.054480e+03 
-1.070691e+02 2.001542e+03 
-1.068138e+02 1.949967e+03 
-1.065586e+02 1.899722e+03 
-1.063033e+02 1.850771e+03 
-1.060480e+02 1.803082e+03 
-1.057928e+02 1.756621e+03 
-1.055375e+02 1.711357e+03 
-1.052823e+02 1.667260e+03 
-1.050270e+02 1.624299e+03 
-1.047718e+02 1.582445e+03 
-1.045165e+02 1.541669e+03 
-1.042613e+02 1.501945e+03 
-1.040060e+02 1.463243e+03 
-1.037508e+02 1.425539e+03 
-1.034955e+02 1.388806e+03 
-1.032402e+02 1.353020e+03 
-1.029850e+02 1.318156e+03 
-1.027297e+02 1.284191e+03 
-1.024745e+02 1.251100e+03 
-1.022192e+02 1.218862e+03 
-1.019640e+02 1.187455e+03 
-1.017087e+02 1.156857e+03 
-1.014535e+02 1.127048e+03 
-1.011982e+02 1.098006e+03 
-1.009429e+02 1.069713e+03 
-1.006877e+02 1.042149e+03 
-1.004324e+02 1.015295e+03 
-1.001772e+02 9.891334e+02 
-9.992192e+01 9.636456e+02 
-9.966667e+01 9.388146e+02 
-9.941141e+01 9.146234e+02 
-9.915616e+01 8.910555e+02 
-9.890090e+01 8.680949e+02 
-9.864565e+01 8.457259e+02 
-9.839039e+01 8.239332e+02 
-9.813514e+01 8.027021e+02 
-9.787988e+01 7.820181e+02 
-9.762462e+01 7.618670e+02 
-9.736937e+01 7.422352e+02 
-9.711411e+01 7.231092e+02 
-9.685886e+01 7.044761e+02 
-9.660360e+01 6.863230e+02 
-9.634835e+01 6.686377e+02 
-9.609309e+01 6.514081e+02 
-9.583784e+01 6.346224e+02 
-9.558258e+01 6.182693e+02 
-9.532733e+01 6.023375e+02 
-9.507207e+01 5.868163e+02 
-9.481682e+01 5.716949e+02 
-9.456156e+01 5.569632e+02 
-9.430631e+01 5.426111e+02 
-9.405105e+01 5.286288e+02 
-9.379580e+01 5.150068e+02 
-9.354054e+01 5.017358e+02 
-9.328529e+01 4.888067e+02 
-9.303003e+01 4.762108e+02 
-9.277477e+01 4.639394e+02 
-9.251952e+01 4.519843e+02 
-9.226426e+01 4.403372e+02 
-9.200901e+01 4.289901e+02 
-9.175375e+01 4.179355e+02 
-9.149850e+01 4.071657e+02 
-9.124324e+01 3.966734e+02 
-9.098799e+01 3.864515e+02 
-9.073273e+01 3.764929e+02 
-9.047748e+01 3.667910e+02 
-9.022222e+01 3.573390e+02 
-8.996697e+01 3.481306e+02 
-8.971171e+01 3.391595e+02 
-8.945646e+01 3.304195e+02 
-8.920120e+01 3.219047e+02 
-8.894595e+01 3.136093e+02 
-8.869069e+01 3.055277e+02 
-8.843544e+01 2.976543e+02 
-8.818018e+01 2.899838e+02 
-8.792492e+01 2.825109e+02 
-8.766967e+01 2.752306e+02 
-8.741441e+01 2.681378e+02 
-8.715916e+01 2.612279e+02 
-8.690390e+01 2.544959e+02 
-8.664865e+01 2.479375e+02 
-8.639339e+01 2.415480e+02 
-8.613814e+01 2.353232e+02 
-8.588288e+01 2.292587e+02 
-8.562763e+01 2.233505e+02 
-8.537237e+01 2.175946e+02 
-8.511712e+01 2.119870e+02 
-8.486186e+01 2.065238e+02 
-8.460661e+01 2.012014e+02 
-8.435135e+01 1.960162e+02 
-8.409610e+01 1.909646e+02 
-8.384084e+01 1.860431e+02 
-8.358559e+01 1.812485e+02 
-8.333033e+01 1.765774e+02 
-8.307508e+01 1.720266e+02 
-8.281982e+01 1.675931e+02 
-8.256456e+01 1.632739e+02 
-8.230931e+01 1.590659e+02 
-8.205405e+01 1.549664e+02 
-8.179880e+01 1.509725e+02 
-8.154354e+01 1.470815e+02 
-8.128829e+01 1.432908e+02 
-8.103303e+01 1.395977e+02 
-8.077778e+01 1.359998e+02 
-8.052252e+01 1.324946e+02 
-8.026727e+01 1.290798e+02 
-8.001201e+01 1.257529e+02 
-7.975676e+01 1.225117e+02 
-7.950150e+01 1.193541e+02 
-7.924625e+01 1.162778e+02 
-7.899099e+01 1.132808e+02 
-7.873574e+01 1.103610e+02 
-7.848048e+01 1.075164e+02 
-7.822523e+01 1.047452e+02 
-7.796997e+01 1.020453e+02 
-7.771471e+01 9.941503e+01 
-7.745946e+01 9.685252e+01 
-7.720420e+01 9.435603e+01 
-7.694895e+01 9.192387e+01 
-7.669369e+01 8.955438e+01 
-7.643844e+01 8.724594e+01 
-7.618318e+01 8.499699e+01 
-7.592793e+01 8.280598e+01 
-7.567267e+01 8.067143e+01 
-7.541742e+01 7.859188e+01 
-7.516216e+01 7.656592e+01 
-7.490691e+01 7.459215e+01 
-7.465165e+01 7.266925e+01 
-7.439640e+01 7.079589e+01 
-7.414114e+01 6.897080e+01 
-7.388589e+01 6.719274e+01 
-7.363063e+01 6.546049e+01 
-7.337538e+01 6.377288e+01 
-7.312012e+01 6.212876e+01 
-7.286486e+01 6.052699e+01 
-7.260961e+01 5.896650e+01 
-7.235435e+01 5.744622e+01 
-7.209910e+01 5.596511e+01 
-7.184384e+01 5.452217e+01 
-7.158859e+01 5.311640e+01 
-7.133333e+01 5.174686e+01 
-7.107808e+01 5.041261e+01 
-7.082282e+01 4.911273e+01 
-7.056757e+01 4.784635e+01 
-7.031231e+01 4.661260e+01 
-7.005706e+01 4.541064e+01 
-6.980180e+01 4.423965e+01 
-6.954655e+01 4.309884e+01 
-6.929129e+01 4.198742e+01 
-6.903604e+01 4.090463e+01 
-6.878078e+01 3.984975e+01 
-6.852553e+01 3.882205e+01 
-6.827027e+01 3.782082e+01 
-6.801502e+01 3.684540e+01 
-6.775976e+01 3.589511e+01 
-6.750450e+01 3.496931e+01 
-6.724925e+01 3.406736e+01 
-6.699399e+01 3.318865e+01 
-6.673874e+01 3.233259e+01 
-6.648348e+01 3.149858e+01 
-6.622823e+01 3.068606e+01 
-6.597297e+01 2.989448e+01 
-6.571772e+01 2.912329e+01 
-6.546246e+01 2.837197e+01 
-6.520721e+01 2.764002e+01 
-6.495195e+01 2.692692e+01 
-6.469670e+01 2.623220e+01 
-6.444144e+01 2.555538e+01 
-6.418619e+01 2.489600e+01 
-6.393093e+01 2.425361e+01 
-6.367568e+01 2.362777e+01 
-6.342042e+01 2.301806e+01 
-6.316517e+01 2.242406e+01 
-6.290991e+01 2.184536e+01 
-6.265465e+01 2.128157e+01 
-6.239940e+01 2.073232e+01 
-6.214414e+01 2.019721e+01 
-6.188889e+01 1.967589e+01 
-6.163363e+01 1.916801e+01 
-6.137838e+01 1.867321e+01 
-6.112312e+01 1.819116e+01 
-6.086787e+01 1.772153e+01 
-6.061261e+01 1.726401e+01 
-6.035736e+01 1.681827e+01 
-6.010210e+01 1.638401e+01 
-5.984685e+01 1.596095e+01 
-5.959159e+01 1.554879e+01 
-5.933634e+01 1.514725e+01 
-5.908108e+01 1.475605e+01 
-5.882583e+01 1.437493e+01 
-5.857057e+01 1.400364e+01 
-5.831532e+01 1.364191e+01 
-5.806006e+01 1.328950e+01 
-5.780480e+01 1.294617e+01 
-5.754955e+01 1.261169e+01 
-5.729429e+01 1.228583e+01 
-5.703904e+01 1.196837e+01 
-5.678378e+01 1.165908e+01 
-5.652853e+01 1.135776e+01 
-5.627327e+01 1.106421e+01 
-5.601802e+01 1.077822e+01 
-5.576276e+01 1.049960e+01 
-5.550751e+01 1.022816e+01 
-5.525225e+01 9.963714e+00 
-5.499700e+01 9.706082e+00 
-5.474174e+01 9.455088e+00 
-5.448649e+01 9.210561e+00 
-5.423123e+01 8.972335e+00 
-5.397598e+01 8.740248e+00 
-5.372072e+01 8.514140e+00 
-5.346547e+01 8.293859e+00 
-5.321021e+01 8.079253e+00 
-5.295495e+01 7.870178e+00 
-5.269970e+01 7.666489e+00 
-5.244444e+01 7.468049e+00 
-5.218919e+01 7.274722e+00 
-5.193393e+01 7.086377e+00 
-5.167868e+01 6.902884e+00 
-5.142342e+01 6.724120e+00 
-5.116817e+01 6.549962e+00 
-5.091291e+01 6.380291e+00 
-5.065766e+01 6.214992e+00 
-5.040240e+01 6.053953e+00 
-5.014715e+01 5.897062e+00 
-4.989189e+01 5.744215e+00 
-4.963664e+01 5.595306e+00 
-4.938138e+01 5.450234e+00 
-4.912613e+01 5.308899e+00 
-4.887087e+01 5.171207e+00 
-4.861562e+01 5.037062e+00 
-4.836036e+01 4.906374e+00 
-4.810511e+01 4.779054e+00 
-4.784985e+01 4.655014e+00 
-4.759459e+01 4.534170e+00 
-4.733934e+01 4.416440e+00 
-4.708408e+01 4.301743e+00 
-4.682883e+01 4.190002e+00 
-4.657357e+01 4.081140e+00 
-4.631832e+01 3.975083e+00 
-4.606306e+01 3.871759e+00 
-4.580781e+01 3.771097e+00 
-4.555255e+01 3.673029e+00 
-4.529730e+01 3.577488e+00 
-4.504204e+01 3.484408e+00 
-4.478679e+01 3.393727e+00 
-4.453153e+01 3.305383e+00 
-4.427628e+01 3.219315e+00 
-4.402102e+01 3.135464e+00 
-4.376577e+01 3.053774e+00 
-4.351051e+01 2.974189e+00 
-4.325526e+01 2.896655e+00 
-4.300000e+01 2.821118e+00 
-4.274474e+01 2.747528e+00 
-4.248949e+01 2.675834e+00 
-4.223423e+01 2.605987e+00 
-4.197898e+01 2.537940e+00 
-4.172372e+01 2.471647e+00 
-4.146847e+01 2.407061e+00 
-4.121321e+01 2.344140e+00 
-4.095796e+01 2.282840e+00 
-4.070270e+01 2.223119e+00 
-4.044745e+01 2.164937e+00 
-4.019219e+01 2.108255e+00 
-3.993694e+01 2.053033e+00 
-3.968168e+01 1.999234e+00 
-3.942643e+01 1.946821e+00 
-3.917117e+01 1.895758e+00 
-3.891592e+01 1.846011e+00 
-3.866066e+01 1.797546e+00 
-3.840541e+01 1.750330e+00 
-3.815015e+01 1.704331e+00 
-3.789489e+01 1.659516e+00 
-3.763964e+01 1.615857e+00 
-3.738438e+01 1.573322e+00 
-3.712913e+01 1.531883e+00 
-3.687387e+01 1.491512e+00 
-3.661862e+01 1.452181e+00 
-3.636336e+01 1.413864e+00 
-3.610811e+01 1.376534e+00 
-3.585285e+01 1.340166e+00 
-3.559760e+01 1.304735e+00 
-3.534234e+01 1.270217e+00 
-3.508709e+01 1.236588e+00 
-3.483183e+01 1.203825e+00 
-3.457658e+01 1.171907e+00 
-3.432132e+01 1.140812e+00 
-3.406607e+01 1.110517e+00 
-3.381081e+01 1.081003e+00 
-3.355556e+01 1.052250e+00 
-3.330030e+01 1.024237e+00 
-3.304505e+01 9.969461e-01 
-3.278979e+01 9.703584e-01 
-3.253453e+01 9.444557e-01 
-3.227928e+01 9.192205e-01 
-3.202402e+01 8.946355e-01 
-3.176877e+01 8.706839e-01 
-3.151351e+01 8.473494e-01 
-3.125826e+01 8.246161e-01 
-3.100300e+01 8.024686e-01 
-3.074775e+01 7.808917e-01 
-3.049249e+01 7.598708e-01 
-3.023724e+01 7.393914e-01 
-2.998198e+01 7.194397e-01 
-2.972673e+01 7.000021e-01 
-2.947147e+01 6.810653e-01 
-2.921622e+01 6.626163e-01 
-2.896096e+01 6.446427e-01 
-2.870571e+01 6.271322e-01 
-2.845045e+01 6.100728e-01 
-2.819520e+01 5.934529e-01 
-2.793994e+01 5.772612e-01 
-2.768468e+01 5.614867e-01 
-2.742943e+01 5.461186e-01 
-2.717417e+01 5.311464e-01 
-2.691892e+01 5.165599e-01 
-2.666366e+01 5.023493e-01 
-2.640841e+01 4.885047e-01 
-2.615315e+01 4.750168e-01 
-2.589790e+01 4.618764e-01 
-2.564264e+01 4.490745e-01 
-2.538739e+01 4.366024e-01 
-2.513213e+01 4.244516e-01 
-2.487688e+01 4.126138e-01 
-2.462162e+01 4.010810e-01 
-2.436637e+01 3.898453e-01 
-2.411111e+01 3.788989e-01 
-2.385586e+01 3.682346e-01 
-2.360060e+01 3.578449e-01 
-2.334535e+01 3.477229e-01 
-2.309009e+01 3.378616e-01 
-2.283483e+01 3.282543e-01 
-2.257958e+01 3.188945e-01 
-2.232432e+01 3.097757e-01 
-2.206907e+01 3.008918e-01 
-2.181381e+01 2.922367e-01 
-2.155856e+01 2.838045e-01 
-2.130330e+01 2.755894e-01 
-2.104805e+01 2.675859e-01 
-2.079279e+01 2.597886e-01 
-2.053754e+01 2.521920e-01 
-2.028228e+01 2.447910e-01 
-2.002703e+01 2.375806e-01 
-1.977177e+01 2.305558e-01 
-1.951652e+01 2.237119e-01 
-1.926126e+01 2.170442e-01 
-1.900601e+01 2.105481e-01 
-1.875075e+01 2.042193e-01 
-1.849550e+01 1.980533e-01 
-1.824024e+01 1.920461e-01 
-1.798498e+01 1.861935e-01 
-1.772973e+01 1.804915e-01 
-1.747447e+01 1.749363e-01 
-1.721922e+01 1.695239e-01 
-1.696396e+01 1.642509e-01 
-1.670871e+01 1.591135e-01 
-1.645345e+01 1.541082e-01 
-1.619820e+01 1.492317e-01 
-1.594294e+01 1.444806e-01 
-1.568769e+01 1.398516e-01 
-1.543243e+01 1.353417e-01 
-1.517718e+01 1.309477e-01 
-1.492192e+01 1.266667e-01 
-1.466667e+01 1.224957e-01 
-1.441141e+01 1.184318e-01 
-1.415616e+01 1.144724e-01 
-1.390090e+01 1.106146e-01 
-1.364565e+01 1.068559e-01 
-1.339039e+01 1.031937e-01 
-1.313514e+01 9.962553e-02 
-1.287988e+01 9.614888e-02 
-1.262462e+01 9.276141e-02 
-1.236937e+01 8.946081e-02 
-1.211411e+01 8.624481e-02 
-1.185886e+01 8.311123e-02 
-1.160360e+01 8.005791e-02 
-1.134835e+01 7.708278e-02 
-1.109309e+01 7.418378e-02 
-1.083784e+01 7.135895e-02 
-1.058258e+01 6.860633e-02 
-1.032733e+01 6.592406e-02 
-1.007207e+01 6.331028e-02 
-9.816817e+00 6.076321e-02 
-9.561562e+00 5.828110e-02 
-9.306306e+00 5.586224e-02 
-9.051051e+00 5.350498e-02 
-8.795796e+00 5.120769e-02 
-8.540541e+00 4.896879e-02 
-8.285285e+00 4.678676e-02 
-8.030030e+00 4.466007e-02 
-7.774775e+00 4.258727e-02 
-7.519520e+00 4.056694e-02 
-7.264264e+00 3.859767e-02 
-7.009009e+00 3.667812e-02 
-6.753754e+00 3.480695e-02 
-6.498498e+00 3.298289e-02 
-6.243243e+00 3.120466e-02 
-5.987988e+00 2.947105e-02 
-5.732733e+00 2.778085e-02 
-5.477477e+00 2.613292e-02 
-5.222222e+00 2.452611e-02 
-4.966967e+00 2.295931e-02 
-4.711712e+00 2.143147e-02 
-4.456456e+00 1.994152e-02 
-4.201201e+00 1.848846e-02 
-3.945946e+00 1.707130e-02 
-3.690691e+00 1.568908e-02 
-3.435435e+00 1.434087e-02 
-3.180180e+00 1.302577e-02 
-2.924925e+00 1.174291e-02 
-2.669670e+00 1.049143e-02 
-2.414414e+00 9.270516e-03 
-2.159159e+00 8.079378e-03 
-1.903904e+00 6.917248e-03 
-1.648649e+00 5.783386e-03 
-1.393393e+00 4.677074e-03 
-1.138138e+00 3.597622e-03 
-8.828829e-01 2.544363e-03 
-6.276276e-01 1.516650e-03 
-3.723724e-01 5.138609e-04 
-1.171171e-01 -4.646070e-04 
1.381381e-01 -1.419337e-03 
3.933934e-01 -2.350892e-03 
6.486486e-01 -3.259821e-03 
9.039039e-01 -4.146653e-03 
1.159159e+00 -5.011902e-03 
1.414414e+00 -5.856071e-03 
1.669670e+00 -6.679644e-03 
1.924925e+00 -7.483097e-03 
2.180180e+00 -8.266892e-03 
2.435435e+00 -9.031480e-03 
2.690691e+00 -9.777301e-03 
2.945946e+00 -1.050479e-02 
3.201201e+00 -1.121436e-02 
3.456456e+00 -1.190643e-02 
3.711712e+00 -1.258140e-02 
3.966967e+00 -1.323966e-02 
4.222222e+00 -1.388161e-02 
4.477477e+00 -1.450763e-02 
4.732733e+00 -1.511808e-02 
4.987988e+00 -1.571332e-02 
5.243243e+00 -1.629373e-02 
5.498498e+00 -1.685963e-02 
5.753754e+00 -1.741139e-02 
6.009009e+00 -1.794933e-02 
6.264264e+00 -1.847379e-02 
6.519520e+00 -1.898508e-02 
6.774775e+00 -1.948352e-02 
7.030030e+00 -1.996943e-02 
7.285285e+00 -2.044310e-02 
7.540541e+00 -2.090482e-02 
7.795796e+00 -2.135490e-02 
8.051051e+00 -2.179361e-02 
8.306306e+00 -2.222123e-02 
8.561562e+00 -2.263803e-02 
8.816817e+00 -2.304428e-02 
9.072072e+00 -2.344024e-02 
9.327327e+00 -2.382615e-02 
9.582583e+00 -2.420228e-02 
9.837838e+00 -2.456885e-02 
1.009309e+01 -2.492612e-02 
1.034835e+01 -2.527430e-02 
1.060360e+01 -2.561362e-02 
1.085886e+01 -2.594431e-02 
1.111411e+01 -2.626659e-02 
1.136937e+01 -2.658065e-02 
1.162462e+01 -2.688671e-02 
1.187988e+01 -2.718496e-02 
1.213514e+01 -2.747561e-02 
1.239039e+01 -2.775884e-02 
1.264565e+01 -2.803484e-02 
1.290090e+01 -2.830380e-02 
1.315616e+01 -2.856588e-02 
1.341141e+01 -2.882127e-02 
1.366667e+01 -2.907013e-02 
1.392192e+01 -2.931262e-02 
1.417718e+01 -2.954892e-02 
1.443243e+01 -2.977917e-02 
1.468769e+01 -3.000352e-02 
1.494294e+01 -3.022214e-02 
1.519820e+01 -3.043516e-02 
1.545345e+01 -3.064272e-02 
1.570871e+01 -3.084497e-02 
1.596396e+01 -3.104203e-02 
1.621922e+01 -3.123405e-02 
1.647447e+01 -3.142114e-02 
1.672973e+01 -3.160344e-02 
1.698498e+01 -3.178106e-02 
1.724024e+01 -3.195413e-02 
1.749550e+01 -3.212276e-02 
1.775075e+01 -3.228707e-02 
1.800601e+01 -3.244716e-02 
1.826126e+01 -3.260314e-02 
1.851652e+01 -3.275512e-02 
1.877177e+01 -3.290320e-02 
1.902703e+01 -3.304748e-02 
1.928228e+01 -3.318805e-02 
1.953754e+01 -3.332501e-02 
1.979279e+01 -3.345846e-02 
2.004805e+01 -3.358848e-02 
2.030330e+01 -3.371516e-02 
2.055856e+01 -3.383859e-02 
2.081381e+01 -3.395885e-02 
2.106907e+01 -3.407601e-02 
2.132432e+01 -3.419017e-02 
2.157958e+01 -3.430139e-02 
2.183483e+01 -3.440976e-02 
2.209009e+01 -3.451533e-02 
2.234535e+01 -3.461820e-02 
2.260060e+01 -3.471842e-02 
2.285586e+01 -3.481607e-02 
2.311111e+01 -3.491120e-02 
2.336637e+01 -3.500389e-02 
2.362162e+01 -3.509420e-02 
2.387688e+01 -3.518218e-02 
2.413213e+01 -3.526790e-02 
2.438739e+01 -3.535142e-02 
2.464264e+01 -3.543279e-02 
2.489790e+01 -3.551206e-02 
2.515315e+01 -3.558930e-02 
2.540841e+01 -3.566455e-02 
2.566366e+01 -3.573786e-02 
2.591892e+01 -3.580929e-02 
2.617417e+01 -3.587888e-02 
2.642943e+01 -3.594668e-02 
2.668468e+01 -3.601274e-02 
2.693994e+01 -3.607710e-02 
2.719520e+01 -3.613980e-02 
2.745045e+01 -3.620088e-02 
2.770571e+01 -3.626040e-02 
2.796096e+01 -3.631838e-02 
2.821622e+01 -3.637488e-02 
2.847147e+01 -3.642991e-02 
2.872673e+01 -3.648353e-02 
2.898198e+01 -3.653578e-02 
2.923724e+01 -3.658667e-02 
2.949249e+01 -3.663626e-02 
2.974775e+01 -3.668457e-02 
3.000300e+01 -3.673164e-02 
3.025826e+01 -3.677749e-02 
3.051351e+01 -3.682216e-02 
3.076877e+01 -3.686569e-02 
3.102402e+01 -3.690809e-02 
3.127928e+01 -3.694941e-02 
3.153453e+01 -3.698966e-02 
3.178979e+01 -3.702887e-02 
3.204505e+01 -3.706707e-02 
3.230030e+01 -3.710429e-02 
3.255556e+01 -3.714055e-02 
3.281081e+01 -3.717588e-02 
3.306607e+01 -3.721030e-02 
3.332132e+01 -3.724383e-02 
3.357658e+01 -3.727650e-02 
3.383183e+01 -3.730832e-02 
3.408709e+01 -3.733933e-02 
3.434234e+01 -3.736954e-02 
3.459760e+01 -3.739897e-02 
3.485285e+01 -3.742765e-02 
3.510811e+01 -3.745558e-02 
3.536336e+01 -3.748280e-02 
3.561862e+01 -3.750931e-02 
3.587387e+01 -3.753514e-02 
3.612913e+01 -3.756031e-02 
3.638438e+01 -3.758483e-02 
3.663964e+01 -3.760872e-02 
3.689489e+01 -3.763199e-02 
3.715015e+01 -3.765466e-02 
3.740541e+01 -3.767675e-02 
3.766066e+01 -3.769827e-02 
3.791592e+01 -3.771923e-02 
3.817117e+01 -3.773966e-02 
3.842643e+01 -3.775956e-02 
3.868168e+01 -3.777894e-02 
3.893694e+01 -3.779783e-02 
3.919219e+01 -3.781623e-02 
3.944745e+01 -3.783416e-02 
3.970270e+01 -3.785163e-02 
3.995796e+01 -3.786864e-02 
4.021321e+01 -3.788522e-02 
4.046847e+01 -3.790137e-02 
4.072372e+01 -3.791710e-02 
4.097898e+01 -3.793243e-02 
4.123423e+01 -3.794736e-02 
4.148949e+01 -3.796191e-02 
4.174474e+01 -3.797609e-02 
4.200000e+01 -3.798990e-02 
4.225526e+01 -3.800335e-02 
4.251051e+01 -3.801646e-02 
4.276577e+01 -3.802923e-02 
4.302102e+01 -3.804167e-02 
4.327628e+01 -3.805379e-02 
4.353153e+01 -3.806560e-02 
4.378679e+01 -3.807710e-02 
4.404204e+01 -3.808831e-02 
4.429730e+01 -3.809923e-02 
4.455255e+01 -3.810986e-02 
4.480781e+01 -3.812023e-02 
4.506306e+01 -3.813032e-02 
4.531832e+01 -3.814016e-02 
4.557357e+01 -3.814974e-02 
4.582883e+01 -3.815908e-02 
4.608408e+01 -3.816817e-02 
4.633934e+01 -3.817703e-02 
4.659459e+01 -3.818567e-02 
4.684985e+01 -3.819408e-02 
4.710511e+01 -3.820227e-02 
4.736036e+01 -3.821025e-02 
4.761562e+01 -3.821803e-02 
4.787087e+01 -3.822561e-02 
4.812613e+01 -3.823299e-02 
4.838138e+01 -3.824018e-02 
4.863664e+01 -3.824718e-02 
4.889189e+01 -3.825401e-02 
4.914715e+01 -3.826066e-02 
4.940240e+01 -3.826714e-02 
4.965766e+01 -3.827345e-02 
4.991291e+01 -3.827960e-02 
5.016817e+01 -3.828559e-02 
5.042342e+01 -3.829142e-02 
5.067868e+01 -3.829711e-02 
5.093393e+01 -3.830265e-02 
5.118919e+01 -3.830805e-02 
5.144444e+01 -3.831330e-02 
5.169970e+01 -3.831843e-02 
5.195495e+01 -3.832342e-02 
5.221021e+01 -3.832828e-02 
5.246547e+01 -3.833301e-02 
5.272072e+01 -3.833763e-02 
5.297598e+01 -3.834212e-02 
5.323123e+01 -3.834650e-02 
5.348649e+01 -3.835077e-02 
5.374174e+01 -3.835493e-02 
5.399700e+01 -3.835898e-02 
5.425225e+01 -3.836292e-02 
5.450751e+01 -3.836676e-02 
5.476276e+01 -3.837051e-02 
5.501802e+01 -3.837416e-02 
5.527327e+01 -3.837771e-02 
5.552853e+01 -3.838117e-02 
5.578378e+01 -3.838455e-02 
5.603904e+01 -3.838783e-02 
5.629429e+01 -3.839103e-02 
5.654955e+01 -3.839415e-02 
5.680480e+01 -3.839719e-02 
5.706006e+01 -3.840015e-02 
5.731532e+01 -3.840304e-02 
5.757057e+01 -3.840585e-02 
5.782583e+01 -3.840859e-02 
5.808108e+01 -3.841125e-02 
5.833634e+01 -3.841385e-02 
5.859159e+01 -3.841638e-02 
5.884685e+01 -3.841885e-02 
5.910210e+01 -3.842125e-02 
5.935736e+01 -3.842359e-02 
5.961261e+01 -3.842587e-02 
5.986787e+01 -3.842809e-02 
6.012312e+01 -3.843026e-02 
6.037838e+01 -3.843237e-02 
6.063363e+01 -3.843442e-02 
6.088889e+01 -3.843642e-02 
6.114414e+01 -3.843837e-02 
6.139940e+01 -3.844027e-02 
6.165465e+01 -3.844212e-02 
6.190991e+01 -3.844393e-02 
6.216517e+01 -3.844568e-02 
6.242042e+01 -3.844739e-02 
6.267568e+01 -3.844906e-02 
6.293093e+01 -3.845068e-02 
6.318619e+01 -3.845227e-02 
6.344144e+01 -3.845381e-02 
6.369670e+01 -3.845531e-02 
6.395195e+01 -3.845677e-02 
6.420721e+01 -3.845820e-02 
6.446246e+01 -3.845959e-02 
6.471772e+01 -3.846094e-02 
6.497297e+01 -3.846226e-02 
6.522823e+01 -3.846354e-02 
6.548348e+01 -3.846479e-02 
6.573874e+01 -3.846601e-02 
6.599399e+01 -3.846720e-02 
6.624925e+01 -3.846836e-02 
6.650450e+01 -3.846948e-02 
6.675976e+01 -3.847058e-02 
6.701502e+01 -3.847165e-02 
6.727027e+01 -3.847269e-02 
6.752553e+01 -3.847371e-02 
6.778078e+01 -3.847470e-02 
6.803604e+01 -3.847566e-02 
6.829129e+01 -3.847660e-02 
6.854655e+01 -3.847751e-02 
6.880180e+01 -3.847841e-02 
6.905706e+01 -3.847927e-02 
6.931231e+01 -3.848012e-02 
6.956757e+01 -3.848094e-02 
6.982282e+01 -3.848175e-02 
7.007808e+01 -3.848253e-02 
7.033333e+01 -3.848329e-02 
7.058859e+01 -3.848403e-02 
7.084384e+01 -3.848476e-02 
7.109910e+01 -3.848546e-02 
7.135435e+01 -3.848615e-02 
7.160961e+01 -3.848681e-02 
7.186486e+01 -3.848747e-02 
7.212012e+01 -3.848810e-02 
7.237538e+01 -3.848872e-02 
7.263063e+01 -3.848932e-02 
7.288589e+01 -3.848991e-02 
7.314114e+01 -3.849048e-02 
7.339640e+01 -3.849104e-02 
7.365165e+01 -3.849158e-02 
7.390691e+01 -3.849211e-02 
7.416216e+01 -3.849262e-02 
7.441742e+01 -3.849312e-02 
7.467267e+01 -3.849361e-02 
7.492793e+01 -3.849409e-02 
7.518318e+01 -3.849455e-02 
7.543844e+01 -3.849501e-02 
7.569369e+01 -3.849545e-02 
7.594895e+01 -3.849588e-02 
7.620420e+01 -3.849629e-02 
7.645946e+01 -3.849670e-02 
7.671471e+01 -3.849710e-02 
7.696997e+01 -3.849748e-02 
7.722523e+01 -3.849786e-02 
7.748048e+01 -3.849823e-02 
7.773574e+01 -3.849858e-02 
7.799099e+01 -3.849893e-02 
7.824625e+01 -3.849927e-02 
7.850150e+01 -3.849960e-02 
7.875676e+01 -3.849992e-02 
7.901201e+01 -3.850024e-02 
7.926727e+01 -3.850054e-02 
7.952252e+01 -3.850084e-02 
7.977778e+01 -3.850113e-02 
8.003303e+01 -3.850141e-02 
8.028829e+01 -3.850169e-02 
8.054354e+01 -3.850196e-02 
8.079880e+01 -3.850222e-02 
8.105405e+01 -3.850247e-02 
8.130931e+01 -3.850272e-02 
8.156456e+01 -3.850296e-02 
8.181982e+01 -3.850320e-02 
8.207508e+01 -3.850343e-02 
8.233033e+01 -3.850365e-02 
8.258559e+01 -3.850387e-02 
8.284084e+01 -3.850408e-02 
8.309610e+01 -3.850429e-02 
8.335135e+01 -3.850449e-02 
8.360661e+01 -3.850468e-02 
8.386186e+01 -3.850487e-02 
8.411712e+01 -3.850506e-02 
8.437237e+01 -3.850524e-02 
8.462763e+01 -3.850542e-02 
8.488288e+01 -3.850559e-02 
8.513814e+01 -3.850576e-02 
8.539339e+01 -3.850592e-02 
8.564865e+01 -3.850608e-02 
8.590390e+01 -3.850624e-02 
8.615916e+01 -3.850639e-02 
8.641441e+01 -3.850653e-02 
8.666967e+01 -3.850668e-02 
8.692492e+01 -3.850682e-02 
8.718018e+01 -3.850695e-02 
8.743544e+01 -3.850708e-02 
8.769069e+01 -3.850721e-02 
8.794595e+01 -3.850734e-02 
8.820120e+01 -3.850746e-02 
8.845646e+01 -3.850758e-02 
8.871171e+01 -3.850770e-02 
8.896697e+01 -3.850781e-02 
8.922222e+01 -3.850792e-02 
8.947748e+01 -3.850803e-02 
8.973273e+01 -3.850813e-02 
8.998799e+01 -3.850824e-02 
9.024324e+01 -3.850834e-02 
9.049850e+01 -3.850843e-02 
9.075375e+01 -3.850853e-02 
9.100901e+01 -3.850862e-02 
9.126426e+01 -3.850871e-02 
9.151952e+01 -3.850880e-02 
9.177477e+01 -3.850888e-02 
9.203003e+01 -3.850896e-02 
9.228529e+01 -3.850904e-02 
9.254054e+01 -3.850912e-02 
9.279580e+01 -3.850920e-02 
9.305105e+01 -3.850927e-02 
9.330631e+01 -3.850935e-02 
9.356156e+01 -3.850942e-02 
9.381682e+01 -3.850949e-02 
9.407207e+01 -3.850955e-02 
9.432733e+01 -3.850962e-02 
9.458258e+01 -3.850968e-02 
9.483784e+01 -3.850975e-02 
9.509309e+01 -3.850981e-02 
9.534835e+01 -3.850986e-02 
9.560360e+01 -3.850992e-02 
9.585886e+01 -3.850998e-02 
9.611411e+01 -3.851003e-02 
9.636937e+01 -3.851009e-02 
9.662462e+01 -3.851014e-02 
9.687988e+01 -3.851019e-02 
9.713514e+01 -3.851024e-02 
9.739039e+01 -3.851029e-02 
9.764565e+01 -3.851033e-02 
9.790090e+01 -3.851038e-02 
9.815616e+01 -3.851042e-02 
9.841141e+01 -3.851046e-02 
9.866667e+01 -3.851051e-02 
9.892192e+01 -3.851055e-02 
9.917718e+01 -3.851059e-02 
9.943243e+01 -3.851063e-02 
9.968769e+01 -3.851066e-02 
9.994294e+01 -3.851070e-02 
1.001982e+02 -3.851074e-02 
1.004535e+02 -3.851077e-02 
1.007087e+02 -3.851081e-02 
1.009640e+02 -3.851084e-02 
1.012192e+02 -3.851087e-02 
1.014745e+02 -3.851090e-02 
1.017297e+02 -3.851093e-02 
1.019850e+02 -3.851096e-02 
1.022402e+02 -3.851099e-02 
1.024955e+02 -3.851102e-02 
1.027508e+02 -3.851105e-02 
1.030060e+02 -3.851108e-02 
1.032613e+02 -3.851110e-02 
1.035165e+02 -3.851113e-02 
1.037718e+02 -3.851115e-02 
1.040270e+02 -3.851118e-02 
1.042823e+02 -3.851120e-02 
1.045375e+02 -3.851122e-02 
1.047928e+02 -3.851125e-02 
1.050480e+02 -3.851127e-02 
1.053033e+02 -3.851129e-02 
1.055586e+02 -3.851131e-02 
1.058138e+02 -3.851133e-02 
1.060691e+02 -3.851135e-02 
1.063243e+02 -3.851137e-02 
1.065796e+02 -3.851139e-02 
1.068348e+02 -3.851141e-02 
1.070901e+02 -3.851142e-02 
1.073453e+02 -3.851144e-02 
1.076006e+02 -3.851146e-02 
1.078559e+02 -3.851147e-02 
1.081111e+02 -3.851149e-02 
1.083664e+02 -3.851151e-02 
1.086216e+02 -3.851152e-02 
1.088769e+02 -3.851154e-02 
1.091321e+02 -3.851155e-02 
1.093874e+02 -3.851156e-02 
1.096426e+02 -3.851158e-02 
1.098979e+02 -3.851159e-02 
1.101532e+02 -3.851160e-02 
1.104084e+02 -3.851162e-02 
1.106637e+02 -3.851163e-02 
1.109189e+02 -3.851164e-02 
1.111742e+02 -3.851165e-02 
1.114294e+02 -3.851166e-02 
1.116847e+02 -3.851168e-02 
1.119399e+02 -3.851169e-02 
1.121952e+02 -3.851170e-02 
1.124505e+02 -3.851171e-02 
1.127057e+02 -3.851172e-02 
1.129610e+02 -3.851173e-02 
1.132162e+02 -3.851174e-02 
1.134715e+02 -3.851175e-02 
1.137267e+02 -3.851175e-02 
1.139820e+02 -3.851176e-02 
1.142372e+02 -3.851177e-02 
1.144925e+02 -3.851178e-02 
1.147477e+02 -3.851179e-02 
1.150030e+02 -3.851180e-02 
1.152583e+02 -3.851180e-02 
1.155135e+02 -3.851181e-02 
1.157688e+02 -3.851182e-02 
1.160240e+02 -3.851183e-02 
1.162793e+02 -3.851183e-02 
1.165345e+02 -3.851184e-02 
1.167898e+02 -3.851185e-02 
1.170450e+02 -3.851185e-02 
1.173003e+02 -3.851186e-02 
1.175556e+02 -3.851187e-02 
1.178108e+02 -3.851187e-02 
1.180661e+02 -3.851188e-02 
1.183213e+02 -3.851188e-02 
1.185766e+02 -3.851189e-02 
1.188318e+02 -3.851189e-02 
1.190871e+02 -3.851190e-02 
1.193423e+02 -3.851190e-02 
1.195976e+02 -3.851191e-02 
1.198529e+02 -3.851191e-02 
1.201081e+02 -3.851192e-02 
1.203634e+02 -3.851192e-02 
1.206186e+02 -3.851193e-02 
1.208739e+02 -3.851193e-02 
1.211291e+02 -3.851194e-02 
1.213844e+02 -3.851194e-02 
1.216396e+02 -3.851194e-02 
1.218949e+02 -3.851195e-02 
1.221502e+02 -3.851195e-02 
1.224054e+02 -3.851196e-02 
1.226607e+02 -3.851196e-02 
1.229159e+02 -3.851196e-02 
1.231712e+02 -3.851197e-02 
1.234264e+02 -3.851197e-02 
1.236817e+02 -3.851197e-02 
1.239369e+02 -3.851198e-02 
1.241922e+02 -3.851198e-02 
1.244474e+02 -3.851198e-02 
1.247027e+02 -3.851198e-02 
1.249580e+02 -3.851199e-02 
1.252132e+02 -3.851199e-02 
1.254685e+02 -3.851199e-02 
1.257237e+02 -3.851200e-02 
1.259790e+02 -3.851200e-02 
1.262342e+02 -3.851200e-02 
1.264895e+02 -3.851200e-02 
1.267447e+02 -3.851201e-02 
1.270000e+02 -3.851201e-02 
1.270000e+02 -3.428129e-02 
1.267447e+02 -3.428129e-02 
1.264895e+02 -3.428128e-02 
1.262342e+02 -3.428128e-02 
1.259790e+02 -3.428128e-02 
1.257237e+02 -3.428128e-02 
1.254685e+02 -3.428127e-02 
1.252132e+02 -3.428127e-02 
1.249580e+02 -3.428127e-02 
1.247027e+02 -3.428127e-02 
1.244474e+02 -3.428126e-02 
1.241922e+02 -3.428126e-02 
1.239369e+02 -3.428126e-02 
1.236817e+02 -3.428125e-02 
1.234264e+02 -3.428125e-02 
1.231712e+02 -3.428125e-02 
1.229159e+02 -3.428125e-02 
1.226607e+02 -3.428124e-02 
1.224054e+02 -3.428124e-02 
1.221502e+02 -3.428123e-02 
1.218949e+02 -3.428123e-02 
1.216396e+02 -3.428123e-02 
1.213844e+02 -3.428122e-02 
1.211291e+02 -3.428122e-02 
1.208739e+02 -3.428122e-02 
1.206186e+02 -3.428121e-02 
1.203634e+02 -3.428121e-02 
1.201081e+02 -3.428120e-02 
1.198529e+02 -3.428120e-02 
1.195976e+02 -3.428120e-02 
1.193423e+02 -3.428119e-02 
1.190871e+02 -3.428119e-02 
1.188318e+02 -3.428118e-02 
1.185766e+02 -3.428118e-02 
1.183213e+02 -3.428117e-02 
1.180661e+02 -3.428117e-02 
1.178108e+02 -3.428116e-02 
1.175556e+02 -3.428115e-02 
1.173003e+02 -3.428115e-02 
1.170450e+02 -3.428114e-02 
1.167898e+02 -3.428114e-02 
1.165345e+02 -3.428113e-02 
1.162793e+02 -3.428112e-02 
1.160240e+02 -3.428112e-02 
1.157688e+02 -3.428111e-02 
1.155135e+02 -3.428110e-02 
1.152583e+02 -3.428110e-02 
1.150030e+02 -3.428109e-02 
1.147477e+02 -3.428108e-02 
1.144925e+02 -3.428108e-02 
1.142372e+02 -3.428107e-02 
1.139820e+02 -3.428106e-02 
1.137267e+02 -3.428105e-02 
1.134715e+02 -3.428104e-02 
1.132162e+02 -3.428103e-02 
1.129610e+02 -3.428103e-02 
1.127057e+02 -3.428102e-02 
1.124505e+02 -3.428101e-02 
1.121952e+02 -3.428100e-02 
1.119399e+02 -3.428099e-02 
1.116847e+02 -3.428098e-02 
1.114294e+02 -3.428097e-02 
1.111742e+02 -3.428096e-02 
1.109189e+02 -3.428095e-02 
1.106637e+02 -3.428094e-02 
1.104084e+02 -3.428092e-02 
1.101532e+02 -3.428091e-02 
1.098979e+02 -3.428090e-02 
1.096426e+02 -3.428089e-02 
1.093874e+02 -3.428087e-02 
1.091321e+02 -3.428086e-02 
1.088769e+02 -3.428085e-02 
1.086216e+02 -3.428083e-02 
1.083664e+02 -3.428082e-02 
1.081111e+02 -3.428081e-02 
1.078559e+02 -3.428079e-02 
1.076006e+02 -3.428078e-02 
1.073453e+02 -3.428076e-02 
1.070901e+02 -3.428074e-02 
1.068348e+02 -3.428073e-02 
1.065796e+02 -3.428071e-02 
1.063243e+02 -3.428069e-02 
1.060691e+02 -3.428068e-02 
1.058138e+02 -3.428066e-02 
1.055586e+02 -3.428064e-02 
1.053033e+02 -3.428062e-02 
1.050480e+02 -3.428060e-02 
1.047928e+02 -3.428058e-02 
1.045375e+02 -3.428056e-02 
1.042823e+02 -3.428054e-02 
1.040270e+02 -3.428051e-02 
1.037718e+02 -3.428049e-02 
1.035165e+02 -3.428047e-02 
1.032613e+02 -3.428044e-02 
1.030060e+02 -3.428042e-02 
1.027508e+02 -3.428040e-02 
1.024955e+02 -3.428037e-02 
1.022402e+02 -3.428034e-02 
1.019850e+02 -3.428032e-02 
1.017297e+02 -3.428029e-02 
1.014745e+02 -3.428026e-02 
1.012192e+02 -3.428023e-02 
1.009640e+02 -3.428020e-02 
1.007087e+02 -3.428017e-02 
1.004535e+02 -3.428014e-02 
1.001982e+02 -3.428010e-02 
9.994294e+01 -3.428007e-02 
9.968769e+01 -3.428004e-02 
9.943243e+01 -3.428000e-02 
9.917718e+01 -3.427997e-02 
9.892192e+01 -3.427993e-02 
9.866667e+01 -3.427989e-02 
9.841141e+01 -3.427985e-02 
9.815616e+01 -3.427981e-02 
9.790090e+01 -3.427977e-02 
9.764565e+01 -3.427973e-02 
9.739039e+01 -3.427968e-02 
9.713514e+01 -3.427964e-02 
9.687988e+01 -3.427959e-02 
9.662462e+01 -3.427955e-02 
9.636937e+01 -3.427950e-02 
9.611411e+01 -3.427945e-02 
9.585886e+01 -3.427940e-02 
9.560360e+01 -3.427935e-02 
9.534835e+01 -3.427929e-02 
9.509309e+01 -3.427924e-02 
9.483784e+01 -3.427918e-02 
9.458258e+01 -3.427912e-02 
9.432733e+01 -3.427906e-02 
9.407207e+01 -3.427900e-02 
9.381682e+01 -3.427894e-02 
9.356156e+01 -3.427888e-02 
9.330631e+01 -3.427881e-02 
9.305105e+01 -3.427874e-02 
9.279580e+01 -3.427867e-02 
9.254054e+01 -3.427860e-02 
9.228529e+01 -3.427853e-02 
9.203003e+01 -3.427845e-02 
9.177477e+01 -3.427838e-02 
9.151952e+01 -3.427830e-02 
9.126426e+01 -3.427822e-02 
9.100901e+01 -3.427813e-02 
9.075375e+01 -3.427805e-02 
9.049850e+01 -3.427796e-02 
9.024324e+01 -3.427787e-02 
8.998799e+01 -3.427778e-02 
8.973273e+01 -3.427768e-02 
8.947748e+01 -3.427758e-02 
8.922222e+01 -3.427748e-02 
8.896697e+01 -3.427738e-02 
8.871171e+01 -3.427728e-02 
8.845646e+01 -3.427717e-02 
8.820120e+01 -3.427706e-02 
8.794595e+01 -3.427694e-02 
8.769069e+01 -3.427683e-02 
8.743544e+01 -3.427671e-02 
8.718018e+01 -3.427658e-02 
8.692492e+01 -3.427646e-02 
8.666967e+01 -3.427633e-02 
8.641441e+01 -3.427619e-02 
8.615916e+01 -3.427606e-02 
8.590390e+01 -3.427591e-02 
8.564865e+01 -3.427577e-02 
8.539339e+01 -3.427562e-02 
8.513814e+01 -3.427547e-02 
8.488288e+01 -3.427531e-02 
8.462763e+01 -3.427515e-02 
8.437237e+01 -3.427499e-02 
8.411712e+01 -3.427482e-02 
8.386186e+01 -3.427465e-02 
8.360661e+01 -3.427447e-02 
8.335135e+01 -3.427429e-02 
8.309610e+01 -3.427410e-02 
8.284084e+01 -3.427391e-02 
8.258559e+01 -3.427371e-02 
8.233033e+01 -3.427351e-02 
8.207508e+01 -3.427330e-02 
8.181982e+01 -3.427309e-02 
8.156456e+01 -3.427287e-02 
8.130931e+01 -3.427264e-02 
8.105405e+01 -3.427241e-02 
8.079880e+01 -3.427218e-02 
8.054354e+01 -3.427193e-02 
8.028829e+01 -3.427168e-02 
8.003303e+01 -3.427143e-02 
7.977778e+01 -3.427116e-02 
7.952252e+01 -3.427089e-02 
7.926727e+01 -3.427062e-02 
7.901201e+01 -3.427033e-02 
7.875676e+01 -3.427004e-02 
7.850150e+01 -3.426974e-02 
7.824625e+01 -3.426943e-02 
7.799099e+01 -3.426912e-02 
7.773574e+01 -3.426879e-02 
7.748048e+01 -3.426846e-02 
7.722523e+01 -3.426812e-02 
7.696997e+01 -3.426777e-02 
7.671471e+01 -3.426741e-02 
7.645946e+01 -3.426704e-02 
7.620420e+01 -3.426666e-02 
7.594895e+01 -3.426627e-02 
7.569369e+01 -3.426587e-02 
7.543844e+01 -3.426546e-02 
7.518318e+01 -3.426504e-02 
7.492793e+01 -3.426461e-02 
7.467267e+01 -3.426417e-02 
7.441742e+01 -3.426371e-02 
7.416216e+01 -3.426324e-02 
7.390691e+01 -3.426277e-02 
7.365165e+01 -3.426227e-02 
7.339640e+01 -3.426177e-02 
7.314114e+01 -3.426125e-02 
7.288589e+01 -3.426072e-02 
7.263063e+01 -3.426017e-02 
7.237538e+01 -3.425961e-02 
7.212012e+01 -3.425904e-02 
7.186486e+01 -3.425844e-02 
7.160961e+01 -3.425784e-02 
7.135435e+01 -3.425722e-02 
7.109910e+01 -3.425658e-02 
7.084384e+01 -3.425592e-02 
7.058859e+01 -3.425525e-02 
7.033333e+01 -3.425456e-02 
7.007808e+01 -3.425385e-02 
6.982282e+01 -3.425312e-02 
6.956757e+01 -3.425237e-02 
6.931231e+01 -3.425161e-02 
6.905706e+01 -3.425082e-02 
6.880180e+01 -3.425001e-02 
6.854655e+01 -3.424918e-02 
6.829129e+01 -3.424833e-02 
6.803604e+01 -3.424746e-02 
6.778078e+01 -3.424656e-02 
6.752553e+01 -3.424564e-02 
6.727027e+01 -3.424469e-02 
6.701502e+01 -3.424372e-02 
6.675976e+01 -3.424273e-02 
6.650450e+01 -3.424171e-02 
6.624925e+01 -3.424066e-02 
6.599399e+01 -3.423958e-02 
6.573874e+01 -3.423848e-02 
6.548348e+01 -3.423734e-02 
6.522823e+01 -3.423618e-02 
6.497297e+01 -3.423498e-02 
6.471772e+01 -3.423375e-02 
6.446246e+01 -3.423250e-02 
6.420721e+01 -3.423120e-02 
6.395195e+01 -3.422988e-02 
6.369670e+01 -3.422851e-02 
6.344144e+01 -3.422712e-02 
6.318619e+01 -3.422568e-02 
6.293093e+01 -3.422421e-02 
6.267568e+01 -3.422270e-02 
6.242042e+01 -3.422114e-02 
6.216517e+01 -3.421955e-02 
6.190991e+01 -3.421792e-02 
6.165465e+01 -3.421624e-02 
6.139940e+01 -3.421452e-02 
6.114414e+01 -3.421275e-02 
6.088889e+01 -3.421093e-02 
6.063363e+01 -3.420907e-02 
6.037838e+01 -3.420716e-02 
6.012312e+01 -3.420519e-02 
5.986787e+01 -3.420318e-02 
5.961261e+01 -3.420111e-02 
5.935736e+01 -3.419899e-02 
5.910210e+01 -3.419681e-02 
5.884685e+01 -3.419457e-02 
5.859159e+01 -3.419228e-02 
5.833634e+01 -3.418992e-02 
5.808108e+01 -3.418750e-02 
5.782583e+01 -3.418502e-02 
5.757057e+01 -3.418247e-02 
5.731532e+01 -3.417986e-02 
5.706006e+01 -3.417717e-02 
5.680480e+01 -3.417442e-02 
5.654955e+01 -3.417159e-02 
5.629429e+01 -3.416868e-02 
5.603904e+01 -3.416570e-02 
5.578378e+01 -3.416264e-02 
5.552853e+01 -3.415950e-02 
5.527327e+01 -3.415628e-02 
5.501802e+01 -3.415297e-02 
5.476276e+01 -3.414958e-02 
5.450751e+01 -3.414609e-02 
5.425225e+01 -3.414251e-02 
5.399700e+01 -3.413884e-02 
5.374174e+01 -3.413507e-02 
5.348649e+01 -3.413120e-02 
5.323123e+01 -3.412723e-02 
5.297598e+01 -3.412315e-02 
5.272072e+01 -3.411897e-02 
5.246547e+01 -3.411467e-02 
5.221021e+01 -3.411026e-02 
5.195495e+01 -3.410574e-02 
5.169970e+01 -3.410109e-02 
5.144444e+01 -3.409632e-02 
5.118919e+01 -3.409143e-02 
5.093393e+01 -3.408640e-02 
5.067868e+01 -3.408125e-02 
5.042342e+01 -3.407595e-02 
5.016817e+01 -3.407052e-02 
4.991291e+01 -3.406494e-02 
4.965766e+01 -3.405922e-02 
4.940240e+01 -3.405334e-02 
4.914715e+01 -3.404731e-02 
4.889189e+01 -3.404112e-02 
4.863664e+01 -3.403477e-02 
4.838138e+01 -3.402824e-02 
4.812613e+01 -3.402155e-02 
4.787087e+01 -3.401467e-02 
4.761562e+01 -3.400762e-02 
4.736036e+01 -3.400038e-02 
4.710511e+01 -3.399295e-02 
4.684985e+01 -3.398532e-02 
4.659459e+01 -3.397749e-02 
4.633934e+01 -3.396945e-02 
4.608408e+01 -3.396120e-02 
4.582883e+01 -3.395273e-02 
4.557357e+01 -3.394404e-02 
4.531832e+01 -3.393511e-02 
4.506306e+01 -3.392596e-02 
4.480781e+01 -3.391655e-02 
4.455255e+01 -3.390691e-02 
4.429730e+01 -3.389700e-02 
4.404204e+01 -3.388683e-02 
4.378679e+01 -3.387640e-02 
4.353153e+01 -3.386568e-02 
4.327628e+01 -3.385469e-02 
4.302102e+01 -3.384340e-02 
4.276577e+01 -3.383182e-02 
4.251051e+01 -3.381993e-02 
4.225526e+01 -3.380772e-02 
4.200000e+01 -3.379519e-02 
4.174474e+01 -3.378233e-02 
4.148949e+01 -3.376913e-02 
4.123423e+01 -3.375558e-02 
4.097898e+01 -3.374167e-02 
4.072372e+01 -3.372739e-02 
4.046847e+01 -3.371274e-02 
4.021321e+01 -3.369770e-02 
3.995796e+01 -3.368226e-02 
3.970270e+01 -3.366641e-02 
3.944745e+01 -3.365014e-02 
3.919219e+01 -3.363344e-02 
3.893694e+01 -3.361630e-02 
3.868168e+01 -3.359871e-02 
3.842643e+01 -3.358065e-02 
3.817117e+01 -3.356211e-02 
3.791592e+01 -3.354309e-02 
3.766066e+01 -3.352356e-02 
3.740541e+01 -3.350351e-02 
3.715015e+01 -3.348293e-02 
3.689489e+01 -3.346181e-02 
3.663964e+01 -3.344012e-02 
3.638438e+01 -3.341787e-02 
3.612913e+01 -3.339502e-02 
3.587387e+01 -3.337158e-02 
3.561862e+01 -3.334751e-02 
3.536336e+01 -3.332280e-02 
3.510811e+01 -3.329744e-02 
3.485285e+01 -3.327141e-02 
3.459760e+01 -3.324469e-02 
3.434234e+01 -3.321726e-02 
3.408709e+01 -3.318911e-02 
3.383183e+01 -3.316021e-02 
3.357658e+01 -3.313054e-02 
3.332132e+01 -3.310010e-02 
3.306607e+01 -3.306884e-02 
3.281081e+01 -3.303676e-02 
3.255556e+01 -3.300383e-02 
3.230030e+01 -3.297003e-02 
3.204505e+01 -3.293533e-02 
3.178979e+01 -3.289971e-02 
3.153453e+01 -3.286315e-02 
3.127928e+01 -3.282563e-02 
3.102402e+01 -3.278711e-02 
3.076877e+01 -3.274757e-02 
3.051351e+01 -3.270698e-02 
3.025826e+01 -3.266532e-02 
3.000300e+01 -3.262255e-02 
2.974775e+01 -3.257866e-02 
2.949249e+01 -3.253360e-02 
2.923724e+01 -3.248735e-02 
2.898198e+01 -3.243987e-02 
2.872673e+01 -3.239114e-02 
2.847147e+01 -3.234111e-02 
2.821622e+01 -3.228976e-02 
2.796096e+01 -3.223705e-02 
2.770571e+01 -3.218295e-02 
2.745045e+01 -3.212741e-02 
2.719520e+01 -3.207040e-02 
2.693994e+01 -3.201188e-02 
2.668468e+01 -3.195181e-02 
2.642943e+01 -3.189015e-02 
2.617417e+01 -3.182686e-02 
2.591892e+01 -3.176189e-02 
2.566366e+01 -3.169519e-02 
2.540841e+01 -3.162673e-02 
2.515315e+01 -3.155646e-02 
2.489790e+01 -3.148432e-02 
2.464264e+01 -3.141028e-02 
2.438739e+01 -3.133427e-02 
2.413213e+01 -3.125624e-02 
2.387688e+01 -3.117615e-02 
2.362162e+01 -3.109394e-02 
2.336637e+01 -3.100954e-02 
2.311111e+01 -3.092291e-02 
2.285586e+01 -3.083398e-02 
2.260060e+01 -3.074270e-02 
2.234535e+01 -3.064899e-02 
2.209009e+01 -3.055280e-02 
2.183483e+01 -3.045405e-02 
2.157958e+01 -3.035269e-02 
2.132432e+01 -3.024864e-02 
2.106907e+01 -3.014183e-02 
2.081381e+01 -3.003218e-02 
2.055856e+01 -2.991963e-02 
2.030330e+01 -2.980409e-02 
2.004805e+01 -2.968548e-02 
1.979279e+01 -2.956373e-02 
1.953754e+01 -2.943874e-02 
1.928228e+01 -2.931043e-02 
1.902703e+01 -2.917872e-02 
1.877177e+01 -2.904351e-02 
1.851652e+01 -2.890471e-02 
1.826126e+01 -2.876223e-02 
1.800601e+01 -2.861595e-02 
1.775075e+01 -2.846579e-02 
1.749550e+01 -2.831165e-02 
1.724024e+01 -2.815340e-02 
1.698498e+01 -2.799095e-02 
1.672973e+01 -2.782417e-02 
1.647447e+01 -2.765297e-02 
1.621922e+01 -2.747721e-02 
1.596396e+01 -2.729677e-02 
1.570871e+01 -2.711153e-02 
1.545345e+01 -2.692137e-02 
1.519820e+01 -2.672614e-02 
1.494294e+01 -2.652571e-02 
1.468769e+01 -2.631994e-02 
1.443243e+01 -2.610870e-02 
1.417718e+01 -2.589182e-02 
1.392192e+01 -2.566916e-02 
1.366667e+01 -2.544057e-02 
1.341141e+01 -2.520588e-02 
1.315616e+01 -2.496493e-02 
1.290090e+01 -2.471754e-02 
1.264565e+01 -2.446356e-02 
1.239039e+01 -2.420279e-02 
1.213514e+01 -2.393505e-02 
1.187988e+01 -2.366016e-02 
1.162462e+01 -2.337792e-02 
1.136937e+01 -2.308812e-02 
1.111411e+01 -2.279058e-02 
1.085886e+01 -2.248506e-02 
1.060360e+01 -2.217136e-02 
1.034835e+01 -2.184925e-02 
1.009309e+01 -2.151851e-02 
9.837838e+00 -2.117888e-02 
9.582583e+00 -2.083014e-02 
9.327327e+00 -2.047203e-02 
9.072072e+00 -2.010430e-02 
8.816817e+00 -1.972667e-02 
8.561562e+00 -1.933887e-02 
8.306306e+00 -1.894062e-02 
8.051051e+00 -1.853164e-02 
7.795796e+00 -1.811162e-02 
7.540541e+00 -1.768025e-02 
7.285285e+00 -1.723722e-02 
7.030030e+00 -1.678220e-02 
6.774775e+00 -1.631486e-02 
6.519520e+00 -1.583484e-02 
6.264264e+00 -1.534180e-02 
6.009009e+00 -1.483535e-02 
5.753754e+00 -1.431512e-02 
5.498498e+00 -1.378073e-02 
5.243243e+00 -1.323176e-02 
4.987988e+00 -1.266779e-02 
4.732733e+00 -1.208840e-02 
4.477477e+00 -1.149315e-02 
4.222222e+00 -1.088157e-02 
3.966967e+00 -1.025320e-02 
3.711712e+00 -9.607544e-03 
3.456456e+00 -8.944107e-03 
3.201201e+00 -8.262370e-03 
2.945946e+00 -7.561800e-03 
2.690691e+00 -6.841849e-03 
2.435435e+00 -6.101951e-03 
2.180180e+00 -5.341525e-03 
1.924925e+00 -4.559971e-03 
1.669670e+00 -3.756675e-03 
1.414414e+00 -2.931003e-03 
1.159159e+00 -2.082307e-03 
9.039039e-01 -1.209918e-03 
6.486486e-01 -3.131531e-04 
3.933934e-01 6.086878e-04 
1.381381e-01 1.556323e-03 
-1.171171e-01 2.530485e-03 
-3.723724e-01 3.531925e-03 
-6.276276e-01 4.561409e-03 
-8.828829e-01 5.619720e-03 
-1.138138e+00 6.707656e-03 
-1.393393e+00 7.826031e-03 
-1.648649e+00 8.975675e-03 
-1.903904e+00 1.015743e-02 
-2.159159e+00 1.137217e-02 
-2.414414e+00 1.262076e-02 
-2.669670e+00 1.390411e-02 
-2.924925e+00 1.522312e-02 
-3.180180e+00 1.657873e-02 
-3.435435e+00 1.797189e-02 
-3.690691e+00 1.940357e-02 
-3.945946e+00 2.087477e-02 
-4.201201e+00 2.238649e-02 
-4.456456e+00 2.393977e-02 
-4.711712e+00 2.553569e-02 
-4.966967e+00 2.717531e-02 
-5.222222e+00 2.885977e-02 
-5.477477e+00 3.059019e-02 
-5.732733e+00 3.236776e-02 
-5.987988e+00 3.419367e-02 
-6.243243e+00 3.606916e-02 
-6.498498e+00 3.799548e-02 
-6.753754e+00 3.997394e-02 
-7.009009e+00 4.200588e-02 
-7.264264e+00 4.409266e-02 
-7.519520e+00 4.623569e-02 
-7.774775e+00 4.843641e-02 
-8.030030e+00 5.069631e-02 
-8.285285e+00 5.301692e-02 
-8.540541e+00 5.539979e-02 
-8.795796e+00 5.784655e-02 
-9.051051e+00 6.035883e-02 
-9.306306e+00 6.293835e-02 
-9.561562e+00 6.558685e-02 
-9.816817e+00 6.830611e-02 
-1.007207e+01 7.109798e-02 
-1.032733e+01 7.396435e-02 
-1.058258e+01 7.690717e-02 
-1.083784e+01 7.992842e-02 
-1.109309e+01 8.303016e-02 
-1.134835e+01 8.621448e-02 
-1.160360e+01 8.948356e-02 
-1.185886e+01 9.283962e-02 
-1.211411e+01 9.628492e-02 
-1.236937e+01 9.982181e-02 
-1.262462e+01 1.034527e-01 
-1.287988e+01 1.071800e-01 
-1.313514e+01 1.110064e-01 
-1.339039e+01 1.149343e-01 
-1.364565e+01 1.189665e-01 
-1.390090e+01 1.231057e-01 
-1.415616e+01 1.273548e-01 
-1.441141e+01 1.317165e-01 
-1.466667e+01 1.361939e-01 
-1.492192e+01 1.407901e-01 
-1.517718e+01 1.455081e-01 
-1.543243e+01 1.503512e-01 
-1.568769e+01 1.553227e-01 
-1.594294e+01 1.604259e-01 
-1.619820e+01 1.656644e-01 
-1.645345e+01 1.710416e-01 
-1.670871e+01 1.765613e-01 
-1.696396e+01 1.822272e-01 
-1.721922e+01 1.880432e-01 
-1.747447e+01 1.940132e-01 
-1.772973e+01 2.001413e-01 
-1.798498e+01 2.064317e-01 
-1.824024e+01 2.128887e-01 
-1.849550e+01 2.195166e-01 
-1.875075e+01 2.263200e-01 
-1.900601e+01 2.333035e-01 
-1.926126e+01 2.404719e-01 
-1.951652e+01 2.478300e-01 
-1.977177e+01 2.553829e-01 
-2.002703e+01 2.631356e-01 
-2.028228e+01 2.710936e-01 
-2.053754e+01 2.792622e-01 
-2.079279e+01 2.876470e-01 
-2.104805e+01 2.962537e-01 
-2.130330e+01 3.050881e-01 
-2.155856e+01 3.141563e-01 
-2.181381e+01 3.234644e-01 
-2.206907e+01 3.330189e-01 
-2.232432e+01 3.428261e-01 
-2.257958e+01 3.528929e-01 
-2.283483e+01 3.632260e-01 
-2.309009e+01 3.738325e-01 
-2.334535e+01 3.847196e-01 
-2.360060e+01 3.958948e-01 
-2.385586e+01 4.073656e-01 
-2.411111e+01 4.191399e-01 
-2.436637e+01 4.312257e-01 
-2.462162e+01 4.436312e-01 
-2.487688e+01 4.563649e-01 
-2.513213e+01 4.694354e-01 
-2.538739e+01 4.828518e-01 
-2.564264e+01 4.966230e-01 
-2.589790e+01 5.107586e-01 
-2.615315e+01 5.252680e-01 
-2.640841e+01 5.401613e-01 
-2.666366e+01 5.554486e-01 
-2.691892e+01 5.711402e-01 
-2.717417e+01 5.872469e-01 
-2.742943e+01 6.037797e-01 
-2.768468e+01 6.207498e-01 
-2.793994e+01 6.381688e-01 
-2.819520e+01 6.560485e-01 
-2.845045e+01 6.744012e-01 
-2.870571e+01 6.932393e-01 
-2.896096e+01 7.125757e-01 
-2.921622e+01 7.324236e-01 
-2.947147e+01 7.527965e-01 
-2.972673e+01 7.737082e-01 
-2.998198e+01 7.951731e-01 
-3.023724e+01 8.172057e-01 
-3.049249e+01 8.398211e-01 
-3.074775e+01 8.630347e-01 
-3.100300e+01 8.868622e-01 
-3.125826e+01 9.113200e-01 
-3.151351e+01 9.364248e-01 
-3.176877e+01 9.621935e-01 
-3.202402e+01 9.886438e-01 
-3.227928e+01 1.015794e+00 
-3.253453e+01 1.043662e+00 
-3.278979e+01 1.072267e+00 
-3.304505e+01 1.101628e+00 
-3.330030e+01 1.131767e+00 
-3.355556e+01 1.162702e+00 
-3.381081e+01 1.194456e+00 
-3.406607e+01 1.227049e+00 
-3.432132e+01 1.260505e+00 
-3.457658e+01 1.294845e+00 
-3.483183e+01 1.330094e+00 
-3.508709e+01 1.366275e+00 
-3.534234e+01 1.403413e+00 
-3.559760e+01 1.441533e+00 
-3.585285e+01 1.480662e+00 
-3.610811e+01 1.520825e+00 
-3.636336e+01 1.562051e+00 
-3.661862e+01 1.604367e+00 
-3.687387e+01 1.647802e+00 
-3.712913e+01 1.692386e+00 
-3.738438e+01 1.738149e+00 
-3.763964e+01 1.785123e+00 
-3.789489e+01 1.833339e+00 
-3.815015e+01 1.882830e+00 
-3.840541e+01 1.933631e+00 
-3.866066e+01 1.985775e+00 
-3.891592e+01 2.039298e+00 
-3.917117e+01 2.094236e+00 
-3.942643e+01 2.150628e+00 
-3.968168e+01 2.208511e+00 
-3.993694e+01 2.267925e+00 
-4.019219e+01 2.328910e+00 
-4.044745e+01 2.391509e+00 
-4.070270e+01 2.455763e+00 
-4.095796e+01 2.521717e+00 
-4.121321e+01 2.589415e+00 
-4.146847e+01 2.658903e+00 
-4.172372e+01 2.730229e+00 
-4.197898e+01 2.803442e+00 
-4.223423e+01 2.878591e+00 
-4.248949e+01 2.955728e+00 
-4.274474e+01 3.034905e+00 
-4.300000e+01 3.116176e+00 
-4.325526e+01 3.199596e+00 
-4.351051e+01 3.285223e+00 
-4.376577e+01 3.373115e+00 
-4.402102e+01 3.463331e+00 
-4.427628e+01 3.555933e+00 
-4.453153e+01 3.650985e+00 
-4.478679e+01 3.748550e+00 
-4.504204e+01 3.848696e+00 
-4.529730e+01 3.951490e+00 
-4.555255e+01 4.057004e+00 
-4.580781e+01 4.165307e+00 
-4.606306e+01 4.276476e+00 
-4.631832e+01 4.390585e+00 
-4.657357e+01 4.507711e+00 
-4.682883e+01 4.627936e+00 
-4.708408e+01 4.751340e+00 
-4.733934e+01 4.878008e+00 
-4.759459e+01 5.008026e+00 
-4.784985e+01 5.141483e+00 
-4.810511e+01 5.278470e+00 
-4.836036e+01 5.419080e+00 
-4.861562e+01 5.563408e+00 
-4.887087e+01 5.711554e+00 
-4.912613e+01 5.863619e+00 
-4.938138e+01 6.019705e+00 
-4.963664e+01 6.179919e+00 
-4.989189e+01 6.344371e+00 
-5.014715e+01 6.513172e+00 
-5.040240e+01 6.686438e+00 
-5.065766e+01 6.864286e+00 
-5.091291e+01 7.046838e+00 
-5.116817e+01 7.234218e+00 
-5.142342e+01 7.426555e+00 
-5.167868e+01 7.623978e+00 
-5.193393e+01 7.826623e+00 
-5.218919e+01 8.034627e+00 
-5.244444e+01 8.248133e+00 
-5.269970e+01 8.467286e+00 
-5.295495e+01 8.692234e+00 
-5.321021e+01 8.923133e+00 
-5.346547e+01 9.160138e+00 
-5.372072e+01 9.403412e+00 
-5.397598e+01 9.653120e+00 
-5.423123e+01 9.909432e+00 
-5.448649e+01 1.017252e+01 
-5.474174e+01 1.044257e+01 
-5.499700e+01 1.071977e+01 
-5.525225e+01 1.100429e+01 
-5.550751e+01 1.129634e+01 
-5.576276e+01 1.159611e+01 
-5.601802e+01 1.190381e+01 
-5.627327e+01 1.221965e+01 
-5.652853e+01 1.254384e+01 
-5.678378e+01 1.287661e+01 
-5.703904e+01 1.321818e+01 
-5.729429e+01 1.356878e+01 
-5.754955e+01 1.392866e+01 
-5.780480e+01 1.429805e+01 
-5.806006e+01 1.467721e+01 
-5.831532e+01 1.506640e+01 
-5.857057e+01 1.546589e+01 
-5.882583e+01 1.587594e+01 
-5.908108e+01 1.629684e+01 
-5.933634e+01 1.672886e+01 
-5.959159e+01 1.717232e+01 
-5.984685e+01 1.762750e+01 
-6.010210e+01 1.809472e+01 
-6.035736e+01 1.857430e+01 
-6.061261e+01 1.906657e+01 
-6.086787e+01 1.957185e+01 
-6.112312e+01 2.009049e+01 
-6.137838e+01 2.062286e+01 
-6.163363e+01 2.116930e+01 
-6.188889e+01 2.173020e+01 
-6.214414e+01 2.230593e+01 
-6.239940e+01 2.289689e+01 
-6.265465e+01 2.350348e+01 
-6.290991e+01 2.412611e+01 
-6.316517e+01 2.476521e+01 
-6.342042e+01 2.542121e+01 
-6.367568e+01 2.609457e+01 
-6.393093e+01 2.678573e+01 
-6.418619e+01 2.749517e+01 
-6.444144e+01 2.822337e+01 
-6.469670e+01 2.897084e+01 
-6.495195e+01 2.973808e+01 
-6.520721e+01 3.052560e+01 
-6.546246e+01 3.133396e+01 
-6.571772e+01 3.216369e+01 
-6.597297e+01 3.301537e+01 
-6.622823e+01 3.388958e+01 
-6.648348e+01 3.478691e+01 
-6.673874e+01 3.570797e+01 
-6.699399e+01 3.665339e+01 
-6.724925e+01 3.762381e+01 
-6.750450e+01 3.861991e+01 
-6.775976e+01 3.964234e+01 
-6.801502e+01 4.069182e+01 
-6.827027e+01 4.176906e+01 
-6.852553e+01 4.287478e+01 
-6.878078e+01 4.400975e+01 
-6.903604e+01 4.517474e+01 
-6.929129e+01 4.637055e+01 
-6.954655e+01 4.759797e+01 
-6.980180e+01 4.885787e+01 
-7.005706e+01 5.015108e+01 
-7.031231e+01 5.147850e+01 
-7.056757e+01 5.284102e+01 
-7.082282e+01 5.423959e+01 
-7.107808e+01 5.567514e+01 
-7.133333e+01 5.714866e+01 
-7.158859e+01 5.866115e+01 
-7.184384e+01 6.021365e+01 
-7.209910e+01 6.180720e+01 
-7.235435e+01 6.344291e+01 
-7.260961e+01 6.512187e+01 
-7.286486e+01 6.684524e+01 
-7.312012e+01 6.861419e+01 
-7.337538e+01 7.042993e+01 
-7.363063e+01 7.229369e+01 
-7.388589e+01 7.420674e+01 
-7.414114e+01 7.617039e+01 
-7.439640e+01 7.818598e+01 
-7.465165e+01 8.025488e+01 
-7.490691e+01 8.237849e+01 
-7.516216e+01 8.455827e+01 
-7.541742e+01 8.679570e+01 
-7.567267e+01 8.909231e+01 
-7.592793e+01 9.144966e+01 
-7.618318e+01 9.386936e+01 
-7.643844e+01 9.635305e+01 
-7.669369e+01 9.890244e+01 
-7.694895e+01 1.015193e+02 
-7.720420e+01 1.042053e+02 
-7.745946e+01 1.069623e+02 
-7.771471e+01 1.097923e+02 
-7.796997e+01 1.126972e+02 
-7.822523e+01 1.156788e+02 
-7.848048e+01 1.187393e+02 
-7.873574e+01 1.218808e+02 
-7.899099e+01 1.251053e+02 
-7.924625e+01 1.284152e+02 
-7.950150e+01 1.318126e+02 
-7.975676e+01 1.352998e+02 
-8.001201e+01 1.388793e+02 
-8.026727e+01 1.425534e+02 
-8.052252e+01 1.463247e+02 
-8.077778e+01 1.501958e+02 
-8.103303e+01 1.541692e+02 
-8.128829e+01 1.582477e+02 
-8.154354e+01 1.624341e+02 
-8.179880e+01 1.667312e+02 
-8.205405e+01 1.711420e+02 
-8.230931e+01 1.756694e+02 
-8.256456e+01 1.803166e+02 
-8.281982e+01 1.850867e+02 
-8.307508e+01 1.899829e+02 
-8.333033e+01 1.950087e+02 
-8.358559e+01 2.001674e+02 
-8.384084e+01 2.054625e+02 
-8.409610e+01 2.108976e+02 
-8.435135e+01 2.164765e+02 
-8.460661e+01 2.222030e+02 
-8.486186e+01 2.280809e+02 
-8.511712e+01 2.341143e+02 
-8.537237e+01 2.403072e+02 
-8.562763e+01 2.466639e+02 
-8.588288e+01 2.531888e+02 
-8.613814e+01 2.598862e+02 
-8.639339e+01 2.667608e+02 
-8.664865e+01 2.738172e+02 
-8.690390e+01 2.810602e+02 
-8.715916e+01 2.884948e+02 
-8.741441e+01 2.961260e+02 
-8.766967e+01 3.039591e+02 
-8.792492e+01 3.119993e+02 
-8.818018e+01 3.202522e+02 
-8.843544e+01 3.287234e+02 
-8.869069e+01 3.374186e+02 
-8.894595e+01 3.463437e+02 
-8.920120e+01 3.555050e+02 
-8.945646e+01 3.649085e+02 
-8.971171e+01 3.745607e+02 
-8.996697e+01 3.844683e+02 
-9.022222e+01 3.946378e+02 
-9.047748e+01 4.050764e+02 
-9.073273e+01 4.157910e+02 
-9.098799e+01 4.267890e+02 
-9.124324e+01 4.380778e+02 
-9.149850e+01 4.496653e+02 
-9.175375e+01 4.615592e+02 
-9.200901e+01 4.737677e+02 
-9.226426e+01 4.862991e+02 
-9.251952e+01 4.991619e+02 
-9.277477e+01 5.123650e+02 
-9.303003e+01 5.259172e+02 
-9.328529e+01 5.398278e+02 
-9.354054e+01 5.541064e+02 
-9.379580e+01 5.687626e+02 
-9.405105e+01 5.838065e+02 
-9.430631e+01 5.992482e+02 
-9.456156e+01 6.150984e+02 
-9.481682e+01 6.313677e+02 
-9.507207e+01 6.480674e+02 
-9.532733e+01 6.652087e+02 
-9.558258e+01 6.828034e+02 
-9.583784e+01 7.008634e+02 
-9.609309e+01 7.194011e+02 
-9.634835e+01 7.384291e+02 
-9.660360e+01 7.579604e+02 
-9.685886e+01 7.780082e+02 
-9.711411e+01 7.985863e+02 
-9.736937e+01 8.197086e+02 
-9.762462e+01 8.413895e+02 
-9.787988e+01 8.636439e+02 
-9.813514e+01 8.864869e+02 
-9.839039e+01 9.099341e+02 
-9.864565e+01 9.340013e+02 
-9.890090e+01 9.587052e+02 
-9.915616e+01 9.840624e+02 
-9.941141e+01 1.010090e+03 
-9.966667e+01 1.036806e+03 
-9.992192e+01 1.064229e+03 
-1.001772e+02 1.092377e+03 
-1.004324e+02 1.121270e+03 
-1.006877e+02 1.150927e+03 
-1.009429e+02 1.181368e+03 
-1.011982e+02 1.212614e+03 
-1.014535e+02 1.244687e+03 
-1.017087e+02 1.277608e+03 
-1.019640e+02 1.311400e+03 
-1.022192e+02 1.346085e+03 
-1.024745e+02 1.381688e+03 
-1.027297e+02 1.418232e+03 
-1.029850e+02 1.455743e+03 
-1.032402e+02 1.494246e+03 
-1.034955e+02 1.533767e+03 
-1.037508e+02 1.574334e+03 
-1.040060e+02 1.615974e+03 
-1.042613e+02 1.658715e+03 
-1.045165e+02 1.702586e+03 
-1.047718e+02 1.747618e+03 
-1.050270e+02 1.793840e+03 
-1.052823e+02 1.841285e+03 
-1.055375e+02 1.889985e+03 
-1.057928e+02 1.939973e+03 
-1.060480e+02 1.991284e+03 
-1.063033e+02 2.043951e+03 
-1.065586e+02 2.098011e+03 
-1.068138e+02 2.153501e+03 
-1.070691e+02 2.210459e+03 
-1.073243e+02 2.268923e+03 
-1.075796e+02 2.328933e+03 
-1.078348e+02 2.390530e+03 
-1.080901e+02 2.453757e+03 
-1.083453e+02 2.518656e+03 
-1.086006e+02 2.585271e+03 
-1.088559e+02 2.653649e+03 
-1.091111e+02 2.723834e+03 
-1.093664e+02 2.795876e+03 
-1.096216e+02 2.869824e+03 
-1.098769e+02 2.945727e+03 
-1.101321e+02 3.023638e+03 
-1.103874e+02 3.103609e+03 
-1.106426e+02 3.185695e+03 
-1.108979e+02 3.269953e+03 
-1.111532e+02 3.356439e+03 
-1.114084e+02 3.445212e+03 
-1.116637e+02 3.536333e+03 
-1.119189e+02 3.629865e+03 
-1.121742e+02 3.725870e+03 
-1.124294e+02 3.824414e+03 
-1.126847e+02 3.925564e+03 
-1.129399e+02 4.029390e+03 
-1.131952e+02 4.135962e+03 
-1.134505e+02 4.245352e+03 
-1.137057e+02 4.357636e+03 
-1.139610e+02 4.472889e+03 
-1.142162e+02 4.591191e+03 
-1.144715e+02 4.712622e+03 
-1.147267e+02 4.837264e+03 
-1.149820e+02 4.965203e+03 
-1.152372e+02 5.096525e+03 
-1.154925e+02 5.231321e+03 
-1.157477e+02 5.369682e+03 
-1.160030e+02 5.511702e+03 
-1.162583e+02 5.657479e+03 
-1.165135e+02 5.807111e+03 
-1.167688e+02 5.960701e+03 
-1.170240e+02 6.118353e+03 
-1.172793e+02 6.280174e+03 
-1.175345e+02 6.446275e+03 
-1.177898e+02 6.616770e+03 
-1.180450e+02 6.791774e+03 
-1.183003e+02 6.971406e+03 
-1.185556e+02 7.155790e+03 
-1.188108e+02 7.345050e+03 
-1.190661e+02 7.539315e+03 
-1.193213e+02 7.738719e+03 
-1.195766e+02 7.943396e+03 
-1.198318e+02 8.153487e+03 
-1.200871e+02 8.369135e+03 
-1.203423e+02 8.590486e+03 
-1.205976e+02 8.817691e+03 
-1.208529e+02 9.050906e+03 
-1.211081e+02 9.290289e+03 
-1.213634e+02 9.536003e+03 
-1.216186e+02 9.788216e+03 
-1.218739e+02 1.004710e+04 
-1.221291e+02 1.031283e+04 
-1.223844e+02 1.058559e+04 
-1.226396e+02 1.086556e+04 
-1.228949e+02 1.115294e+04 
-1.231502e+02 1.144792e+04 
-1.234054e+02 1.175070e+04 
-1.236607e+02 1.206148e+04 
-1.239159e+02 1.238049e+04 
-1.241712e+02 1.270794e+04 
-1.244264e+02 1.304404e+04 
-1.246817e+02 1.338904e+04 
-1.249369e+02 1.374316e+04 
-1.251922e+02 1.410664e+04 
-1.254474e+02 1.447974e+04 
-1.257027e+02 1.486271e+04 
-1.259580e+02 1.525580e+04 
-1.262132e+02 1.565929e+04 
-1.264685e+02 1.607346e+04 
-1.267237e+02 1.649858e+04 
-1.269790e+02 1.693494e+04 
-1.272342e+02 1.738284e+04 
-1.274895e+02 1.784259e+04 
-1.277447e+02 1.831450e+04 
-1.280000e+02 1.879889e+04 
-1.280000e+02 1.702215e+04 


==> Figures/4pt_I_sig_NE_dt12_muZ/points_2.dat <==
7.000000e-01 -3.439989e-03 
7.026026e-01 -3.449097e-03 
7.052052e-01 -3.458202e-03 
7.078078e-01 -3.467305e-03 
7.104104e-01 -3.476406e-03 
7.130130e-01 -3.485505e-03 
7.156156e-01 -3.494601e-03 
7.182182e-01 -3.503695e-03 
7.208208e-01 -3.512786e-03 
7.234234e-01 -3.521876e-03 
7.260260e-01 -3.530963e-03 
7.286286e-01 -3.540047e-03 
7.312312e-01 -3.549130e-03 
7.338338e-01 -3.558210e-03 
7.364364e-01 -3.567288e-03 
7.390390e-01 -3.576364e-03 
7.416416e-01 -3.585437e-03 
7.442442e-01 -3.594508e-03 
7.468468e-01 -3.603577e-03 
7.494494e-01 -3.612644e-03 
7.520521e-01 -3.621708e-03 
7.546547e-01 -3.630770e-03 
7.572573e-01 -3.639830e-03 
7.598599e-01 -3.648887e-03 
7.624625e-01 -3.657942e-03 
7.650651e-01 -3.666995e-03 
7.676677e-01 -3.676046e-03 
7.702703e-01 -3.685094e-03 
7.728729e-01 -3.694140e-03 
7.754755e-01 -3.703184e-03 
7.780781e-01 -3.712226e-03 
7.806807e-01 -3.721265e-03 
7.832833e-01 -3.730302e-03 
7.858859e-01 -3.739337e-03 
7.884885e-01 -3.748369e-03 
7.910911e-01 -3.757399e-03 
7.936937e-01 -3.766427e-03 
7.962963e-01 -3.775453e-03 
7.988989e-01 -3.784476e-03 
8.015015e-01 -3.793498e-03 
8.041041e-01 -3.802516e-03 
8.067067e-01 -3.811533e-03 
8.093093e-01 -3.820547e-03 
8.119119e-01 -3.829559e-03 
8.145145e-01 -3.838569e-03 
8.171171e-01 -3.847577e-03 
8.197197e-01 -3.856582e-03 
8.223223e-01 -3.865585e-03 
8.249249e-01 -3.874586e-03 
8.275275e-01 -3.883584e-03 
8.301301e-01 -3.892581e-03 
8.327327e-01 -3.901575e-03 
8.353353e-01 -3.910566e-03 
8.379379e-01 -3.919556e-03 
8.405405e-01 -3.928543e-03 
8.431431e-01 -3.937528e-03 
8.457457e-01 -3.946511e-03 
8.483483e-01 -3.955491e-03 
8.509510e-01 -3.964470e-03 
8.535536e-01 -3.973445e-03 
8.561562e-01 -3.982419e-03 
8.587588e-01 -3.991391e-03 
8.613614e-01 -4.000360e-03 
8.639640e-01 -4.009327e-03 
8.665666e-01 -4.018291e-03 
8.691692e-01 -4.027254e-03 
8.717718e-01 -4.036214e-03 
8.743744e-01 -4.045172e-03 
8.769770e-01 -4.054128e-03 
8.795796e-01 -4.063081e-03 
8.821822e-01 -4.072032e-03 
8.847848e-01 -4.080981e-03 
8.873874e-01 -4.089928e-03 
8.899900e-01 -4.098872e-03 
8.925926e-01 -4.107815e-03 
8.951952e-01 -4.116754e-03 
8.977978e-01 -4.125692e-03 
9.004004e-01 -4.134628e-03 
9.030030e-01 -4.143561e-03 
9.056056e-01 -4.152492e-03 
9.082082e-01 -4.161421e-03 
9.108108e-01 -4.170347e-03 
9.134134e-01 -4.179271e-03 
9.160160e-01 -4.188193e-03 
9.186186e-01 -4.197113e-03 
9.212212e-01 -4.206031e-03 
9.238238e-01 -4.214946e-03 
9.264264e-01 -4.223859e-03 
9.290290e-01 -4.232770e-03 
9.316316e-01 -4.241678e-03 
9.342342e-01 -4.250585e-03 
9.368368e-01 -4.259489e-03 
9.394394e-01 -4.268391e-03 
9.420420e-01 -4.277290e-03 
9.446446e-01 -4.286188e-03 
9.472472e-01 -4.295083e-03 
9.498498e-01 -4.303976e-03 
9.524525e-01 -4.312866e-03 
9.550551e-01 -4.321755e-03 
9.576577e-01 -4.330641e-03 
9.602603e-01 -4.339525e-03 
9.628629e-01 -4.348407e-03 
9.654655e-01 -4.357286e-03 
9.680681e-01 -4.366163e-03 
9.706707e-01 -4.375039e-03 
9.732733e-01 -4.383911e-03 
9.758759e-01 -4.392782e-03 
9.784785e-01 -4.401650e-03 
9.810811e-01 -4.410516e-03 
9.836837e-01 -4.419380e-03 
9.862863e-01 -4.428242e-03 
9.888889e-01 -4.437101e-03 
9.914915e-01 -4.445959e-03 
9.940941e-01 -4.454814e-03 
9.966967e-01 -4.463667e-03 
9.992993e-01 -4.472517e-03 
1.001902e+00 -4.481365e-03 
1.004505e+00 -4.490212e-03 
1.007107e+00 -4.499055e-03 
1.009710e+00 -4.507897e-03 
1.012312e+00 -4.516736e-03 
1.014915e+00 -4.525574e-03 
1.017518e+00 -4.534409e-03 
1.020120e+00 -4.543241e-03 
1.022723e+00 -4.552072e-03 
1.025325e+00 -4.560900e-03 
1.027928e+00 -4.569727e-03 
1.030531e+00 -4.578550e-03 
1.033133e+00 -4.587372e-03 
1.035736e+00 -4.596192e-03 
1.038338e+00 -4.605009e-03 
1.040941e+00 -4.613824e-03 
1.043544e+00 -4.622637e-03 
1.046146e+00 -4.631447e-03 
1.048749e+00 -4.640256e-03 
1.051351e+00 -4.649062e-03 
1.053954e+00 -4.657866e-03 
1.056557e+00 -4.666668e-03 
1.059159e+00 -4.675467e-03 
1.061762e+00 -4.684264e-03 
1.064364e+00 -4.693060e-03 
1.066967e+00 -4.701852e-03 
1.069570e+00 -4.710643e-03 
1.072172e+00 -4.719432e-03 
1.074775e+00 -4.728218e-03 
1.077377e+00 -4.737002e-03 
1.079980e+00 -4.745784e-03 
1.082583e+00 -4.754564e-03 
1.085185e+00 -4.763341e-03 
1.087788e+00 -4.772116e-03 
1.090390e+00 -4.780889e-03 
1.092993e+00 -4.789660e-03 
1.095596e+00 -4.798429e-03 
1.098198e+00 -4.807195e-03 
1.100801e+00 -4.815959e-03 
1.103403e+00 -4.824721e-03 
1.106006e+00 -4.833481e-03 
1.108609e+00 -4.842239e-03 
1.111211e+00 -4.850994e-03 
1.113814e+00 -4.859747e-03 
1.116416e+00 -4.868498e-03 
1.119019e+00 -4.877247e-03 
1.121622e+00 -4.885994e-03 
1.124224e+00 -4.894738e-03 
1.126827e+00 -4.903480e-03 
1.129429e+00 -4.912220e-03 
1.132032e+00 -4.920958e-03 
1.134635e+00 -4.929694e-03 
1.137237e+00 -4.938427e-03 
1.139840e+00 -4.947158e-03 
1.142442e+00 -4.955887e-03 
1.145045e+00 -4.964614e-03 
1.147648e+00 -4.973339e-03 
1.150250e+00 -4.982061e-03 
1.152853e+00 -4.990782e-03 
1.155455e+00 -4.999500e-03 
1.158058e+00 -5.008216e-03 
1.160661e+00 -5.016929e-03 
1.163263e+00 -5.025641e-03 
1.165866e+00 -5.034350e-03 
1.168468e+00 -5.043057e-03 
1.171071e+00 -5.051762e-03 
1.173674e+00 -5.060465e-03 
1.176276e+00 -5.069165e-03 
1.178879e+00 -5.077864e-03 
1.181481e+00 -5.086560e-03 
1.184084e+00 -5.095254e-03 
1.186687e+00 -5.103946e-03 
1.189289e+00 -5.112635e-03 
1.191892e+00 -5.121323e-03 
1.194494e+00 -5.130008e-03 
1.197097e+00 -5.138691e-03 
1.199700e+00 -5.147372e-03 
1.202302e+00 -5.156050e-03 
1.204905e+00 -5.164727e-03 
1.207508e+00 -5.173401e-03 
1.210110e+00 -5.182073e-03 
1.212713e+00 -5.190743e-03 
1.215315e+00 -5.199411e-03 
1.217918e+00 -5.208077e-03 
1.220521e+00 -5.216740e-03 
1.223123e+00 -5.225401e-03 
1.225726e+00 -5.234060e-03 
1.228328e+00 -5.242717e-03 
1.230931e+00 -5.251372e-03 
1.233534e+00 -5.260024e-03 
1.236136e+00 -5.268675e-03 
1.238739e+00 -5.277323e-03 
1.241341e+00 -5.285969e-03 
1.243944e+00 -5.294613e-03 
1.246547e+00 -5.303254e-03 
1.249149e+00 -5.311894e-03 
1.251752e+00 -5.320531e-03 
1.254354e+00 -5.329166e-03 
1.256957e+00 -5.337799e-03 
1.259560e+00 -5.346430e-03 
1.262162e+00 -5.355058e-03 
1.264765e+00 -5.363685e-03 
1.267367e+00 -5.372309e-03 
1.269970e+00 -5.380931e-03 
1.272573e+00 -5.389551e-03 
1.275175e+00 -5.398169e-03 
1.277778e+00 -5.406784e-03 
1.280380e+00 -5.415398e-03 
1.282983e+00 -5.424009e-03 
1.285586e+00 -5.432618e-03 
1.288188e+00 -5.441225e-03 
1.290791e+00 -5.449830e-03 
1.293393e+00 -5.458432e-03 
1.295996e+00 -5.467033e-03 
1.298599e+00 -5.475631e-03 
1.301201e+00 -5.484227e-03 
1.303804e+00 -5.492821e-03 
1.306406e+00 -5.501413e-03 
1.309009e+00 -5.510003e-03 
1.311612e+00 -5.518590e-03 
1.314214e+00 -5.527175e-03 
1.316817e+00 -5.535758e-03 
1.319419e+00 -5.544339e-03 
1.322022e+00 -5.552918e-03 
1.324625e+00 -5.561495e-03 
1.327227e+00 -5.570069e-03 
1.329830e+00 -5.578642e-03 
1.332432e+00 -5.587212e-03 
1.335035e+00 -5.595780e-03 
1.337638e+00 -5.604346e-03 
1.340240e+00 -5.612909e-03 
1.342843e+00 -5.621471e-03 
1.345445e+00 -5.630030e-03 
1.348048e+00 -5.638587e-03 
1.350651e+00 -5.647143e-03 
1.353253e+00 -5.655695e-03 
1.355856e+00 -5.664246e-03 
1.358458e+00 -5.672795e-03 
1.361061e+00 -5.681341e-03 
1.363664e+00 -5.689886e-03 
1.366266e+00 -5.698428e-03 
1.368869e+00 -5.706968e-03 
1.371471e+00 -5.715506e-03 
1.374074e+00 -5.724041e-03 
1.376677e+00 -5.732575e-03 
1.379279e+00 -5.741106e-03 
1.381882e+00 -5.749636e-03 
1.384484e+00 -5.758163e-03 
1.387087e+00 -5.766688e-03 
1.389690e+00 -5.775211e-03 
1.392292e+00 -5.783731e-03 
1.394895e+00 -5.792250e-03 
1.397497e+00 -5.800766e-03 
1.400100e+00 -5.809280e-03 
1.402703e+00 -5.817793e-03 
1.405305e+00 -5.826303e-03 
1.407908e+00 -5.834810e-03 
1.410511e+00 -5.843316e-03 
1.413113e+00 -5.851820e-03 
1.415716e+00 -5.860321e-03 
1.418318e+00 -5.868820e-03 
1.420921e+00 -5.877317e-03 
1.423524e+00 -5.885812e-03 
1.426126e+00 -5.894305e-03 
1.428729e+00 -5.902796e-03 
1.431331e+00 -5.911284e-03 
1.433934e+00 -5.919771e-03 
1.436537e+00 -5.928255e-03 
1.439139e+00 -5.936737e-03 
1.441742e+00 -5.945217e-03 
1.444344e+00 -5.953695e-03 
1.446947e+00 -5.962171e-03 
1.449550e+00 -5.970645e-03 
1.452152e+00 -5.979116e-03 
1.454755e+00 -5.987585e-03 
1.457357e+00 -5.996053e-03 
1.459960e+00 -6.004518e-03 
1.462563e+00 -6.012981e-03 
1.465165e+00 -6.021441e-03 
1.467768e+00 -6.029900e-03 
1.470370e+00 -6.038357e-03 
1.472973e+00 -6.046811e-03 
1.475576e+00 -6.055263e-03 
1.478178e+00 -6.063713e-03 
1.480781e+00 -6.072162e-03 
1.483383e+00 -6.080607e-03 
1.485986e+00 -6.089051e-03 
1.488589e+00 -6.097493e-03 
1.491191e+00 -6.105932e-03 
1.493794e+00 -6.114370e-03 
1.496396e+00 -6.122805e-03 
1.498999e+00 -6.131238e-03 
1.501602e+00 -6.139669e-03 
1.504204e+00 -6.148098e-03 
1.506807e+00 -6.156525e-03 
1.509409e+00 -6.164950e-03 
1.512012e+00 -6.173372e-03 
1.514615e+00 -6.181792e-03 
1.517217e+00 -6.190211e-03 
1.519820e+00 -6.198627e-03 
1.522422e+00 -6.207041e-03 
1.525025e+00 -6.215453e-03 
1.527628e+00 -6.223863e-03 
1.530230e+00 -6.232270e-03 
1.532833e+00 -6.240676e-03 
1.535435e+00 -6.249079e-03 
1.538038e+00 -6.257481e-03 
1.540641e+00 -6.265880e-03 
1.543243e+00 -6.274277e-03 
1.545846e+00 -6.282672e-03 
1.548448e+00 -6.291065e-03 
1.551051e+00 -6.299456e-03 
1.553654e+00 -6.307844e-03 
1.556256e+00 -6.316231e-03 
1.558859e+00 -6.324615e-03 
1.561461e+00 -6.332998e-03 
1.564064e+00 -6.341378e-03 
1.566667e+00 -6.349756e-03 
1.569269e+00 -6.358132e-03 
1.571872e+00 -6.366506e-03 
1.574474e+00 -6.374877e-03 
1.577077e+00 -6.383247e-03 
1.579680e+00 -6.391615e-03 
1.582282e+00 -6.399980e-03 
1.584885e+00 -6.408343e-03 
1.587487e+00 -6.416704e-03 
1.590090e+00 -6.425064e-03 
1.592693e+00 -6.433421e-03 
1.595295e+00 -6.441775e-03 
1.597898e+00 -6.450128e-03 
1.600501e+00 -6.458479e-03 
1.603103e+00 -6.466827e-03 
1.605706e+00 -6.475174e-03 
1.608308e+00 -6.483518e-03 
1.610911e+00 -6.491860e-03 
1.613514e+00 -6.500201e-03 
1.616116e+00 -6.508539e-03 
1.618719e+00 -6.516875e-03 
1.621321e+00 -6.525208e-03 
1.623924e+00 -6.533540e-03 
1.626527e+00 -6.541870e-03 
1.629129e+00 -6.550197e-03 
1.631732e+00 -6.558523e-03 
1.634334e+00 -6.566846e-03 
1.636937e+00 -6.575167e-03 
1.639540e+00 -6.583487e-03 
1.642142e+00 -6.591804e-03 
1.644745e+00 -6.600119e-03 
1.647347e+00 -6.608431e-03 
1.649950e+00 -6.616742e-03 
1.652553e+00 -6.625051e-03 
1.655155e+00 -6.633357e-03 
1.657758e+00 -6.641662e-03 
1.660360e+00 -6.649964e-03 
1.662963e+00 -6.658265e-03 
1.665566e+00 -6.666563e-03 
1.668168e+00 -6.674859e-03 
1.670771e+00 -6.683153e-03 
1.673373e+00 -6.691445e-03 
1.675976e+00 -6.699735e-03 
1.678579e+00 -6.708022e-03 
1.681181e+00 -6.716308e-03 
1.683784e+00 -6.724592e-03 
1.686386e+00 -6.732873e-03 
1.688989e+00 -6.741152e-03 
1.691592e+00 -6.749430e-03 
1.694194e+00 -6.757705e-03 
1.696797e+00 -6.765978e-03 
1.699399e+00 -6.774249e-03 
1.702002e+00 -6.782518e-03 
1.704605e+00 -6.790785e-03 
1.707207e+00 -6.799050e-03 
1.709810e+00 -6.807312e-03 
1.712412e+00 -6.815573e-03 
1.715015e+00 -6.823831e-03 
1.717618e+00 -6.832088e-03 
1.720220e+00 -6.840342e-03 
1.722823e+00 -6.848595e-03 
1.725425e+00 -6.856845e-03 
1.728028e+00 -6.865093e-03 
1.730631e+00 -6.873339e-03 
1.733233e+00 -6.881583e-03 
1.735836e+00 -6.889825e-03 
1.738438e+00 -6.898064e-03 
1.741041e+00 -6.906302e-03 
1.743644e+00 -6.914538e-03 
1.746246e+00 -6.922771e-03 
1.748849e+00 -6.931003e-03 
1.751451e+00 -6.939232e-03 
1.754054e+00 -6.947460e-03 
1.756657e+00 -6.955685e-03 
1.759259e+00 -6.963908e-03 
1.761862e+00 -6.972129e-03 
1.764464e+00 -6.980348e-03 
1.767067e+00 -6.988565e-03 
1.769670e+00 -6.996780e-03 
1.772272e+00 -7.004993e-03 
1.774875e+00 -7.013204e-03 
1.777477e+00 -7.021412e-03 
1.780080e+00 -7.029619e-03 
1.782683e+00 -7.037823e-03 
1.785285e+00 -7.046026e-03 
1.787888e+00 -7.054226e-03 
1.790490e+00 -7.062425e-03 
1.793093e+00 -7.070621e-03 
1.795696e+00 -7.078815e-03 
1.798298e+00 -7.087007e-03 
1.800901e+00 -7.095197e-03 
1.803504e+00 -7.103385e-03 
1.806106e+00 -7.111571e-03 
1.808709e+00 -7.119755e-03 
1.811311e+00 -7.127937e-03 
1.813914e+00 -7.136116e-03 
1.816517e+00 -7.144294e-03 
1.819119e+00 -7.152470e-03 
1.821722e+00 -7.160643e-03 
1.824324e+00 -7.168815e-03 
1.826927e+00 -7.176984e-03 
1.829530e+00 -7.185151e-03 
1.832132e+00 -7.193317e-03 
1.834735e+00 -7.201480e-03 
1.837337e+00 -7.209641e-03 
1.839940e+00 -7.217800e-03 
1.842543e+00 -7.225957e-03 
1.845145e+00 -7.234112e-03 
1.847748e+00 -7.242265e-03 
1.850350e+00 -7.250416e-03 
1.852953e+00 -7.258565e-03 
1.855556e+00 -7.266711e-03 
1.858158e+00 -7.274856e-03 
1.860761e+00 -7.282999e-03 
1.863363e+00 -7.291139e-03 
1.865966e+00 -7.299278e-03 
1.868569e+00 -7.307414e-03 
1.871171e+00 -7.315549e-03 
1.873774e+00 -7.323681e-03 
1.876376e+00 -7.331811e-03 
1.878979e+00 -7.339940e-03 
1.881582e+00 -7.348066e-03 
1.884184e+00 -7.356190e-03 
1.886787e+00 -7.364312e-03 
1.889389e+00 -7.372432e-03 
1.891992e+00 -7.380550e-03 
1.894595e+00 -7.388666e-03 
1.897197e+00 -7.396780e-03 
1.899800e+00 -7.404892e-03 
1.902402e+00 -7.413002e-03 
1.905005e+00 -7.421109e-03 
1.907608e+00 -7.429215e-03 
1.910210e+00 -7.437319e-03 
1.912813e+00 -7.445420e-03 
1.915415e+00 -7.453520e-03 
1.918018e+00 -7.461617e-03 
1.920621e+00 -7.469713e-03 
1.923223e+00 -7.477806e-03 
1.925826e+00 -7.485898e-03 
1.928428e+00 -7.493987e-03 
1.931031e+00 -7.502074e-03 
1.933634e+00 -7.510160e-03 
1.936236e+00 -7.518243e-03 
1.938839e+00 -7.526324e-03 
1.941441e+00 -7.534403e-03 
1.944044e+00 -7.542480e-03 
1.946647e+00 -7.550555e-03 
1.949249e+00 -7.558628e-03 
1.951852e+00 -7.566699e-03 
1.954454e+00 -7.574768e-03 
1.957057e+00 -7.582835e-03 
1.959660e+00 -7.590900e-03 
1.962262e+00 -7.598963e-03 
1.964865e+00 -7.607024e-03 
1.967467e+00 -7.615082e-03 
1.970070e+00 -7.623139e-03 
1.972673e+00 -7.631194e-03 
1.975275e+00 -7.639246e-03 
1.977878e+00 -7.647297e-03 
1.980480e+00 -7.655346e-03 
1.983083e+00 -7.663392e-03 
1.985686e+00 -7.671437e-03 
1.988288e+00 -7.679479e-03 
1.990891e+00 -7.687520e-03 
1.993493e+00 -7.695558e-03 
1.996096e+00 -7.703594e-03 
1.998699e+00 -7.711629e-03 
2.001301e+00 -7.719661e-03 
2.003904e+00 -7.727691e-03 
2.006507e+00 -7.735720e-03 
2.009109e+00 -7.743746e-03 
2.011712e+00 -7.751770e-03 
2.014314e+00 -7.759792e-03 
2.016917e+00 -7.767813e-03 
2.019520e+00 -7.775831e-03 
2.022122e+00 -7.783847e-03 
2.024725e+00 -7.791861e-03 
2.027327e+00 -7.799873e-03 
2.029930e+00 -7.807883e-03 
2.032533e+00 -7.815891e-03 
2.035135e+00 -7.823897e-03 
2.037738e+00 -7.831901e-03 
2.040340e+00 -7.839903e-03 
2.042943e+00 -7.847903e-03 
2.045546e+00 -7.855901e-03 
2.048148e+00 -7.863897e-03 
2.050751e+00 -7.871890e-03 
2.053353e+00 -7.879882e-03 
2.055956e+00 -7.887872e-03 
2.058559e+00 -7.895860e-03 
2.061161e+00 -7.903846e-03 
2.063764e+00 -7.911829e-03 
2.066366e+00 -7.919811e-03 
2.068969e+00 -7.927791e-03 
2.071572e+00 -7.935768e-03 
2.074174e+00 -7.943744e-03 
2.076777e+00 -7.951718e-03 
2.079379e+00 -7.959689e-03 
2.081982e+00 -7.967659e-03 
2.084585e+00 -7.975627e-03 
2.087187e+00 -7.983592e-03 
2.089790e+00 -7.991556e-03 
2.092392e+00 -7.999518e-03 
2.094995e+00 -8.007477e-03 
2.097598e+00 -8.015435e-03 
2.100200e+00 -8.023390e-03 
2.102803e+00 -8.031344e-03 
2.105405e+00 -8.039295e-03 
2.108008e+00 -8.047245e-03 
2.110611e+00 -8.055192e-03 
2.113213e+00 -8.063138e-03 
2.115816e+00 -8.071081e-03 
2.118418e+00 -8.079023e-03 
2.121021e+00 -8.086962e-03 
2.123624e+00 -8.094900e-03 
2.126226e+00 -8.102835e-03 
2.128829e+00 -8.110769e-03 
2.131431e+00 -8.118700e-03 
2.134034e+00 -8.126629e-03 
2.136637e+00 -8.134557e-03 
2.139239e+00 -8.142482e-03 
2.141842e+00 -8.150406e-03 
2.144444e+00 -8.158327e-03 
2.147047e+00 -8.166247e-03 
2.149650e+00 -8.174164e-03 
2.152252e+00 -8.182079e-03 
2.154855e+00 -8.189993e-03 
2.157457e+00 -8.197904e-03 
2.160060e+00 -8.205814e-03 
2.162663e+00 -8.213721e-03 
2.165265e+00 -8.221626e-03 
2.167868e+00 -8.229530e-03 
2.170470e+00 -8.237431e-03 
2.173073e+00 -8.245331e-03 
2.175676e+00 -8.253228e-03 
2.178278e+00 -8.261124e-03 
2.180881e+00 -8.269017e-03 
2.183483e+00 -8.276908e-03 
2.186086e+00 -8.284798e-03 
2.188689e+00 -8.292685e-03 
2.191291e+00 -8.300571e-03 
2.193894e+00 -8.308454e-03 
2.196496e+00 -8.316336e-03 
2.199099e+00 -8.324215e-03 
2.201702e+00 -8.332092e-03 
2.204304e+00 -8.339968e-03 
2.206907e+00 -8.347841e-03 
2.209510e+00 -8.355713e-03 
2.212112e+00 -8.363582e-03 
2.214715e+00 -8.371450e-03 
2.217317e+00 -8.379315e-03 
2.219920e+00 -8.387179e-03 
2.222523e+00 -8.395040e-03 
2.225125e+00 -8.402900e-03 
2.227728e+00 -8.410758e-03 
2.230330e+00 -8.418613e-03 
2.232933e+00 -8.426467e-03 
2.235536e+00 -8.434318e-03 
2.238138e+00 -8.442168e-03 
2.240741e+00 -8.450016e-03 
2.243343e+00 -8.457861e-03 
2.245946e+00 -8.465705e-03 
2.248549e+00 -8.473546e-03 
2.251151e+00 -8.481386e-03 
2.253754e+00 -8.489224e-03 
2.256356e+00 -8.497060e-03 
2.258959e+00 -8.504893e-03 
2.261562e+00 -8.512725e-03 
2.264164e+00 -8.520555e-03 
2.266767e+00 -8.528383e-03 
2.269369e+00 -8.536208e-03 
2.271972e+00 -8.544032e-03 
2.274575e+00 -8.551854e-03 
2.277177e+00 -8.559674e-03 
2.279780e+00 -8.567492e-03 
2.282382e+00 -8.575308e-03 
2.284985e+00 -8.583122e-03 
2.287588e+00 -8.590934e-03 
2.290190e+00 -8.598744e-03 
2.292793e+00 -8.606552e-03 
2.295395e+00 -8.614358e-03 
2.297998e+00 -8.622162e-03 
2.300601e+00 -8.629964e-03 
2.303203e+00 -8.637764e-03 
2.305806e+00 -8.645562e-03 
2.308408e+00 -8.653358e-03 
2.311011e+00 -8.661152e-03 
2.313614e+00 -8.668944e-03 
2.316216e+00 -8.676735e-03 
2.318819e+00 -8.684523e-03 
2.321421e+00 -8.692309e-03 
2.324024e+00 -8.700093e-03 
2.326627e+00 -8.707876e-03 
2.329229e+00 -8.715656e-03 
2.331832e+00 -8.723435e-03 
2.334434e+00 -8.731211e-03 
2.337037e+00 -8.738985e-03 
2.339640e+00 -8.746758e-03 
2.342242e+00 -8.754528e-03 
2.344845e+00 -8.762297e-03 
2.347447e+00 -8.770064e-03 
2.350050e+00 -8.777828e-03 
2.352653e+00 -8.785591e-03 
2.355255e+00 -8.793352e-03 
2.357858e+00 -8.801110e-03 
2.360460e+00 -8.808867e-03 
2.363063e+00 -8.816622e-03 
2.365666e+00 -8.824375e-03 
2.368268e+00 -8.832126e-03 
2.370871e+00 -8.839874e-03 
2.373473e+00 -8.847621e-03 
2.376076e+00 -8.855366e-03 
2.378679e+00 -8.863109e-03 
2.381281e+00 -8.870850e-03 
2.383884e+00 -8.878590e-03 
2.386486e+00 -8.886327e-03 
2.389089e+00 -8.894062e-03 
2.391692e+00 -8.901795e-03 
2.394294e+00 -8.909526e-03 
2.396897e+00 -8.917256e-03 
2.399499e+00 -8.924983e-03 
2.402102e+00 -8.932708e-03 
2.404705e+00 -8.940432e-03 
2.407307e+00 -8.948153e-03 
2.409910e+00 -8.955873e-03 
2.412513e+00 -8.963590e-03 
2.415115e+00 -8.971306e-03 
2.417718e+00 -8.979020e-03 
2.420320e+00 -8.986731e-03 
2.422923e+00 -8.994441e-03 
2.425526e+00 -9.002149e-03 
2.428128e+00 -9.009855e-03 
2.430731e+00 -9.017559e-03 
2.433333e+00 -9.025261e-03 
2.435936e+00 -9.032961e-03 
2.438539e+00 -9.040659e-03 
2.441141e+00 -9.048355e-03 
2.443744e+00 -9.056049e-03 
2.446346e+00 -9.063741e-03 
2.448949e+00 -9.071431e-03 
2.451552e+00 -9.079119e-03 
2.454154e+00 -9.086806e-03 
2.456757e+00 -9.094490e-03 
2.459359e+00 -9.102173e-03 
2.461962e+00 -9.109853e-03 
2.464565e+00 -9.117532e-03 
2.467167e+00 -9.125208e-03 
2.469770e+00 -9.132883e-03 
2.472372e+00 -9.140556e-03 
2.474975e+00 -9.148226e-03 
2.477578e+00 -9.155895e-03 
2.480180e+00 -9.163562e-03 
2.482783e+00 -9.171227e-03 
2.485385e+00 -9.178890e-03 
2.487988e+00 -9.186551e-03 
2.490591e+00 -9.194210e-03 
2.493193e+00 -9.201868e-03 
2.495796e+00 -9.209523e-03 
2.498398e+00 -9.217176e-03 
2.501001e+00 -9.224827e-03 
2.503604e+00 -9.232477e-03 
2.506206e+00 -9.240124e-03 
2.508809e+00 -9.247770e-03 
2.511411e+00 -9.255413e-03 
2.514014e+00 -9.263055e-03 
2.516617e+00 -9.270695e-03 
2.519219e+00 -9.278333e-03 
2.521822e+00 -9.285968e-03 
2.524424e+00 -9.293602e-03 
2.527027e+00 -9.301234e-03 
2.529630e+00 -9.308864e-03 
2.532232e+00 -9.316493e-03 
2.534835e+00 -9.324119e-03 
2.537437e+00 -9.331743e-03 
2.540040e+00 -9.339365e-03 
2.542643e+00 -9.346986e-03 
2.545245e+00 -9.354604e-03 
2.547848e+00 -9.362221e-03 
2.550450e+00 -9.369835e-03 
2.553053e+00 -9.377448e-03 
2.555656e+00 -9.385059e-03 
2.558258e+00 -9.392667e-03 
2.560861e+00 -9.400274e-03 
2.563463e+00 -9.407879e-03 
2.566066e+00 -9.415482e-03 
2.568669e+00 -9.423083e-03 
2.571271e+00 -9.430682e-03 
2.573874e+00 -9.438280e-03 
2.576476e+00 -9.445875e-03 
2.579079e+00 -9.453468e-03 
2.581682e+00 -9.461060e-03 
2.584284e+00 -9.468649e-03 
2.586887e+00 -9.476237e-03 
2.589489e+00 -9.483823e-03 
2.592092e+00 -9.491406e-03 
2.594695e+00 -9.498988e-03 
2.597297e+00 -9.506568e-03 
2.599900e+00 -9.514146e-03 
2.602503e+00 -9.521722e-03 
2.605105e+00 -9.529296e-03 
2.607708e+00 -9.536869e-03 
2.610310e+00 -9.544439e-03 
2.612913e+00 -9.552007e-03 
2.615516e+00 -9.559574e-03 
2.618118e+00 -9.567138e-03 
2.620721e+00 -9.574701e-03 
2.623323e+00 -9.582262e-03 
2.625926e+00 -9.589820e-03 
2.628529e+00 -9.597377e-03 
2.631131e+00 -9.604932e-03 
2.633734e+00 -9.612485e-03 
2.636336e+00 -9.620036e-03 
2.638939e+00 -9.627585e-03 
2.641542e+00 -9.635133e-03 
2.644144e+00 -9.642678e-03 
2.646747e+00 -9.650222e-03 
2.649349e+00 -9.657763e-03 
2.651952e+00 -9.665303e-03 
2.654555e+00 -9.672841e-03 
2.657157e+00 -9.680376e-03 
2.659760e+00 -9.687910e-03 
2.662362e+00 -9.695442e-03 
2.664965e+00 -9.702972e-03 
2.667568e+00 -9.710500e-03 
2.670170e+00 -9.718027e-03 
2.672773e+00 -9.725551e-03 
2.675375e+00 -9.733073e-03 
2.677978e+00 -9.740594e-03 
2.680581e+00 -9.748113e-03 
2.683183e+00 -9.755629e-03 
2.685786e+00 -9.763144e-03 
2.688388e+00 -9.770657e-03 
2.690991e+00 -9.778168e-03 
2.693594e+00 -9.785677e-03 
2.696196e+00 -9.793184e-03 
2.698799e+00 -9.800690e-03 
2.701401e+00 -9.808193e-03 
2.704004e+00 -9.815694e-03 
2.706607e+00 -9.823194e-03 
2.709209e+00 -9.830692e-03 
2.711812e+00 -9.838187e-03 
2.714414e+00 -9.845681e-03 
2.717017e+00 -9.853173e-03 
2.719620e+00 -9.860663e-03 
2.722222e+00 -9.868151e-03 
2.724825e+00 -9.875638e-03 
2.727427e+00 -9.883122e-03 
2.730030e+00 -9.890604e-03 
2.732633e+00 -9.898085e-03 
2.735235e+00 -9.905564e-03 
2.737838e+00 -9.913040e-03 
2.740440e+00 -9.920515e-03 
2.743043e+00 -9.927988e-03 
2.745646e+00 -9.935459e-03 
2.748248e+00 -9.942928e-03 
2.750851e+00 -9.950396e-03 
2.753453e+00 -9.957861e-03 
2.756056e+00 -9.965324e-03 
2.758659e+00 -9.972786e-03 
2.761261e+00 -9.980246e-03 
2.763864e+00 -9.987703e-03 
2.766466e+00 -9.995159e-03 
2.769069e+00 -1.000261e-02 
2.771672e+00 -1.001007e-02 
2.774274e+00 -1.001752e-02 
2.776877e+00 -1.002496e-02 
2.779479e+00 -1.003241e-02 
2.782082e+00 -1.003985e-02 
2.784685e+00 -1.004730e-02 
2.787287e+00 -1.005474e-02 
2.789890e+00 -1.006218e-02 
2.792492e+00 -1.006961e-02 
2.795095e+00 -1.007705e-02 
2.797698e+00 -1.008448e-02 
2.800300e+00 -1.009191e-02 
2.802903e+00 -1.009934e-02 
2.805506e+00 -1.010677e-02 
2.808108e+00 -1.011420e-02 
2.810711e+00 -1.012162e-02 
2.813313e+00 -1.012904e-02 
2.815916e+00 -1.013646e-02 
2.818519e+00 -1.014388e-02 
2.821121e+00 -1.015130e-02 
2.823724e+00 -1.015871e-02 
2.826326e+00 -1.016612e-02 
2.828929e+00 -1.017353e-02 
2.831532e+00 -1.018094e-02 
2.834134e+00 -1.018835e-02 
2.836737e+00 -1.019575e-02 
2.839339e+00 -1.020316e-02 
2.841942e+00 -1.021056e-02 
2.844545e+00 -1.021796e-02 
2.847147e+00 -1.022536e-02 
2.849750e+00 -1.023275e-02 
2.852352e+00 -1.024014e-02 
2.854955e+00 -1.024754e-02 
2.857558e+00 -1.025493e-02 
2.860160e+00 -1.026231e-02 
2.862763e+00 -1.026970e-02 
2.865365e+00 -1.027708e-02 
2.867968e+00 -1.028447e-02 
2.870571e+00 -1.029185e-02 
2.873173e+00 -1.029923e-02 
2.875776e+00 -1.030660e-02 
2.878378e+00 -1.031398e-02 
2.880981e+00 -1.032135e-02 
2.883584e+00 -1.032872e-02 
2.886186e+00 -1.033609e-02 
2.888789e+00 -1.034346e-02 
2.891391e+00 -1.035082e-02 
2.893994e+00 -1.035819e-02 
2.896597e+00 -1.036555e-02 
2.899199e+00 -1.037291e-02 
2.901802e+00 -1.038027e-02 
2.904404e+00 -1.038762e-02 
2.907007e+00 -1.039498e-02 
2.909610e+00 -1.040233e-02 
2.912212e+00 -1.040968e-02 
2.914815e+00 -1.041703e-02 
2.917417e+00 -1.042438e-02 
2.920020e+00 -1.043172e-02 
2.922623e+00 -1.043906e-02 
2.925225e+00 -1.044641e-02 
2.927828e+00 -1.045375e-02 
2.930430e+00 -1.046108e-02 
2.933033e+00 -1.046842e-02 
2.935636e+00 -1.047575e-02 
2.938238e+00 -1.048308e-02 
2.940841e+00 -1.049041e-02 
2.943443e+00 -1.049774e-02 
2.946046e+00 -1.050507e-02 
2.948649e+00 -1.051239e-02 
2.951251e+00 -1.051972e-02 
2.953854e+00 -1.052704e-02 
2.956456e+00 -1.053436e-02 
2.959059e+00 -1.054167e-02 
2.961662e+00 -1.054899e-02 
2.964264e+00 -1.055630e-02 
2.966867e+00 -1.056361e-02 
2.969469e+00 -1.057092e-02 
2.972072e+00 -1.057823e-02 
2.974675e+00 -1.058554e-02 
2.977277e+00 -1.059284e-02 
2.979880e+00 -1.060014e-02 
2.982482e+00 -1.060744e-02 
2.985085e+00 -1.061474e-02 
2.987688e+00 -1.062204e-02 
2.990290e+00 -1.062933e-02 
2.992893e+00 -1.063662e-02 
2.995495e+00 -1.064392e-02 
2.998098e+00 -1.065121e-02 
3.000701e+00 -1.065849e-02 
3.003303e+00 -1.066578e-02 
3.005906e+00 -1.067306e-02 
3.008509e+00 -1.068034e-02 
3.011111e+00 -1.068762e-02 
3.013714e+00 -1.069490e-02 
3.016316e+00 -1.070218e-02 
3.018919e+00 -1.070945e-02 
3.021522e+00 -1.071672e-02 
3.024124e+00 -1.072399e-02 
3.026727e+00 -1.073126e-02 
3.029329e+00 -1.073853e-02 
3.031932e+00 -1.074580e-02 
3.034535e+00 -1.075306e-02 
3.037137e+00 -1.076032e-02 
3.039740e+00 -1.076758e-02 
3.042342e+00 -1.077484e-02 
3.044945e+00 -1.078209e-02 
3.047548e+00 -1.078935e-02 
3.050150e+00 -1.079660e-02 
3.052753e+00 -1.080385e-02 
3.055355e+00 -1.081110e-02 
3.057958e+00 -1.081835e-02 
3.060561e+00 -1.082559e-02 
3.063163e+00 -1.083283e-02 
3.065766e+00 -1.084007e-02 
3.068368e+00 -1.084731e-02 
3.070971e+00 -1.085455e-02 
3.073574e+00 -1.086179e-02 
3.076176e+00 -1.086902e-02 
3.078779e+00 -1.087625e-02 
3.081381e+00 -1.088348e-02 
3.083984e+00 -1.089071e-02 
3.086587e+00 -1.089794e-02 
3.089189e+00 -1.090516e-02 
3.091792e+00 -1.091238e-02 
3.094394e+00 -1.091960e-02 
3.096997e+00 -1.092682e-02 
3.099600e+00 -1.093404e-02 
3.102202e+00 -1.094126e-02 
3.104805e+00 -1.094847e-02 
3.107407e+00 -1.095568e-02 
3.110010e+00 -1.096289e-02 
3.112613e+00 -1.097010e-02 
3.115215e+00 -1.097731e-02 
3.117818e+00 -1.098451e-02 
3.120420e+00 -1.099171e-02 
3.123023e+00 -1.099891e-02 
3.125626e+00 -1.100611e-02 
3.128228e+00 -1.101331e-02 
3.130831e+00 -1.102050e-02 
3.133433e+00 -1.102770e-02 
3.136036e+00 -1.103489e-02 
3.138639e+00 -1.104208e-02 
3.141241e+00 -1.104927e-02 
3.143844e+00 -1.105645e-02 
3.146446e+00 -1.106364e-02 
3.149049e+00 -1.107082e-02 
3.151652e+00 -1.107800e-02 
3.154254e+00 -1.108518e-02 
3.156857e+00 -1.109236e-02 
3.159459e+00 -1.109953e-02 
3.162062e+00 -1.110670e-02 
3.164665e+00 -1.111388e-02 
3.167267e+00 -1.112104e-02 
3.169870e+00 -1.112821e-02 
3.172472e+00 -1.113538e-02 
3.175075e+00 -1.114254e-02 
3.177678e+00 -1.114971e-02 
3.180280e+00 -1.115687e-02 
3.182883e+00 -1.116402e-02 
3.185485e+00 -1.117118e-02 
3.188088e+00 -1.117834e-02 
3.190691e+00 -1.118549e-02 
3.193293e+00 -1.119264e-02 
3.195896e+00 -1.119979e-02 
3.198498e+00 -1.120694e-02 
3.201101e+00 -1.121408e-02 
3.203704e+00 -1.122123e-02 
3.206306e+00 -1.122837e-02 
3.208909e+00 -1.123551e-02 
3.211512e+00 -1.124265e-02 
3.214114e+00 -1.124979e-02 
3.216717e+00 -1.125692e-02 
3.219319e+00 -1.126405e-02 
3.221922e+00 -1.127119e-02 
3.224525e+00 -1.127832e-02 
3.227127e+00 -1.128544e-02 
3.229730e+00 -1.129257e-02 
3.232332e+00 -1.129969e-02 
3.234935e+00 -1.130682e-02 
3.237538e+00 -1.131394e-02 
3.240140e+00 -1.132105e-02 
3.242743e+00 -1.132817e-02 
3.245345e+00 -1.133529e-02 
3.247948e+00 -1.134240e-02 
3.250551e+00 -1.134951e-02 
3.253153e+00 -1.135662e-02 
3.255756e+00 -1.136373e-02 
3.258358e+00 -1.137083e-02 
3.260961e+00 -1.137794e-02 
3.263564e+00 -1.138504e-02 
3.266166e+00 -1.139214e-02 
3.268769e+00 -1.139924e-02 
3.271371e+00 -1.140634e-02 
3.273974e+00 -1.141343e-02 
3.276577e+00 -1.142053e-02 
3.279179e+00 -1.142762e-02 
3.281782e+00 -1.143471e-02 
3.284384e+00 -1.144179e-02 
3.286987e+00 -1.144888e-02 
3.289590e+00 -1.145596e-02 
3.292192e+00 -1.146305e-02 
3.294795e+00 -1.147013e-02 
3.297397e+00 -1.147721e-02 
3.300000e+00 -1.148428e-02 
3.300000e+00 -8.528447e-03 
3.297397e+00 -8.521474e-03 
3.294795e+00 -8.514498e-03 
3.292192e+00 -8.507521e-03 
3.289590e+00 -8.500542e-03 
3.286987e+00 -8.493561e-03 
3.284384e+00 -8.486578e-03 
3.281782e+00 -8.479594e-03 
3.279179e+00 -8.472607e-03 
3.276577e+00 -8.465618e-03 
3.273974e+00 -8.458628e-03 
3.271371e+00 -8.451635e-03 
3.268769e+00 -8.444640e-03 
3.266166e+00 -8.437644e-03 
3.263564e+00 -8.430646e-03 
3.260961e+00 -8.423645e-03 
3.258358e+00 -8.416643e-03 
3.255756e+00 -8.409639e-03 
3.253153e+00 -8.402632e-03 
3.250551e+00 -8.395624e-03 
3.247948e+00 -8.388614e-03 
3.245345e+00 -8.381602e-03 
3.242743e+00 -8.374588e-03 
3.240140e+00 -8.367572e-03 
3.237538e+00 -8.360554e-03 
3.234935e+00 -8.353534e-03 
3.232332e+00 -8.346513e-03 
3.229730e+00 -8.339489e-03 
3.227127e+00 -8.332463e-03 
3.224525e+00 -8.325436e-03 
3.221922e+00 -8.318406e-03 
3.219319e+00 -8.311375e-03 
3.216717e+00 -8.304341e-03 
3.214114e+00 -8.297306e-03 
3.211512e+00 -8.290268e-03 
3.208909e+00 -8.283229e-03 
3.206306e+00 -8.276187e-03 
3.203704e+00 -8.269144e-03 
3.201101e+00 -8.262099e-03 
3.198498e+00 -8.255052e-03 
3.195896e+00 -8.248003e-03 
3.193293e+00 -8.240952e-03 
3.190691e+00 -8.233898e-03 
3.188088e+00 -8.226843e-03 
3.185485e+00 -8.219786e-03 
3.182883e+00 -8.212727e-03 
3.180280e+00 -8.205667e-03 
3.177678e+00 -8.198604e-03 
3.175075e+00 -8.191539e-03 
3.172472e+00 -8.184472e-03 
3.169870e+00 -8.177403e-03 
3.167267e+00 -8.170333e-03 
3.164665e+00 -8.163260e-03 
3.162062e+00 -8.156185e-03 
3.159459e+00 -8.149109e-03 
3.156857e+00 -8.142030e-03 
3.154254e+00 -8.134949e-03 
3.151652e+00 -8.127867e-03 
3.149049e+00 -8.120782e-03 
3.146446e+00 -8.113696e-03 
3.143844e+00 -8.106608e-03 
3.141241e+00 -8.099517e-03 
3.138639e+00 -8.092425e-03 
3.136036e+00 -8.085330e-03 
3.133433e+00 -8.078234e-03 
3.130831e+00 -8.071136e-03 
3.128228e+00 -8.064036e-03 
3.125626e+00 -8.056933e-03 
3.123023e+00 -8.049829e-03 
3.120420e+00 -8.042723e-03 
3.117818e+00 -8.035615e-03 
3.115215e+00 -8.028505e-03 
3.112613e+00 -8.021392e-03 
3.110010e+00 -8.014278e-03 
3.107407e+00 -8.007162e-03 
3.104805e+00 -8.000044e-03 
3.102202e+00 -7.992924e-03 
3.099600e+00 -7.985802e-03 
3.096997e+00 -7.978678e-03 
3.094394e+00 -7.971552e-03 
3.091792e+00 -7.964424e-03 
3.089189e+00 -7.957294e-03 
3.086587e+00 -7.950162e-03 
3.083984e+00 -7.943029e-03 
3.081381e+00 -7.935893e-03 
3.078779e+00 -7.928755e-03 
3.076176e+00 -7.921615e-03 
3.073574e+00 -7.914473e-03 
3.070971e+00 -7.907329e-03 
3.068368e+00 -7.900183e-03 
3.065766e+00 -7.893036e-03 
3.063163e+00 -7.885886e-03 
3.060561e+00 -7.878734e-03 
3.057958e+00 -7.871580e-03 
3.055355e+00 -7.864425e-03 
3.052753e+00 -7.857267e-03 
3.050150e+00 -7.850107e-03 
3.047548e+00 -7.842945e-03 
3.044945e+00 -7.835782e-03 
3.042342e+00 -7.828616e-03 
3.039740e+00 -7.821448e-03 
3.037137e+00 -7.814279e-03 
3.034535e+00 -7.807107e-03 
3.031932e+00 -7.799933e-03 
3.029329e+00 -7.792758e-03 
3.026727e+00 -7.785580e-03 
3.024124e+00 -7.778400e-03 
3.021522e+00 -7.771219e-03 
3.018919e+00 -7.764035e-03 
3.016316e+00 -7.756849e-03 
3.013714e+00 -7.749662e-03 
3.011111e+00 -7.742472e-03 
3.008509e+00 -7.735280e-03 
3.005906e+00 -7.728087e-03 
3.003303e+00 -7.720891e-03 
3.000701e+00 -7.713693e-03 
2.998098e+00 -7.706494e-03 
2.995495e+00 -7.699292e-03 
2.992893e+00 -7.692088e-03 
2.990290e+00 -7.684882e-03 
2.987688e+00 -7.677675e-03 
2.985085e+00 -7.670465e-03 
2.982482e+00 -7.663253e-03 
2.979880e+00 -7.656040e-03 
2.977277e+00 -7.648824e-03 
2.974675e+00 -7.641606e-03 
2.972072e+00 -7.634387e-03 
2.969469e+00 -7.627165e-03 
2.966867e+00 -7.619941e-03 
2.964264e+00 -7.612715e-03 
2.961662e+00 -7.605488e-03 
2.959059e+00 -7.598258e-03 
2.956456e+00 -7.591026e-03 
2.953854e+00 -7.583792e-03 
2.951251e+00 -7.576556e-03 
2.948649e+00 -7.569319e-03 
2.946046e+00 -7.562079e-03 
2.943443e+00 -7.554837e-03 
2.940841e+00 -7.547593e-03 
2.938238e+00 -7.540347e-03 
2.935636e+00 -7.533099e-03 
2.933033e+00 -7.525849e-03 
2.930430e+00 -7.518597e-03 
2.927828e+00 -7.511343e-03 
2.925225e+00 -7.504087e-03 
2.922623e+00 -7.496829e-03 
2.920020e+00 -7.489569e-03 
2.917417e+00 -7.482307e-03 
2.914815e+00 -7.475043e-03 
2.912212e+00 -7.467777e-03 
2.909610e+00 -7.460509e-03 
2.907007e+00 -7.453239e-03 
2.904404e+00 -7.445967e-03 
2.901802e+00 -7.438693e-03 
2.899199e+00 -7.431417e-03 
2.896597e+00 -7.424138e-03 
2.893994e+00 -7.416858e-03 
2.891391e+00 -7.409576e-03 
2.888789e+00 -7.402291e-03 
2.886186e+00 -7.395005e-03 
2.883584e+00 -7.387717e-03 
2.880981e+00 -7.380426e-03 
2.878378e+00 -7.373134e-03 
2.875776e+00 -7.365840e-03 
2.873173e+00 -7.358543e-03 
2.870571e+00 -7.351245e-03 
2.867968e+00 -7.343944e-03 
2.865365e+00 -7.336641e-03 
2.862763e+00 -7.329337e-03 
2.860160e+00 -7.322030e-03 
2.857558e+00 -7.314722e-03 
2.854955e+00 -7.307411e-03 
2.852352e+00 -7.300098e-03 
2.849750e+00 -7.292783e-03 
2.847147e+00 -7.285466e-03 
2.844545e+00 -7.278148e-03 
2.841942e+00 -7.270827e-03 
2.839339e+00 -7.263504e-03 
2.836737e+00 -7.256179e-03 
2.834134e+00 -7.248852e-03 
2.831532e+00 -7.241523e-03 
2.828929e+00 -7.234192e-03 
2.826326e+00 -7.226859e-03 
2.823724e+00 -7.219523e-03 
2.821121e+00 -7.212186e-03 
2.818519e+00 -7.204847e-03 
2.815916e+00 -7.197506e-03 
2.813313e+00 -7.190162e-03 
2.810711e+00 -7.182817e-03 
2.808108e+00 -7.175469e-03 
2.805506e+00 -7.168120e-03 
2.802903e+00 -7.160768e-03 
2.800300e+00 -7.153415e-03 
2.797698e+00 -7.146059e-03 
2.795095e+00 -7.138702e-03 
2.792492e+00 -7.131342e-03 
2.789890e+00 -7.123980e-03 
2.787287e+00 -7.116616e-03 
2.784685e+00 -7.109250e-03 
2.782082e+00 -7.101882e-03 
2.779479e+00 -7.094512e-03 
2.776877e+00 -7.087140e-03 
2.774274e+00 -7.079766e-03 
2.771672e+00 -7.072390e-03 
2.769069e+00 -7.065012e-03 
2.766466e+00 -7.057632e-03 
2.763864e+00 -7.050249e-03 
2.761261e+00 -7.042865e-03 
2.758659e+00 -7.035479e-03 
2.756056e+00 -7.028090e-03 
2.753453e+00 -7.020700e-03 
2.750851e+00 -7.013307e-03 
2.748248e+00 -7.005912e-03 
2.745646e+00 -6.998516e-03 
2.743043e+00 -6.991117e-03 
2.740440e+00 -6.983716e-03 
2.737838e+00 -6.976313e-03 
2.735235e+00 -6.968908e-03 
2.732633e+00 -6.961501e-03 
2.730030e+00 -6.954092e-03 
2.727427e+00 -6.946681e-03 
2.724825e+00 -6.939268e-03 
2.722222e+00 -6.931852e-03 
2.719620e+00 -6.924435e-03 
2.717017e+00 -6.917016e-03 
2.714414e+00 -6.909594e-03 
2.711812e+00 -6.902171e-03 
2.709209e+00 -6.894745e-03 
2.706607e+00 -6.887317e-03 
2.704004e+00 -6.879888e-03 
2.701401e+00 -6.872456e-03 
2.698799e+00 -6.865022e-03 
2.696196e+00 -6.857586e-03 
2.693594e+00 -6.850148e-03 
2.690991e+00 -6.842708e-03 
2.688388e+00 -6.835265e-03 
2.685786e+00 -6.827821e-03 
2.683183e+00 -6.820375e-03 
2.680581e+00 -6.812926e-03 
2.677978e+00 -6.805476e-03 
2.675375e+00 -6.798023e-03 
2.672773e+00 -6.790569e-03 
2.670170e+00 -6.783112e-03 
2.667568e+00 -6.775653e-03 
2.664965e+00 -6.768192e-03 
2.662362e+00 -6.760729e-03 
2.659760e+00 -6.753264e-03 
2.657157e+00 -6.745797e-03 
2.654555e+00 -6.738328e-03 
2.651952e+00 -6.730857e-03 
2.649349e+00 -6.723383e-03 
2.646747e+00 -6.715908e-03 
2.644144e+00 -6.708430e-03 
2.641542e+00 -6.700951e-03 
2.638939e+00 -6.693469e-03 
2.636336e+00 -6.685985e-03 
2.633734e+00 -6.678499e-03 
2.631131e+00 -6.671011e-03 
2.628529e+00 -6.663521e-03 
2.625926e+00 -6.656029e-03 
2.623323e+00 -6.648535e-03 
2.620721e+00 -6.641039e-03 
2.618118e+00 -6.633540e-03 
2.615516e+00 -6.626040e-03 
2.612913e+00 -6.618537e-03 
2.610310e+00 -6.611033e-03 
2.607708e+00 -6.603526e-03 
2.605105e+00 -6.596017e-03 
2.602503e+00 -6.588506e-03 
2.599900e+00 -6.580993e-03 
2.597297e+00 -6.573478e-03 
2.594695e+00 -6.565961e-03 
2.592092e+00 -6.558441e-03 
2.589489e+00 -6.550920e-03 
2.586887e+00 -6.543396e-03 
2.584284e+00 -6.535871e-03 
2.581682e+00 -6.528343e-03 
2.579079e+00 -6.520813e-03 
2.576476e+00 -6.513281e-03 
2.573874e+00 -6.505747e-03 
2.571271e+00 -6.498211e-03 
2.568669e+00 -6.490673e-03 
2.566066e+00 -6.483132e-03 
2.563463e+00 -6.475590e-03 
2.560861e+00 -6.468045e-03 
2.558258e+00 -6.460499e-03 
2.555656e+00 -6.452950e-03 
2.553053e+00 -6.445399e-03 
2.550450e+00 -6.437846e-03 
2.547848e+00 -6.430291e-03 
2.545245e+00 -6.422734e-03 
2.542643e+00 -6.415175e-03 
2.540040e+00 -6.407613e-03 
2.537437e+00 -6.400050e-03 
2.534835e+00 -6.392484e-03 
2.532232e+00 -6.384917e-03 
2.529630e+00 -6.377347e-03 
2.527027e+00 -6.369775e-03 
2.524424e+00 -6.362201e-03 
2.521822e+00 -6.354625e-03 
2.519219e+00 -6.347046e-03 
2.516617e+00 -6.339466e-03 
2.514014e+00 -6.331883e-03 
2.511411e+00 -6.324299e-03 
2.508809e+00 -6.316712e-03 
2.506206e+00 -6.309123e-03 
2.503604e+00 -6.301532e-03 
2.501001e+00 -6.293939e-03 
2.498398e+00 -6.286344e-03 
2.495796e+00 -6.278747e-03 
2.493193e+00 -6.271147e-03 
2.490591e+00 -6.263546e-03 
2.487988e+00 -6.255942e-03 
2.485385e+00 -6.248336e-03 
2.482783e+00 -6.240728e-03 
2.480180e+00 -6.233118e-03 
2.477578e+00 -6.225506e-03 
2.474975e+00 -6.217892e-03 
2.472372e+00 -6.210275e-03 
2.469770e+00 -6.202657e-03 
2.467167e+00 -6.195036e-03 
2.464565e+00 -6.187413e-03 
2.461962e+00 -6.179788e-03 
2.459359e+00 -6.172161e-03 
2.456757e+00 -6.164532e-03 
2.454154e+00 -6.156901e-03 
2.451552e+00 -6.149267e-03 
2.448949e+00 -6.141632e-03 
2.446346e+00 -6.133994e-03 
2.443744e+00 -6.126354e-03 
2.441141e+00 -6.118712e-03 
2.438539e+00 -6.111068e-03 
2.435936e+00 -6.103422e-03 
2.433333e+00 -6.095774e-03 
2.430731e+00 -6.088123e-03 
2.428128e+00 -6.080470e-03 
2.425526e+00 -6.072816e-03 
2.422923e+00 -6.065159e-03 
2.420320e+00 -6.057500e-03 
2.417718e+00 -6.049839e-03 
2.415115e+00 -6.042175e-03 
2.412513e+00 -6.034510e-03 
2.409910e+00 -6.026842e-03 
2.407307e+00 -6.019172e-03 
2.404705e+00 -6.011501e-03 
2.402102e+00 -6.003826e-03 
2.399499e+00 -5.996150e-03 
2.396897e+00 -5.988472e-03 
2.394294e+00 -5.980792e-03 
2.391692e+00 -5.973109e-03 
2.389089e+00 -5.965424e-03 
2.386486e+00 -5.957737e-03 
2.383884e+00 -5.950048e-03 
2.381281e+00 -5.942357e-03 
2.378679e+00 -5.934664e-03 
2.376076e+00 -5.926968e-03 
2.373473e+00 -5.919271e-03 
2.370871e+00 -5.911571e-03 
2.368268e+00 -5.903869e-03 
2.365666e+00 -5.896165e-03 
2.363063e+00 -5.888459e-03 
2.360460e+00 -5.880750e-03 
2.357858e+00 -5.873040e-03 
2.355255e+00 -5.865327e-03 
2.352653e+00 -5.857612e-03 
2.350050e+00 -5.849895e-03 
2.347447e+00 -5.842176e-03 
2.344845e+00 -5.834455e-03 
2.342242e+00 -5.826732e-03 
2.339640e+00 -5.819006e-03 
2.337037e+00 -5.811278e-03 
2.334434e+00 -5.803548e-03 
2.331832e+00 -5.795816e-03 
2.329229e+00 -5.788082e-03 
2.326627e+00 -5.780346e-03 
2.324024e+00 -5.772607e-03 
2.321421e+00 -5.764866e-03 
2.318819e+00 -5.757123e-03 
2.316216e+00 -5.749378e-03 
2.313614e+00 -5.741631e-03 
2.311011e+00 -5.733882e-03 
2.308408e+00 -5.726130e-03 
2.305806e+00 -5.718377e-03 
2.303203e+00 -5.710621e-03 
2.300601e+00 -5.702863e-03 
2.297998e+00 -5.695102e-03 
2.295395e+00 -5.687340e-03 
2.292793e+00 -5.679576e-03 
2.290190e+00 -5.671809e-03 
2.287588e+00 -5.664040e-03 
2.284985e+00 -5.656269e-03 
2.282382e+00 -5.648496e-03 
2.279780e+00 -5.640720e-03 
2.277177e+00 -5.632943e-03 
2.274575e+00 -5.625163e-03 
2.271972e+00 -5.617381e-03 
2.269369e+00 -5.609597e-03 
2.266767e+00 -5.601811e-03 
2.264164e+00 -5.594023e-03 
2.261562e+00 -5.586232e-03 
2.258959e+00 -5.578439e-03 
2.256356e+00 -5.570644e-03 
2.253754e+00 -5.562847e-03 
2.251151e+00 -5.555048e-03 
2.248549e+00 -5.547246e-03 
2.245946e+00 -5.539443e-03 
2.243343e+00 -5.531637e-03 
2.240741e+00 -5.523829e-03 
2.238138e+00 -5.516019e-03 
2.235536e+00 -5.508206e-03 
2.232933e+00 -5.500392e-03 
2.230330e+00 -5.492575e-03 
2.227728e+00 -5.484756e-03 
2.225125e+00 -5.476935e-03 
2.222523e+00 -5.469112e-03 
2.219920e+00 -5.461286e-03 
2.217317e+00 -5.453458e-03 
2.214715e+00 -5.445629e-03 
2.212112e+00 -5.437796e-03 
2.209510e+00 -5.429962e-03 
2.206907e+00 -5.422126e-03 
2.204304e+00 -5.414287e-03 
2.201702e+00 -5.406446e-03 
2.199099e+00 -5.398603e-03 
2.196496e+00 -5.390758e-03 
2.193894e+00 -5.382911e-03 
2.191291e+00 -5.375061e-03 
2.188689e+00 -5.367209e-03 
2.186086e+00 -5.359355e-03 
2.183483e+00 -5.351499e-03 
2.180881e+00 -5.343641e-03 
2.178278e+00 -5.335780e-03 
2.175676e+00 -5.327918e-03 
2.173073e+00 -5.320053e-03 
2.170470e+00 -5.312186e-03 
2.167868e+00 -5.304316e-03 
2.165265e+00 -5.296445e-03 
2.162663e+00 -5.288571e-03 
2.160060e+00 -5.280695e-03 
2.157457e+00 -5.272817e-03 
2.154855e+00 -5.264937e-03 
2.152252e+00 -5.257054e-03 
2.149650e+00 -5.249169e-03 
2.147047e+00 -5.241282e-03 
2.144444e+00 -5.233393e-03 
2.141842e+00 -5.225502e-03 
2.139239e+00 -5.217608e-03 
2.136637e+00 -5.209712e-03 
2.134034e+00 -5.201814e-03 
2.131431e+00 -5.193914e-03 
2.128829e+00 -5.186012e-03 
2.126226e+00 -5.178107e-03 
2.123624e+00 -5.170200e-03 
2.121021e+00 -5.162291e-03 
2.118418e+00 -5.154380e-03 
2.115816e+00 -5.146467e-03 
2.113213e+00 -5.138551e-03 
2.110611e+00 -5.130633e-03 
2.108008e+00 -5.122713e-03 
2.105405e+00 -5.114791e-03 
2.102803e+00 -5.106866e-03 
2.100200e+00 -5.098940e-03 
2.097598e+00 -5.091011e-03 
2.094995e+00 -5.083079e-03 
2.092392e+00 -5.075146e-03 
2.089790e+00 -5.067211e-03 
2.087187e+00 -5.059273e-03 
2.084585e+00 -5.051333e-03 
2.081982e+00 -5.043390e-03 
2.079379e+00 -5.035446e-03 
2.076777e+00 -5.027499e-03 
2.074174e+00 -5.019550e-03 
2.071572e+00 -5.011599e-03 
2.068969e+00 -5.003646e-03 
2.066366e+00 -4.995690e-03 
2.063764e+00 -4.987732e-03 
2.061161e+00 -4.979772e-03 
2.058559e+00 -4.971810e-03 
2.055956e+00 -4.963846e-03 
2.053353e+00 -4.955879e-03 
2.050751e+00 -4.947910e-03 
2.048148e+00 -4.939939e-03 
2.045546e+00 -4.931965e-03 
2.042943e+00 -4.923990e-03 
2.040340e+00 -4.916012e-03 
2.037738e+00 -4.908032e-03 
2.035135e+00 -4.900049e-03 
2.032533e+00 -4.892065e-03 
2.029930e+00 -4.884078e-03 
2.027327e+00 -4.876089e-03 
2.024725e+00 -4.868098e-03 
2.022122e+00 -4.860104e-03 
2.019520e+00 -4.852109e-03 
2.016917e+00 -4.844111e-03 
2.014314e+00 -4.836110e-03 
2.011712e+00 -4.828108e-03 
2.009109e+00 -4.820103e-03 
2.006507e+00 -4.812096e-03 
2.003904e+00 -4.804087e-03 
2.001301e+00 -4.796076e-03 
1.998699e+00 -4.788062e-03 
1.996096e+00 -4.780046e-03 
1.993493e+00 -4.772028e-03 
1.990891e+00 -4.764008e-03 
1.988288e+00 -4.755985e-03 
1.985686e+00 -4.747960e-03 
1.983083e+00 -4.739933e-03 
1.980480e+00 -4.731904e-03 
1.977878e+00 -4.723872e-03 
1.975275e+00 -4.715838e-03 
1.972673e+00 -4.707802e-03 
1.970070e+00 -4.699764e-03 
1.967467e+00 -4.691723e-03 
1.964865e+00 -4.683681e-03 
1.962262e+00 -4.675635e-03 
1.959660e+00 -4.667588e-03 
1.957057e+00 -4.659539e-03 
1.954454e+00 -4.651487e-03 
1.951852e+00 -4.643433e-03 
1.949249e+00 -4.635376e-03 
1.946647e+00 -4.627318e-03 
1.944044e+00 -4.619257e-03 
1.941441e+00 -4.611194e-03 
1.938839e+00 -4.603128e-03 
1.936236e+00 -4.595061e-03 
1.933634e+00 -4.586991e-03 
1.931031e+00 -4.578919e-03 
1.928428e+00 -4.570844e-03 
1.925826e+00 -4.562768e-03 
1.923223e+00 -4.554689e-03 
1.920621e+00 -4.546608e-03 
1.918018e+00 -4.538524e-03 
1.915415e+00 -4.530438e-03 
1.912813e+00 -4.522351e-03 
1.910210e+00 -4.514260e-03 
1.907608e+00 -4.506168e-03 
1.905005e+00 -4.498073e-03 
1.902402e+00 -4.489976e-03 
1.899800e+00 -4.481877e-03 
1.897197e+00 -4.473775e-03 
1.894595e+00 -4.465671e-03 
1.891992e+00 -4.457565e-03 
1.889389e+00 -4.449457e-03 
1.886787e+00 -4.441346e-03 
1.884184e+00 -4.433233e-03 
1.881582e+00 -4.425118e-03 
1.878979e+00 -4.417001e-03 
1.876376e+00 -4.408881e-03 
1.873774e+00 -4.400759e-03 
1.871171e+00 -4.392635e-03 
1.868569e+00 -4.384508e-03 
1.865966e+00 -4.376380e-03 
1.863363e+00 -4.368248e-03 
1.860761e+00 -4.360115e-03 
1.858158e+00 -4.351980e-03 
1.855556e+00 -4.343842e-03 
1.852953e+00 -4.335701e-03 
1.850350e+00 -4.327559e-03 
1.847748e+00 -4.319414e-03 
1.845145e+00 -4.311267e-03 
1.842543e+00 -4.303118e-03 
1.839940e+00 -4.294966e-03 
1.837337e+00 -4.286812e-03 
1.834735e+00 -4.278656e-03 
1.832132e+00 -4.270498e-03 
1.829530e+00 -4.262337e-03 
1.826927e+00 -4.254174e-03 
1.824324e+00 -4.246009e-03 
1.821722e+00 -4.237841e-03 
1.819119e+00 -4.229671e-03 
1.816517e+00 -4.221499e-03 
1.813914e+00 -4.213325e-03 
1.811311e+00 -4.205148e-03 
1.808709e+00 -4.196969e-03 
1.806106e+00 -4.188788e-03 
1.803504e+00 -4.180604e-03 
1.800901e+00 -4.172418e-03 
1.798298e+00 -4.164230e-03 
1.795696e+00 -4.156040e-03 
1.793093e+00 -4.147847e-03 
1.790490e+00 -4.139652e-03 
1.787888e+00 -4.131455e-03 
1.785285e+00 -4.123255e-03 
1.782683e+00 -4.115053e-03 
1.780080e+00 -4.106849e-03 
1.777477e+00 -4.098642e-03 
1.774875e+00 -4.090433e-03 
1.772272e+00 -4.082222e-03 
1.769670e+00 -4.074009e-03 
1.767067e+00 -4.065793e-03 
1.764464e+00 -4.057575e-03 
1.761862e+00 -4.049355e-03 
1.759259e+00 -4.041132e-03 
1.756657e+00 -4.032907e-03 
1.754054e+00 -4.024680e-03 
1.751451e+00 -4.016450e-03 
1.748849e+00 -4.008218e-03 
1.746246e+00 -3.999984e-03 
1.743644e+00 -3.991748e-03 
1.741041e+00 -3.983509e-03 
1.738438e+00 -3.975268e-03 
1.735836e+00 -3.967025e-03 
1.733233e+00 -3.958779e-03 
1.730631e+00 -3.950531e-03 
1.728028e+00 -3.942281e-03 
1.725425e+00 -3.934028e-03 
1.722823e+00 -3.925773e-03 
1.720220e+00 -3.917516e-03 
1.717618e+00 -3.909256e-03 
1.715015e+00 -3.900994e-03 
1.712412e+00 -3.892730e-03 
1.709810e+00 -3.884464e-03 
1.707207e+00 -3.876195e-03 
1.704605e+00 -3.867924e-03 
1.702002e+00 -3.859650e-03 
1.699399e+00 -3.851375e-03 
1.696797e+00 -3.843096e-03 
1.694194e+00 -3.834816e-03 
1.691592e+00 -3.826533e-03 
1.688989e+00 -3.818248e-03 
1.686386e+00 -3.809961e-03 
1.683784e+00 -3.801671e-03 
1.681181e+00 -3.793379e-03 
1.678579e+00 -3.785085e-03 
1.675976e+00 -3.776788e-03 
1.673373e+00 -3.768489e-03 
1.670771e+00 -3.760188e-03 
1.668168e+00 -3.751884e-03 
1.665566e+00 -3.743578e-03 
1.662963e+00 -3.735270e-03 
1.660360e+00 -3.726959e-03 
1.657758e+00 -3.718647e-03 
1.655155e+00 -3.710331e-03 
1.652553e+00 -3.702014e-03 
1.649950e+00 -3.693694e-03 
1.647347e+00 -3.685371e-03 
1.644745e+00 -3.677047e-03 
1.642142e+00 -3.668720e-03 
1.639540e+00 -3.660391e-03 
1.636937e+00 -3.652059e-03 
1.634334e+00 -3.643725e-03 
1.631732e+00 -3.635389e-03 
1.629129e+00 -3.627050e-03 
1.626527e+00 -3.618709e-03 
1.623924e+00 -3.610366e-03 
1.621321e+00 -3.602020e-03 
1.618719e+00 -3.593673e-03 
1.616116e+00 -3.585322e-03 
1.613514e+00 -3.576970e-03 
1.610911e+00 -3.568615e-03 
1.608308e+00 -3.560257e-03 
1.605706e+00 -3.551898e-03 
1.603103e+00 -3.543536e-03 
1.600501e+00 -3.535171e-03 
1.597898e+00 -3.526805e-03 
1.595295e+00 -3.518436e-03 
1.592693e+00 -3.510064e-03 
1.590090e+00 -3.501691e-03 
1.587487e+00 -3.493314e-03 
1.584885e+00 -3.484936e-03 
1.582282e+00 -3.476555e-03 
1.579680e+00 -3.468172e-03 
1.577077e+00 -3.459787e-03 
1.574474e+00 -3.451399e-03 
1.571872e+00 -3.443009e-03 
1.569269e+00 -3.434616e-03 
1.566667e+00 -3.426221e-03 
1.564064e+00 -3.417824e-03 
1.561461e+00 -3.409425e-03 
1.558859e+00 -3.401023e-03 
1.556256e+00 -3.392618e-03 
1.553654e+00 -3.384212e-03 
1.551051e+00 -3.375803e-03 
1.548448e+00 -3.367391e-03 
1.545846e+00 -3.358978e-03 
1.543243e+00 -3.350562e-03 
1.540641e+00 -3.342143e-03 
1.538038e+00 -3.333722e-03 
1.535435e+00 -3.325299e-03 
1.532833e+00 -3.316874e-03 
1.530230e+00 -3.308446e-03 
1.527628e+00 -3.300016e-03 
1.525025e+00 -3.291583e-03 
1.522422e+00 -3.283148e-03 
1.519820e+00 -3.274711e-03 
1.517217e+00 -3.266271e-03 
1.514615e+00 -3.257829e-03 
1.512012e+00 -3.249385e-03 
1.509409e+00 -3.240938e-03 
1.506807e+00 -3.232489e-03 
1.504204e+00 -3.224037e-03 
1.501602e+00 -3.215583e-03 
1.498999e+00 -3.207127e-03 
1.496396e+00 -3.198668e-03 
1.493794e+00 -3.190207e-03 
1.491191e+00 -3.181744e-03 
1.488589e+00 -3.173278e-03 
1.485986e+00 -3.164810e-03 
1.483383e+00 -3.156339e-03 
1.480781e+00 -3.147867e-03 
1.478178e+00 -3.139391e-03 
1.475576e+00 -3.130914e-03 
1.472973e+00 -3.122434e-03 
1.470370e+00 -3.113951e-03 
1.467768e+00 -3.105466e-03 
1.465165e+00 -3.096979e-03 
1.462563e+00 -3.088490e-03 
1.459960e+00 -3.079998e-03 
1.457357e+00 -3.071504e-03 
1.454755e+00 -3.063007e-03 
1.452152e+00 -3.054508e-03 
1.449550e+00 -3.046006e-03 
1.446947e+00 -3.037503e-03 
1.444344e+00 -3.028996e-03 
1.441742e+00 -3.020488e-03 
1.439139e+00 -3.011977e-03 
1.436537e+00 -3.003464e-03 
1.433934e+00 -2.994948e-03 
1.431331e+00 -2.986430e-03 
1.428729e+00 -2.977909e-03 
1.426126e+00 -2.969386e-03 
1.423524e+00 -2.960861e-03 
1.420921e+00 -2.952333e-03 
1.418318e+00 -2.943803e-03 
1.415716e+00 -2.935271e-03 
1.413113e+00 -2.926736e-03 
1.410511e+00 -2.918198e-03 
1.407908e+00 -2.909659e-03 
1.405305e+00 -2.901117e-03 
1.402703e+00 -2.892572e-03 
1.400100e+00 -2.884025e-03 
1.397497e+00 -2.875476e-03 
1.394895e+00 -2.866924e-03 
1.392292e+00 -2.858370e-03 
1.389690e+00 -2.849814e-03 
1.387087e+00 -2.841255e-03 
1.384484e+00 -2.832694e-03 
1.381882e+00 -2.824130e-03 
1.379279e+00 -2.815564e-03 
1.376677e+00 -2.806996e-03 
1.374074e+00 -2.798425e-03 
1.371471e+00 -2.789852e-03 
1.368869e+00 -2.781276e-03 
1.366266e+00 -2.772698e-03 
1.363664e+00 -2.764117e-03 
1.361061e+00 -2.755534e-03 
1.358458e+00 -2.746949e-03 
1.355856e+00 -2.738361e-03 
1.353253e+00 -2.729771e-03 
1.350651e+00 -2.721179e-03 
1.348048e+00 -2.712584e-03 
1.345445e+00 -2.703987e-03 
1.342843e+00 -2.695387e-03 
1.340240e+00 -2.686785e-03 
1.337638e+00 -2.678180e-03 
1.335035e+00 -2.669573e-03 
1.332432e+00 -2.660964e-03 
1.329830e+00 -2.652352e-03 
1.327227e+00 -2.643738e-03 
1.324625e+00 -2.635121e-03 
1.322022e+00 -2.626502e-03 
1.319419e+00 -2.617880e-03 
1.316817e+00 -2.609256e-03 
1.314214e+00 -2.600630e-03 
1.311612e+00 -2.592001e-03 
1.309009e+00 -2.583370e-03 
1.306406e+00 -2.574737e-03 
1.303804e+00 -2.566100e-03 
1.301201e+00 -2.557462e-03 
1.298599e+00 -2.548821e-03 
1.295996e+00 -2.540178e-03 
1.293393e+00 -2.531532e-03 
1.290791e+00 -2.522884e-03 
1.288188e+00 -2.514233e-03 
1.285586e+00 -2.505580e-03 
1.282983e+00 -2.496925e-03 
1.280380e+00 -2.488267e-03 
1.277778e+00 -2.479607e-03 
1.275175e+00 -2.470944e-03 
1.272573e+00 -2.462279e-03 
1.269970e+00 -2.453611e-03 
1.267367e+00 -2.444941e-03 
1.264765e+00 -2.436269e-03 
1.262162e+00 -2.427594e-03 
1.259560e+00 -2.418917e-03 
1.256957e+00 -2.410237e-03 
1.254354e+00 -2.401555e-03 
1.251752e+00 -2.392870e-03 
1.249149e+00 -2.384183e-03 
1.246547e+00 -2.375494e-03 
1.243944e+00 -2.366802e-03 
1.241341e+00 -2.358107e-03 
1.238739e+00 -2.349410e-03 
1.236136e+00 -2.340711e-03 
1.233534e+00 -2.332009e-03 
1.230931e+00 -2.323305e-03 
1.228328e+00 -2.314599e-03 
1.225726e+00 -2.305890e-03 
1.223123e+00 -2.297178e-03 
1.220521e+00 -2.288464e-03 
1.217918e+00 -2.279748e-03 
1.215315e+00 -2.271029e-03 
1.212713e+00 -2.262308e-03 
1.210110e+00 -2.253584e-03 
1.207508e+00 -2.244858e-03 
1.204905e+00 -2.236129e-03 
1.202302e+00 -2.227398e-03 
1.199700e+00 -2.218665e-03 
1.197097e+00 -2.209929e-03 
1.194494e+00 -2.201190e-03 
1.191892e+00 -2.192450e-03 
1.189289e+00 -2.183706e-03 
1.186687e+00 -2.174960e-03 
1.184084e+00 -2.166212e-03 
1.181481e+00 -2.157462e-03 
1.178879e+00 -2.148708e-03 
1.176276e+00 -2.139953e-03 
1.173674e+00 -2.131195e-03 
1.171071e+00 -2.122434e-03 
1.168468e+00 -2.113671e-03 
1.165866e+00 -2.104906e-03 
1.163263e+00 -2.096138e-03 
1.160661e+00 -2.087368e-03 
1.158058e+00 -2.078595e-03 
1.155455e+00 -2.069819e-03 
1.152853e+00 -2.061042e-03 
1.150250e+00 -2.052261e-03 
1.147648e+00 -2.043479e-03 
1.145045e+00 -2.034694e-03 
1.142442e+00 -2.025906e-03 
1.139840e+00 -2.017116e-03 
1.137237e+00 -2.008323e-03 
1.134635e+00 -1.999528e-03 
1.132032e+00 -1.990731e-03 
1.129429e+00 -1.981931e-03 
1.126827e+00 -1.973128e-03 
1.124224e+00 -1.964324e-03 
1.121622e+00 -1.955516e-03 
1.119019e+00 -1.946706e-03 
1.116416e+00 -1.937894e-03 
1.113814e+00 -1.929079e-03 
1.111211e+00 -1.920262e-03 
1.108609e+00 -1.911442e-03 
1.106006e+00 -1.902620e-03 
1.103403e+00 -1.893795e-03 
1.100801e+00 -1.884968e-03 
1.098198e+00 -1.876138e-03 
1.095596e+00 -1.867306e-03 
1.092993e+00 -1.858472e-03 
1.090390e+00 -1.849635e-03 
1.087788e+00 -1.840795e-03 
1.085185e+00 -1.831953e-03 
1.082583e+00 -1.823108e-03 
1.079980e+00 -1.814261e-03 
1.077377e+00 -1.805412e-03 
1.074775e+00 -1.796560e-03 
1.072172e+00 -1.787705e-03 
1.069570e+00 -1.778848e-03 
1.066967e+00 -1.769989e-03 
1.064364e+00 -1.761127e-03 
1.061762e+00 -1.752262e-03 
1.059159e+00 -1.743396e-03 
1.056557e+00 -1.734526e-03 
1.053954e+00 -1.725654e-03 
1.051351e+00 -1.716780e-03 
1.048749e+00 -1.707903e-03 
1.046146e+00 -1.699024e-03 
1.043544e+00 -1.690142e-03 
1.040941e+00 -1.681257e-03 
1.038338e+00 -1.672370e-03 
1.035736e+00 -1.663481e-03 
1.033133e+00 -1.654589e-03 
1.030531e+00 -1.645695e-03 
1.027928e+00 -1.636798e-03 
1.025325e+00 -1.627899e-03 
1.022723e+00 -1.618997e-03 
1.020120e+00 -1.610092e-03 
1.017518e+00 -1.601185e-03 
1.014915e+00 -1.592276e-03 
1.012312e+00 -1.583364e-03 
1.009710e+00 -1.574450e-03 
1.007107e+00 -1.565533e-03 
1.004505e+00 -1.556614e-03 
1.001902e+00 -1.547692e-03 
9.992993e-01 -1.538767e-03 
9.966967e-01 -1.529840e-03 
9.940941e-01 -1.520911e-03 
9.914915e-01 -1.511979e-03 
9.888889e-01 -1.503045e-03 
9.862863e-01 -1.494108e-03 
9.836837e-01 -1.485168e-03 
9.810811e-01 -1.476226e-03 
9.784785e-01 -1.467282e-03 
9.758759e-01 -1.458335e-03 
9.732733e-01 -1.449385e-03 
9.706707e-01 -1.440433e-03 
9.680681e-01 -1.431479e-03 
9.654655e-01 -1.422522e-03 
9.628629e-01 -1.413562e-03 
9.602603e-01 -1.404600e-03 
9.576577e-01 -1.395635e-03 
9.550551e-01 -1.386668e-03 
9.524525e-01 -1.377699e-03 
9.498498e-01 -1.368727e-03 
9.472472e-01 -1.359752e-03 
9.446446e-01 -1.350775e-03 
9.420420e-01 -1.341795e-03 
9.394394e-01 -1.332813e-03 
9.368368e-01 -1.323828e-03 
9.342342e-01 -1.314841e-03 
9.316316e-01 -1.305851e-03 
9.290290e-01 -1.296858e-03 
9.264264e-01 -1.287864e-03 
9.238238e-01 -1.278866e-03 
9.212212e-01 -1.269866e-03 
9.186186e-01 -1.260864e-03 
9.160160e-01 -1.251859e-03 
9.134134e-01 -1.242851e-03 
9.108108e-01 -1.233841e-03 
9.082082e-01 -1.224829e-03 
9.056056e-01 -1.215814e-03 
9.030030e-01 -1.206796e-03 
9.004004e-01 -1.197776e-03 
8.977978e-01 -1.188753e-03 
8.951952e-01 -1.179728e-03 
8.925926e-01 -1.170700e-03 
8.899900e-01 -1.161670e-03 
8.873874e-01 -1.152637e-03 
8.847848e-01 -1.143601e-03 
8.821822e-01 -1.134563e-03 
8.795796e-01 -1.125523e-03 
8.769770e-01 -1.116480e-03 
8.743744e-01 -1.107434e-03 
8.717718e-01 -1.098386e-03 
8.691692e-01 -1.089336e-03 
8.665666e-01 -1.080282e-03 
8.639640e-01 -1.071227e-03 
8.613614e-01 -1.062168e-03 
8.587588e-01 -1.053108e-03 
8.561562e-01 -1.044044e-03 
8.535536e-01 -1.034978e-03 
8.509510e-01 -1.025910e-03 
8.483483e-01 -1.016839e-03 
8.457457e-01 -1.007765e-03 
8.431431e-01 -9.986891e-04 
8.405405e-01 -9.896105e-04 
8.379379e-01 -9.805292e-04 
8.353353e-01 -9.714455e-04 
8.327327e-01 -9.623591e-04 
8.301301e-01 -9.532702e-04 
8.275275e-01 -9.441788e-04 
8.249249e-01 -9.350848e-04 
8.223223e-01 -9.259883e-04 
8.197197e-01 -9.168891e-04 
8.171171e-01 -9.077875e-04 
8.145145e-01 -8.986833e-04 
8.119119e-01 -8.895765e-04 
8.093093e-01 -8.804671e-04 
8.067067e-01 -8.713552e-04 
8.041041e-01 -8.622408e-04 
8.015015e-01 -8.531237e-04 
7.988989e-01 -8.440042e-04 
7.962963e-01 -8.348820e-04 
7.936937e-01 -8.257573e-04 
7.910911e-01 -8.166300e-04 
7.884885e-01 -8.075001e-04 
7.858859e-01 -7.983677e-04 
7.832833e-01 -7.892327e-04 
7.806807e-01 -7.800952e-04 
7.780781e-01 -7.709551e-04 
7.754755e-01 -7.618124e-04 
7.728729e-01 -7.526671e-04 
7.702703e-01 -7.435193e-04 
7.676677e-01 -7.343689e-04 
7.650651e-01 -7.252159e-04 
7.624625e-01 -7.160604e-04 
7.598599e-01 -7.069022e-04 
7.572573e-01 -6.977415e-04 
7.546547e-01 -6.885783e-04 
7.520521e-01 -6.794124e-04 
7.494494e-01 -6.702440e-04 
7.468468e-01 -6.610730e-04 
7.442442e-01 -6.518994e-04 
7.416416e-01 -6.427232e-04 
7.390390e-01 -6.335445e-04 
7.364364e-01 -6.243632e-04 
7.338338e-01 -6.151793e-04 
7.312312e-01 -6.059928e-04 
7.286286e-01 -5.968037e-04 
7.260260e-01 -5.876120e-04 
7.234234e-01 -5.784178e-04 
7.208208e-01 -5.692210e-04 
7.182182e-01 -5.600216e-04 
7.156156e-01 -5.508196e-04 
7.130130e-01 -5.416150e-04 
7.104104e-01 -5.324078e-04 
7.078078e-01 -5.231981e-04 
7.052052e-01 -5.139857e-04 
7.026026e-01 -5.047708e-04 
7.000000e-01 -4.955532e-04 
7.000000e-01 -3.439989e-03 


==> Figures/4pt_I_sig_NE_dt12_muZ/points_3.dat <==
-1.280000e+02 1.791052e+04 
-1.277447e+02 1.744902e+04 
-1.274895e+02 1.699941e+04 
-1.272342e+02 1.656139e+04 
-1.269790e+02 1.613465e+04 
-1.267237e+02 1.571891e+04 
-1.264685e+02 1.531388e+04 
-1.262132e+02 1.491929e+04 
-1.259580e+02 1.453487e+04 
-1.257027e+02 1.416035e+04 
-1.254474e+02 1.379548e+04 
-1.251922e+02 1.344001e+04 
-1.249369e+02 1.309370e+04 
-1.246817e+02 1.275632e+04 
-1.244264e+02 1.242763e+04 
-1.241712e+02 1.210741e+04 
-1.239159e+02 1.179543e+04 
-1.236607e+02 1.149150e+04 
-1.234054e+02 1.119540e+04 
-1.231502e+02 1.090693e+04 
-1.228949e+02 1.062589e+04 
-1.226396e+02 1.035209e+04 
-1.223844e+02 1.008535e+04 
-1.221291e+02 9.825483e+03 
-1.218739e+02 9.572310e+03 
-1.216186e+02 9.325660e+03 
-1.213634e+02 9.085366e+03 
-1.211081e+02 8.851263e+03 
-1.208529e+02 8.623193e+03 
-1.205976e+02 8.400999e+03 
-1.203423e+02 8.184531e+03 
-1.200871e+02 7.973640e+03 
-1.198318e+02 7.768183e+03 
-1.195766e+02 7.568020e+03 
-1.193213e+02 7.373015e+03 
-1.190661e+02 7.183035e+03 
-1.188108e+02 6.997949e+03 
-1.185556e+02 6.817633e+03 
-1.183003e+02 6.641963e+03 
-1.180450e+02 6.470819e+03 
-1.177898e+02 6.304085e+03 
-1.175345e+02 6.141648e+03 
-1.172793e+02 5.983396e+03 
-1.170240e+02 5.829221e+03 
-1.167688e+02 5.679020e+03 
-1.165135e+02 5.532688e+03 
-1.162583e+02 5.390127e+03 
-1.160030e+02 5.251239e+03 
-1.157477e+02 5.115930e+03 
-1.154925e+02 4.984108e+03 
-1.152372e+02 4.855682e+03 
-1.149820e+02 4.730565e+03 
-1.147267e+02 4.608672e+03 
-1.144715e+02 4.489920e+03 
-1.142162e+02 4.374228e+03 
-1.139610e+02 4.261517e+03 
-1.137057e+02 4.151710e+03 
-1.134505e+02 4.044732e+03 
-1.131952e+02 3.940511e+03 
-1.129399e+02 3.838976e+03 
-1.126847e+02 3.740056e+03 
-1.124294e+02 3.643686e+03 
-1.121742e+02 3.549798e+03 
-1.119189e+02 3.458330e+03 
-1.116637e+02 3.369219e+03 
-1.114084e+02 3.282404e+03 
-1.111532e+02 3.197825e+03 
-1.108979e+02 3.115426e+03 
-1.106426e+02 3.035151e+03 
-1.103874e+02 2.956943e+03 
-1.101321e+02 2.880751e+03 
-1.098769e+02 2.806522e+03 
-1.096216e+02 2.734206e+03 
-1.093664e+02 2.663753e+03 
-1.091111e+02 2.595116e+03 
-1.088559e+02 2.528247e+03 
-1.086006e+02 2.463101e+03 
-1.083453e+02 2.399633e+03 
-1.080901e+02 2.337801e+03 
-1.078348e+02 2.277562e+03 
-1.075796e+02 2.218876e+03 
-1.073243e+02 2.161701e+03 
-1.070691e+02 2.106000e+03 
-1.068138e+02 2.051734e+03 
-1.065586e+02 1.998866e+03 
-1.063033e+02 1.947361e+03 
-1.060480e+02 1.897183e+03 
-1.057928e+02 1.848297e+03 
-1.055375e+02 1.800671e+03 
-1.052823e+02 1.754273e+03 
-1.050270e+02 1.709070e+03 
-1.047718e+02 1.665031e+03 
-1.045165e+02 1.622128e+03 
-1.042613e+02 1.580330e+03 
-1.040060e+02 1.539608e+03 
-1.037508e+02 1.499937e+03 
-1.034955e+02 1.461287e+03 
-1.032402e+02 1.423633e+03 
-1.029850e+02 1.386950e+03 
-1.027297e+02 1.351211e+03 
-1.024745e+02 1.316394e+03 
-1.022192e+02 1.282474e+03 
-1.019640e+02 1.249427e+03 
-1.017087e+02 1.217233e+03 
-1.014535e+02 1.185867e+03 
-1.011982e+02 1.155310e+03 
-1.009429e+02 1.125541e+03 
-1.006877e+02 1.096538e+03 
-1.004324e+02 1.068283e+03 
-1.001772e+02 1.040755e+03 
-9.992192e+01 1.013937e+03 
-9.966667e+01 9.878105e+02 
-9.941141e+01 9.623568e+02 
-9.915616e+01 9.375589e+02 
-9.890090e+01 9.134000e+02 
-9.864565e+01 8.898636e+02 
-9.839039e+01 8.669337e+02 
-9.813514e+01 8.445945e+02 
-9.787988e+01 8.228310e+02 
-9.762462e+01 8.016283e+02 
-9.736937e+01 7.809719e+02 
-9.711411e+01 7.608477e+02 
-9.685886e+01 7.412421e+02 
-9.660360e+01 7.221417e+02 
-9.634835e+01 7.035334e+02 
-9.609309e+01 6.854046e+02 
-9.583784e+01 6.677429e+02 
-9.558258e+01 6.505363e+02 
-9.532733e+01 6.337731e+02 
-9.507207e+01 6.174418e+02 
-9.481682e+01 6.015313e+02 
-9.456156e+01 5.860308e+02 
-9.430631e+01 5.709297e+02 
-9.405105e+01 5.562177e+02 
-9.379580e+01 5.418847e+02 
-9.354054e+01 5.279211e+02 
-9.328529e+01 5.143173e+02 
-9.303003e+01 5.010640e+02 
-9.277477e+01 4.881522e+02 
-9.251952e+01 4.755731e+02 
-9.226426e+01 4.633181e+02 
-9.200901e+01 4.513789e+02 
-9.175375e+01 4.397474e+02 
-9.149850e+01 4.284155e+02 
-9.124324e+01 4.173756e+02 
-9.098799e+01 4.066202e+02 
-9.073273e+01 3.961420e+02 
-9.047748e+01 3.859337e+02 
-9.022222e+01 3.759884e+02 
-8.996697e+01 3.662994e+02 
-8.971171e+01 3.568601e+02 
-8.945646e+01 3.476640e+02 
-8.920120e+01 3.387048e+02 
-8.894595e+01 3.299765e+02 
-8.869069e+01 3.214731e+02 
-8.843544e+01 3.131888e+02 
-8.818018e+01 3.051180e+02 
-8.792492e+01 2.972551e+02 
-8.766967e+01 2.895948e+02 
-8.741441e+01 2.821319e+02 
-8.715916e+01 2.748613e+02 
-8.690390e+01 2.677781e+02 
-8.664865e+01 2.608773e+02 
-8.639339e+01 2.541544e+02 
-8.613814e+01 2.476047e+02 
-8.588288e+01 2.412238e+02 
-8.562763e+01 2.350072e+02 
-8.537237e+01 2.289509e+02 
-8.511712e+01 2.230506e+02 
-8.486186e+01 2.173024e+02 
-8.460661e+01 2.117022e+02 
-8.435135e+01 2.062464e+02 
-8.409610e+01 2.009311e+02 
-8.384084e+01 1.957528e+02 
-8.358559e+01 1.907079e+02 
-8.333033e+01 1.857930e+02 
-8.307508e+01 1.810048e+02 
-8.281982e+01 1.763399e+02 
-8.256456e+01 1.717953e+02 
-8.230931e+01 1.673677e+02 
-8.205405e+01 1.630542e+02 
-8.179880e+01 1.588519e+02 
-8.154354e+01 1.547578e+02 
-8.128829e+01 1.507692e+02 
-8.103303e+01 1.468835e+02 
-8.077778e+01 1.430978e+02 
-8.052252e+01 1.394097e+02 
-8.026727e+01 1.358166e+02 
-8.001201e+01 1.323161e+02 
-7.975676e+01 1.289058e+02 
-7.950150e+01 1.255833e+02 
-7.924625e+01 1.223465e+02 
-7.899099e+01 1.191931e+02 
-7.873574e+01 1.161209e+02 
-7.848048e+01 1.131279e+02 
-7.822523e+01 1.102120e+02 
-7.796997e+01 1.073712e+02 
-7.771471e+01 1.046037e+02 
-7.745946e+01 1.019074e+02 
-7.720420e+01 9.928065e+01 
-7.694895e+01 9.672156e+01 
-7.669369e+01 9.422841e+01 
-7.643844e+01 9.179950e+01 
-7.618318e+01 8.943317e+01 
-7.592793e+01 8.712782e+01 
-7.567267e+01 8.488187e+01 
-7.541742e+01 8.269379e+01 
-7.516216e+01 8.056209e+01 
-7.490691e+01 7.848532e+01 
-7.465165e+01 7.646206e+01 
-7.439640e+01 7.449094e+01 
-7.414114e+01 7.257060e+01 
-7.388589e+01 7.069974e+01 
-7.363063e+01 6.887709e+01 
-7.337538e+01 6.710141e+01 
-7.312012e+01 6.537147e+01 
-7.286486e+01 6.368612e+01 
-7.260961e+01 6.204419e+01 
-7.235435e+01 6.044456e+01 
-7.209910e+01 5.888616e+01 
-7.184384e+01 5.736791e+01 
-7.158859e+01 5.588878e+01 
-7.133333e+01 5.444776e+01 
-7.107808e+01 5.304387e+01 
-7.082282e+01 5.167616e+01 
-7.056757e+01 5.034369e+01 
-7.031231e+01 4.904555e+01 
-7.005706e+01 4.778086e+01 
-6.980180e+01 4.654876e+01 
-6.954655e+01 4.534841e+01 
-6.929129e+01 4.417898e+01 
-6.903604e+01 4.303969e+01 
-6.878078e+01 4.192975e+01 
-6.852553e+01 4.084841e+01 
-6.827027e+01 3.979494e+01 
-6.801502e+01 3.876861e+01 
-6.775976e+01 3.776873e+01 
-6.750450e+01 3.679461e+01 
-6.724925e+01 3.584559e+01 
-6.699399e+01 3.492102e+01 
-6.673874e+01 3.402028e+01 
-6.648348e+01 3.314274e+01 
-6.622823e+01 3.228782e+01 
-6.597297e+01 3.145492e+01 
-6.571772e+01 3.064349e+01 
-6.546246e+01 2.985297e+01 
-6.520721e+01 2.908281e+01 
-6.495195e+01 2.833250e+01 
-6.469670e+01 2.760152e+01 
-6.444144e+01 2.688938e+01 
-6.418619e+01 2.619558e+01 
-6.393093e+01 2.551967e+01 
-6.367568e+01 2.486117e+01 
-6.342042e+01 2.421964e+01 
-6.316517e+01 2.359463e+01 
-6.290991e+01 2.298574e+01 
-6.265465e+01 2.239253e+01 
-6.239940e+01 2.181460e+01 
-6.214414e+01 2.125157e+01 
-6.188889e+01 2.070305e+01 
-6.163363e+01 2.016866e+01 
-6.137838e+01 1.964803e+01 
-6.112312e+01 1.914083e+01 
-6.086787e+01 1.864669e+01 
-6.061261e+01 1.816529e+01 
-6.035736e+01 1.769629e+01 
-6.010210e+01 1.723937e+01 
-5.984685e+01 1.679423e+01 
-5.959159e+01 1.636055e+01 
-5.933634e+01 1.593806e+01 
-5.908108e+01 1.552644e+01 
-5.882583e+01 1.512544e+01 
-5.857057e+01 1.473476e+01 
-5.831532e+01 1.435416e+01 
-5.806006e+01 1.398336e+01 
-5.780480e+01 1.362211e+01 
-5.754955e+01 1.327018e+01 
-5.729429e+01 1.292731e+01 
-5.703904e+01 1.259327e+01 
-5.678378e+01 1.226784e+01 
-5.652853e+01 1.195080e+01 
-5.627327e+01 1.164193e+01 
-5.601802e+01 1.134102e+01 
-5.576276e+01 1.104786e+01 
-5.550751e+01 1.076225e+01 
-5.525225e+01 1.048400e+01 
-5.499700e+01 1.021292e+01 
-5.474174e+01 9.948831e+00 
-5.448649e+01 9.691542e+00 
-5.423123e+01 9.440884e+00 
-5.397598e+01 9.196684e+00 
-5.372072e+01 8.958776e+00 
-5.346547e+01 8.726998e+00 
-5.321021e+01 8.501193e+00 
-5.295495e+01 8.281206e+00 
-5.269970e+01 8.066887e+00 
-5.244444e+01 7.858091e+00 
-5.218919e+01 7.654675e+00 
-5.193393e+01 7.456500e+00 
-5.167868e+01 7.263431e+00 
-5.142342e+01 7.075337e+00 
-5.116817e+01 6.892090e+00 
-5.091291e+01 6.713565e+00 
-5.065766e+01 6.539639e+00 
-5.040240e+01 6.370195e+00 
-5.014715e+01 6.205117e+00 
-4.989189e+01 6.044293e+00 
-4.963664e+01 5.887612e+00 
-4.938138e+01 5.734969e+00 
-4.912613e+01 5.586259e+00 
-4.887087e+01 5.441381e+00 
-4.861562e+01 5.300235e+00 
-4.836036e+01 5.162727e+00 
-4.810511e+01 5.028762e+00 
-4.784985e+01 4.898249e+00 
-4.759459e+01 4.771098e+00 
-4.733934e+01 4.647224e+00 
-4.708408e+01 4.526542e+00 
-4.682883e+01 4.408969e+00 
-4.657357e+01 4.294426e+00 
-4.631832e+01 4.182834e+00 
-4.606306e+01 4.074117e+00 
-4.580781e+01 3.968202e+00 
-4.555255e+01 3.865016e+00 
-4.529730e+01 3.764489e+00 
-4.504204e+01 3.666552e+00 
-4.478679e+01 3.571139e+00 
-4.453153e+01 3.478184e+00 
-4.427628e+01 3.387624e+00 
-4.402102e+01 3.299398e+00 
-4.376577e+01 3.213445e+00 
-4.351051e+01 3.129706e+00 
-4.325526e+01 3.048126e+00 
-4.300000e+01 2.968647e+00 
-4.274474e+01 2.891216e+00 
-4.248949e+01 2.815781e+00 
-4.223423e+01 2.742289e+00 
-4.197898e+01 2.670691e+00 
-4.172372e+01 2.600938e+00 
-4.146847e+01 2.532982e+00 
-4.121321e+01 2.466777e+00 
-4.095796e+01 2.402278e+00 
-4.070270e+01 2.339441e+00 
-4.044745e+01 2.278223e+00 
-4.019219e+01 2.218583e+00 
-3.993694e+01 2.160479e+00 
-3.968168e+01 2.103872e+00 
-3.942643e+01 2.048724e+00 
-3.917117e+01 1.994997e+00 
-3.891592e+01 1.942654e+00 
-3.866066e+01 1.891660e+00 
-3.840541e+01 1.841980e+00 
-3.815015e+01 1.793580e+00 
-3.789489e+01 1.746428e+00 
-3.763964e+01 1.700490e+00 
-3.738438e+01 1.655736e+00 
-3.712913e+01 1.612135e+00 
-3.687387e+01 1.569657e+00 
-3.661862e+01 1.528274e+00 
-3.636336e+01 1.487958e+00 
-3.610811e+01 1.448680e+00 
-3.585285e+01 1.410414e+00 
-3.559760e+01 1.373134e+00 
-3.534234e+01 1.336815e+00 
-3.508709e+01 1.301431e+00 
-3.483183e+01 1.266960e+00 
-3.457658e+01 1.233376e+00 
-3.432132e+01 1.200658e+00 
-3.406607e+01 1.168783e+00 
-3.381081e+01 1.137729e+00 
-3.355556e+01 1.107476e+00 
-3.330030e+01 1.078002e+00 
-3.304505e+01 1.049287e+00 
-3.278979e+01 1.021313e+00 
-3.253453e+01 9.940587e-01 
-3.227928e+01 9.675071e-01 
-3.202402e+01 9.416396e-01 
-3.176877e+01 9.164387e-01 
-3.151351e+01 8.918871e-01 
-3.125826e+01 8.679681e-01 
-3.100300e+01 8.446654e-01 
-3.074775e+01 8.219632e-01 
-3.049249e+01 7.998459e-01 
-3.023724e+01 7.782986e-01 
-2.998198e+01 7.573064e-01 
-2.972673e+01 7.368552e-01 
-2.947147e+01 7.169309e-01 
-2.921622e+01 6.975200e-01 
-2.896096e+01 6.786092e-01 
-2.870571e+01 6.601857e-01 
-2.845045e+01 6.422370e-01 
-2.819520e+01 6.247507e-01 
-2.793994e+01 6.077150e-01 
-2.768468e+01 5.911182e-01 
-2.742943e+01 5.749491e-01 
-2.717417e+01 5.591967e-01 
-2.691892e+01 5.438501e-01 
-2.666366e+01 5.288989e-01 
-2.640841e+01 5.143330e-01 
-2.615315e+01 5.001424e-01 
-2.589790e+01 4.863175e-01 
-2.564264e+01 4.728488e-01 
-2.538739e+01 4.597271e-01 
-2.513213e+01 4.469435e-01 
-2.487688e+01 4.344894e-01 
-2.462162e+01 4.223561e-01 
-2.436637e+01 4.105355e-01 
-2.411111e+01 3.990194e-01 
-2.385586e+01 3.878001e-01 
-2.360060e+01 3.768699e-01 
-2.334535e+01 3.662213e-01 
-2.309009e+01 3.558471e-01 
-2.283483e+01 3.457402e-01 
-2.257958e+01 3.358937e-01 
-2.232432e+01 3.263009e-01 
-2.206907e+01 3.169553e-01 
-2.181381e+01 3.078506e-01 
-2.155856e+01 2.989804e-01 
-2.130330e+01 2.903387e-01 
-2.104805e+01 2.819198e-01 
-2.079279e+01 2.737178e-01 
-2.053754e+01 2.657271e-01 
-2.028228e+01 2.579423e-01 
-2.002703e+01 2.503581e-01 
-1.977177e+01 2.429693e-01 
-1.951652e+01 2.357709e-01 
-1.926126e+01 2.287580e-01 
-1.900601e+01 2.219258e-01 
-1.875075e+01 2.152696e-01 
-1.849550e+01 2.087850e-01 
-1.824024e+01 2.024674e-01 
-1.798498e+01 1.963126e-01 
-1.772973e+01 1.903164e-01 
-1.747447e+01 1.844747e-01 
-1.721922e+01 1.787836e-01 
-1.696396e+01 1.732390e-01 
-1.670871e+01 1.678374e-01 
-1.645345e+01 1.625749e-01 
-1.619820e+01 1.574480e-01 
-1.594294e+01 1.524533e-01 
-1.568769e+01 1.475872e-01 
-1.543243e+01 1.428465e-01 
-1.517718e+01 1.382279e-01 
-1.492192e+01 1.337284e-01 
-1.466667e+01 1.293448e-01 
-1.441141e+01 1.250742e-01 
-1.415616e+01 1.209136e-01 
-1.390090e+01 1.168602e-01 
-1.364565e+01 1.129112e-01 
-1.339039e+01 1.090640e-01 
-1.313514e+01 1.053159e-01 
-1.287988e+01 1.016645e-01 
-1.262462e+01 9.810705e-02 
-1.236937e+01 9.464131e-02 
-1.211411e+01 9.126486e-02 
-1.185886e+01 8.797542e-02 
-1.160360e+01 8.477074e-02 
-1.134835e+01 8.164863e-02 
-1.109309e+01 7.860697e-02 
-1.083784e+01 7.564368e-02 
-1.058258e+01 7.275675e-02 
-1.032733e+01 6.994421e-02 
-1.007207e+01 6.720413e-02 
-9.816817e+00 6.453466e-02 
-9.561562e+00 6.193397e-02 
-9.306306e+00 5.940030e-02 
-9.051051e+00 5.693191e-02 
-8.795796e+00 5.452712e-02 
-8.540541e+00 5.218429e-02 
-8.285285e+00 4.990184e-02 
-8.030030e+00 4.767819e-02 
-7.774775e+00 4.551184e-02 
-7.519520e+00 4.340131e-02 
-7.264264e+00 4.134517e-02 
-7.009009e+00 3.934200e-02 
-6.753754e+00 3.739045e-02 
-6.498498e+00 3.548918e-02 
-6.243243e+00 3.363691e-02 
-5.987988e+00 3.183236e-02 
-5.732733e+00 3.007431e-02 
-5.477477e+00 2.836156e-02 
-5.222222e+00 2.669294e-02 
-4.966967e+00 2.506731e-02 
-4.711712e+00 2.348358e-02 
-4.456456e+00 2.194065e-02 
-4.201201e+00 2.043747e-02 
-3.945946e+00 1.897303e-02 
-3.690691e+00 1.754633e-02 
-3.435435e+00 1.615638e-02 
-3.180180e+00 1.480225e-02 
-2.924925e+00 1.348301e-02 
-2.669670e+00 1.219777e-02 
-2.414414e+00 1.094564e-02 
-2.159159e+00 9.725775e-03 
-1.903904e+00 8.537342e-03 
-1.648649e+00 7.379531e-03 
-1.393393e+00 6.251553e-03 
-1.138138e+00 5.152639e-03 
-8.828829e-01 4.082042e-03 
-6.276276e-01 3.039030e-03 
-3.723724e-01 2.022893e-03 
-1.171171e-01 1.032939e-03 
1.381381e-01 6.849298e-05 
3.933934e-01 -8.711022e-04 
6.486486e-01 -1.786487e-03 
9.039039e-01 -2.678285e-03 
1.159159e+00 -3.547104e-03 
1.414414e+00 -4.393537e-03 
1.669670e+00 -5.218160e-03 
1.924925e+00 -6.021534e-03 
2.180180e+00 -6.804208e-03 
2.435435e+00 -7.566716e-03 
2.690691e+00 -8.309575e-03 
2.945946e+00 -9.033294e-03 
3.201201e+00 -9.738364e-03 
3.456456e+00 -1.042527e-02 
3.711712e+00 -1.109447e-02 
3.966967e+00 -1.174643e-02 
4.222222e+00 -1.238159e-02 
4.477477e+00 -1.300039e-02 
4.732733e+00 -1.360324e-02 
4.987988e+00 -1.419056e-02 
5.243243e+00 -1.476274e-02 
5.498498e+00 -1.532018e-02 
5.753754e+00 -1.586326e-02 
6.009009e+00 -1.639234e-02 
6.264264e+00 -1.690779e-02 
6.519520e+00 -1.740996e-02 
6.774775e+00 -1.789919e-02 
7.030030e+00 -1.837582e-02 
7.285285e+00 -1.884016e-02 
7.540541e+00 -1.929254e-02 
7.795796e+00 -1.973326e-02 
8.051051e+00 -2.016262e-02 
8.306306e+00 -2.058093e-02 
8.561562e+00 -2.098845e-02 
8.816817e+00 -2.138547e-02 
9.072072e+00 -2.177227e-02 
9.327327e+00 -2.214909e-02 
9.582583e+00 -2.251621e-02 
9.837838e+00 -2.287387e-02 
1.009309e+01 -2.322231e-02 
1.034835e+01 -2.356177e-02 
1.060360e+01 -2.389249e-02 
1.085886e+01 -2.421469e-02 
1.111411e+01 -2.452858e-02 
1.136937e+01 -2.483439e-02 
1.162462e+01 -2.513231e-02 
1.187988e+01 -2.542256e-02 
1.213514e+01 -2.570533e-02 
1.239039e+01 -2.598081e-02 
1.264565e+01 -2.624920e-02 
1.290090e+01 -2.651067e-02 
1.315616e+01 -2.676540e-02 
1.341141e+01 -2.701357e-02 
1.366667e+01 -2.725535e-02 
1.392192e+01 -2.749089e-02 
1.417718e+01 -2.772037e-02 
1.443243e+01 -2.794393e-02 
1.468769e+01 -2.816173e-02 
1.494294e+01 -2.837392e-02 
1.519820e+01 -2.858065e-02 
1.545345e+01 -2.878204e-02 
1.570871e+01 -2.897825e-02 
1.596396e+01 -2.916940e-02 
1.621922e+01 -2.935563e-02 
1.647447e+01 -2.953705e-02 
1.672973e+01 -2.971381e-02 
1.698498e+01 -2.988600e-02 
1.724024e+01 -3.005377e-02 
1.749550e+01 -3.021720e-02 
1.775075e+01 -3.037643e-02 
1.800601e+01 -3.053156e-02 
1.826126e+01 -3.068268e-02 
1.851652e+01 -3.082992e-02 
1.877177e+01 -3.097336e-02 
1.902703e+01 -3.111310e-02 
1.928228e+01 -3.124924e-02 
1.953754e+01 -3.138188e-02 
1.979279e+01 -3.151109e-02 
2.004805e+01 -3.163698e-02 
2.030330e+01 -3.175963e-02 
2.055856e+01 -3.187911e-02 
2.081381e+01 -3.199551e-02 
2.106907e+01 -3.210892e-02 
2.132432e+01 -3.221940e-02 
2.157958e+01 -3.232704e-02 
2.183483e+01 -3.243190e-02 
2.209009e+01 -3.253407e-02 
2.234535e+01 -3.263359e-02 
2.260060e+01 -3.273056e-02 
2.285586e+01 -3.282502e-02 
2.311111e+01 -3.291706e-02 
2.336637e+01 -3.300672e-02 
2.362162e+01 -3.309407e-02 
2.387688e+01 -3.317917e-02 
2.413213e+01 -3.326207e-02 
2.438739e+01 -3.334284e-02 
2.464264e+01 -3.342153e-02 
2.489790e+01 -3.349819e-02 
2.515315e+01 -3.357288e-02 
2.540841e+01 -3.364564e-02 
2.566366e+01 -3.371653e-02 
2.591892e+01 -3.378559e-02 
2.617417e+01 -3.385287e-02 
2.642943e+01 -3.391842e-02 
2.668468e+01 -3.398228e-02 
2.693994e+01 -3.404449e-02 
2.719520e+01 -3.410510e-02 
2.745045e+01 -3.416415e-02 
2.770571e+01 -3.422167e-02 
2.796096e+01 -3.427772e-02 
2.821622e+01 -3.433232e-02 
2.847147e+01 -3.438551e-02 
2.872673e+01 -3.443734e-02 
2.898198e+01 -3.448782e-02 
2.923724e+01 -3.453701e-02 
2.949249e+01 -3.458493e-02 
2.974775e+01 -3.463161e-02 
3.000300e+01 -3.467710e-02 
3.025826e+01 -3.472140e-02 
3.051351e+01 -3.476457e-02 
3.076877e+01 -3.480663e-02 
3.102402e+01 -3.484760e-02 
3.127928e+01 -3.488752e-02 
3.153453e+01 -3.492640e-02 
3.178979e+01 -3.496429e-02 
3.204505e+01 -3.500120e-02 
3.230030e+01 -3.503716e-02 
3.255556e+01 -3.507219e-02 
3.281081e+01 -3.510632e-02 
3.306607e+01 -3.513957e-02 
3.332132e+01 -3.517196e-02 
3.357658e+01 -3.520352e-02 
3.383183e+01 -3.523427e-02 
3.408709e+01 -3.526422e-02 
3.434234e+01 -3.529340e-02 
3.459760e+01 -3.532183e-02 
3.485285e+01 -3.534953e-02 
3.510811e+01 -3.537651e-02 
3.536336e+01 -3.540280e-02 
3.561862e+01 -3.542841e-02 
3.587387e+01 -3.545336e-02 
3.612913e+01 -3.547767e-02 
3.638438e+01 -3.550135e-02 
3.663964e+01 -3.552442e-02 
3.689489e+01 -3.554690e-02 
3.715015e+01 -3.556879e-02 
3.740541e+01 -3.559013e-02 
3.766066e+01 -3.561091e-02 
3.791592e+01 -3.563116e-02 
3.817117e+01 -3.565089e-02 
3.842643e+01 -3.567010e-02 
3.868168e+01 -3.568883e-02 
3.893694e+01 -3.570707e-02 
3.919219e+01 -3.572484e-02 
3.944745e+01 -3.574215e-02 
3.970270e+01 -3.575902e-02 
3.995796e+01 -3.577545e-02 
4.021321e+01 -3.579146e-02 
4.046847e+01 -3.580705e-02 
4.072372e+01 -3.582225e-02 
4.097898e+01 -3.583705e-02 
4.123423e+01 -3.585147e-02 
4.148949e+01 -3.586552e-02 
4.174474e+01 -3.587921e-02 
4.200000e+01 -3.589254e-02 
4.225526e+01 -3.590554e-02 
4.251051e+01 -3.591819e-02 
4.276577e+01 -3.593052e-02 
4.302102e+01 -3.594254e-02 
4.327628e+01 -3.595424e-02 
4.353153e+01 -3.596564e-02 
4.378679e+01 -3.597675e-02 
4.404204e+01 -3.598757e-02 
4.429730e+01 -3.599811e-02 
4.455255e+01 -3.600838e-02 
4.480781e+01 -3.601839e-02 
4.506306e+01 -3.602814e-02 
4.531832e+01 -3.603764e-02 
4.557357e+01 -3.604689e-02 
4.582883e+01 -3.605590e-02 
4.608408e+01 -3.606469e-02 
4.633934e+01 -3.607324e-02 
4.659459e+01 -3.608158e-02 
4.684985e+01 -3.608970e-02 
4.710511e+01 -3.609761e-02 
4.736036e+01 -3.610532e-02 
4.761562e+01 -3.611283e-02 
4.787087e+01 -3.612014e-02 
4.812613e+01 -3.612727e-02 
4.838138e+01 -3.613421e-02 
4.863664e+01 -3.614098e-02 
4.889189e+01 -3.614757e-02 
4.914715e+01 -3.615399e-02 
4.940240e+01 -3.616024e-02 
4.965766e+01 -3.616633e-02 
4.991291e+01 -3.617227e-02 
5.016817e+01 -3.617805e-02 
5.042342e+01 -3.618369e-02 
5.067868e+01 -3.618918e-02 
5.093393e+01 -3.619453e-02 
5.118919e+01 -3.619974e-02 
5.144444e+01 -3.620481e-02 
5.169970e+01 -3.620976e-02 
5.195495e+01 -3.621458e-02 
5.221021e+01 -3.621927e-02 
5.246547e+01 -3.622384e-02 
5.272072e+01 -3.622830e-02 
5.297598e+01 -3.623264e-02 
5.323123e+01 -3.623686e-02 
5.348649e+01 -3.624098e-02 
5.374174e+01 -3.624500e-02 
5.399700e+01 -3.624891e-02 
5.425225e+01 -3.625272e-02 
5.450751e+01 -3.625643e-02 
5.476276e+01 -3.626004e-02 
5.501802e+01 -3.626356e-02 
5.527327e+01 -3.626700e-02 
5.552853e+01 -3.627034e-02 
5.578378e+01 -3.627360e-02 
5.603904e+01 -3.627677e-02 
5.629429e+01 -3.627986e-02 
5.654955e+01 -3.628287e-02 
5.680480e+01 -3.628580e-02 
5.706006e+01 -3.628866e-02 
5.731532e+01 -3.629145e-02 
5.757057e+01 -3.629416e-02 
5.782583e+01 -3.629680e-02 
5.808108e+01 -3.629938e-02 
5.833634e+01 -3.630189e-02 
5.859159e+01 -3.630433e-02 
5.884685e+01 -3.630671e-02 
5.910210e+01 -3.630903e-02 
5.935736e+01 -3.631129e-02 
5.961261e+01 -3.631349e-02 
5.986787e+01 -3.631564e-02 
6.012312e+01 -3.631773e-02 
6.037838e+01 -3.631976e-02 
6.063363e+01 -3.632175e-02 
6.088889e+01 -3.632368e-02 
6.114414e+01 -3.632556e-02 
6.139940e+01 -3.632739e-02 
6.165465e+01 -3.632918e-02 
6.190991e+01 -3.633092e-02 
6.216517e+01 -3.633262e-02 
6.242042e+01 -3.633427e-02 
6.267568e+01 -3.633588e-02 
6.293093e+01 -3.633745e-02 
6.318619e+01 -3.633897e-02 
6.344144e+01 -3.634046e-02 
6.369670e+01 -3.634191e-02 
6.395195e+01 -3.634332e-02 
6.420721e+01 -3.634470e-02 
6.446246e+01 -3.634604e-02 
6.471772e+01 -3.634735e-02 
6.497297e+01 -3.634862e-02 
6.522823e+01 -3.634986e-02 
6.548348e+01 -3.635107e-02 
6.573874e+01 -3.635224e-02 
6.599399e+01 -3.635339e-02 
6.624925e+01 -3.635451e-02 
6.650450e+01 -3.635560e-02 
6.675976e+01 -3.635666e-02 
6.701502e+01 -3.635769e-02 
6.727027e+01 -3.635869e-02 
6.752553e+01 -3.635967e-02 
6.778078e+01 -3.636063e-02 
6.803604e+01 -3.636156e-02 
6.829129e+01 -3.636247e-02 
6.854655e+01 -3.636335e-02 
6.880180e+01 -3.636421e-02 
6.905706e+01 -3.636505e-02 
6.931231e+01 -3.636586e-02 
6.956757e+01 -3.636666e-02 
6.982282e+01 -3.636743e-02 
7.007808e+01 -3.636819e-02 
7.033333e+01 -3.636892e-02 
7.058859e+01 -3.636964e-02 
7.084384e+01 -3.637034e-02 
7.109910e+01 -3.637102e-02 
7.135435e+01 -3.637168e-02 
7.160961e+01 -3.637233e-02 
7.186486e+01 -3.637296e-02 
7.212012e+01 -3.637357e-02 
7.237538e+01 -3.637416e-02 
7.263063e+01 -3.637475e-02 
7.288589e+01 -3.637531e-02 
7.314114e+01 -3.637586e-02 
7.339640e+01 -3.637640e-02 
7.365165e+01 -3.637693e-02 
7.390691e+01 -3.637744e-02 
7.416216e+01 -3.637793e-02 
7.441742e+01 -3.637842e-02 
7.467267e+01 -3.637889e-02 
7.492793e+01 -3.637935e-02 
7.518318e+01 -3.637980e-02 
7.543844e+01 -3.638023e-02 
7.569369e+01 -3.638066e-02 
7.594895e+01 -3.638107e-02 
7.620420e+01 -3.638148e-02 
7.645946e+01 -3.638187e-02 
7.671471e+01 -3.638225e-02 
7.696997e+01 -3.638263e-02 
7.722523e+01 -3.638299e-02 
7.748048e+01 -3.638334e-02 
7.773574e+01 -3.638369e-02 
7.799099e+01 -3.638402e-02 
7.824625e+01 -3.638435e-02 
7.850150e+01 -3.638467e-02 
7.875676e+01 -3.638498e-02 
7.901201e+01 -3.638528e-02 
7.926727e+01 -3.638558e-02 
7.952252e+01 -3.638587e-02 
7.977778e+01 -3.638615e-02 
8.003303e+01 -3.638642e-02 
8.028829e+01 -3.638669e-02 
8.054354e+01 -3.638694e-02 
8.079880e+01 -3.638720e-02 
8.105405e+01 -3.638744e-02 
8.130931e+01 -3.638768e-02 
8.156456e+01 -3.638791e-02 
8.181982e+01 -3.638814e-02 
8.207508e+01 -3.638836e-02 
8.233033e+01 -3.638858e-02 
8.258559e+01 -3.638879e-02 
8.284084e+01 -3.638899e-02 
8.309610e+01 -3.638919e-02 
8.335135e+01 -3.638939e-02 
8.360661e+01 -3.638958e-02 
8.386186e+01 -3.638976e-02 
8.411712e+01 -3.638994e-02 
8.437237e+01 -3.639012e-02 
8.462763e+01 -3.639029e-02 
8.488288e+01 -3.639045e-02 
8.513814e+01 -3.639061e-02 
8.539339e+01 -3.639077e-02 
8.564865e+01 -3.639093e-02 
8.590390e+01 -3.639107e-02 
8.615916e+01 -3.639122e-02 
8.641441e+01 -3.639136e-02 
8.666967e+01 -3.639150e-02 
8.692492e+01 -3.639164e-02 
8.718018e+01 -3.639177e-02 
8.743544e+01 -3.639189e-02 
8.769069e+01 -3.639202e-02 
8.794595e+01 -3.639214e-02 
8.820120e+01 -3.639226e-02 
8.845646e+01 -3.639237e-02 
8.871171e+01 -3.639249e-02 
8.896697e+01 -3.639260e-02 
8.922222e+01 -3.639270e-02 
8.947748e+01 -3.639281e-02 
8.973273e+01 -3.639291e-02 
8.998799e+01 -3.639301e-02 
9.024324e+01 -3.639310e-02 
9.049850e+01 -3.639320e-02 
9.075375e+01 -3.639329e-02 
9.100901e+01 -3.639338e-02 
9.126426e+01 -3.639346e-02 
9.151952e+01 -3.639355e-02 
9.177477e+01 -3.639363e-02 
9.203003e+01 -3.639371e-02 
9.228529e+01 -3.639379e-02 
9.254054e+01 -3.639386e-02 
9.279580e+01 -3.639394e-02 
9.305105e+01 -3.639401e-02 
9.330631e+01 -3.639408e-02 
9.356156e+01 -3.639415e-02 
9.381682e+01 -3.639421e-02 
9.407207e+01 -3.639428e-02 
9.432733e+01 -3.639434e-02 
9.458258e+01 -3.639440e-02 
9.483784e+01 -3.639446e-02 
9.509309e+01 -3.639452e-02 
9.534835e+01 -3.639458e-02 
9.560360e+01 -3.639463e-02 
9.585886e+01 -3.639469e-02 
9.611411e+01 -3.639474e-02 
9.636937e+01 -3.639479e-02 
9.662462e+01 -3.639484e-02 
9.687988e+01 -3.639489e-02 
9.713514e+01 -3.639494e-02 
9.739039e+01 -3.639498e-02 
9.764565e+01 -3.639503e-02 
9.790090e+01 -3.639507e-02 
9.815616e+01 -3.639512e-02 
9.841141e+01 -3.639516e-02 
9.866667e+01 -3.639520e-02 
9.892192e+01 -3.639524e-02 
9.917718e+01 -3.639528e-02 
9.943243e+01 -3.639531e-02 
9.968769e+01 -3.639535e-02 
9.994294e+01 -3.639539e-02 
1.001982e+02 -3.639542e-02 
1.004535e+02 -3.639545e-02 
1.007087e+02 -3.639549e-02 
1.009640e+02 -3.639552e-02 
1.012192e+02 -3.639555e-02 
1.014745e+02 -3.639558e-02 
1.017297e+02 -3.639561e-02 
1.019850e+02 -3.639564e-02 
1.022402e+02 -3.639567e-02 
1.024955e+02 -3.639570e-02 
1.027508e+02 -3.639572e-02 
1.030060e+02 -3.639575e-02 
1.032613e+02 -3.639577e-02 
1.035165e+02 -3.639580e-02 
1.037718e+02 -3.639582e-02 
1.040270e+02 -3.639585e-02 
1.042823e+02 -3.639587e-02 
1.045375e+02 -3.639589e-02 
1.047928e+02 -3.639591e-02 
1.050480e+02 -3.639593e-02 
1.053033e+02 -3.639595e-02 
1.055586e+02 -3.639597e-02 
1.058138e+02 -3.639599e-02 
1.060691e+02 -3.639601e-02 
1.063243e+02 -3.639603e-02 
1.065796e+02 -3.639605e-02 
1.068348e+02 -3.639607e-02 
1.070901e+02 -3.639608e-02 
1.073453e+02 -3.639610e-02 
1.076006e+02 -3.639612e-02 
1.078559e+02 -3.639613e-02 
1.081111e+02 -3.639615e-02 
1.083664e+02 -3.639616e-02 
1.086216e+02 -3.639618e-02 
1.088769e+02 -3.639619e-02 
1.091321e+02 -3.639621e-02 
1.093874e+02 -3.639622e-02 
1.096426e+02 -3.639623e-02 
1.098979e+02 -3.639625e-02 
1.101532e+02 -3.639626e-02 
1.104084e+02 -3.639627e-02 
1.106637e+02 -3.639628e-02 
1.109189e+02 -3.639629e-02 
1.111742e+02 -3.639631e-02 
1.114294e+02 -3.639632e-02 
1.116847e+02 -3.639633e-02 
1.119399e+02 -3.639634e-02 
1.121952e+02 -3.639635e-02 
1.124505e+02 -3.639636e-02 
1.127057e+02 -3.639637e-02 
1.129610e+02 -3.639638e-02 
1.132162e+02 -3.639639e-02 
1.134715e+02 -3.639639e-02 
1.137267e+02 -3.639640e-02 
1.139820e+02 -3.639641e-02 
1.142372e+02 -3.639642e-02 
1.144925e+02 -3.639643e-02 
1.147477e+02 -3.639644e-02 
1.150030e+02 -3.639644e-02 
1.152583e+02 -3.639645e-02 
1.155135e+02 -3.639646e-02 
1.157688e+02 -3.639647e-02 
1.160240e+02 -3.639647e-02 
1.162793e+02 -3.639648e-02 
1.165345e+02 -3.639649e-02 
1.167898e+02 -3.639649e-02 
1.170450e+02 -3.639650e-02 
1.173003e+02 -3.639650e-02 
1.175556e+02 -3.639651e-02 
1.178108e+02 -3.639652e-02 
1.180661e+02 -3.639652e-02 
1.183213e+02 -3.639653e-02 
1.185766e+02 -3.639653e-02 
1.188318e+02 -3.639654e-02 
1.190871e+02 -3.639654e-02 
1.193423e+02 -3.639655e-02 
1.195976e+02 -3.639655e-02 
1.198529e+02 -3.639656e-02 
1.201081e+02 -3.639656e-02 
1.203634e+02 -3.639657e-02 
1.206186e+02 -3.639657e-02 
1.208739e+02 -3.639657e-02 
1.211291e+02 -3.639658e-02 
1.213844e+02 -3.639658e-02 
1.216396e+02 -3.639659e-02 
1.218949e+02 -3.639659e-02 
1.221502e+02 -3.639659e-02 
1.224054e+02 -3.639660e-02 
1.226607e+02 -3.639660e-02 
1.229159e+02 -3.639660e-02 
1.231712e+02 -3.639661e-02 
1.234264e+02 -3.639661e-02 
1.236817e+02 -3.639661e-02 
1.239369e+02 -3.639662e-02 
1.241922e+02 -3.639662e-02 
1.244474e+02 -3.639662e-02 
1.247027e+02 -3.639663e-02 
1.249580e+02 -3.639663e-02 
1.252132e+02 -3.639663e-02 
1.254685e+02 -3.639663e-02 
1.257237e+02 -3.639664e-02 
1.259790e+02 -3.639664e-02 
1.262342e+02 -3.639664e-02 
1.264895e+02 -3.639664e-02 
1.267447e+02 -3.639665e-02 
1.270000e+02 -3.639665e-02 


==> Figures/4pt_I_sig_NE_dt12_muZ/points_4.dat <==
1.000000e+00 -3.934057e-03 2.088728e-04 
2.000000e+00 -7.171808e-03 3.698610e-04 
3.000000e+00 -1.007720e-02 4.939017e-04 
4.000000e+00 -1.274928e-02 6.052991e-04 
5.000000e+00 -1.537747e-02 7.171919e-04 
6.000000e+00 -1.735611e-02 8.022295e-04 
7.000000e+00 nan nan 
8.000000e+00 nan nan 


==> Figures/4pt_I_sig_NE_meas_muT/points_0.dat <==
-1.280000e+02 2.240632e-01 
1.270000e+02 2.240632e-01 
1.270000e+02 2.696740e-01 
-1.280000e+02 2.696740e-01 
-1.280000e+02 2.240632e-01 


==> Figures/4pt_I_sig_NE_meas_muT/points_1.dat <==
-1.280000e+02 -1.257609e+05 
-1.277447e+02 -1.225204e+05 
-1.274895e+02 -1.193634e+05 
-1.272342e+02 -1.162878e+05 
-1.269790e+02 -1.132914e+05 
-1.267237e+02 -1.103722e+05 
-1.264685e+02 -1.075283e+05 
-1.262132e+02 -1.047576e+05 
-1.259580e+02 -1.020583e+05 
-1.257027e+02 -9.942859e+04 
-1.254474e+02 -9.686662e+04 
-1.251922e+02 -9.437066e+04 
-1.249369e+02 -9.193902e+04 
-1.246817e+02 -8.957003e+04 
-1.244264e+02 -8.726208e+04 
-1.241712e+02 -8.501360e+04 
-1.239159e+02 -8.282306e+04 
-1.236607e+02 -8.068896e+04 
-1.234054e+02 -7.860986e+04 
-1.231502e+02 -7.658432e+04 
-1.228949e+02 -7.461097e+04 
-1.226396e+02 -7.268848e+04 
-1.223844e+02 -7.081551e+04 
-1.221291e+02 -6.899081e+04 
-1.218739e+02 -6.721313e+04 
-1.216186e+02 -6.548125e+04 
-1.213634e+02 -6.379400e+04 
-1.211081e+02 -6.215022e+04 
-1.208529e+02 -6.054880e+04 
-1.205976e+02 -5.898864e+04 
-1.203423e+02 -5.746868e+04 
-1.200871e+02 -5.598788e+04 
-1.198318e+02 -5.454524e+04 
-1.195766e+02 -5.313978e+04 
-1.193213e+02 -5.177052e+04 
-1.190661e+02 -5.043655e+04 
-1.188108e+02 -4.913696e+04 
-1.185556e+02 -4.787084e+04 
-1.183003e+02 -4.663736e+04 
-1.180450e+02 -4.543565e+04 
-1.177898e+02 -4.426491e+04 
-1.175345e+02 -4.312433e+04 
-1.172793e+02 -4.201315e+04 
-1.170240e+02 -4.093060e+04 
-1.167688e+02 -3.987594e+04 
-1.165135e+02 -3.884845e+04 
-1.162583e+02 -3.784744e+04 
-1.160030e+02 -3.687223e+04 
-1.157477e+02 -3.592214e+04 
-1.154925e+02 -3.499653e+04 
-1.152372e+02 -3.409477e+04 
-1.149820e+02 -3.321625e+04 
-1.147267e+02 -3.236037e+04 
-1.144715e+02 -3.152653e+04 
-1.142162e+02 -3.071419e+04 
-1.139610e+02 -2.992277e+04 
-1.137057e+02 -2.915175e+04 
-1.134505e+02 -2.840060e+04 
-1.131952e+02 -2.766879e+04 
-1.129399e+02 -2.695585e+04 
-1.126847e+02 -2.626128e+04 
-1.124294e+02 -2.558460e+04 
-1.121742e+02 -2.492536e+04 
-1.119189e+02 -2.428310e+04 
-1.116637e+02 -2.365740e+04 
-1.114084e+02 -2.304781e+04 
-1.111532e+02 -2.245394e+04 
-1.108979e+02 -2.187536e+04 
-1.106426e+02 -2.131170e+04 
-1.103874e+02 -2.076256e+04 
-1.101321e+02 -2.022757e+04 
-1.098769e+02 -1.970636e+04 
-1.096216e+02 -1.919858e+04 
-1.093664e+02 -1.870389e+04 
-1.091111e+02 -1.822194e+04 
-1.088559e+02 -1.775241e+04 
-1.086006e+02 -1.729498e+04 
-1.083453e+02 -1.684934e+04 
-1.080901e+02 -1.641518e+04 
-1.078348e+02 -1.599220e+04 
-1.075796e+02 -1.558013e+04 
-1.073243e+02 -1.517867e+04 
-1.070691e+02 -1.478756e+04 
-1.068138e+02 -1.440652e+04 
-1.065586e+02 -1.403531e+04 
-1.063033e+02 -1.367366e+04 
-1.060480e+02 -1.332132e+04 
-1.057928e+02 -1.297807e+04 
-1.055375e+02 -1.264366e+04 
-1.052823e+02 -1.231786e+04 
-1.050270e+02 -1.200046e+04 
-1.047718e+02 -1.169124e+04 
-1.045165e+02 -1.138999e+04 
-1.042613e+02 -1.109650e+04 
-1.040060e+02 -1.081057e+04 
-1.037508e+02 -1.053201e+04 
-1.034955e+02 -1.026063e+04 
-1.032402e+02 -9.996240e+03 
-1.029850e+02 -9.738662e+03 
-1.027297e+02 -9.487721e+03 
-1.024745e+02 -9.243246e+03 
-1.022192e+02 -9.005071e+03 
-1.019640e+02 -8.773033e+03 
-1.017087e+02 -8.546973e+03 
-1.014535e+02 -8.326739e+03 
-1.011982e+02 -8.112179e+03 
-1.009429e+02 -7.903147e+03 
-1.006877e+02 -7.699502e+03 
-1.004324e+02 -7.501104e+03 
-1.001772e+02 -7.307818e+03 
-9.992192e+01 -7.119513e+03 
-9.966667e+01 -6.936059e+03 
-9.941141e+01 -6.757333e+03 
-9.915616e+01 -6.583212e+03 
-9.890090e+01 -6.413577e+03 
-9.864565e+01 -6.248313e+03 
-9.839039e+01 -6.087308e+03 
-9.813514e+01 -5.930451e+03 
-9.787988e+01 -5.777636e+03 
-9.762462e+01 -5.628759e+03 
-9.736937e+01 -5.483718e+03 
-9.711411e+01 -5.342413e+03 
-9.685886e+01 -5.204750e+03 
-9.660360e+01 -5.070634e+03 
-9.634835e+01 -4.939974e+03 
-9.609309e+01 -4.812681e+03 
-9.583784e+01 -4.688667e+03 
-9.558258e+01 -4.567849e+03 
-9.532733e+01 -4.450144e+03 
-9.507207e+01 -4.335472e+03 
-9.481682e+01 -4.223754e+03 
-9.456156e+01 -4.114916e+03 
-9.430631e+01 -4.008881e+03 
-9.405105e+01 -3.905579e+03 
-9.379580e+01 -3.804939e+03 
-9.354054e+01 -3.706892e+03 
-9.328529e+01 -3.611371e+03 
-9.303003e+01 -3.518311e+03 
-9.277477e+01 -3.427650e+03 
-9.251952e+01 -3.339324e+03 
-9.226426e+01 -3.253274e+03 
-9.200901e+01 -3.169442e+03 
-9.175375e+01 -3.087769e+03 
-9.149850e+01 -3.008201e+03 
-9.124324e+01 -2.930684e+03 
-9.098799e+01 -2.855163e+03 
-9.073273e+01 -2.781589e+03 
-9.047748e+01 -2.709910e+03 
-9.022222e+01 -2.640078e+03 
-8.996697e+01 -2.572046e+03 
-8.971171e+01 -2.505767e+03 
-8.945646e+01 -2.441195e+03 
-8.920120e+01 -2.378287e+03 
-8.894595e+01 -2.317001e+03 
-8.869069e+01 -2.257293e+03 
-8.843544e+01 -2.199124e+03 
-8.818018e+01 -2.142453e+03 
-8.792492e+01 -2.087243e+03 
-8.766967e+01 -2.033456e+03 
-8.741441e+01 -1.981054e+03 
-8.715916e+01 -1.930003e+03 
-8.690390e+01 -1.880267e+03 
-8.664865e+01 -1.831812e+03 
-8.639339e+01 -1.784607e+03 
-8.613814e+01 -1.738617e+03 
-8.588288e+01 -1.693813e+03 
-8.562763e+01 -1.650162e+03 
-8.537237e+01 -1.607637e+03 
-8.511712e+01 -1.566208e+03 
-8.486186e+01 -1.525846e+03 
-8.460661e+01 -1.486523e+03 
-8.435135e+01 -1.448215e+03 
-8.409610e+01 -1.410893e+03 
-8.384084e+01 -1.374533e+03 
-8.358559e+01 -1.339110e+03 
-8.333033e+01 -1.304599e+03 
-8.307508e+01 -1.270978e+03 
-8.281982e+01 -1.238223e+03 
-8.256456e+01 -1.206312e+03 
-8.230931e+01 -1.175223e+03 
-8.205405e+01 -1.144936e+03 
-8.179880e+01 -1.115429e+03 
-8.154354e+01 -1.086682e+03 
-8.128829e+01 -1.058676e+03 
-8.103303e+01 -1.031391e+03 
-8.077778e+01 -1.004809e+03 
-8.052252e+01 -9.789129e+02 
-8.026727e+01 -9.536836e+02 
-8.001201e+01 -9.291043e+02 
-7.975676e+01 -9.051584e+02 
-7.950150e+01 -8.818296e+02 
-7.924625e+01 -8.591018e+02 
-7.899099e+01 -8.369596e+02 
-7.873574e+01 -8.153880e+02 
-7.848048e+01 -7.943722e+02 
-7.822523e+01 -7.738980e+02 
-7.796997e+01 -7.539513e+02 
-7.771471e+01 -7.345185e+02 
-7.745946e+01 -7.155865e+02 
-7.720420e+01 -6.971423e+02 
-7.694895e+01 -6.791733e+02 
-7.669369e+01 -6.616674e+02 
-7.643844e+01 -6.446125e+02 
-7.618318e+01 -6.279971e+02 
-7.592793e+01 -6.118098e+02 
-7.567267e+01 -5.960396e+02 
-7.541742e+01 -5.806757e+02 
-7.516216e+01 -5.657077e+02 
-7.490691e+01 -5.511254e+02 
-7.465165e+01 -5.369189e+02 
-7.439640e+01 -5.230784e+02 
-7.414114e+01 -5.095945e+02 
-7.388589e+01 -4.964581e+02 
-7.363063e+01 -4.836601e+02 
-7.337538e+01 -4.711919e+02 
-7.312012e+01 -4.590450e+02 
-7.286486e+01 -4.472111e+02 
-7.260961e+01 -4.356821e+02 
-7.235435e+01 -4.244501e+02 
-7.209910e+01 -4.135076e+02 
-7.184384e+01 -4.028470e+02 
-7.158859e+01 -3.924611e+02 
-7.133333e+01 -3.823429e+02 
-7.107808e+01 -3.724853e+02 
-7.082282e+01 -3.628817e+02 
-7.056757e+01 -3.535256e+02 
-7.031231e+01 -3.444106e+02 
-7.005706e+01 -3.355304e+02 
-6.980180e+01 -3.268791e+02 
-6.954655e+01 -3.184507e+02 
-6.929129e+01 -3.102394e+02 
-6.903604e+01 -3.022397e+02 
-6.878078e+01 -2.944462e+02 
-6.852553e+01 -2.868535e+02 
-6.827027e+01 -2.794564e+02 
-6.801502e+01 -2.722499e+02 
-6.775976e+01 -2.652291e+02 
-6.750450e+01 -2.583892e+02 
-6.724925e+01 -2.517255e+02 
-6.699399e+01 -2.452335e+02 
-6.673874e+01 -2.389089e+02 
-6.648348e+01 -2.327472e+02 
-6.622823e+01 -2.267442e+02 
-6.597297e+01 -2.208960e+02 
-6.571772e+01 -2.151984e+02 
-6.546246e+01 -2.096476e+02 
-6.520721e+01 -2.042399e+02 
-6.495195e+01 -1.989715e+02 
-6.469670e+01 -1.938388e+02 
-6.444144e+01 -1.888384e+02 
-6.418619e+01 -1.839669e+02 
-6.393093e+01 -1.792209e+02 
-6.367568e+01 -1.745971e+02 
-6.342042e+01 -1.700925e+02 
-6.316517e+01 -1.657040e+02 
-6.290991e+01 -1.614285e+02 
-6.265465e+01 -1.572633e+02 
-6.239940e+01 -1.532053e+02 
-6.214414e+01 -1.492519e+02 
-6.188889e+01 -1.454004e+02 
-6.163363e+01 -1.416481e+02 
-6.137838e+01 -1.379925e+02 
-6.112312e+01 -1.344311e+02 
-6.086787e+01 -1.309614e+02 
-6.061261e+01 -1.275812e+02 
-6.035736e+01 -1.242880e+02 
-6.010210e+01 -1.210798e+02 
-5.984685e+01 -1.179541e+02 
-5.959159e+01 -1.149091e+02 
-5.933634e+01 -1.119424e+02 
-5.908108e+01 -1.090523e+02 
-5.882583e+01 -1.062365e+02 
-5.857057e+01 -1.034934e+02 
-5.831532e+01 -1.008209e+02 
-5.806006e+01 -9.821729e+01 
-5.780480e+01 -9.568077e+01 
-5.754955e+01 -9.320960e+01 
-5.729429e+01 -9.080210e+01 
-5.703904e+01 -8.845664e+01 
-5.678378e+01 -8.617162e+01 
-5.652853e+01 -8.394547e+01 
-5.627327e+01 -8.177668e+01 
-5.601802e+01 -7.966378e+01 
-5.576276e+01 -7.760532e+01 
-5.550751e+01 -7.559990e+01 
-5.525225e+01 -7.364615e+01 
-5.499700e+01 -7.174275e+01 
-5.474174e+01 -6.988839e+01 
-5.448649e+01 -6.808181e+01 
-5.423123e+01 -6.632178e+01 
-5.397598e+01 -6.460710e+01 
-5.372072e+01 -6.293660e+01 
-5.346547e+01 -6.130915e+01 
-5.321021e+01 -5.972363e+01 
-5.295495e+01 -5.817896e+01 
-5.269970e+01 -5.667410e+01 
-5.244444e+01 -5.520801e+01 
-5.218919e+01 -5.377970e+01 
-5.193393e+01 -5.238819e+01 
-5.167868e+01 -5.103254e+01 
-5.142342e+01 -4.971181e+01 
-5.116817e+01 -4.842512e+01 
-5.091291e+01 -4.717158e+01 
-5.065766e+01 -4.595035e+01 
-5.040240e+01 -4.476057e+01 
-5.014715e+01 -4.360146e+01 
-4.989189e+01 -4.247221e+01 
-4.963664e+01 -4.137206e+01 
-4.938138e+01 -4.030026e+01 
-4.912613e+01 -3.925608e+01 
-4.887087e+01 -3.823880e+01 
-4.861562e+01 -3.724773e+01 
-4.836036e+01 -3.628220e+01 
-4.810511e+01 -3.534154e+01 
-4.784985e+01 -3.442513e+01 
-4.759459e+01 -3.353233e+01 
-4.733934e+01 -3.266253e+01 
-4.708408e+01 -3.181515e+01 
-4.682883e+01 -3.098959e+01 
-4.657357e+01 -3.018532e+01 
-4.631832e+01 -2.940176e+01 
-4.606306e+01 -2.863840e+01 
-4.580781e+01 -2.789470e+01 
-4.555255e+01 -2.717017e+01 
-4.529730e+01 -2.646430e+01 
-4.504204e+01 -2.577663e+01 
-4.478679e+01 -2.510667e+01 
-4.453153e+01 -2.445398e+01 
-4.427628e+01 -2.381810e+01 
-4.402102e+01 -2.319861e+01 
-4.376577e+01 -2.259508e+01 
-4.351051e+01 -2.200710e+01 
-4.325526e+01 -2.143427e+01 
-4.300000e+01 -2.087621e+01 
-4.274474e+01 -2.033252e+01 
-4.248949e+01 -1.980284e+01 
-4.223423e+01 -1.928681e+01 
-4.197898e+01 -1.878407e+01 
-4.172372e+01 -1.829429e+01 
-4.146847e+01 -1.781713e+01 
-4.121321e+01 -1.735227e+01 
-4.095796e+01 -1.689938e+01 
-4.070270e+01 -1.645816e+01 
-4.044745e+01 -1.602831e+01 
-4.019219e+01 -1.560954e+01 
-3.993694e+01 -1.520156e+01 
-3.968168e+01 -1.480409e+01 
-3.942643e+01 -1.441686e+01 
-3.917117e+01 -1.403961e+01 
-3.891592e+01 -1.367208e+01 
-3.866066e+01 -1.331402e+01 
-3.840541e+01 -1.296518e+01 
-3.815015e+01 -1.262534e+01 
-3.789489e+01 -1.229425e+01 
-3.763964e+01 -1.197169e+01 
-3.738438e+01 -1.165744e+01 
-3.712913e+01 -1.135129e+01 
-3.687387e+01 -1.105303e+01 
-3.661862e+01 -1.076246e+01 
-3.636336e+01 -1.047937e+01 
-3.610811e+01 -1.020358e+01 
-3.585285e+01 -9.934888e+00 
-3.559760e+01 -9.673123e+00 
-3.534234e+01 -9.418103e+00 
-3.508709e+01 -9.169655e+00 
-3.483183e+01 -8.927608e+00 
-3.457658e+01 -8.691798e+00 
-3.432132e+01 -8.462064e+00 
-3.406607e+01 -8.238250e+00 
-3.381081e+01 -8.020202e+00 
-3.355556e+01 -7.807773e+00 
-3.330030e+01 -7.600818e+00 
-3.304505e+01 -7.399195e+00 
-3.278979e+01 -7.202767e+00 
-3.253453e+01 -7.011401e+00 
-3.227928e+01 -6.824966e+00 
-3.202402e+01 -6.643334e+00 
-3.176877e+01 -6.466383e+00 
-3.151351e+01 -6.293991e+00 
-3.125826e+01 -6.126041e+00 
-3.100300e+01 -5.962418e+00 
-3.074775e+01 -5.803012e+00 
-3.049249e+01 -5.647713e+00 
-3.023724e+01 -5.496416e+00 
-2.998198e+01 -5.349017e+00 
-2.972673e+01 -5.205416e+00 
-2.947147e+01 -5.065515e+00 
-2.921622e+01 -4.929219e+00 
-2.896096e+01 -4.796435e+00 
-2.870571e+01 -4.667073e+00 
-2.845045e+01 -4.541043e+00 
-2.819520e+01 -4.418261e+00 
-2.793994e+01 -4.298643e+00 
-2.768468e+01 -4.182107e+00 
-2.742943e+01 -4.068574e+00 
-2.717417e+01 -3.957966e+00 
-2.691892e+01 -3.850208e+00 
-2.666366e+01 -3.745227e+00 
-2.640841e+01 -3.642951e+00 
-2.615315e+01 -3.543310e+00 
-2.589790e+01 -3.446236e+00 
-2.564264e+01 -3.351664e+00 
-2.538739e+01 -3.259529e+00 
-2.513213e+01 -3.169767e+00 
-2.487688e+01 -3.082319e+00 
-2.462162e+01 -2.997124e+00 
-2.436637e+01 -2.914124e+00 
-2.411111e+01 -2.833262e+00 
-2.385586e+01 -2.754485e+00 
-2.360060e+01 -2.677737e+00 
-2.334535e+01 -2.602967e+00 
-2.309009e+01 -2.530123e+00 
-2.283483e+01 -2.459156e+00 
-2.257958e+01 -2.390018e+00 
-2.232432e+01 -2.322661e+00 
-2.206907e+01 -2.257040e+00 
-2.181381e+01 -2.193110e+00 
-2.155856e+01 -2.130827e+00 
-2.130330e+01 -2.070148e+00 
-2.104805e+01 -2.011034e+00 
-2.079279e+01 -1.953442e+00 
-2.053754e+01 -1.897335e+00 
-2.028228e+01 -1.842673e+00 
-2.002703e+01 -1.789420e+00 
-1.977177e+01 -1.737538e+00 
-1.951652e+01 -1.686994e+00 
-1.926126e+01 -1.637752e+00 
-1.900601e+01 -1.589779e+00 
-1.875075e+01 -1.543042e+00 
-1.849550e+01 -1.497509e+00 
-1.824024e+01 -1.453149e+00 
-1.798498e+01 -1.409933e+00 
-1.772973e+01 -1.367830e+00 
-1.747447e+01 -1.326812e+00 
-1.721922e+01 -1.286851e+00 
-1.696396e+01 -1.247919e+00 
-1.670871e+01 -1.209991e+00 
-1.645345e+01 -1.173040e+00 
-1.619820e+01 -1.137041e+00 
-1.594294e+01 -1.101969e+00 
-1.568769e+01 -1.067801e+00 
-1.543243e+01 -1.034514e+00 
-1.517718e+01 -1.002085e+00 
-1.492192e+01 -9.704905e-01 
-1.466667e+01 -9.397106e-01 
-1.441141e+01 -9.097238e-01 
-1.415616e+01 -8.805096e-01 
-1.390090e+01 -8.520482e-01 
-1.364565e+01 -8.243202e-01 
-1.339039e+01 -7.973066e-01 
-1.313514e+01 -7.709891e-01 
-1.287988e+01 -7.453497e-01 
-1.262462e+01 -7.203709e-01 
-1.236937e+01 -6.960358e-01 
-1.211411e+01 -6.723277e-01 
-1.185886e+01 -6.492305e-01 
-1.160360e+01 -6.267285e-01 
-1.134835e+01 -6.048062e-01 
-1.109309e+01 -5.834488e-01 
-1.083784e+01 -5.626418e-01 
-1.058258e+01 -5.423708e-01 
-1.032733e+01 -5.226222e-01 
-1.007207e+01 -5.033825e-01 
-9.816817e+00 -4.846385e-01 
-9.561562e+00 -4.663774e-01 
-9.306306e+00 -4.485869e-01 
-9.051051e+00 -4.312548e-01 
-8.795796e+00 -4.143693e-01 
-8.540541e+00 -3.979189e-01 
-8.285285e+00 -3.818924e-01 
-8.030030e+00 -3.662788e-01 
-7.774775e+00 -3.510675e-01 
-7.519520e+00 -3.362482e-01 
-7.264264e+00 -3.218107e-01 
-7.009009e+00 -3.077452e-01 
-6.753754e+00 -2.940422e-01 
-6.498498e+00 -2.806922e-01 
-6.243243e+00 -2.676862e-01 
-5.987988e+00 -2.550154e-01 
-5.732733e+00 -2.426710e-01 
-5.477477e+00 -2.306447e-01 
-5.222222e+00 -2.189283e-01 
-4.966967e+00 -2.075138e-01 
-4.711712e+00 -1.963934e-01 
-4.456456e+00 -1.855596e-01 
-4.201201e+00 -1.750049e-01 
-3.945946e+00 -1.647221e-01 
-3.690691e+00 -1.547043e-01 
-3.435435e+00 -1.449447e-01 
-3.180180e+00 -1.354365e-01 
-2.924925e+00 -1.261733e-01 
-2.669670e+00 -1.171488e-01 
-2.414414e+00 -1.083568e-01 
-2.159159e+00 -9.979142e-02 
-1.903904e+00 -9.144669e-02 
-1.648649e+00 -8.331699e-02 
-1.393393e+00 -7.539676e-02 
-1.138138e+00 -6.768061e-02 
-8.828829e-01 -6.016328e-02 
-6.276276e-01 -5.283965e-02 
-3.723724e-01 -4.570473e-02 
-1.171171e-01 -3.875365e-02 
1.381381e-01 -3.198168e-02 
3.933934e-01 -2.538420e-02 
6.486486e-01 -1.895672e-02 
9.039039e-01 -1.269485e-02 
1.159159e+00 -6.594333e-03 
1.414414e+00 -6.510073e-04 
1.669670e+00 5.139177e-03 
1.924925e+00 1.078017e-02 
2.180180e+00 1.627581e-02 
2.435435e+00 2.162984e-02 
2.690691e+00 2.684592e-02 
2.945946e+00 3.192759e-02 
3.201201e+00 3.687833e-02 
3.456456e+00 4.170150e-02 
3.711712e+00 4.640039e-02 
3.966967e+00 5.097821e-02 
4.222222e+00 5.543807e-02 
4.477477e+00 5.978301e-02 
4.732733e+00 6.401600e-02 
4.987988e+00 6.813992e-02 
5.243243e+00 7.215757e-02 
5.498498e+00 7.607171e-02 
5.753754e+00 7.988499e-02 
6.009009e+00 8.360001e-02 
6.264264e+00 8.721931e-02 
6.519520e+00 9.074535e-02 
6.774775e+00 9.418053e-02 
7.030030e+00 9.752721e-02 
7.285285e+00 1.007876e-01 
7.540541e+00 1.039641e-01 
7.795796e+00 1.070587e-01 
8.051051e+00 1.100735e-01 
8.306306e+00 1.130107e-01 
8.561562e+00 1.158721e-01 
8.816817e+00 1.186599e-01 
9.072072e+00 1.213758e-01 
9.327327e+00 1.240217e-01 
9.582583e+00 1.265995e-01 
9.837838e+00 1.291108e-01 
1.009309e+01 1.315574e-01 
1.034835e+01 1.339410e-01 
1.060360e+01 1.362632e-01 
1.085886e+01 1.385255e-01 
1.111411e+01 1.407296e-01 
1.136937e+01 1.428768e-01 
1.162462e+01 1.449687e-01 
1.187988e+01 1.470068e-01 
1.213514e+01 1.489923e-01 
1.239039e+01 1.509266e-01 
1.264565e+01 1.528111e-01 
1.290090e+01 1.546470e-01 
1.315616e+01 1.564357e-01 
1.341141e+01 1.581782e-01 
1.366667e+01 1.598759e-01 
1.392192e+01 1.615298e-01 
1.417718e+01 1.631411e-01 
1.443243e+01 1.647109e-01 
1.468769e+01 1.662402e-01 
1.494294e+01 1.677301e-01 
1.519820e+01 1.691816e-01 
1.545345e+01 1.705958e-01 
1.570871e+01 1.719734e-01 
1.596396e+01 1.733156e-01 
1.621922e+01 1.746232e-01 
1.647447e+01 1.758972e-01 
1.672973e+01 1.771382e-01 
1.698498e+01 1.783474e-01 
1.724024e+01 1.795253e-01 
1.749550e+01 1.806729e-01 
1.775075e+01 1.817909e-01 
1.800601e+01 1.828802e-01 
1.826126e+01 1.839413e-01 
1.851652e+01 1.849751e-01 
1.877177e+01 1.859823e-01 
1.902703e+01 1.869635e-01 
1.928228e+01 1.879195e-01 
1.953754e+01 1.888508e-01 
1.979279e+01 1.897581e-01 
2.004805e+01 1.906420e-01 
2.030330e+01 1.915032e-01 
2.055856e+01 1.923422e-01 
2.081381e+01 1.931595e-01 
2.106907e+01 1.939558e-01 
2.132432e+01 1.947316e-01 
2.157958e+01 1.954874e-01 
2.183483e+01 1.962237e-01 
2.209009e+01 1.969410e-01 
2.234535e+01 1.976399e-01 
2.260060e+01 1.983207e-01 
2.285586e+01 1.989840e-01 
2.311111e+01 1.996302e-01 
2.336637e+01 2.002598e-01 
2.362162e+01 2.008731e-01 
2.387688e+01 2.014707e-01 
2.413213e+01 2.020528e-01 
2.438739e+01 2.026200e-01 
2.464264e+01 2.031725e-01 
2.489790e+01 2.037108e-01 
2.515315e+01 2.042352e-01 
2.540841e+01 2.047461e-01 
2.566366e+01 2.052438e-01 
2.591892e+01 2.057287e-01 
2.617417e+01 2.062012e-01 
2.642943e+01 2.066614e-01 
2.668468e+01 2.071098e-01 
2.693994e+01 2.075466e-01 
2.719520e+01 2.079722e-01 
2.745045e+01 2.083868e-01 
2.770571e+01 2.087908e-01 
2.796096e+01 2.091843e-01 
2.821622e+01 2.095677e-01 
2.847147e+01 2.099412e-01 
2.872673e+01 2.103051e-01 
2.898198e+01 2.106596e-01 
2.923724e+01 2.110049e-01 
2.949249e+01 2.113414e-01 
2.974775e+01 2.116692e-01 
3.000300e+01 2.119886e-01 
3.025826e+01 2.122997e-01 
3.051351e+01 2.126028e-01 
3.076877e+01 2.128981e-01 
3.102402e+01 2.131858e-01 
3.127928e+01 2.134661e-01 
3.153453e+01 2.137391e-01 
3.178979e+01 2.140051e-01 
3.204505e+01 2.142643e-01 
3.230030e+01 2.145168e-01 
3.255556e+01 2.147628e-01 
3.281081e+01 2.150024e-01 
3.306607e+01 2.152359e-01 
3.332132e+01 2.154633e-01 
3.357658e+01 2.156849e-01 
3.383183e+01 2.159008e-01 
3.408709e+01 2.161111e-01 
3.434234e+01 2.163160e-01 
3.459760e+01 2.165156e-01 
3.485285e+01 2.167101e-01 
3.510811e+01 2.168996e-01 
3.536336e+01 2.170842e-01 
3.561862e+01 2.172640e-01 
3.587387e+01 2.174392e-01 
3.612913e+01 2.176099e-01 
3.638438e+01 2.177762e-01 
3.663964e+01 2.179381e-01 
3.689489e+01 2.180960e-01 
3.715015e+01 2.182497e-01 
3.740541e+01 2.183995e-01 
3.766066e+01 2.185455e-01 
3.791592e+01 2.186876e-01 
3.817117e+01 2.188261e-01 
3.842643e+01 2.189611e-01 
3.868168e+01 2.190926e-01 
3.893694e+01 2.192206e-01 
3.919219e+01 2.193454e-01 
3.944745e+01 2.194670e-01 
3.970270e+01 2.195854e-01 
3.995796e+01 2.197008e-01 
4.021321e+01 2.198132e-01 
4.046847e+01 2.199227e-01 
4.072372e+01 2.200294e-01 
4.097898e+01 2.201333e-01 
4.123423e+01 2.202346e-01 
4.148949e+01 2.203332e-01 
4.174474e+01 2.204293e-01 
4.200000e+01 2.205230e-01 
4.225526e+01 2.206142e-01 
4.251051e+01 2.207031e-01 
4.276577e+01 2.207896e-01 
4.302102e+01 2.208740e-01 
4.327628e+01 2.209562e-01 
4.353153e+01 2.210362e-01 
4.378679e+01 2.211142e-01 
4.404204e+01 2.211902e-01 
4.429730e+01 2.212642e-01 
4.455255e+01 2.213364e-01 
4.480781e+01 2.214066e-01 
4.506306e+01 2.214751e-01 
4.531832e+01 2.215418e-01 
4.557357e+01 2.216067e-01 
4.582883e+01 2.216700e-01 
4.608408e+01 2.217317e-01 
4.633934e+01 2.217918e-01 
4.659459e+01 2.218503e-01 
4.684985e+01 2.219073e-01 
4.710511e+01 2.219629e-01 
4.736036e+01 2.220170e-01 
4.761562e+01 2.220697e-01 
4.787087e+01 2.221211e-01 
4.812613e+01 2.221711e-01 
4.838138e+01 2.222199e-01 
4.863664e+01 2.222674e-01 
4.889189e+01 2.223136e-01 
4.914715e+01 2.223587e-01 
4.940240e+01 2.224026e-01 
4.965766e+01 2.224454e-01 
4.991291e+01 2.224871e-01 
5.016817e+01 2.225277e-01 
5.042342e+01 2.225673e-01 
5.067868e+01 2.226058e-01 
5.093393e+01 2.226434e-01 
5.118919e+01 2.226800e-01 
5.144444e+01 2.227156e-01 
5.169970e+01 2.227503e-01 
5.195495e+01 2.227842e-01 
5.221021e+01 2.228171e-01 
5.246547e+01 2.228492e-01 
5.272072e+01 2.228805e-01 
5.297598e+01 2.229110e-01 
5.323123e+01 2.229407e-01 
5.348649e+01 2.229696e-01 
5.374174e+01 2.229978e-01 
5.399700e+01 2.230252e-01 
5.425225e+01 2.230520e-01 
5.450751e+01 2.230780e-01 
5.476276e+01 2.231034e-01 
5.501802e+01 2.231281e-01 
5.527327e+01 2.231522e-01 
5.552853e+01 2.231757e-01 
5.578378e+01 2.231986e-01 
5.603904e+01 2.232208e-01 
5.629429e+01 2.232426e-01 
5.654955e+01 2.232637e-01 
5.680480e+01 2.232843e-01 
5.706006e+01 2.233044e-01 
5.731532e+01 2.233239e-01 
5.757057e+01 2.233430e-01 
5.782583e+01 2.233615e-01 
5.808108e+01 2.233796e-01 
5.833634e+01 2.233972e-01 
5.859159e+01 2.234144e-01 
5.884685e+01 2.234311e-01 
5.910210e+01 2.234474e-01 
5.935736e+01 2.234633e-01 
5.961261e+01 2.234787e-01 
5.986787e+01 2.234938e-01 
6.012312e+01 2.235084e-01 
6.037838e+01 2.235227e-01 
6.063363e+01 2.235367e-01 
6.088889e+01 2.235502e-01 
6.114414e+01 2.235634e-01 
6.139940e+01 2.235763e-01 
6.165465e+01 2.235889e-01 
6.190991e+01 2.236011e-01 
6.216517e+01 2.236130e-01 
6.242042e+01 2.236246e-01 
6.267568e+01 2.236359e-01 
6.293093e+01 2.236469e-01 
6.318619e+01 2.236576e-01 
6.344144e+01 2.236681e-01 
6.369670e+01 2.236783e-01 
6.395195e+01 2.236882e-01 
6.420721e+01 2.236978e-01 
6.446246e+01 2.237073e-01 
6.471772e+01 2.237164e-01 
6.497297e+01 2.237254e-01 
6.522823e+01 2.237341e-01 
6.548348e+01 2.237426e-01 
6.573874e+01 2.237508e-01 
6.599399e+01 2.237589e-01 
6.624925e+01 2.237667e-01 
6.650450e+01 2.237743e-01 
6.675976e+01 2.237818e-01 
6.701502e+01 2.237890e-01 
6.727027e+01 2.237961e-01 
6.752553e+01 2.238030e-01 
6.778078e+01 2.238097e-01 
6.803604e+01 2.238162e-01 
6.829129e+01 2.238226e-01 
6.854655e+01 2.238288e-01 
6.880180e+01 2.238348e-01 
6.905706e+01 2.238407e-01 
6.931231e+01 2.238464e-01 
6.956757e+01 2.238520e-01 
6.982282e+01 2.238575e-01 
7.007808e+01 2.238628e-01 
7.033333e+01 2.238679e-01 
7.058859e+01 2.238730e-01 
7.084384e+01 2.238779e-01 
7.109910e+01 2.238826e-01 
7.135435e+01 2.238873e-01 
7.160961e+01 2.238918e-01 
7.186486e+01 2.238962e-01 
7.212012e+01 2.239005e-01 
7.237538e+01 2.239047e-01 
7.263063e+01 2.239088e-01 
7.288589e+01 2.239128e-01 
7.314114e+01 2.239167e-01 
7.339640e+01 2.239204e-01 
7.365165e+01 2.239241e-01 
7.390691e+01 2.239277e-01 
7.416216e+01 2.239312e-01 
7.441742e+01 2.239346e-01 
7.467267e+01 2.239379e-01 
7.492793e+01 2.239411e-01 
7.518318e+01 2.239443e-01 
7.543844e+01 2.239473e-01 
7.569369e+01 2.239503e-01 
7.594895e+01 2.239532e-01 
7.620420e+01 2.239561e-01 
7.645946e+01 2.239588e-01 
7.671471e+01 2.239615e-01 
7.696997e+01 2.239641e-01 
7.722523e+01 2.239667e-01 
7.748048e+01 2.239692e-01 
7.773574e+01 2.239716e-01 
7.799099e+01 2.239740e-01 
7.824625e+01 2.239763e-01 
7.850150e+01 2.239785e-01 
7.875676e+01 2.239807e-01 
7.901201e+01 2.239828e-01 
7.926727e+01 2.239849e-01 
7.952252e+01 2.239869e-01 
7.977778e+01 2.239889e-01 
8.003303e+01 2.239908e-01 
8.028829e+01 2.239926e-01 
8.054354e+01 2.239945e-01 
8.079880e+01 2.239962e-01 
8.105405e+01 2.239980e-01 
8.130931e+01 2.239996e-01 
8.156456e+01 2.240013e-01 
8.181982e+01 2.240029e-01 
8.207508e+01 2.240044e-01 
8.233033e+01 2.240059e-01 
8.258559e+01 2.240074e-01 
8.284084e+01 2.240089e-01 
8.309610e+01 2.240103e-01 
8.335135e+01 2.240116e-01 
8.360661e+01 2.240129e-01 
8.386186e+01 2.240142e-01 
8.411712e+01 2.240155e-01 
8.437237e+01 2.240167e-01 
8.462763e+01 2.240179e-01 
8.488288e+01 2.240191e-01 
8.513814e+01 2.240202e-01 
8.539339e+01 2.240213e-01 
8.564865e+01 2.240224e-01 
8.590390e+01 2.240235e-01 
8.615916e+01 2.240245e-01 
8.641441e+01 2.240255e-01 
8.666967e+01 2.240265e-01 
8.692492e+01 2.240274e-01 
8.718018e+01 2.240283e-01 
8.743544e+01 2.240292e-01 
8.769069e+01 2.240301e-01 
8.794595e+01 2.240310e-01 
8.820120e+01 2.240318e-01 
8.845646e+01 2.240326e-01 
8.871171e+01 2.240334e-01 
8.896697e+01 2.240342e-01 
8.922222e+01 2.240349e-01 
8.947748e+01 2.240356e-01 
8.973273e+01 2.240363e-01 
8.998799e+01 2.240370e-01 
9.024324e+01 2.240377e-01 
9.049850e+01 2.240384e-01 
9.075375e+01 2.240390e-01 
9.100901e+01 2.240396e-01 
9.126426e+01 2.240402e-01 
9.151952e+01 2.240408e-01 
9.177477e+01 2.240414e-01 
9.203003e+01 2.240420e-01 
9.228529e+01 2.240425e-01 
9.254054e+01 2.240430e-01 
9.279580e+01 2.240436e-01 
9.305105e+01 2.240441e-01 
9.330631e+01 2.240446e-01 
9.356156e+01 2.240450e-01 
9.381682e+01 2.240455e-01 
9.407207e+01 2.240460e-01 
9.432733e+01 2.240464e-01 
9.458258e+01 2.240468e-01 
9.483784e+01 2.240473e-01 
9.509309e+01 2.240477e-01 
9.534835e+01 2.240481e-01 
9.560360e+01 2.240485e-01 
9.585886e+01 2.240488e-01 
9.611411e+01 2.240492e-01 
9.636937e+01 2.240496e-01 
9.662462e+01 2.240499e-01 
9.687988e+01 2.240503e-01 
9.713514e+01 2.240506e-01 
9.739039e+01 2.240509e-01 
9.764565e+01 2.240512e-01 
9.790090e+01 2.240515e-01 
9.815616e+01 2.240518e-01 
9.841141e+01 2.240521e-01 
9.866667e+01 2.240524e-01 
9.892192e+01 2.240527e-01 
9.917718e+01 2.240530e-01 
9.943243e+01 2.240532e-01 
9.968769e+01 2.240535e-01 
9.994294e+01 2.240537e-01 
1.001982e+02 2.240540e-01 
1.004535e+02 2.240542e-01 
1.007087e+02 2.240545e-01 
1.009640e+02 2.240547e-01 
1.012192e+02 2.240549e-01 
1.014745e+02 2.240551e-01 
1.017297e+02 2.240553e-01 
1.019850e+02 2.240555e-01 
1.022402e+02 2.240557e-01 
1.024955e+02 2.240559e-01 
1.027508e+02 2.240561e-01 
1.030060e+02 2.240563e-01 
1.032613e+02 2.240565e-01 
1.035165e+02 2.240566e-01 
1.037718e+02 2.240568e-01 
1.040270e+02 2.240570e-01 
1.042823e+02 2.240571e-01 
1.045375e+02 2.240573e-01 
1.047928e+02 2.240574e-01 
1.050480e+02 2.240576e-01 
1.053033e+02 2.240577e-01 
1.055586e+02 2.240579e-01 
1.058138e+02 2.240580e-01 
1.060691e+02 2.240581e-01 
1.063243e+02 2.240583e-01 
1.065796e+02 2.240584e-01 
1.068348e+02 2.240585e-01 
1.070901e+02 2.240586e-01 
1.073453e+02 2.240588e-01 
1.076006e+02 2.240589e-01 
1.078559e+02 2.240590e-01 
1.081111e+02 2.240591e-01 
1.083664e+02 2.240592e-01 
1.086216e+02 2.240593e-01 
1.088769e+02 2.240594e-01 
1.091321e+02 2.240595e-01 
1.093874e+02 2.240596e-01 
1.096426e+02 2.240597e-01 
1.098979e+02 2.240598e-01 
1.101532e+02 2.240599e-01 
1.104084e+02 2.240600e-01 
1.106637e+02 2.240600e-01 
1.109189e+02 2.240601e-01 
1.111742e+02 2.240602e-01 
1.114294e+02 2.240603e-01 
1.116847e+02 2.240603e-01 
1.119399e+02 2.240604e-01 
1.121952e+02 2.240605e-01 
1.124505e+02 2.240606e-01 
1.127057e+02 2.240606e-01 
1.129610e+02 2.240607e-01 
1.132162e+02 2.240608e-01 
1.134715e+02 2.240608e-01 
1.137267e+02 2.240609e-01 
1.139820e+02 2.240609e-01 
1.142372e+02 2.240610e-01 
1.144925e+02 2.240611e-01 
1.147477e+02 2.240611e-01 
1.150030e+02 2.240612e-01 
1.152583e+02 2.240612e-01 
1.155135e+02 2.240613e-01 
1.157688e+02 2.240613e-01 
1.160240e+02 2.240614e-01 
1.162793e+02 2.240614e-01 
1.165345e+02 2.240615e-01 
1.167898e+02 2.240615e-01 
1.170450e+02 2.240615e-01 
1.173003e+02 2.240616e-01 
1.175556e+02 2.240616e-01 
1.178108e+02 2.240617e-01 
1.180661e+02 2.240617e-01 
1.183213e+02 2.240617e-01 
1.185766e+02 2.240618e-01 
1.188318e+02 2.240618e-01 
1.190871e+02 2.240619e-01 
1.193423e+02 2.240619e-01 
1.195976e+02 2.240619e-01 
1.198529e+02 2.240620e-01 
1.201081e+02 2.240620e-01 
1.203634e+02 2.240620e-01 
1.206186e+02 2.240621e-01 
1.208739e+02 2.240621e-01 
1.211291e+02 2.240621e-01 
1.213844e+02 2.240621e-01 
1.216396e+02 2.240622e-01 
1.218949e+02 2.240622e-01 
1.221502e+02 2.240622e-01 
1.224054e+02 2.240622e-01 
1.226607e+02 2.240623e-01 
1.229159e+02 2.240623e-01 
1.231712e+02 2.240623e-01 
1.234264e+02 2.240623e-01 
1.236817e+02 2.240624e-01 
1.239369e+02 2.240624e-01 
1.241922e+02 2.240624e-01 
1.244474e+02 2.240624e-01 
1.247027e+02 2.240624e-01 
1.249580e+02 2.240625e-01 
1.252132e+02 2.240625e-01 
1.254685e+02 2.240625e-01 
1.257237e+02 2.240625e-01 
1.259790e+02 2.240625e-01 
1.262342e+02 2.240625e-01 
1.264895e+02 2.240626e-01 
1.267447e+02 2.240626e-01 
1.270000e+02 2.240626e-01 
1.270000e+02 2.696734e-01 
1.267447e+02 2.696734e-01 
1.264895e+02 2.696733e-01 
1.262342e+02 2.696733e-01 
1.259790e+02 2.696733e-01 
1.257237e+02 2.696733e-01 
1.254685e+02 2.696733e-01 
1.252132e+02 2.696732e-01 
1.249580e+02 2.696732e-01 
1.247027e+02 2.696732e-01 
1.244474e+02 2.696732e-01 
1.241922e+02 2.696732e-01 
1.239369e+02 2.696731e-01 
1.236817e+02 2.696731e-01 
1.234264e+02 2.696731e-01 
1.231712e+02 2.696731e-01 
1.229159e+02 2.696731e-01 
1.226607e+02 2.696730e-01 
1.224054e+02 2.696730e-01 
1.221502e+02 2.696730e-01 
1.218949e+02 2.696730e-01 
1.216396e+02 2.696729e-01 
1.213844e+02 2.696729e-01 
1.211291e+02 2.696729e-01 
1.208739e+02 2.696729e-01 
1.206186e+02 2.696728e-01 
1.203634e+02 2.696728e-01 
1.201081e+02 2.696728e-01 
1.198529e+02 2.696727e-01 
1.195976e+02 2.696727e-01 
1.193423e+02 2.696727e-01 
1.190871e+02 2.696726e-01 
1.188318e+02 2.696726e-01 
1.185766e+02 2.696726e-01 
1.183213e+02 2.696725e-01 
1.180661e+02 2.696725e-01 
1.178108e+02 2.696724e-01 
1.175556e+02 2.696724e-01 
1.173003e+02 2.696724e-01 
1.170450e+02 2.696723e-01 
1.167898e+02 2.696723e-01 
1.165345e+02 2.696722e-01 
1.162793e+02 2.696722e-01 
1.160240e+02 2.696721e-01 
1.157688e+02 2.696721e-01 
1.155135e+02 2.696720e-01 
1.152583e+02 2.696720e-01 
1.150030e+02 2.696719e-01 
1.147477e+02 2.696719e-01 
1.144925e+02 2.696718e-01 
1.142372e+02 2.696718e-01 
1.139820e+02 2.696717e-01 
1.137267e+02 2.696717e-01 
1.134715e+02 2.696716e-01 
1.132162e+02 2.696715e-01 
1.129610e+02 2.696715e-01 
1.127057e+02 2.696714e-01 
1.124505e+02 2.696713e-01 
1.121952e+02 2.696713e-01 
1.119399e+02 2.696712e-01 
1.116847e+02 2.696711e-01 
1.114294e+02 2.696710e-01 
1.111742e+02 2.696710e-01 
1.109189e+02 2.696709e-01 
1.106637e+02 2.696708e-01 
1.104084e+02 2.696707e-01 
1.101532e+02 2.696706e-01 
1.098979e+02 2.696705e-01 
1.096426e+02 2.696705e-01 
1.093874e+02 2.696704e-01 
1.091321e+02 2.696703e-01 
1.088769e+02 2.696702e-01 
1.086216e+02 2.696701e-01 
1.083664e+02 2.696700e-01 
1.081111e+02 2.696699e-01 
1.078559e+02 2.696698e-01 
1.076006e+02 2.696696e-01 
1.073453e+02 2.696695e-01 
1.070901e+02 2.696694e-01 
1.068348e+02 2.696693e-01 
1.065796e+02 2.696692e-01 
1.063243e+02 2.696690e-01 
1.060691e+02 2.696689e-01 
1.058138e+02 2.696688e-01 
1.055586e+02 2.696686e-01 
1.053033e+02 2.696685e-01 
1.050480e+02 2.696684e-01 
1.047928e+02 2.696682e-01 
1.045375e+02 2.696681e-01 
1.042823e+02 2.696679e-01 
1.040270e+02 2.696677e-01 
1.037718e+02 2.696676e-01 
1.035165e+02 2.696674e-01 
1.032613e+02 2.696672e-01 
1.030060e+02 2.696671e-01 
1.027508e+02 2.696669e-01 
1.024955e+02 2.696667e-01 
1.022402e+02 2.696665e-01 
1.019850e+02 2.696663e-01 
1.017297e+02 2.696661e-01 
1.014745e+02 2.696659e-01 
1.012192e+02 2.696657e-01 
1.009640e+02 2.696654e-01 
1.007087e+02 2.696652e-01 
1.004535e+02 2.696650e-01 
1.001982e+02 2.696648e-01 
9.994294e+01 2.696645e-01 
9.968769e+01 2.696643e-01 
9.943243e+01 2.696640e-01 
9.917718e+01 2.696637e-01 
9.892192e+01 2.696635e-01 
9.866667e+01 2.696632e-01 
9.841141e+01 2.696629e-01 
9.815616e+01 2.696626e-01 
9.790090e+01 2.696623e-01 
9.764565e+01 2.696620e-01 
9.739039e+01 2.696617e-01 
9.713514e+01 2.696614e-01 
9.687988e+01 2.696610e-01 
9.662462e+01 2.696607e-01 
9.636937e+01 2.696603e-01 
9.611411e+01 2.696600e-01 
9.585886e+01 2.696596e-01 
9.560360e+01 2.696592e-01 
9.534835e+01 2.696588e-01 
9.509309e+01 2.696584e-01 
9.483784e+01 2.696580e-01 
9.458258e+01 2.696576e-01 
9.432733e+01 2.696572e-01 
9.407207e+01 2.696567e-01 
9.381682e+01 2.696563e-01 
9.356156e+01 2.696558e-01 
9.330631e+01 2.696553e-01 
9.305105e+01 2.696548e-01 
9.279580e+01 2.696543e-01 
9.254054e+01 2.696538e-01 
9.228529e+01 2.696533e-01 
9.203003e+01 2.696527e-01 
9.177477e+01 2.696522e-01 
9.151952e+01 2.696516e-01 
9.126426e+01 2.696510e-01 
9.100901e+01 2.696504e-01 
9.075375e+01 2.696498e-01 
9.049850e+01 2.696491e-01 
9.024324e+01 2.696485e-01 
8.998799e+01 2.696478e-01 
8.973273e+01 2.696471e-01 
8.947748e+01 2.696464e-01 
8.922222e+01 2.696457e-01 
8.896697e+01 2.696449e-01 
8.871171e+01 2.696442e-01 
8.845646e+01 2.696434e-01 
8.820120e+01 2.696426e-01 
8.794595e+01 2.696417e-01 
8.769069e+01 2.696409e-01 
8.743544e+01 2.696400e-01 
8.718018e+01 2.696391e-01 
8.692492e+01 2.696382e-01 
8.666967e+01 2.696372e-01 
8.641441e+01 2.696363e-01 
8.615916e+01 2.696353e-01 
8.590390e+01 2.696342e-01 
8.564865e+01 2.696332e-01 
8.539339e+01 2.696321e-01 
8.513814e+01 2.696310e-01 
8.488288e+01 2.696299e-01 
8.462763e+01 2.696287e-01 
8.437237e+01 2.696275e-01 
8.411712e+01 2.696263e-01 
8.386186e+01 2.696250e-01 
8.360661e+01 2.696237e-01 
8.335135e+01 2.696224e-01 
8.309610e+01 2.696210e-01 
8.284084e+01 2.696196e-01 
8.258559e+01 2.696182e-01 
8.233033e+01 2.696167e-01 
8.207508e+01 2.696152e-01 
8.181982e+01 2.696136e-01 
8.156456e+01 2.696121e-01 
8.130931e+01 2.696104e-01 
8.105405e+01 2.696087e-01 
8.079880e+01 2.696070e-01 
8.054354e+01 2.696052e-01 
8.028829e+01 2.696034e-01 
8.003303e+01 2.696016e-01 
7.977778e+01 2.695996e-01 
7.952252e+01 2.695977e-01 
7.926727e+01 2.695957e-01 
7.901201e+01 2.695936e-01 
7.875676e+01 2.695915e-01 
7.850150e+01 2.695893e-01 
7.824625e+01 2.695870e-01 
7.799099e+01 2.695847e-01 
7.773574e+01 2.695824e-01 
7.748048e+01 2.695800e-01 
7.722523e+01 2.695775e-01 
7.696997e+01 2.695749e-01 
7.671471e+01 2.695723e-01 
7.645946e+01 2.695696e-01 
7.620420e+01 2.695668e-01 
7.594895e+01 2.695640e-01 
7.569369e+01 2.695611e-01 
7.543844e+01 2.695581e-01 
7.518318e+01 2.695551e-01 
7.492793e+01 2.695519e-01 
7.467267e+01 2.695487e-01 
7.441742e+01 2.695454e-01 
7.416216e+01 2.695420e-01 
7.390691e+01 2.695385e-01 
7.365165e+01 2.695349e-01 
7.339640e+01 2.695312e-01 
7.314114e+01 2.695274e-01 
7.288589e+01 2.695236e-01 
7.263063e+01 2.695196e-01 
7.237538e+01 2.695155e-01 
7.212012e+01 2.695113e-01 
7.186486e+01 2.695070e-01 
7.160961e+01 2.695026e-01 
7.135435e+01 2.694981e-01 
7.109910e+01 2.694934e-01 
7.084384e+01 2.694886e-01 
7.058859e+01 2.694837e-01 
7.033333e+01 2.694787e-01 
7.007808e+01 2.694735e-01 
6.982282e+01 2.694682e-01 
6.956757e+01 2.694628e-01 
6.931231e+01 2.694572e-01 
6.905706e+01 2.694515e-01 
6.880180e+01 2.694456e-01 
6.854655e+01 2.694396e-01 
6.829129e+01 2.694334e-01 
6.803604e+01 2.694270e-01 
6.778078e+01 2.694205e-01 
6.752553e+01 2.694138e-01 
6.727027e+01 2.694069e-01 
6.701502e+01 2.693998e-01 
6.675976e+01 2.693926e-01 
6.650450e+01 2.693851e-01 
6.624925e+01 2.693775e-01 
6.599399e+01 2.693696e-01 
6.573874e+01 2.693616e-01 
6.548348e+01 2.693533e-01 
6.522823e+01 2.693448e-01 
6.497297e+01 2.693361e-01 
6.471772e+01 2.693272e-01 
6.446246e+01 2.693180e-01 
6.420721e+01 2.693086e-01 
6.395195e+01 2.692990e-01 
6.369670e+01 2.692890e-01 
6.344144e+01 2.692789e-01 
6.318619e+01 2.692684e-01 
6.293093e+01 2.692577e-01 
6.267568e+01 2.692467e-01 
6.242042e+01 2.692354e-01 
6.216517e+01 2.692238e-01 
6.190991e+01 2.692119e-01 
6.165465e+01 2.691996e-01 
6.139940e+01 2.691871e-01 
6.114414e+01 2.691742e-01 
6.088889e+01 2.691610e-01 
6.063363e+01 2.691474e-01 
6.037838e+01 2.691335e-01 
6.012312e+01 2.691192e-01 
5.986787e+01 2.691045e-01 
5.961261e+01 2.690895e-01 
5.935736e+01 2.690740e-01 
5.910210e+01 2.690582e-01 
5.884685e+01 2.690419e-01 
5.859159e+01 2.690252e-01 
5.833634e+01 2.690080e-01 
5.808108e+01 2.689904e-01 
5.782583e+01 2.689723e-01 
5.757057e+01 2.689537e-01 
5.731532e+01 2.689347e-01 
5.706006e+01 2.689151e-01 
5.680480e+01 2.688951e-01 
5.654955e+01 2.688745e-01 
5.629429e+01 2.688533e-01 
5.603904e+01 2.688316e-01 
5.578378e+01 2.688093e-01 
5.552853e+01 2.687865e-01 
5.527327e+01 2.687630e-01 
5.501802e+01 2.687389e-01 
5.476276e+01 2.687142e-01 
5.450751e+01 2.686888e-01 
5.425225e+01 2.686627e-01 
5.399700e+01 2.686360e-01 
5.374174e+01 2.686085e-01 
5.348649e+01 2.685804e-01 
5.323123e+01 2.685514e-01 
5.297598e+01 2.685217e-01 
5.272072e+01 2.684913e-01 
5.246547e+01 2.684600e-01 
5.221021e+01 2.684279e-01 
5.195495e+01 2.683949e-01 
5.169970e+01 2.683611e-01 
5.144444e+01 2.683264e-01 
5.118919e+01 2.682907e-01 
5.093393e+01 2.682542e-01 
5.067868e+01 2.682166e-01 
5.042342e+01 2.681781e-01 
5.016817e+01 2.681385e-01 
4.991291e+01 2.680979e-01 
4.965766e+01 2.680562e-01 
4.940240e+01 2.680134e-01 
4.914715e+01 2.679695e-01 
4.889189e+01 2.679244e-01 
4.863664e+01 2.678781e-01 
4.838138e+01 2.678306e-01 
4.812613e+01 2.677819e-01 
4.787087e+01 2.677318e-01 
4.761562e+01 2.676805e-01 
4.736036e+01 2.676278e-01 
4.710511e+01 2.675736e-01 
4.684985e+01 2.675181e-01 
4.659459e+01 2.674611e-01 
4.633934e+01 2.674025e-01 
4.608408e+01 2.673425e-01 
4.582883e+01 2.672808e-01 
4.557357e+01 2.672175e-01 
4.531832e+01 2.671525e-01 
4.506306e+01 2.670858e-01 
4.480781e+01 2.670174e-01 
4.455255e+01 2.669471e-01 
4.429730e+01 2.668750e-01 
4.404204e+01 2.668010e-01 
4.378679e+01 2.667250e-01 
4.353153e+01 2.666470e-01 
4.327628e+01 2.665669e-01 
4.302102e+01 2.664848e-01 
4.276577e+01 2.664004e-01 
4.251051e+01 2.663138e-01 
4.225526e+01 2.662250e-01 
4.200000e+01 2.661337e-01 
4.174474e+01 2.660401e-01 
4.148949e+01 2.659440e-01 
4.123423e+01 2.658454e-01 
4.097898e+01 2.657441e-01 
4.072372e+01 2.656402e-01 
4.046847e+01 2.655335e-01 
4.021321e+01 2.654240e-01 
3.995796e+01 2.653116e-01 
3.970270e+01 2.651962e-01 
3.944745e+01 2.650777e-01 
3.919219e+01 2.649562e-01 
3.893694e+01 2.648314e-01 
3.868168e+01 2.647033e-01 
3.842643e+01 2.645719e-01 
3.817117e+01 2.644369e-01 
3.791592e+01 2.642984e-01 
3.766066e+01 2.641562e-01 
3.740541e+01 2.640103e-01 
3.715015e+01 2.638605e-01 
3.689489e+01 2.637067e-01 
3.663964e+01 2.635489e-01 
3.638438e+01 2.633869e-01 
3.612913e+01 2.632206e-01 
3.587387e+01 2.630500e-01 
3.561862e+01 2.628748e-01 
3.536336e+01 2.626949e-01 
3.510811e+01 2.625104e-01 
3.485285e+01 2.623209e-01 
3.459760e+01 2.621264e-01 
3.434234e+01 2.619268e-01 
3.408709e+01 2.617219e-01 
3.383183e+01 2.615116e-01 
3.357658e+01 2.612957e-01 
3.332132e+01 2.610741e-01 
3.306607e+01 2.608466e-01 
3.281081e+01 2.606132e-01 
3.255556e+01 2.603735e-01 
3.230030e+01 2.601276e-01 
3.204505e+01 2.598751e-01 
3.178979e+01 2.596159e-01 
3.153453e+01 2.593499e-01 
3.127928e+01 2.590768e-01 
3.102402e+01 2.587966e-01 
3.076877e+01 2.585089e-01 
3.051351e+01 2.582136e-01 
3.025826e+01 2.579105e-01 
3.000300e+01 2.575993e-01 
2.974775e+01 2.572800e-01 
2.949249e+01 2.569522e-01 
2.923724e+01 2.566157e-01 
2.898198e+01 2.562703e-01 
2.872673e+01 2.559158e-01 
2.847147e+01 2.555519e-01 
2.821622e+01 2.551784e-01 
2.796096e+01 2.547951e-01 
2.770571e+01 2.544015e-01 
2.745045e+01 2.539976e-01 
2.719520e+01 2.535830e-01 
2.693994e+01 2.531574e-01 
2.668468e+01 2.527206e-01 
2.642943e+01 2.522722e-01 
2.617417e+01 2.518119e-01 
2.591892e+01 2.513395e-01 
2.566366e+01 2.508546e-01 
2.540841e+01 2.503569e-01 
2.515315e+01 2.498460e-01 
2.489790e+01 2.493215e-01 
2.464264e+01 2.487832e-01 
2.438739e+01 2.482307e-01 
2.413213e+01 2.476636e-01 
2.387688e+01 2.470814e-01 
2.362162e+01 2.464839e-01 
2.336637e+01 2.458706e-01 
2.311111e+01 2.452410e-01 
2.285586e+01 2.445948e-01 
2.260060e+01 2.439315e-01 
2.234535e+01 2.432506e-01 
2.209009e+01 2.425518e-01 
2.183483e+01 2.418345e-01 
2.157958e+01 2.410981e-01 
2.132432e+01 2.403424e-01 
2.106907e+01 2.395666e-01 
2.081381e+01 2.387703e-01 
2.055856e+01 2.379529e-01 
2.030330e+01 2.371140e-01 
2.004805e+01 2.362528e-01 
1.979279e+01 2.353689e-01 
1.953754e+01 2.344616e-01 
1.928228e+01 2.335303e-01 
1.902703e+01 2.325743e-01 
1.877177e+01 2.315931e-01 
1.851652e+01 2.305859e-01 
1.826126e+01 2.295521e-01 
1.800601e+01 2.284909e-01 
1.775075e+01 2.274017e-01 
1.749550e+01 2.262837e-01 
1.724024e+01 2.251361e-01 
1.698498e+01 2.239581e-01 
1.672973e+01 2.227490e-01 
1.647447e+01 2.215079e-01 
1.621922e+01 2.202340e-01 
1.596396e+01 2.189264e-01 
1.570871e+01 2.175842e-01 
1.545345e+01 2.162065e-01 
1.519820e+01 2.147924e-01 
1.494294e+01 2.133409e-01 
1.468769e+01 2.118510e-01 
1.443243e+01 2.103216e-01 
1.417718e+01 2.087519e-01 
1.392192e+01 2.071406e-01 
1.366667e+01 2.054867e-01 
1.341141e+01 2.037890e-01 
1.315616e+01 2.020465e-01 
1.290090e+01 2.002578e-01 
1.264565e+01 1.984219e-01 
1.239039e+01 1.965374e-01 
1.213514e+01 1.946030e-01 
1.187988e+01 1.926175e-01 
1.162462e+01 1.905795e-01 
1.136937e+01 1.884876e-01 
1.111411e+01 1.863403e-01 
1.085886e+01 1.841363e-01 
1.060360e+01 1.818740e-01 
1.034835e+01 1.795518e-01 
1.009309e+01 1.771682e-01 
9.837838e+00 1.747216e-01 
9.582583e+00 1.722103e-01 
9.327327e+00 1.696325e-01 
9.072072e+00 1.669866e-01 
8.816817e+00 1.642706e-01 
8.561562e+00 1.614829e-01 
8.306306e+00 1.586214e-01 
8.051051e+00 1.556843e-01 
7.795796e+00 1.526694e-01 
7.540541e+00 1.495748e-01 
7.285285e+00 1.463984e-01 
7.030030e+00 1.431380e-01 
6.774775e+00 1.397913e-01 
6.519520e+00 1.363561e-01 
6.264264e+00 1.328301e-01 
6.009009e+00 1.292108e-01 
5.753754e+00 1.254958e-01 
5.498498e+00 1.216825e-01 
5.243243e+00 1.177683e-01 
4.987988e+00 1.137507e-01 
4.732733e+00 1.096268e-01 
4.477477e+00 1.053938e-01 
4.222222e+00 1.010488e-01 
3.966967e+00 9.658898e-02 
3.711712e+00 9.201116e-02 
3.456456e+00 8.731227e-02 
3.201201e+00 8.248910e-02 
2.945946e+00 7.753836e-02 
2.690691e+00 7.245669e-02 
2.435435e+00 6.724061e-02 
2.180180e+00 6.188658e-02 
1.924925e+00 5.639094e-02 
1.669670e+00 5.074995e-02 
1.414414e+00 4.495976e-02 
1.159159e+00 3.901644e-02 
9.039039e-01 3.291592e-02 
6.486486e-01 2.665406e-02 
3.933934e-01 2.022657e-02 
1.381381e-01 1.362909e-02 
-1.171171e-01 6.857124e-03 
-3.723724e-01 -9.395453e-05 
-6.276276e-01 -7.228878e-03 
-8.828829e-01 -1.455251e-02 
-1.138138e+00 -2.206984e-02 
-1.393393e+00 -2.978599e-02 
-1.648649e+00 -3.770622e-02 
-1.903904e+00 -4.583592e-02 
-2.159159e+00 -5.418065e-02 
-2.414414e+00 -6.274607e-02 
-2.669670e+00 -7.153804e-02 
-2.924925e+00 -8.056255e-02 
-3.180180e+00 -8.982574e-02 
-3.435435e+00 -9.933392e-02 
-3.690691e+00 -1.090936e-01 
-3.945946e+00 -1.191114e-01 
-4.201201e+00 -1.293941e-01 
-4.456456e+00 -1.399488e-01 
-4.711712e+00 -1.507827e-01 
-4.966967e+00 -1.619031e-01 
-5.222222e+00 -1.733176e-01 
-5.477477e+00 -1.850340e-01 
-5.732733e+00 -1.970603e-01 
-5.987988e+00 -2.094046e-01 
-6.243243e+00 -2.220755e-01 
-6.498498e+00 -2.350814e-01 
-6.753754e+00 -2.484314e-01 
-7.009009e+00 -2.621345e-01 
-7.264264e+00 -2.761999e-01 
-7.519520e+00 -2.906374e-01 
-7.774775e+00 -3.054567e-01 
-8.030030e+00 -3.206680e-01 
-8.285285e+00 -3.362816e-01 
-8.540541e+00 -3.523081e-01 
-8.795796e+00 -3.687585e-01 
-9.051051e+00 -3.856440e-01 
-9.306306e+00 -4.029761e-01 
-9.561562e+00 -4.207666e-01 
-9.816817e+00 -4.390277e-01 
-1.007207e+01 -4.577717e-01 
-1.032733e+01 -4.770114e-01 
-1.058258e+01 -4.967601e-01 
-1.083784e+01 -5.170310e-01 
-1.109309e+01 -5.378381e-01 
-1.134835e+01 -5.591954e-01 
-1.160360e+01 -5.811177e-01 
-1.185886e+01 -6.036198e-01 
-1.211411e+01 -6.267170e-01 
-1.236937e+01 -6.504250e-01 
-1.262462e+01 -6.747602e-01 
-1.287988e+01 -6.997389e-01 
-1.313514e+01 -7.253783e-01 
-1.339039e+01 -7.516958e-01 
-1.364565e+01 -7.787094e-01 
-1.390090e+01 -8.064374e-01 
-1.415616e+01 -8.348988e-01 
-1.441141e+01 -8.641130e-01 
-1.466667e+01 -8.940998e-01 
-1.492192e+01 -9.248797e-01 
-1.517718e+01 -9.564737e-01 
-1.543243e+01 -9.889034e-01 
-1.568769e+01 -1.022191e+00 
-1.594294e+01 -1.056358e+00 
-1.619820e+01 -1.091430e+00 
-1.645345e+01 -1.127429e+00 
-1.670871e+01 -1.164380e+00 
-1.696396e+01 -1.202308e+00 
-1.721922e+01 -1.241240e+00 
-1.747447e+01 -1.281201e+00 
-1.772973e+01 -1.322219e+00 
-1.798498e+01 -1.364322e+00 
-1.824024e+01 -1.407539e+00 
-1.849550e+01 -1.451898e+00 
-1.875075e+01 -1.497431e+00 
-1.900601e+01 -1.544168e+00 
-1.926126e+01 -1.592141e+00 
-1.951652e+01 -1.641383e+00 
-1.977177e+01 -1.691928e+00 
-2.002703e+01 -1.743809e+00 
-2.028228e+01 -1.797062e+00 
-2.053754e+01 -1.851724e+00 
-2.079279e+01 -1.907831e+00 
-2.104805e+01 -1.965423e+00 
-2.130330e+01 -2.024538e+00 
-2.155856e+01 -2.085216e+00 
-2.181381e+01 -2.147499e+00 
-2.206907e+01 -2.211429e+00 
-2.232432e+01 -2.277050e+00 
-2.257958e+01 -2.344407e+00 
-2.283483e+01 -2.413545e+00 
-2.309009e+01 -2.484512e+00 
-2.334535e+01 -2.557356e+00 
-2.360060e+01 -2.632126e+00 
-2.385586e+01 -2.708874e+00 
-2.411111e+01 -2.787652e+00 
-2.436637e+01 -2.868513e+00 
-2.462162e+01 -2.951513e+00 
-2.487688e+01 -3.036708e+00 
-2.513213e+01 -3.124157e+00 
-2.538739e+01 -3.213918e+00 
-2.564264e+01 -3.306053e+00 
-2.589790e+01 -3.400625e+00 
-2.615315e+01 -3.497699e+00 
-2.640841e+01 -3.597340e+00 
-2.666366e+01 -3.699616e+00 
-2.691892e+01 -3.804597e+00 
-2.717417e+01 -3.912355e+00 
-2.742943e+01 -4.022963e+00 
-2.768468e+01 -4.136496e+00 
-2.793994e+01 -4.253032e+00 
-2.819520e+01 -4.372651e+00 
-2.845045e+01 -4.495432e+00 
-2.870571e+01 -4.621462e+00 
-2.896096e+01 -4.750824e+00 
-2.921622e+01 -4.883608e+00 
-2.947147e+01 -5.019904e+00 
-2.972673e+01 -5.159805e+00 
-2.998198e+01 -5.303406e+00 
-3.023724e+01 -5.450805e+00 
-3.049249e+01 -5.602102e+00 
-3.074775e+01 -5.757401e+00 
-3.100300e+01 -5.916808e+00 
-3.125826e+01 -6.080430e+00 
-3.151351e+01 -6.248380e+00 
-3.176877e+01 -6.420772e+00 
-3.202402e+01 -6.597723e+00 
-3.227928e+01 -6.779355e+00 
-3.253453e+01 -6.965790e+00 
-3.278979e+01 -7.157157e+00 
-3.304505e+01 -7.353584e+00 
-3.330030e+01 -7.555207e+00 
-3.355556e+01 -7.762162e+00 
-3.381081e+01 -7.974591e+00 
-3.406607e+01 -8.192639e+00 
-3.432132e+01 -8.416453e+00 
-3.457658e+01 -8.646187e+00 
-3.483183e+01 -8.881997e+00 
-3.508709e+01 -9.124044e+00 
-3.534234e+01 -9.372493e+00 
-3.559760e+01 -9.627512e+00 
-3.585285e+01 -9.889277e+00 
-3.610811e+01 -1.015796e+01 
-3.636336e+01 -1.043376e+01 
-3.661862e+01 -1.071685e+01 
-3.687387e+01 -1.100742e+01 
-3.712913e+01 -1.130568e+01 
-3.738438e+01 -1.161183e+01 
-3.763964e+01 -1.192608e+01 
-3.789489e+01 -1.224864e+01 
-3.815015e+01 -1.257973e+01 
-3.840541e+01 -1.291957e+01 
-3.866066e+01 -1.326841e+01 
-3.891592e+01 -1.362647e+01 
-3.917117e+01 -1.399400e+01 
-3.942643e+01 -1.437125e+01 
-3.968168e+01 -1.475848e+01 
-3.993694e+01 -1.515595e+01 
-4.019219e+01 -1.556393e+01 
-4.044745e+01 -1.598270e+01 
-4.070270e+01 -1.641255e+01 
-4.095796e+01 -1.685377e+01 
-4.121321e+01 -1.730666e+01 
-4.146847e+01 -1.777152e+01 
-4.172372e+01 -1.824868e+01 
-4.197898e+01 -1.873846e+01 
-4.223423e+01 -1.924120e+01 
-4.248949e+01 -1.975723e+01 
-4.274474e+01 -2.028691e+01 
-4.300000e+01 -2.083059e+01 
-4.325526e+01 -2.138866e+01 
-4.351051e+01 -2.196149e+01 
-4.376577e+01 -2.254947e+01 
-4.402102e+01 -2.315300e+01 
-4.427628e+01 -2.377249e+01 
-4.453153e+01 -2.440837e+01 
-4.478679e+01 -2.506106e+01 
-4.504204e+01 -2.573102e+01 
-4.529730e+01 -2.641869e+01 
-4.555255e+01 -2.712456e+01 
-4.580781e+01 -2.784909e+01 
-4.606306e+01 -2.859279e+01 
-4.631832e+01 -2.935615e+01 
-4.657357e+01 -3.013971e+01 
-4.682883e+01 -3.094398e+01 
-4.708408e+01 -3.176953e+01 
-4.733934e+01 -3.261692e+01 
-4.759459e+01 -3.348672e+01 
-4.784985e+01 -3.437952e+01 
-4.810511e+01 -3.529593e+01 
-4.836036e+01 -3.623659e+01 
-4.861562e+01 -3.720212e+01 
-4.887087e+01 -3.819318e+01 
-4.912613e+01 -3.921046e+01 
-4.938138e+01 -4.025465e+01 
-4.963664e+01 -4.132645e+01 
-4.989189e+01 -4.242660e+01 
-5.014715e+01 -4.355585e+01 
-5.040240e+01 -4.471496e+01 
-5.065766e+01 -4.590473e+01 
-5.091291e+01 -4.712597e+01 
-5.116817e+01 -4.837951e+01 
-5.142342e+01 -4.966620e+01 
-5.167868e+01 -5.098693e+01 
-5.193393e+01 -5.234258e+01 
-5.218919e+01 -5.373409e+01 
-5.244444e+01 -5.516240e+01 
-5.269970e+01 -5.662849e+01 
-5.295495e+01 -5.813335e+01 
-5.321021e+01 -5.967802e+01 
-5.346547e+01 -6.126354e+01 
-5.372072e+01 -6.289099e+01 
-5.397598e+01 -6.456149e+01 
-5.423123e+01 -6.627617e+01 
-5.448649e+01 -6.803620e+01 
-5.474174e+01 -6.984277e+01 
-5.499700e+01 -7.169713e+01 
-5.525225e+01 -7.360054e+01 
-5.550751e+01 -7.555429e+01 
-5.576276e+01 -7.755971e+01 
-5.601802e+01 -7.961817e+01 
-5.627327e+01 -8.173107e+01 
-5.652853e+01 -8.389986e+01 
-5.678378e+01 -8.612601e+01 
-5.703904e+01 -8.841103e+01 
-5.729429e+01 -9.075649e+01 
-5.754955e+01 -9.316399e+01 
-5.780480e+01 -9.563516e+01 
-5.806006e+01 -9.817168e+01 
-5.831532e+01 -1.007753e+02 
-5.857057e+01 -1.034478e+02 
-5.882583e+01 -1.061909e+02 
-5.908108e+01 -1.090066e+02 
-5.933634e+01 -1.118968e+02 
-5.959159e+01 -1.148634e+02 
-5.984685e+01 -1.179085e+02 
-6.010210e+01 -1.210341e+02 
-6.035736e+01 -1.242424e+02 
-6.061261e+01 -1.275356e+02 
-6.086787e+01 -1.309158e+02 
-6.112312e+01 -1.343855e+02 
-6.137838e+01 -1.379469e+02 
-6.163363e+01 -1.416025e+02 
-6.188889e+01 -1.453548e+02 
-6.214414e+01 -1.492063e+02 
-6.239940e+01 -1.531597e+02 
-6.265465e+01 -1.572176e+02 
-6.290991e+01 -1.613829e+02 
-6.316517e+01 -1.656584e+02 
-6.342042e+01 -1.700469e+02 
-6.367568e+01 -1.745515e+02 
-6.393093e+01 -1.791752e+02 
-6.418619e+01 -1.839213e+02 
-6.444144e+01 -1.887928e+02 
-6.469670e+01 -1.937932e+02 
-6.495195e+01 -1.989259e+02 
-6.520721e+01 -2.041943e+02 
-6.546246e+01 -2.096020e+02 
-6.571772e+01 -2.151528e+02 
-6.597297e+01 -2.208503e+02 
-6.622823e+01 -2.266986e+02 
-6.648348e+01 -2.327016e+02 
-6.673874e+01 -2.388633e+02 
-6.699399e+01 -2.451879e+02 
-6.724925e+01 -2.516799e+02 
-6.750450e+01 -2.583436e+02 
-6.775976e+01 -2.651835e+02 
-6.801502e+01 -2.722043e+02 
-6.827027e+01 -2.794107e+02 
-6.852553e+01 -2.868078e+02 
-6.878078e+01 -2.944006e+02 
-6.903604e+01 -3.021941e+02 
-6.929129e+01 -3.101938e+02 
-6.954655e+01 -3.184051e+02 
-6.980180e+01 -3.268335e+02 
-7.005706e+01 -3.354848e+02 
-7.031231e+01 -3.443650e+02 
-7.056757e+01 -3.534800e+02 
-7.082282e+01 -3.628361e+02 
-7.107808e+01 -3.724397e+02 
-7.133333e+01 -3.822972e+02 
-7.158859e+01 -3.924155e+02 
-7.184384e+01 -4.028014e+02 
-7.209910e+01 -4.134620e+02 
-7.235435e+01 -4.244045e+02 
-7.260961e+01 -4.356364e+02 
-7.286486e+01 -4.471655e+02 
-7.312012e+01 -4.589994e+02 
-7.337538e+01 -4.711463e+02 
-7.363063e+01 -4.836145e+02 
-7.388589e+01 -4.964124e+02 
-7.414114e+01 -5.095489e+02 
-7.439640e+01 -5.230328e+02 
-7.465165e+01 -5.368733e+02 
-7.490691e+01 -5.510798e+02 
-7.516216e+01 -5.656621e+02 
-7.541742e+01 -5.806301e+02 
-7.567267e+01 -5.959939e+02 
-7.592793e+01 -6.117641e+02 
-7.618318e+01 -6.279514e+02 
-7.643844e+01 -6.445669e+02 
-7.669369e+01 -6.616218e+02 
-7.694895e+01 -6.791277e+02 
-7.720420e+01 -6.970967e+02 
-7.745946e+01 -7.155409e+02 
-7.771471e+01 -7.344729e+02 
-7.796997e+01 -7.539056e+02 
-7.822523e+01 -7.738524e+02 
-7.848048e+01 -7.943266e+02 
-7.873574e+01 -8.153424e+02 
-7.899099e+01 -8.369140e+02 
-7.924625e+01 -8.590562e+02 
-7.950150e+01 -8.817840e+02 
-7.975676e+01 -9.051128e+02 
-8.001201e+01 -9.290587e+02 
-8.026727e+01 -9.536380e+02 
-8.052252e+01 -9.788673e+02 
-8.077778e+01 -1.004764e+03 
-8.103303e+01 -1.031345e+03 
-8.128829e+01 -1.058630e+03 
-8.154354e+01 -1.086636e+03 
-8.179880e+01 -1.115383e+03 
-8.205405e+01 -1.144890e+03 
-8.230931e+01 -1.175178e+03 
-8.256456e+01 -1.206266e+03 
-8.281982e+01 -1.238177e+03 
-8.307508e+01 -1.270932e+03 
-8.333033e+01 -1.304554e+03 
-8.358559e+01 -1.339064e+03 
-8.384084e+01 -1.374487e+03 
-8.409610e+01 -1.410847e+03 
-8.435135e+01 -1.448169e+03 
-8.460661e+01 -1.486478e+03 
-8.486186e+01 -1.525800e+03 
-8.511712e+01 -1.566162e+03 
-8.537237e+01 -1.607592e+03 
-8.562763e+01 -1.650117e+03 
-8.588288e+01 -1.693767e+03 
-8.613814e+01 -1.738571e+03 
-8.639339e+01 -1.784561e+03 
-8.664865e+01 -1.831767e+03 
-8.690390e+01 -1.880221e+03 
-8.715916e+01 -1.929957e+03 
-8.741441e+01 -1.981009e+03 
-8.766967e+01 -2.033410e+03 
-8.792492e+01 -2.087198e+03 
-8.818018e+01 -2.142408e+03 
-8.843544e+01 -2.199078e+03 
-8.869069e+01 -2.257247e+03 
-8.894595e+01 -2.316955e+03 
-8.920120e+01 -2.378242e+03 
-8.945646e+01 -2.441150e+03 
-8.971171e+01 -2.505721e+03 
-8.996697e+01 -2.572000e+03 
-9.022222e+01 -2.640033e+03 
-9.047748e+01 -2.709865e+03 
-9.073273e+01 -2.781543e+03 
-9.098799e+01 -2.855118e+03 
-9.124324e+01 -2.930638e+03 
-9.149850e+01 -3.008156e+03 
-9.175375e+01 -3.087724e+03 
-9.200901e+01 -3.169396e+03 
-9.226426e+01 -3.253229e+03 
-9.251952e+01 -3.339278e+03 
-9.277477e+01 -3.427604e+03 
-9.303003e+01 -3.518266e+03 
-9.328529e+01 -3.611325e+03 
-9.354054e+01 -3.706846e+03 
-9.379580e+01 -3.804893e+03 
-9.405105e+01 -3.905534e+03 
-9.430631e+01 -4.008836e+03 
-9.456156e+01 -4.114870e+03 
-9.481682e+01 -4.223709e+03 
-9.507207e+01 -4.335426e+03 
-9.532733e+01 -4.450098e+03 
-9.558258e+01 -4.567803e+03 
-9.583784e+01 -4.688621e+03 
-9.609309e+01 -4.812635e+03 
-9.634835e+01 -4.939929e+03 
-9.660360e+01 -5.070589e+03 
-9.685886e+01 -5.204705e+03 
-9.711411e+01 -5.342368e+03 
-9.736937e+01 -5.483672e+03 
-9.762462e+01 -5.628713e+03 
-9.787988e+01 -5.777591e+03 
-9.813514e+01 -5.930406e+03 
-9.839039e+01 -6.087263e+03 
-9.864565e+01 -6.248268e+03 
-9.890090e+01 -6.413532e+03 
-9.915616e+01 -6.583166e+03 
-9.941141e+01 -6.757287e+03 
-9.966667e+01 -6.936014e+03 
-9.992192e+01 -7.119467e+03 
-1.001772e+02 -7.307773e+03 
-1.004324e+02 -7.501058e+03 
-1.006877e+02 -7.699456e+03 
-1.009429e+02 -7.903102e+03 
-1.011982e+02 -8.112133e+03 
-1.014535e+02 -8.326693e+03 
-1.017087e+02 -8.546928e+03 
-1.019640e+02 -8.772987e+03 
-1.022192e+02 -9.005025e+03 
-1.024745e+02 -9.243201e+03 
-1.027297e+02 -9.487676e+03 
-1.029850e+02 -9.738616e+03 
-1.032402e+02 -9.996194e+03 
-1.034955e+02 -1.026058e+04 
-1.037508e+02 -1.053197e+04 
-1.040060e+02 -1.081053e+04 
-1.042613e+02 -1.109646e+04 
-1.045165e+02 -1.138995e+04 
-1.047718e+02 -1.169120e+04 
-1.050270e+02 -1.200042e+04 
-1.052823e+02 -1.231782e+04 
-1.055375e+02 -1.264361e+04 
-1.057928e+02 -1.297802e+04 
-1.060480e+02 -1.332128e+04 
-1.063033e+02 -1.367361e+04 
-1.065586e+02 -1.403526e+04 
-1.068138e+02 -1.440648e+04 
-1.070691e+02 -1.478751e+04 
-1.073243e+02 -1.517863e+04 
-1.075796e+02 -1.558008e+04 
-1.078348e+02 -1.599216e+04 
-1.080901e+02 -1.641513e+04 
-1.083453e+02 -1.684929e+04 
-1.086006e+02 -1.729494e+04 
-1.088559e+02 -1.775237e+04 
-1.091111e+02 -1.822190e+04 
-1.093664e+02 -1.870384e+04 
-1.096216e+02 -1.919854e+04 
-1.098769e+02 -1.970631e+04 
-1.101321e+02 -2.022752e+04 
-1.103874e+02 -2.076251e+04 
-1.106426e+02 -2.131165e+04 
-1.108979e+02 -2.187532e+04 
-1.111532e+02 -2.245389e+04 
-1.114084e+02 -2.304777e+04 
-1.116637e+02 -2.365735e+04 
-1.119189e+02 -2.428306e+04 
-1.121742e+02 -2.492531e+04 
-1.124294e+02 -2.558455e+04 
-1.126847e+02 -2.626123e+04 
-1.129399e+02 -2.695580e+04 
-1.131952e+02 -2.766875e+04 
-1.134505e+02 -2.840055e+04 
-1.137057e+02 -2.915171e+04 
-1.139610e+02 -2.992273e+04 
-1.142162e+02 -3.071414e+04 
-1.144715e+02 -3.152649e+04 
-1.147267e+02 -3.236032e+04 
-1.149820e+02 -3.321621e+04 
-1.152372e+02 -3.409473e+04 
-1.154925e+02 -3.499648e+04 
-1.157477e+02 -3.592209e+04 
-1.160030e+02 -3.687218e+04 
-1.162583e+02 -3.784740e+04 
-1.165135e+02 -3.884841e+04 
-1.167688e+02 -3.987589e+04 
-1.170240e+02 -4.093055e+04 
-1.172793e+02 -4.201310e+04 
-1.175345e+02 -4.312429e+04 
-1.177898e+02 -4.426486e+04 
-1.180450e+02 -4.543560e+04 
-1.183003e+02 -4.663731e+04 
-1.185556e+02 -4.787080e+04 
-1.188108e+02 -4.913691e+04 
-1.190661e+02 -5.043651e+04 
-1.193213e+02 -5.177048e+04 
-1.195766e+02 -5.313973e+04 
-1.198318e+02 -5.454520e+04 
-1.200871e+02 -5.598784e+04 
-1.203423e+02 -5.746863e+04 
-1.205976e+02 -5.898859e+04 
-1.208529e+02 -6.054875e+04 
-1.211081e+02 -6.215017e+04 
-1.213634e+02 -6.379395e+04 
-1.216186e+02 -6.548121e+04 
-1.218739e+02 -6.721308e+04 
-1.221291e+02 -6.899077e+04 
-1.223844e+02 -7.081547e+04 
-1.226396e+02 -7.268843e+04 
-1.228949e+02 -7.461093e+04 
-1.231502e+02 -7.658427e+04 
-1.234054e+02 -7.860981e+04 
-1.236607e+02 -8.068892e+04 
-1.239159e+02 -8.282302e+04 
-1.241712e+02 -8.501356e+04 
-1.244264e+02 -8.726204e+04 
-1.246817e+02 -8.956998e+04 
-1.249369e+02 -9.193897e+04 
-1.251922e+02 -9.437061e+04 
-1.254474e+02 -9.686657e+04 
-1.257027e+02 -9.942854e+04 
-1.259580e+02 -1.020583e+05 
-1.262132e+02 -1.047576e+05 
-1.264685e+02 -1.075282e+05 
-1.267237e+02 -1.103722e+05 
-1.269790e+02 -1.132914e+05 
-1.272342e+02 -1.162877e+05 
-1.274895e+02 -1.193634e+05 
-1.277447e+02 -1.225203e+05 
-1.280000e+02 -1.257608e+05 
-1.280000e+02 -1.257609e+05 


==> Figures/4pt_I_sig_NE_meas_muT/points_2.dat <==
7.000000e-01 -1.768381e-02 
7.046046e-01 -1.756999e-02 
7.092092e-01 -1.745623e-02 
7.138138e-01 -1.734253e-02 
7.184184e-01 -1.722887e-02 
7.230230e-01 -1.711527e-02 
7.276276e-01 -1.700173e-02 
7.322322e-01 -1.688824e-02 
7.368368e-01 -1.677480e-02 
7.414414e-01 -1.666141e-02 
7.460460e-01 -1.654808e-02 
7.506507e-01 -1.643480e-02 
7.552553e-01 -1.632157e-02 
7.598599e-01 -1.620840e-02 
7.644645e-01 -1.609528e-02 
7.690691e-01 -1.598222e-02 
7.736737e-01 -1.586920e-02 
7.782783e-01 -1.575624e-02 
7.828829e-01 -1.564334e-02 
7.874875e-01 -1.553048e-02 
7.920921e-01 -1.541768e-02 
7.966967e-01 -1.530494e-02 
8.013013e-01 -1.519224e-02 
8.059059e-01 -1.507960e-02 
8.105105e-01 -1.496702e-02 
8.151151e-01 -1.485448e-02 
8.197197e-01 -1.474200e-02 
8.243243e-01 -1.462957e-02 
8.289289e-01 -1.451719e-02 
8.335335e-01 -1.440487e-02 
8.381381e-01 -1.429260e-02 
8.427427e-01 -1.418038e-02 
8.473473e-01 -1.406822e-02 
8.519520e-01 -1.395611e-02 
8.565566e-01 -1.384405e-02 
8.611612e-01 -1.373204e-02 
8.657658e-01 -1.362009e-02 
8.703704e-01 -1.350819e-02 
8.749750e-01 -1.339634e-02 
8.795796e-01 -1.328455e-02 
8.841842e-01 -1.317280e-02 
8.887888e-01 -1.306111e-02 
8.933934e-01 -1.294948e-02 
8.979980e-01 -1.283789e-02 
9.026026e-01 -1.272636e-02 
9.072072e-01 -1.261488e-02 
9.118118e-01 -1.250345e-02 
9.164164e-01 -1.239208e-02 
9.210210e-01 -1.228076e-02 
9.256256e-01 -1.216949e-02 
9.302302e-01 -1.205827e-02 
9.348348e-01 -1.194710e-02 
9.394394e-01 -1.183599e-02 
9.440440e-01 -1.172493e-02 
9.486486e-01 -1.161392e-02 
9.532533e-01 -1.150297e-02 
9.578579e-01 -1.139206e-02 
9.624625e-01 -1.128121e-02 
9.670671e-01 -1.117041e-02 
9.716717e-01 -1.105966e-02 
9.762763e-01 -1.094897e-02 
9.808809e-01 -1.083833e-02 
9.854855e-01 -1.072773e-02 
9.900901e-01 -1.061720e-02 
9.946947e-01 -1.050671e-02 
9.992993e-01 -1.039627e-02 
1.003904e+00 -1.028589e-02 
1.008509e+00 -1.017556e-02 
1.013113e+00 -1.006528e-02 
1.017718e+00 -9.955055e-03 
1.022322e+00 -9.844880e-03 
1.026927e+00 -9.734756e-03 
1.031532e+00 -9.624685e-03 
1.036136e+00 -9.514666e-03 
1.040741e+00 -9.404698e-03 
1.045345e+00 -9.294782e-03 
1.049950e+00 -9.184918e-03 
1.054555e+00 -9.075105e-03 
1.059159e+00 -8.965345e-03 
1.063764e+00 -8.855635e-03 
1.068368e+00 -8.745978e-03 
1.072973e+00 -8.636372e-03 
1.077578e+00 -8.526818e-03 
1.082182e+00 -8.417315e-03 
1.086787e+00 -8.307864e-03 
1.091391e+00 -8.198465e-03 
1.095996e+00 -8.089117e-03 
1.100601e+00 -7.979820e-03 
1.105205e+00 -7.870575e-03 
1.109810e+00 -7.761381e-03 
1.114414e+00 -7.652239e-03 
1.119019e+00 -7.543148e-03 
1.123624e+00 -7.434109e-03 
1.128228e+00 -7.325120e-03 
1.132833e+00 -7.216184e-03 
1.137437e+00 -7.107298e-03 
1.142042e+00 -6.998464e-03 
1.146647e+00 -6.889681e-03 
1.151251e+00 -6.780949e-03 
1.155856e+00 -6.672268e-03 
1.160460e+00 -6.563638e-03 
1.165065e+00 -6.455060e-03 
1.169670e+00 -6.346533e-03 
1.174274e+00 -6.238057e-03 
1.178879e+00 -6.129632e-03 
1.183483e+00 -6.021257e-03 
1.188088e+00 -5.912934e-03 
1.192693e+00 -5.804662e-03 
1.197297e+00 -5.696441e-03 
1.201902e+00 -5.588271e-03 
1.206507e+00 -5.480152e-03 
1.211111e+00 -5.372084e-03 
1.215716e+00 -5.264066e-03 
1.220320e+00 -5.156100e-03 
1.224925e+00 -5.048184e-03 
1.229530e+00 -4.940319e-03 
1.234134e+00 -4.832505e-03 
1.238739e+00 -4.724742e-03 
1.243343e+00 -4.617029e-03 
1.247948e+00 -4.509367e-03 
1.252553e+00 -4.401756e-03 
1.257157e+00 -4.294195e-03 
1.261762e+00 -4.186685e-03 
1.266366e+00 -4.079226e-03 
1.270971e+00 -3.971817e-03 
1.275576e+00 -3.864459e-03 
1.280180e+00 -3.757152e-03 
1.284785e+00 -3.649895e-03 
1.289389e+00 -3.542688e-03 
1.293994e+00 -3.435532e-03 
1.298599e+00 -3.328426e-03 
1.303203e+00 -3.221371e-03 
1.307808e+00 -3.114366e-03 
1.312412e+00 -3.007412e-03 
1.317017e+00 -2.900507e-03 
1.321622e+00 -2.793654e-03 
1.326226e+00 -2.686850e-03 
1.330831e+00 -2.580097e-03 
1.335435e+00 -2.473394e-03 
1.340040e+00 -2.366741e-03 
1.344645e+00 -2.260139e-03 
1.349249e+00 -2.153587e-03 
1.353854e+00 -2.047084e-03 
1.358458e+00 -1.940632e-03 
1.363063e+00 -1.834231e-03 
1.367668e+00 -1.727879e-03 
1.372272e+00 -1.621577e-03 
1.376877e+00 -1.515325e-03 
1.381481e+00 -1.409124e-03 
1.386086e+00 -1.302972e-03 
1.390691e+00 -1.196870e-03 
1.395295e+00 -1.090819e-03 
1.399900e+00 -9.848169e-04 
1.404505e+00 -8.788650e-04 
1.409109e+00 -7.729630e-04 
1.413714e+00 -6.671108e-04 
1.418318e+00 -5.613085e-04 
1.422923e+00 -4.555560e-04 
1.427528e+00 -3.498533e-04 
1.432132e+00 -2.442004e-04 
1.436737e+00 -1.385971e-04 
1.441341e+00 -3.304366e-05 
1.445946e+00 7.246014e-05 
1.450551e+00 1.779143e-04 
1.455155e+00 2.833187e-04 
1.459760e+00 3.886736e-04 
1.464364e+00 4.939788e-04 
1.468969e+00 5.992345e-04 
1.473574e+00 7.044406e-04 
1.478178e+00 8.095972e-04 
1.482783e+00 9.147043e-04 
1.487387e+00 1.019762e-03 
1.491992e+00 1.124770e-03 
1.496597e+00 1.229729e-03 
1.501201e+00 1.334638e-03 
1.505806e+00 1.439498e-03 
1.510410e+00 1.544308e-03 
1.515015e+00 1.649070e-03 
1.519620e+00 1.753781e-03 
1.524224e+00 1.858444e-03 
1.528829e+00 1.963057e-03 
1.533433e+00 2.067621e-03 
1.538038e+00 2.172136e-03 
1.542643e+00 2.276602e-03 
1.547247e+00 2.381018e-03 
1.551852e+00 2.485385e-03 
1.556456e+00 2.589704e-03 
1.561061e+00 2.693973e-03 
1.565666e+00 2.798193e-03 
1.570270e+00 2.902363e-03 
1.574875e+00 3.006485e-03 
1.579479e+00 3.110558e-03 
1.584084e+00 3.214582e-03 
1.588689e+00 3.318557e-03 
1.593293e+00 3.422483e-03 
1.597898e+00 3.526359e-03 
1.602503e+00 3.630187e-03 
1.607107e+00 3.733967e-03 
1.611712e+00 3.837697e-03 
1.616316e+00 3.941378e-03 
1.620921e+00 4.045011e-03 
1.625526e+00 4.148595e-03 
1.630130e+00 4.252130e-03 
1.634735e+00 4.355616e-03 
1.639339e+00 4.459054e-03 
1.643944e+00 4.562443e-03 
1.648549e+00 4.665783e-03 
1.653153e+00 4.769075e-03 
1.657758e+00 4.872318e-03 
1.662362e+00 4.975512e-03 
1.666967e+00 5.078658e-03 
1.671572e+00 5.181755e-03 
1.676176e+00 5.284804e-03 
1.680781e+00 5.387804e-03 
1.685385e+00 5.490756e-03 
1.689990e+00 5.593659e-03 
1.694595e+00 5.696514e-03 
1.699199e+00 5.799320e-03 
1.703804e+00 5.902078e-03 
1.708408e+00 6.004787e-03 
1.713013e+00 6.107449e-03 
1.717618e+00 6.210062e-03 
1.722222e+00 6.312626e-03 
1.726827e+00 6.415142e-03 
1.731431e+00 6.517610e-03 
1.736036e+00 6.620030e-03 
1.740641e+00 6.722402e-03 
1.745245e+00 6.824725e-03 
1.749850e+00 6.927000e-03 
1.754454e+00 7.029227e-03 
1.759059e+00 7.131406e-03 
1.763664e+00 7.233537e-03 
1.768268e+00 7.335620e-03 
1.772873e+00 7.437654e-03 
1.777477e+00 7.539641e-03 
1.782082e+00 7.641580e-03 
1.786687e+00 7.743470e-03 
1.791291e+00 7.845313e-03 
1.795896e+00 7.947107e-03 
1.800501e+00 8.048854e-03 
1.805105e+00 8.150553e-03 
1.809710e+00 8.252204e-03 
1.814314e+00 8.353807e-03 
1.818919e+00 8.455362e-03 
1.823524e+00 8.556870e-03 
1.828128e+00 8.658330e-03 
1.832733e+00 8.759742e-03 
1.837337e+00 8.861106e-03 
1.841942e+00 8.962422e-03 
1.846547e+00 9.063691e-03 
1.851151e+00 9.164912e-03 
1.855756e+00 9.266085e-03 
1.860360e+00 9.367211e-03 
1.864965e+00 9.468289e-03 
1.869570e+00 9.569320e-03 
1.874174e+00 9.670303e-03 
1.878779e+00 9.771239e-03 
1.883383e+00 9.872127e-03 
1.887988e+00 9.972967e-03 
1.892593e+00 1.007376e-02 
1.897197e+00 1.017451e-02 
1.901802e+00 1.027520e-02 
1.906406e+00 1.037585e-02 
1.911011e+00 1.047646e-02 
1.915616e+00 1.057701e-02 
1.920220e+00 1.067752e-02 
1.924825e+00 1.077798e-02 
1.929429e+00 1.087840e-02 
1.934034e+00 1.097876e-02 
1.938639e+00 1.107908e-02 
1.943243e+00 1.117936e-02 
1.947848e+00 1.127958e-02 
1.952452e+00 1.137976e-02 
1.957057e+00 1.147989e-02 
1.961662e+00 1.157997e-02 
1.966266e+00 1.168001e-02 
1.970871e+00 1.178000e-02 
1.975475e+00 1.187994e-02 
1.980080e+00 1.197984e-02 
1.984685e+00 1.207968e-02 
1.989289e+00 1.217949e-02 
1.993894e+00 1.227924e-02 
1.998498e+00 1.237895e-02 
2.003103e+00 1.247861e-02 
2.007708e+00 1.257822e-02 
2.012312e+00 1.267779e-02 
2.016917e+00 1.277731e-02 
2.021522e+00 1.287678e-02 
2.026126e+00 1.297621e-02 
2.030731e+00 1.307558e-02 
2.035335e+00 1.317492e-02 
2.039940e+00 1.327420e-02 
2.044545e+00 1.337344e-02 
2.049149e+00 1.347263e-02 
2.053754e+00 1.357178e-02 
2.058358e+00 1.367088e-02 
2.062963e+00 1.376993e-02 
2.067568e+00 1.386893e-02 
2.072172e+00 1.396789e-02 
2.076777e+00 1.406681e-02 
2.081381e+00 1.416567e-02 
2.085986e+00 1.426449e-02 
2.090591e+00 1.436326e-02 
2.095195e+00 1.446199e-02 
2.099800e+00 1.456067e-02 
2.104404e+00 1.465930e-02 
2.109009e+00 1.475789e-02 
2.113614e+00 1.485643e-02 
2.118218e+00 1.495492e-02 
2.122823e+00 1.505337e-02 
2.127427e+00 1.515177e-02 
2.132032e+00 1.525013e-02 
2.136637e+00 1.534843e-02 
2.141241e+00 1.544670e-02 
2.145846e+00 1.554491e-02 
2.150450e+00 1.564308e-02 
2.155055e+00 1.574121e-02 
2.159660e+00 1.583928e-02 
2.164264e+00 1.593731e-02 
2.168869e+00 1.603530e-02 
2.173473e+00 1.613324e-02 
2.178078e+00 1.623113e-02 
2.182683e+00 1.632898e-02 
2.187287e+00 1.642678e-02 
2.191892e+00 1.652453e-02 
2.196496e+00 1.662224e-02 
2.201101e+00 1.671990e-02 
2.205706e+00 1.681752e-02 
2.210310e+00 1.691509e-02 
2.214915e+00 1.701262e-02 
2.219520e+00 1.711009e-02 
2.224124e+00 1.720753e-02 
2.228729e+00 1.730491e-02 
2.233333e+00 1.740226e-02 
2.237938e+00 1.749955e-02 
2.242543e+00 1.759680e-02 
2.247147e+00 1.769400e-02 
2.251752e+00 1.779116e-02 
2.256356e+00 1.788827e-02 
2.260961e+00 1.798534e-02 
2.265566e+00 1.808236e-02 
2.270170e+00 1.817934e-02 
2.274775e+00 1.827627e-02 
2.279379e+00 1.837315e-02 
2.283984e+00 1.846999e-02 
2.288589e+00 1.856678e-02 
2.293193e+00 1.866353e-02 
2.297798e+00 1.876023e-02 
2.302402e+00 1.885689e-02 
2.307007e+00 1.895350e-02 
2.311612e+00 1.905006e-02 
2.316216e+00 1.914658e-02 
2.320821e+00 1.924305e-02 
2.325425e+00 1.933948e-02 
2.330030e+00 1.943587e-02 
2.334635e+00 1.953220e-02 
2.339239e+00 1.962850e-02 
2.343844e+00 1.972474e-02 
2.348448e+00 1.982095e-02 
2.353053e+00 1.991710e-02 
2.357658e+00 2.001321e-02 
2.362262e+00 2.010928e-02 
2.366867e+00 2.020530e-02 
2.371471e+00 2.030128e-02 
2.376076e+00 2.039721e-02 
2.380681e+00 2.049309e-02 
2.385285e+00 2.058893e-02 
2.389890e+00 2.068473e-02 
2.394494e+00 2.078048e-02 
2.399099e+00 2.087618e-02 
2.403704e+00 2.097184e-02 
2.408308e+00 2.106746e-02 
2.412913e+00 2.116303e-02 
2.417518e+00 2.125855e-02 
2.422122e+00 2.135403e-02 
2.426727e+00 2.144947e-02 
2.431331e+00 2.154486e-02 
2.435936e+00 2.164020e-02 
2.440541e+00 2.173550e-02 
2.445145e+00 2.183076e-02 
2.449750e+00 2.192597e-02 
2.454354e+00 2.202113e-02 
2.458959e+00 2.211625e-02 
2.463564e+00 2.221133e-02 
2.468168e+00 2.230636e-02 
2.472773e+00 2.240135e-02 
2.477377e+00 2.249629e-02 
2.481982e+00 2.259119e-02 
2.486587e+00 2.268604e-02 
2.491191e+00 2.278085e-02 
2.495796e+00 2.287561e-02 
2.500400e+00 2.297033e-02 
2.505005e+00 2.306500e-02 
2.509610e+00 2.315963e-02 
2.514214e+00 2.325421e-02 
2.518819e+00 2.334876e-02 
2.523423e+00 2.344325e-02 
2.528028e+00 2.353770e-02 
2.532633e+00 2.363211e-02 
2.537237e+00 2.372647e-02 
2.541842e+00 2.382079e-02 
2.546446e+00 2.391506e-02 
2.551051e+00 2.400929e-02 
2.555656e+00 2.410348e-02 
2.560260e+00 2.419762e-02 
2.564865e+00 2.429171e-02 
2.569469e+00 2.438576e-02 
2.574074e+00 2.447977e-02 
2.578679e+00 2.457374e-02 
2.583283e+00 2.466765e-02 
2.587888e+00 2.476153e-02 
2.592492e+00 2.485536e-02 
2.597097e+00 2.494915e-02 
2.601702e+00 2.504289e-02 
2.606306e+00 2.513659e-02 
2.610911e+00 2.523024e-02 
2.615516e+00 2.532385e-02 
2.620120e+00 2.541742e-02 
2.624725e+00 2.551094e-02 
2.629329e+00 2.560442e-02 
2.633934e+00 2.569785e-02 
2.638539e+00 2.579124e-02 
2.643143e+00 2.588459e-02 
2.647748e+00 2.597789e-02 
2.652352e+00 2.607114e-02 
2.656957e+00 2.616436e-02 
2.661562e+00 2.625753e-02 
2.666166e+00 2.635066e-02 
2.670771e+00 2.644374e-02 
2.675375e+00 2.653678e-02 
2.679980e+00 2.662977e-02 
2.684585e+00 2.672272e-02 
2.689189e+00 2.681563e-02 
2.693794e+00 2.690849e-02 
2.698398e+00 2.700131e-02 
2.703003e+00 2.709409e-02 
2.707608e+00 2.718682e-02 
2.712212e+00 2.727951e-02 
2.716817e+00 2.737216e-02 
2.721421e+00 2.746476e-02 
2.726026e+00 2.755731e-02 
2.730631e+00 2.764983e-02 
2.735235e+00 2.774230e-02 
2.739840e+00 2.783473e-02 
2.744444e+00 2.792711e-02 
2.749049e+00 2.801945e-02 
2.753654e+00 2.811175e-02 
2.758258e+00 2.820400e-02 
2.762863e+00 2.829621e-02 
2.767467e+00 2.838838e-02 
2.772072e+00 2.848050e-02 
2.776677e+00 2.857258e-02 
2.781281e+00 2.866462e-02 
2.785886e+00 2.875661e-02 
2.790490e+00 2.884856e-02 
2.795095e+00 2.894047e-02 
2.799700e+00 2.903233e-02 
2.804304e+00 2.912415e-02 
2.808909e+00 2.921593e-02 
2.813514e+00 2.930766e-02 
2.818118e+00 2.939935e-02 
2.822723e+00 2.949100e-02 
2.827327e+00 2.958260e-02 
2.831932e+00 2.967416e-02 
2.836537e+00 2.976568e-02 
2.841141e+00 2.985715e-02 
2.845746e+00 2.994859e-02 
2.850350e+00 3.003997e-02 
2.854955e+00 3.013132e-02 
2.859560e+00 3.022262e-02 
2.864164e+00 3.031388e-02 
2.868769e+00 3.040510e-02 
2.873373e+00 3.049627e-02 
2.877978e+00 3.058740e-02 
2.882583e+00 3.067849e-02 
2.887187e+00 3.076953e-02 
2.891792e+00 3.086054e-02 
2.896396e+00 3.095150e-02 
2.901001e+00 3.104241e-02 
2.905606e+00 3.113329e-02 
2.910210e+00 3.122412e-02 
2.914815e+00 3.131490e-02 
2.919419e+00 3.140565e-02 
2.924024e+00 3.149635e-02 
2.928629e+00 3.158701e-02 
2.933233e+00 3.167763e-02 
2.937838e+00 3.176820e-02 
2.942442e+00 3.185874e-02 
2.947047e+00 3.194923e-02 
2.951652e+00 3.203967e-02 
2.956256e+00 3.213008e-02 
2.960861e+00 3.222044e-02 
2.965465e+00 3.231076e-02 
2.970070e+00 3.240103e-02 
2.974675e+00 3.249127e-02 
2.979279e+00 3.258146e-02 
2.983884e+00 3.267161e-02 
2.988488e+00 3.276171e-02 
2.993093e+00 3.285178e-02 
2.997698e+00 3.294180e-02 
3.002302e+00 3.303178e-02 
3.006907e+00 3.312172e-02 
3.011512e+00 3.321161e-02 
3.016116e+00 3.330146e-02 
3.020721e+00 3.339127e-02 
3.025325e+00 3.348104e-02 
3.029930e+00 3.357077e-02 
3.034535e+00 3.366045e-02 
3.039139e+00 3.375009e-02 
3.043744e+00 3.383969e-02 
3.048348e+00 3.392925e-02 
3.052953e+00 3.401876e-02 
3.057558e+00 3.410823e-02 
3.062162e+00 3.419766e-02 
3.066767e+00 3.428705e-02 
3.071371e+00 3.437640e-02 
3.075976e+00 3.446570e-02 
3.080581e+00 3.455496e-02 
3.085185e+00 3.464418e-02 
3.089790e+00 3.473336e-02 
3.094394e+00 3.482250e-02 
3.098999e+00 3.491159e-02 
3.103604e+00 3.500064e-02 
3.108208e+00 3.508965e-02 
3.112813e+00 3.517862e-02 
3.117417e+00 3.526755e-02 
3.122022e+00 3.535643e-02 
3.126627e+00 3.544527e-02 
3.131231e+00 3.553407e-02 
3.135836e+00 3.562283e-02 
3.140440e+00 3.571155e-02 
3.145045e+00 3.580023e-02 
3.149650e+00 3.588886e-02 
3.154254e+00 3.597745e-02 
3.158859e+00 3.606600e-02 
3.163463e+00 3.615451e-02 
3.168068e+00 3.624298e-02 
3.172673e+00 3.633140e-02 
3.177277e+00 3.641979e-02 
3.181882e+00 3.650813e-02 
3.186486e+00 3.659643e-02 
3.191091e+00 3.668469e-02 
3.195696e+00 3.677290e-02 
3.200300e+00 3.686108e-02 
3.204905e+00 3.694921e-02 
3.209510e+00 3.703731e-02 
3.214114e+00 3.712536e-02 
3.218719e+00 3.721337e-02 
3.223323e+00 3.730134e-02 
3.227928e+00 3.738926e-02 
3.232533e+00 3.747715e-02 
3.237137e+00 3.756499e-02 
3.241742e+00 3.765279e-02 
3.246346e+00 3.774056e-02 
3.250951e+00 3.782828e-02 
3.255556e+00 3.791596e-02 
3.260160e+00 3.800359e-02 
3.264765e+00 3.809119e-02 
3.269369e+00 3.817874e-02 
3.273974e+00 3.826626e-02 
3.278579e+00 3.835373e-02 
3.283183e+00 3.844116e-02 
3.287788e+00 3.852855e-02 
3.292392e+00 3.861590e-02 
3.296997e+00 3.870321e-02 
3.301602e+00 3.879048e-02 
3.306206e+00 3.887770e-02 
3.310811e+00 3.896489e-02 
3.315415e+00 3.905203e-02 
3.320020e+00 3.913913e-02 
3.324625e+00 3.922619e-02 
3.329229e+00 3.931322e-02 
3.333834e+00 3.940019e-02 
3.338438e+00 3.948713e-02 
3.343043e+00 3.957403e-02 
3.347648e+00 3.966089e-02 
3.352252e+00 3.974770e-02 
3.356857e+00 3.983448e-02 
3.361461e+00 3.992121e-02 
3.366066e+00 4.000791e-02 
3.370671e+00 4.009456e-02 
3.375275e+00 4.018117e-02 
3.379880e+00 4.026774e-02 
3.384484e+00 4.035427e-02 
3.389089e+00 4.044076e-02 
3.393694e+00 4.052721e-02 
3.398298e+00 4.061362e-02 
3.402903e+00 4.069999e-02 
3.407508e+00 4.078631e-02 
3.412112e+00 4.087260e-02 
3.416717e+00 4.095885e-02 
3.421321e+00 4.104505e-02 
3.425926e+00 4.113122e-02 
3.430531e+00 4.121734e-02 
3.435135e+00 4.130342e-02 
3.439740e+00 4.138946e-02 
3.444344e+00 4.147547e-02 
3.448949e+00 4.156143e-02 
3.453554e+00 4.164735e-02 
3.458158e+00 4.173323e-02 
3.462763e+00 4.181907e-02 
3.467367e+00 4.190487e-02 
3.471972e+00 4.199063e-02 
3.476577e+00 4.207635e-02 
3.481181e+00 4.216203e-02 
3.485786e+00 4.224767e-02 
3.490390e+00 4.233327e-02 
3.494995e+00 4.241882e-02 
3.499600e+00 4.250434e-02 
3.504204e+00 4.258982e-02 
3.508809e+00 4.267526e-02 
3.513413e+00 4.276065e-02 
3.518018e+00 4.284601e-02 
3.522623e+00 4.293133e-02 
3.527227e+00 4.301660e-02 
3.531832e+00 4.310184e-02 
3.536436e+00 4.318703e-02 
3.541041e+00 4.327219e-02 
3.545646e+00 4.335731e-02 
3.550250e+00 4.344238e-02 
3.554855e+00 4.352742e-02 
3.559459e+00 4.361241e-02 
3.564064e+00 4.369737e-02 
3.568669e+00 4.378228e-02 
3.573273e+00 4.386716e-02 
3.577878e+00 4.395200e-02 
3.582482e+00 4.403679e-02 
3.587087e+00 4.412155e-02 
3.591692e+00 4.420626e-02 
3.596296e+00 4.429094e-02 
3.600901e+00 4.437558e-02 
3.605506e+00 4.446017e-02 
3.610110e+00 4.454473e-02 
3.614715e+00 4.462924e-02 
3.619319e+00 4.471372e-02 
3.623924e+00 4.479816e-02 
3.628529e+00 4.488256e-02 
3.633133e+00 4.496691e-02 
3.637738e+00 4.505123e-02 
3.642342e+00 4.513551e-02 
3.646947e+00 4.521975e-02 
3.651552e+00 4.530395e-02 
3.656156e+00 4.538811e-02 
3.660761e+00 4.547223e-02 
3.665365e+00 4.555631e-02 
3.669970e+00 4.564035e-02 
3.674575e+00 4.572435e-02 
3.679179e+00 4.580831e-02 
3.683784e+00 4.589223e-02 
3.688388e+00 4.597611e-02 
3.692993e+00 4.605996e-02 
3.697598e+00 4.614376e-02 
3.702202e+00 4.622752e-02 
3.706807e+00 4.631125e-02 
3.711411e+00 4.639493e-02 
3.716016e+00 4.647858e-02 
3.720621e+00 4.656219e-02 
3.725225e+00 4.664575e-02 
3.729830e+00 4.672928e-02 
3.734434e+00 4.681277e-02 
3.739039e+00 4.689622e-02 
3.743644e+00 4.697963e-02 
3.748248e+00 4.706300e-02 
3.752853e+00 4.714633e-02 
3.757457e+00 4.722962e-02 
3.762062e+00 4.731287e-02 
3.766667e+00 4.739609e-02 
3.771271e+00 4.747926e-02 
3.775876e+00 4.756240e-02 
3.780480e+00 4.764549e-02 
3.785085e+00 4.772855e-02 
3.789690e+00 4.781157e-02 
3.794294e+00 4.789454e-02 
3.798899e+00 4.797748e-02 
3.803504e+00 4.806039e-02 
3.808108e+00 4.814325e-02 
3.812713e+00 4.822607e-02 
3.817317e+00 4.830885e-02 
3.821922e+00 4.839160e-02 
3.826527e+00 4.847430e-02 
3.831131e+00 4.855697e-02 
3.835736e+00 4.863960e-02 
3.840340e+00 4.872219e-02 
3.844945e+00 4.880474e-02 
3.849550e+00 4.888725e-02 
3.854154e+00 4.896972e-02 
3.858759e+00 4.905215e-02 
3.863363e+00 4.913455e-02 
3.867968e+00 4.921690e-02 
3.872573e+00 4.929922e-02 
3.877177e+00 4.938150e-02 
3.881782e+00 4.946374e-02 
3.886386e+00 4.954594e-02 
3.890991e+00 4.962810e-02 
3.895596e+00 4.971023e-02 
3.900200e+00 4.979231e-02 
3.904805e+00 4.987436e-02 
3.909409e+00 4.995636e-02 
3.914014e+00 5.003833e-02 
3.918619e+00 5.012026e-02 
3.923223e+00 5.020215e-02 
3.927828e+00 5.028401e-02 
3.932432e+00 5.036582e-02 
3.937037e+00 5.044760e-02 
3.941642e+00 5.052934e-02 
3.946246e+00 5.061104e-02 
3.950851e+00 5.069270e-02 
3.955455e+00 5.077432e-02 
3.960060e+00 5.085590e-02 
3.964665e+00 5.093745e-02 
3.969269e+00 5.101896e-02 
3.973874e+00 5.110042e-02 
3.978478e+00 5.118185e-02 
3.983083e+00 5.126325e-02 
3.987688e+00 5.134460e-02 
3.992292e+00 5.142592e-02 
3.996897e+00 5.150719e-02 
4.001502e+00 5.158843e-02 
4.006106e+00 5.166963e-02 
4.010711e+00 5.175079e-02 
4.015315e+00 5.183192e-02 
4.019920e+00 5.191300e-02 
4.024525e+00 5.199405e-02 
4.029129e+00 5.207506e-02 
4.033734e+00 5.215603e-02 
4.038338e+00 5.223697e-02 
4.042943e+00 5.231786e-02 
4.047548e+00 5.239872e-02 
4.052152e+00 5.247954e-02 
4.056757e+00 5.256032e-02 
4.061361e+00 5.264106e-02 
4.065966e+00 5.272177e-02 
4.070571e+00 5.280243e-02 
4.075175e+00 5.288306e-02 
4.079780e+00 5.296365e-02 
4.084384e+00 5.304421e-02 
4.088989e+00 5.312472e-02 
4.093594e+00 5.320520e-02 
4.098198e+00 5.328564e-02 
4.102803e+00 5.336604e-02 
4.107407e+00 5.344640e-02 
4.112012e+00 5.352673e-02 
4.116617e+00 5.360702e-02 
4.121221e+00 5.368727e-02 
4.125826e+00 5.376748e-02 
4.130430e+00 5.384766e-02 
4.135035e+00 5.392779e-02 
4.139640e+00 5.400789e-02 
4.144244e+00 5.408795e-02 
4.148849e+00 5.416798e-02 
4.153453e+00 5.424796e-02 
4.158058e+00 5.432791e-02 
4.162663e+00 5.440782e-02 
4.167267e+00 5.448770e-02 
4.171872e+00 5.456753e-02 
4.176476e+00 5.464733e-02 
4.181081e+00 5.472709e-02 
4.185686e+00 5.480681e-02 
4.190290e+00 5.488650e-02 
4.194895e+00 5.496615e-02 
4.199499e+00 5.504576e-02 
4.204104e+00 5.512533e-02 
4.208709e+00 5.520486e-02 
4.213313e+00 5.528436e-02 
4.217918e+00 5.536382e-02 
4.222523e+00 5.544325e-02 
4.227127e+00 5.552263e-02 
4.231732e+00 5.560198e-02 
4.236336e+00 5.568129e-02 
4.240941e+00 5.576056e-02 
4.245546e+00 5.583980e-02 
4.250150e+00 5.591900e-02 
4.254755e+00 5.599816e-02 
4.259359e+00 5.607729e-02 
4.263964e+00 5.615637e-02 
4.268569e+00 5.623542e-02 
4.273173e+00 5.631444e-02 
4.277778e+00 5.639341e-02 
4.282382e+00 5.647235e-02 
4.286987e+00 5.655125e-02 
4.291592e+00 5.663012e-02 
4.296196e+00 5.670894e-02 
4.300801e+00 5.678773e-02 
4.305405e+00 5.686648e-02 
4.310010e+00 5.694520e-02 
4.314615e+00 5.702388e-02 
4.319219e+00 5.710252e-02 
4.323824e+00 5.718113e-02 
4.328428e+00 5.725969e-02 
4.333033e+00 5.733822e-02 
4.337638e+00 5.741672e-02 
4.342242e+00 5.749517e-02 
4.346847e+00 5.757359e-02 
4.351451e+00 5.765198e-02 
4.356056e+00 5.773032e-02 
4.360661e+00 5.780863e-02 
4.365265e+00 5.788690e-02 
4.369870e+00 5.796514e-02 
4.374474e+00 5.804334e-02 
4.379079e+00 5.812150e-02 
4.383684e+00 5.819962e-02 
4.388288e+00 5.827771e-02 
4.392893e+00 5.835576e-02 
4.397497e+00 5.843378e-02 
4.402102e+00 5.851175e-02 
4.406707e+00 5.858970e-02 
4.411311e+00 5.866760e-02 
4.415916e+00 5.874547e-02 
4.420521e+00 5.882330e-02 
4.425125e+00 5.890109e-02 
4.429730e+00 5.897885e-02 
4.434334e+00 5.905657e-02 
4.438939e+00 5.913426e-02 
4.443544e+00 5.921191e-02 
4.448148e+00 5.928952e-02 
4.452753e+00 5.936709e-02 
4.457357e+00 5.944463e-02 
4.461962e+00 5.952213e-02 
4.466567e+00 5.959960e-02 
4.471171e+00 5.967703e-02 
4.475776e+00 5.975442e-02 
4.480380e+00 5.983177e-02 
4.484985e+00 5.990909e-02 
4.489590e+00 5.998638e-02 
4.494194e+00 6.006362e-02 
4.498799e+00 6.014083e-02 
4.503403e+00 6.021801e-02 
4.508008e+00 6.029515e-02 
4.512613e+00 6.037225e-02 
4.517217e+00 6.044931e-02 
4.521822e+00 6.052634e-02 
4.526426e+00 6.060333e-02 
4.531031e+00 6.068029e-02 
4.535636e+00 6.075721e-02 
4.540240e+00 6.083410e-02 
4.544845e+00 6.091094e-02 
4.549449e+00 6.098775e-02 
4.554054e+00 6.106453e-02 
4.558659e+00 6.114127e-02 
4.563263e+00 6.121797e-02 
4.567868e+00 6.129464e-02 
4.572472e+00 6.137127e-02 
4.577077e+00 6.144787e-02 
4.581682e+00 6.152442e-02 
4.586286e+00 6.160095e-02 
4.590891e+00 6.167743e-02 
4.595495e+00 6.175388e-02 
4.600100e+00 6.183030e-02 
4.604705e+00 6.190668e-02 
4.609309e+00 6.198302e-02 
4.613914e+00 6.205933e-02 
4.618519e+00 6.213560e-02 
4.623123e+00 6.221183e-02 
4.627728e+00 6.228803e-02 
4.632332e+00 6.236420e-02 
4.636937e+00 6.244032e-02 
4.641542e+00 6.251641e-02 
4.646146e+00 6.259247e-02 
4.650751e+00 6.266849e-02 
4.655355e+00 6.274447e-02 
4.659960e+00 6.282042e-02 
4.664565e+00 6.289633e-02 
4.669169e+00 6.297221e-02 
4.673774e+00 6.304805e-02 
4.678378e+00 6.312386e-02 
4.682983e+00 6.319963e-02 
4.687588e+00 6.327536e-02 
4.692192e+00 6.335106e-02 
4.696797e+00 6.342672e-02 
4.701401e+00 6.350235e-02 
4.706006e+00 6.357794e-02 
4.710611e+00 6.365350e-02 
4.715215e+00 6.372902e-02 
4.719820e+00 6.380450e-02 
4.724424e+00 6.387995e-02 
4.729029e+00 6.395537e-02 
4.733634e+00 6.403074e-02 
4.738238e+00 6.410609e-02 
4.742843e+00 6.418139e-02 
4.747447e+00 6.425667e-02 
4.752052e+00 6.433190e-02 
4.756657e+00 6.440710e-02 
4.761261e+00 6.448227e-02 
4.765866e+00 6.455740e-02 
4.770470e+00 6.463249e-02 
4.775075e+00 6.470755e-02 
4.779680e+00 6.478258e-02 
4.784284e+00 6.485757e-02 
4.788889e+00 6.493252e-02 
4.793493e+00 6.500744e-02 
4.798098e+00 6.508232e-02 
4.802703e+00 6.515717e-02 
4.807307e+00 6.523198e-02 
4.811912e+00 6.530676e-02 
4.816517e+00 6.538150e-02 
4.821121e+00 6.545621e-02 
4.825726e+00 6.553088e-02 
4.830330e+00 6.560552e-02 
4.834935e+00 6.568012e-02 
4.839540e+00 6.575468e-02 
4.844144e+00 6.582921e-02 
4.848749e+00 6.590371e-02 
4.853353e+00 6.597817e-02 
4.857958e+00 6.605260e-02 
4.862563e+00 6.612699e-02 
4.867167e+00 6.620134e-02 
4.871772e+00 6.627567e-02 
4.876376e+00 6.634995e-02 
4.880981e+00 6.642420e-02 
4.885586e+00 6.649842e-02 
4.890190e+00 6.657260e-02 
4.894795e+00 6.664674e-02 
4.899399e+00 6.672086e-02 
4.904004e+00 6.679493e-02 
4.908609e+00 6.686897e-02 
4.913213e+00 6.694298e-02 
4.917818e+00 6.701695e-02 
4.922422e+00 6.709089e-02 
4.927027e+00 6.716479e-02 
4.931632e+00 6.723866e-02 
4.936236e+00 6.731249e-02 
4.940841e+00 6.738629e-02 
4.945445e+00 6.746005e-02 
4.950050e+00 6.753378e-02 
4.954655e+00 6.760747e-02 
4.959259e+00 6.768113e-02 
4.963864e+00 6.775476e-02 
4.968468e+00 6.782835e-02 
4.973073e+00 6.790190e-02 
4.977678e+00 6.797542e-02 
4.982282e+00 6.804891e-02 
4.986887e+00 6.812236e-02 
4.991491e+00 6.819577e-02 
4.996096e+00 6.826916e-02 
5.000701e+00 6.834250e-02 
5.005305e+00 6.841582e-02 
5.009910e+00 6.848909e-02 
5.014515e+00 6.856234e-02 
5.019119e+00 6.863555e-02 
5.023724e+00 6.870872e-02 
5.028328e+00 6.878186e-02 
5.032933e+00 6.885497e-02 
5.037538e+00 6.892804e-02 
5.042142e+00 6.900108e-02 
5.046747e+00 6.907408e-02 
5.051351e+00 6.914705e-02 
5.055956e+00 6.921998e-02 
5.060561e+00 6.929288e-02 
5.065165e+00 6.936575e-02 
5.069770e+00 6.943858e-02 
5.074374e+00 6.951138e-02 
5.078979e+00 6.958414e-02 
5.083584e+00 6.965687e-02 
5.088188e+00 6.972956e-02 
5.092793e+00 6.980222e-02 
5.097397e+00 6.987485e-02 
5.102002e+00 6.994744e-02 
5.106607e+00 7.001999e-02 
5.111211e+00 7.009252e-02 
5.115816e+00 7.016501e-02 
5.120420e+00 7.023746e-02 
5.125025e+00 7.030988e-02 
5.129630e+00 7.038227e-02 
5.134234e+00 7.045462e-02 
5.138839e+00 7.052694e-02 
5.143443e+00 7.059922e-02 
5.148048e+00 7.067147e-02 
5.152653e+00 7.074369e-02 
5.157257e+00 7.081587e-02 
5.161862e+00 7.088802e-02 
5.166466e+00 7.096013e-02 
5.171071e+00 7.103222e-02 
5.175676e+00 7.110426e-02 
5.180280e+00 7.117627e-02 
5.184885e+00 7.124825e-02 
5.189489e+00 7.132020e-02 
5.194094e+00 7.139211e-02 
5.198699e+00 7.146399e-02 
5.203303e+00 7.153583e-02 
5.207908e+00 7.160764e-02 
5.212513e+00 7.167941e-02 
5.217117e+00 7.175116e-02 
5.221722e+00 7.182286e-02 
5.226326e+00 7.189454e-02 
5.230931e+00 7.196618e-02 
5.235536e+00 7.203779e-02 
5.240140e+00 7.210936e-02 
5.244745e+00 7.218090e-02 
5.249349e+00 7.225240e-02 
5.253954e+00 7.232388e-02 
5.258559e+00 7.239531e-02 
5.263163e+00 7.246672e-02 
5.267768e+00 7.253809e-02 
5.272372e+00 7.260943e-02 
5.276977e+00 7.268073e-02 
5.281582e+00 7.275200e-02 
5.286186e+00 7.282324e-02 
5.290791e+00 7.289444e-02 
5.295395e+00 7.296561e-02 
5.300000e+00 7.303675e-02 
5.300000e+00 1.186475e-01 
5.295395e+00 1.185764e-01 
5.290791e+00 1.185052e-01 
5.286186e+00 1.184340e-01 
5.281582e+00 1.183628e-01 
5.276977e+00 1.182915e-01 
5.272372e+00 1.182202e-01 
5.267768e+00 1.181489e-01 
5.263163e+00 1.180775e-01 
5.258559e+00 1.180061e-01 
5.253954e+00 1.179346e-01 
5.249349e+00 1.178632e-01 
5.244745e+00 1.177917e-01 
5.240140e+00 1.177201e-01 
5.235536e+00 1.176486e-01 
5.230931e+00 1.175769e-01 
5.226326e+00 1.175053e-01 
5.221722e+00 1.174336e-01 
5.217117e+00 1.173619e-01 
5.212513e+00 1.172902e-01 
5.207908e+00 1.172184e-01 
5.203303e+00 1.171466e-01 
5.198699e+00 1.170748e-01 
5.194094e+00 1.170029e-01 
5.189489e+00 1.169310e-01 
5.184885e+00 1.168590e-01 
5.180280e+00 1.167870e-01 
5.175676e+00 1.167150e-01 
5.171071e+00 1.166430e-01 
5.166466e+00 1.165709e-01 
5.161862e+00 1.164988e-01 
5.157257e+00 1.164266e-01 
5.152653e+00 1.163545e-01 
5.148048e+00 1.162822e-01 
5.143443e+00 1.162100e-01 
5.138839e+00 1.161377e-01 
5.134234e+00 1.160654e-01 
5.129630e+00 1.159930e-01 
5.125025e+00 1.159207e-01 
5.120420e+00 1.158482e-01 
5.115816e+00 1.157758e-01 
5.111211e+00 1.157033e-01 
5.106607e+00 1.156308e-01 
5.102002e+00 1.155582e-01 
5.097397e+00 1.154856e-01 
5.092793e+00 1.154130e-01 
5.088188e+00 1.153403e-01 
5.083584e+00 1.152676e-01 
5.078979e+00 1.151949e-01 
5.074374e+00 1.151221e-01 
5.069770e+00 1.150493e-01 
5.065165e+00 1.149765e-01 
5.060561e+00 1.149037e-01 
5.055956e+00 1.148308e-01 
5.051351e+00 1.147578e-01 
5.046747e+00 1.146849e-01 
5.042142e+00 1.146118e-01 
5.037538e+00 1.145388e-01 
5.032933e+00 1.144657e-01 
5.028328e+00 1.143926e-01 
5.023724e+00 1.143195e-01 
5.019119e+00 1.142463e-01 
5.014515e+00 1.141731e-01 
5.009910e+00 1.140999e-01 
5.005305e+00 1.140266e-01 
5.000701e+00 1.139533e-01 
4.996096e+00 1.138799e-01 
4.991491e+00 1.138065e-01 
4.986887e+00 1.137331e-01 
4.982282e+00 1.136597e-01 
4.977678e+00 1.135862e-01 
4.973073e+00 1.135127e-01 
4.968468e+00 1.134391e-01 
4.963864e+00 1.133655e-01 
4.959259e+00 1.132919e-01 
4.954655e+00 1.132182e-01 
4.950050e+00 1.131446e-01 
4.945445e+00 1.130708e-01 
4.940841e+00 1.129971e-01 
4.936236e+00 1.129233e-01 
4.931632e+00 1.128494e-01 
4.927027e+00 1.127756e-01 
4.922422e+00 1.127017e-01 
4.917818e+00 1.126277e-01 
4.913213e+00 1.125538e-01 
4.908609e+00 1.124797e-01 
4.904004e+00 1.124057e-01 
4.899399e+00 1.123316e-01 
4.894795e+00 1.122575e-01 
4.890190e+00 1.121834e-01 
4.885586e+00 1.121092e-01 
4.880981e+00 1.120350e-01 
4.876376e+00 1.119607e-01 
4.871772e+00 1.118864e-01 
4.867167e+00 1.118121e-01 
4.862563e+00 1.117378e-01 
4.857958e+00 1.116634e-01 
4.853353e+00 1.115889e-01 
4.848749e+00 1.115145e-01 
4.844144e+00 1.114400e-01 
4.839540e+00 1.113655e-01 
4.834935e+00 1.112909e-01 
4.830330e+00 1.112163e-01 
4.825726e+00 1.111416e-01 
4.821121e+00 1.110670e-01 
4.816517e+00 1.109923e-01 
4.811912e+00 1.109175e-01 
4.807307e+00 1.108428e-01 
4.802703e+00 1.107679e-01 
4.798098e+00 1.106931e-01 
4.793493e+00 1.106182e-01 
4.788889e+00 1.105433e-01 
4.784284e+00 1.104683e-01 
4.779680e+00 1.103933e-01 
4.775075e+00 1.103183e-01 
4.770470e+00 1.102433e-01 
4.765866e+00 1.101682e-01 
4.761261e+00 1.100930e-01 
4.756657e+00 1.100179e-01 
4.752052e+00 1.099427e-01 
4.747447e+00 1.098674e-01 
4.742843e+00 1.097922e-01 
4.738238e+00 1.097169e-01 
4.733634e+00 1.096415e-01 
4.729029e+00 1.095661e-01 
4.724424e+00 1.094907e-01 
4.719820e+00 1.094153e-01 
4.715215e+00 1.093398e-01 
4.710611e+00 1.092643e-01 
4.706006e+00 1.091887e-01 
4.701401e+00 1.091131e-01 
4.696797e+00 1.090375e-01 
4.692192e+00 1.089618e-01 
4.687588e+00 1.088861e-01 
4.682983e+00 1.088104e-01 
4.678378e+00 1.087346e-01 
4.673774e+00 1.086588e-01 
4.669169e+00 1.085830e-01 
4.664565e+00 1.085071e-01 
4.659960e+00 1.084312e-01 
4.655355e+00 1.083552e-01 
4.650751e+00 1.082793e-01 
4.646146e+00 1.082032e-01 
4.641542e+00 1.081272e-01 
4.636937e+00 1.080511e-01 
4.632332e+00 1.079750e-01 
4.627728e+00 1.078988e-01 
4.623123e+00 1.078226e-01 
4.618519e+00 1.077464e-01 
4.613914e+00 1.076701e-01 
4.609309e+00 1.075938e-01 
4.604705e+00 1.075174e-01 
4.600100e+00 1.074411e-01 
4.595495e+00 1.073647e-01 
4.590891e+00 1.072882e-01 
4.586286e+00 1.072117e-01 
4.581682e+00 1.071352e-01 
4.577077e+00 1.070586e-01 
4.572472e+00 1.069820e-01 
4.567868e+00 1.069054e-01 
4.563263e+00 1.068287e-01 
4.558659e+00 1.067520e-01 
4.554054e+00 1.066753e-01 
4.549449e+00 1.065985e-01 
4.544845e+00 1.065217e-01 
4.540240e+00 1.064449e-01 
4.535636e+00 1.063680e-01 
4.531031e+00 1.062911e-01 
4.526426e+00 1.062141e-01 
4.521822e+00 1.061371e-01 
4.517217e+00 1.060601e-01 
4.512613e+00 1.059830e-01 
4.508008e+00 1.059059e-01 
4.503403e+00 1.058288e-01 
4.498799e+00 1.057516e-01 
4.494194e+00 1.056744e-01 
4.489590e+00 1.055971e-01 
4.484985e+00 1.055199e-01 
4.480380e+00 1.054425e-01 
4.475776e+00 1.053652e-01 
4.471171e+00 1.052878e-01 
4.466567e+00 1.052104e-01 
4.461962e+00 1.051329e-01 
4.457357e+00 1.050554e-01 
4.452753e+00 1.049779e-01 
4.448148e+00 1.049003e-01 
4.443544e+00 1.048227e-01 
4.438939e+00 1.047450e-01 
4.434334e+00 1.046673e-01 
4.429730e+00 1.045896e-01 
4.425125e+00 1.045119e-01 
4.420521e+00 1.044341e-01 
4.415916e+00 1.043562e-01 
4.411311e+00 1.042784e-01 
4.406707e+00 1.042005e-01 
4.402102e+00 1.041225e-01 
4.397497e+00 1.040445e-01 
4.392893e+00 1.039665e-01 
4.388288e+00 1.038885e-01 
4.383684e+00 1.038104e-01 
4.379079e+00 1.037323e-01 
4.374474e+00 1.036541e-01 
4.369870e+00 1.035759e-01 
4.365265e+00 1.034977e-01 
4.360661e+00 1.034194e-01 
4.356056e+00 1.033411e-01 
4.351451e+00 1.032627e-01 
4.346847e+00 1.031844e-01 
4.342242e+00 1.031059e-01 
4.337638e+00 1.030275e-01 
4.333033e+00 1.029490e-01 
4.328428e+00 1.028705e-01 
4.323824e+00 1.027919e-01 
4.319219e+00 1.027133e-01 
4.314615e+00 1.026346e-01 
4.310010e+00 1.025560e-01 
4.305405e+00 1.024773e-01 
4.300801e+00 1.023985e-01 
4.296196e+00 1.023197e-01 
4.291592e+00 1.022409e-01 
4.286987e+00 1.021620e-01 
4.282382e+00 1.020831e-01 
4.277778e+00 1.020042e-01 
4.273173e+00 1.019252e-01 
4.268569e+00 1.018462e-01 
4.263964e+00 1.017671e-01 
4.259359e+00 1.016881e-01 
4.254755e+00 1.016089e-01 
4.250150e+00 1.015298e-01 
4.245546e+00 1.014506e-01 
4.240941e+00 1.013713e-01 
4.236336e+00 1.012921e-01 
4.231732e+00 1.012128e-01 
4.227127e+00 1.011334e-01 
4.222523e+00 1.010540e-01 
4.217918e+00 1.009746e-01 
4.213313e+00 1.008951e-01 
4.208709e+00 1.008156e-01 
4.204104e+00 1.007361e-01 
4.199499e+00 1.006565e-01 
4.194895e+00 1.005769e-01 
4.190290e+00 1.004973e-01 
4.185686e+00 1.004176e-01 
4.181081e+00 1.003379e-01 
4.176476e+00 1.002581e-01 
4.171872e+00 1.001783e-01 
4.167267e+00 1.000985e-01 
4.162663e+00 1.000186e-01 
4.158058e+00 9.993868e-02 
4.153453e+00 9.985873e-02 
4.148849e+00 9.977875e-02 
4.144244e+00 9.969872e-02 
4.139640e+00 9.961866e-02 
4.135035e+00 9.953856e-02 
4.130430e+00 9.945843e-02 
4.125826e+00 9.937825e-02 
4.121221e+00 9.929804e-02 
4.116617e+00 9.921779e-02 
4.112012e+00 9.913750e-02 
4.107407e+00 9.905717e-02 
4.102803e+00 9.897681e-02 
4.098198e+00 9.889641e-02 
4.093594e+00 9.881597e-02 
4.088989e+00 9.873549e-02 
4.084384e+00 9.865498e-02 
4.079780e+00 9.857442e-02 
4.075175e+00 9.849383e-02 
4.070571e+00 9.841320e-02 
4.065966e+00 9.833254e-02 
4.061361e+00 9.825183e-02 
4.056757e+00 9.817109e-02 
4.052152e+00 9.809031e-02 
4.047548e+00 9.800949e-02 
4.042943e+00 9.792863e-02 
4.038338e+00 9.784774e-02 
4.033734e+00 9.776680e-02 
4.029129e+00 9.768583e-02 
4.024525e+00 9.760482e-02 
4.019920e+00 9.752377e-02 
4.015315e+00 9.744269e-02 
4.010711e+00 9.736156e-02 
4.006106e+00 9.728040e-02 
4.001502e+00 9.719920e-02 
3.996897e+00 9.711796e-02 
3.992292e+00 9.703669e-02 
3.987688e+00 9.695537e-02 
3.983083e+00 9.687402e-02 
3.978478e+00 9.679262e-02 
3.973874e+00 9.671119e-02 
3.969269e+00 9.662973e-02 
3.964665e+00 9.654822e-02 
3.960060e+00 9.646667e-02 
3.955455e+00 9.638509e-02 
3.950851e+00 9.630347e-02 
3.946246e+00 9.622181e-02 
3.941642e+00 9.614011e-02 
3.937037e+00 9.605837e-02 
3.932432e+00 9.597659e-02 
3.927828e+00 9.589478e-02 
3.923223e+00 9.581293e-02 
3.918619e+00 9.573103e-02 
3.914014e+00 9.564910e-02 
3.909409e+00 9.556713e-02 
3.904805e+00 9.548513e-02 
3.900200e+00 9.540308e-02 
3.895596e+00 9.532100e-02 
3.890991e+00 9.523887e-02 
3.886386e+00 9.515671e-02 
3.881782e+00 9.507451e-02 
3.877177e+00 9.499227e-02 
3.872573e+00 9.490999e-02 
3.867968e+00 9.482767e-02 
3.863363e+00 9.474532e-02 
3.858759e+00 9.466292e-02 
3.854154e+00 9.458049e-02 
3.849550e+00 9.449802e-02 
3.844945e+00 9.441551e-02 
3.840340e+00 9.433296e-02 
3.835736e+00 9.425037e-02 
3.831131e+00 9.416774e-02 
3.826527e+00 9.408507e-02 
3.821922e+00 9.400237e-02 
3.817317e+00 9.391962e-02 
3.812713e+00 9.383684e-02 
3.808108e+00 9.375402e-02 
3.803504e+00 9.367116e-02 
3.798899e+00 9.358826e-02 
3.794294e+00 9.350532e-02 
3.789690e+00 9.342234e-02 
3.785085e+00 9.333932e-02 
3.780480e+00 9.325626e-02 
3.775876e+00 9.317317e-02 
3.771271e+00 9.309003e-02 
3.766667e+00 9.300686e-02 
3.762062e+00 9.292364e-02 
3.757457e+00 9.284039e-02 
3.752853e+00 9.275710e-02 
3.748248e+00 9.267377e-02 
3.743644e+00 9.259040e-02 
3.739039e+00 9.250699e-02 
3.734434e+00 9.242354e-02 
3.729830e+00 9.234005e-02 
3.725225e+00 9.225652e-02 
3.720621e+00 9.217296e-02 
3.716016e+00 9.208935e-02 
3.711411e+00 9.200570e-02 
3.706807e+00 9.192202e-02 
3.702202e+00 9.183829e-02 
3.697598e+00 9.175453e-02 
3.692993e+00 9.167073e-02 
3.688388e+00 9.158688e-02 
3.683784e+00 9.150300e-02 
3.679179e+00 9.141908e-02 
3.674575e+00 9.133512e-02 
3.669970e+00 9.125112e-02 
3.665365e+00 9.116708e-02 
3.660761e+00 9.108300e-02 
3.656156e+00 9.099888e-02 
3.651552e+00 9.091472e-02 
3.646947e+00 9.083052e-02 
3.642342e+00 9.074628e-02 
3.637738e+00 9.066200e-02 
3.633133e+00 9.057768e-02 
3.628529e+00 9.049333e-02 
3.623924e+00 9.040893e-02 
3.619319e+00 9.032449e-02 
3.614715e+00 9.024002e-02 
3.610110e+00 9.015550e-02 
3.605506e+00 9.007094e-02 
3.600901e+00 8.998635e-02 
3.596296e+00 8.990171e-02 
3.591692e+00 8.981703e-02 
3.587087e+00 8.973232e-02 
3.582482e+00 8.964756e-02 
3.577878e+00 8.956277e-02 
3.573273e+00 8.947793e-02 
3.568669e+00 8.939305e-02 
3.564064e+00 8.930814e-02 
3.559459e+00 8.922318e-02 
3.554855e+00 8.913819e-02 
3.550250e+00 8.905315e-02 
3.545646e+00 8.896808e-02 
3.541041e+00 8.888296e-02 
3.536436e+00 8.879780e-02 
3.531832e+00 8.871261e-02 
3.527227e+00 8.862737e-02 
3.522623e+00 8.854210e-02 
3.518018e+00 8.845678e-02 
3.513413e+00 8.837142e-02 
3.508809e+00 8.828603e-02 
3.504204e+00 8.820059e-02 
3.499600e+00 8.811511e-02 
3.494995e+00 8.802959e-02 
3.490390e+00 8.794404e-02 
3.485786e+00 8.785844e-02 
3.481181e+00 8.777280e-02 
3.476577e+00 8.768712e-02 
3.471972e+00 8.760140e-02 
3.467367e+00 8.751564e-02 
3.462763e+00 8.742984e-02 
3.458158e+00 8.734400e-02 
3.453554e+00 8.725812e-02 
3.448949e+00 8.717220e-02 
3.444344e+00 8.708624e-02 
3.439740e+00 8.700024e-02 
3.435135e+00 8.691419e-02 
3.430531e+00 8.682811e-02 
3.425926e+00 8.674199e-02 
3.421321e+00 8.665582e-02 
3.416717e+00 8.656962e-02 
3.412112e+00 8.648337e-02 
3.407508e+00 8.639708e-02 
3.402903e+00 8.631076e-02 
3.398298e+00 8.622439e-02 
3.393694e+00 8.613798e-02 
3.389089e+00 8.605153e-02 
3.384484e+00 8.596504e-02 
3.379880e+00 8.587851e-02 
3.375275e+00 8.579194e-02 
3.370671e+00 8.570533e-02 
3.366066e+00 8.561868e-02 
3.361461e+00 8.553198e-02 
3.356857e+00 8.544525e-02 
3.352252e+00 8.535847e-02 
3.347648e+00 8.527166e-02 
3.343043e+00 8.518480e-02 
3.338438e+00 8.509790e-02 
3.333834e+00 8.501097e-02 
3.329229e+00 8.492399e-02 
3.324625e+00 8.483697e-02 
3.320020e+00 8.474990e-02 
3.315415e+00 8.466280e-02 
3.310811e+00 8.457566e-02 
3.306206e+00 8.448847e-02 
3.301602e+00 8.440125e-02 
3.296997e+00 8.431398e-02 
3.292392e+00 8.422667e-02 
3.287788e+00 8.413932e-02 
3.283183e+00 8.405193e-02 
3.278579e+00 8.396450e-02 
3.273974e+00 8.387703e-02 
3.269369e+00 8.378951e-02 
3.264765e+00 8.370196e-02 
3.260160e+00 8.361436e-02 
3.255556e+00 8.352673e-02 
3.250951e+00 8.343905e-02 
3.246346e+00 8.335133e-02 
3.241742e+00 8.326357e-02 
3.237137e+00 8.317576e-02 
3.232533e+00 8.308792e-02 
3.227928e+00 8.300003e-02 
3.223323e+00 8.291211e-02 
3.218719e+00 8.282414e-02 
3.214114e+00 8.273613e-02 
3.209510e+00 8.264808e-02 
3.204905e+00 8.255998e-02 
3.200300e+00 8.247185e-02 
3.195696e+00 8.238367e-02 
3.191091e+00 8.229546e-02 
3.186486e+00 8.220720e-02 
3.181882e+00 8.211890e-02 
3.177277e+00 8.203056e-02 
3.172673e+00 8.194217e-02 
3.168068e+00 8.185375e-02 
3.163463e+00 8.176528e-02 
3.158859e+00 8.167677e-02 
3.154254e+00 8.158822e-02 
3.149650e+00 8.149963e-02 
3.145045e+00 8.141100e-02 
3.140440e+00 8.132232e-02 
3.135836e+00 8.123360e-02 
3.131231e+00 8.114485e-02 
3.126627e+00 8.105604e-02 
3.122022e+00 8.096720e-02 
3.117417e+00 8.087832e-02 
3.112813e+00 8.078939e-02 
3.108208e+00 8.070042e-02 
3.103604e+00 8.061141e-02 
3.098999e+00 8.052236e-02 
3.094394e+00 8.043327e-02 
3.089790e+00 8.034413e-02 
3.085185e+00 8.025495e-02 
3.080581e+00 8.016573e-02 
3.075976e+00 8.007647e-02 
3.071371e+00 7.998717e-02 
3.066767e+00 7.989782e-02 
3.062162e+00 7.980843e-02 
3.057558e+00 7.971900e-02 
3.052953e+00 7.962953e-02 
3.048348e+00 7.954002e-02 
3.043744e+00 7.945046e-02 
3.039139e+00 7.936086e-02 
3.034535e+00 7.927122e-02 
3.029930e+00 7.918154e-02 
3.025325e+00 7.909181e-02 
3.020721e+00 7.900204e-02 
3.016116e+00 7.891223e-02 
3.011512e+00 7.882238e-02 
3.006907e+00 7.873249e-02 
3.002302e+00 7.864255e-02 
2.997698e+00 7.855257e-02 
2.993093e+00 7.846255e-02 
2.988488e+00 7.837248e-02 
2.983884e+00 7.828238e-02 
2.979279e+00 7.819223e-02 
2.974675e+00 7.810204e-02 
2.970070e+00 7.801180e-02 
2.965465e+00 7.792153e-02 
2.960861e+00 7.783121e-02 
2.956256e+00 7.774085e-02 
2.951652e+00 7.765044e-02 
2.947047e+00 7.756000e-02 
2.942442e+00 7.746951e-02 
2.937838e+00 7.737897e-02 
2.933233e+00 7.728840e-02 
2.928629e+00 7.719778e-02 
2.924024e+00 7.710712e-02 
2.919419e+00 7.701642e-02 
2.914815e+00 7.692568e-02 
2.910210e+00 7.683489e-02 
2.905606e+00 7.674406e-02 
2.901001e+00 7.665318e-02 
2.896396e+00 7.656227e-02 
2.891792e+00 7.647131e-02 
2.887187e+00 7.638031e-02 
2.882583e+00 7.628926e-02 
2.877978e+00 7.619817e-02 
2.873373e+00 7.610704e-02 
2.868769e+00 7.601587e-02 
2.864164e+00 7.592465e-02 
2.859560e+00 7.583339e-02 
2.854955e+00 7.574209e-02 
2.850350e+00 7.565074e-02 
2.845746e+00 7.555936e-02 
2.841141e+00 7.546792e-02 
2.836537e+00 7.537645e-02 
2.831932e+00 7.528493e-02 
2.827327e+00 7.519337e-02 
2.822723e+00 7.510177e-02 
2.818118e+00 7.501012e-02 
2.813514e+00 7.491843e-02 
2.808909e+00 7.482670e-02 
2.804304e+00 7.473492e-02 
2.799700e+00 7.464310e-02 
2.795095e+00 7.455124e-02 
2.790490e+00 7.445933e-02 
2.785886e+00 7.436738e-02 
2.781281e+00 7.427539e-02 
2.776677e+00 7.418335e-02 
2.772072e+00 7.409127e-02 
2.767467e+00 7.399915e-02 
2.762863e+00 7.390698e-02 
2.758258e+00 7.381477e-02 
2.753654e+00 7.372252e-02 
2.749049e+00 7.363022e-02 
2.744444e+00 7.353788e-02 
2.739840e+00 7.344550e-02 
2.735235e+00 7.335307e-02 
2.730631e+00 7.326060e-02 
2.726026e+00 7.316809e-02 
2.721421e+00 7.307553e-02 
2.716817e+00 7.298293e-02 
2.712212e+00 7.289028e-02 
2.707608e+00 7.279759e-02 
2.703003e+00 7.270486e-02 
2.698398e+00 7.261208e-02 
2.693794e+00 7.251926e-02 
2.689189e+00 7.242640e-02 
2.684585e+00 7.233349e-02 
2.679980e+00 7.224054e-02 
2.675375e+00 7.214755e-02 
2.670771e+00 7.205451e-02 
2.666166e+00 7.196143e-02 
2.661562e+00 7.186830e-02 
2.656957e+00 7.177513e-02 
2.652352e+00 7.168192e-02 
2.647748e+00 7.158866e-02 
2.643143e+00 7.149536e-02 
2.638539e+00 7.140201e-02 
2.633934e+00 7.130862e-02 
2.629329e+00 7.121519e-02 
2.624725e+00 7.112171e-02 
2.620120e+00 7.102819e-02 
2.615516e+00 7.093462e-02 
2.610911e+00 7.084101e-02 
2.606306e+00 7.074736e-02 
2.601702e+00 7.065366e-02 
2.597097e+00 7.055992e-02 
2.592492e+00 7.046613e-02 
2.587888e+00 7.037230e-02 
2.583283e+00 7.027842e-02 
2.578679e+00 7.018451e-02 
2.574074e+00 7.009054e-02 
2.569469e+00 6.999654e-02 
2.564865e+00 6.990248e-02 
2.560260e+00 6.980839e-02 
2.555656e+00 6.971425e-02 
2.551051e+00 6.962006e-02 
2.546446e+00 6.952583e-02 
2.541842e+00 6.943156e-02 
2.537237e+00 6.933724e-02 
2.532633e+00 6.924288e-02 
2.528028e+00 6.914847e-02 
2.523423e+00 6.905402e-02 
2.518819e+00 6.895953e-02 
2.514214e+00 6.886499e-02 
2.509610e+00 6.877040e-02 
2.505005e+00 6.867577e-02 
2.500400e+00 6.858110e-02 
2.495796e+00 6.848638e-02 
2.491191e+00 6.839162e-02 
2.486587e+00 6.829681e-02 
2.481982e+00 6.820196e-02 
2.477377e+00 6.810706e-02 
2.472773e+00 6.801212e-02 
2.468168e+00 6.791713e-02 
2.463564e+00 6.782210e-02 
2.458959e+00 6.772702e-02 
2.454354e+00 6.763190e-02 
2.449750e+00 6.753674e-02 
2.445145e+00 6.744153e-02 
2.440541e+00 6.734627e-02 
2.435936e+00 6.725097e-02 
2.431331e+00 6.715563e-02 
2.426727e+00 6.706024e-02 
2.422122e+00 6.696480e-02 
2.417518e+00 6.686932e-02 
2.412913e+00 6.677380e-02 
2.408308e+00 6.667823e-02 
2.403704e+00 6.658261e-02 
2.399099e+00 6.648695e-02 
2.394494e+00 6.639125e-02 
2.389890e+00 6.629550e-02 
2.385285e+00 6.619970e-02 
2.380681e+00 6.610386e-02 
2.376076e+00 6.600798e-02 
2.371471e+00 6.591205e-02 
2.366867e+00 6.581607e-02 
2.362262e+00 6.572005e-02 
2.357658e+00 6.562398e-02 
2.353053e+00 6.552787e-02 
2.348448e+00 6.543172e-02 
2.343844e+00 6.533551e-02 
2.339239e+00 6.523927e-02 
2.334635e+00 6.514297e-02 
2.330030e+00 6.504664e-02 
2.325425e+00 6.495025e-02 
2.320821e+00 6.485383e-02 
2.316216e+00 6.475735e-02 
2.311612e+00 6.466083e-02 
2.307007e+00 6.456427e-02 
2.302402e+00 6.446766e-02 
2.297798e+00 6.437100e-02 
2.293193e+00 6.427430e-02 
2.288589e+00 6.417755e-02 
2.283984e+00 6.408076e-02 
2.279379e+00 6.398392e-02 
2.274775e+00 6.388704e-02 
2.270170e+00 6.379011e-02 
2.265566e+00 6.369313e-02 
2.260961e+00 6.359611e-02 
2.256356e+00 6.349904e-02 
2.251752e+00 6.340193e-02 
2.247147e+00 6.330477e-02 
2.242543e+00 6.320757e-02 
2.237938e+00 6.311032e-02 
2.233333e+00 6.301303e-02 
2.228729e+00 6.291569e-02 
2.224124e+00 6.281830e-02 
2.219520e+00 6.272087e-02 
2.214915e+00 6.262339e-02 
2.210310e+00 6.252586e-02 
2.205706e+00 6.242829e-02 
2.201101e+00 6.233067e-02 
2.196496e+00 6.223301e-02 
2.191892e+00 6.213530e-02 
2.187287e+00 6.203755e-02 
2.182683e+00 6.193975e-02 
2.178078e+00 6.184190e-02 
2.173473e+00 6.174401e-02 
2.168869e+00 6.164607e-02 
2.164264e+00 6.154809e-02 
2.159660e+00 6.145005e-02 
2.155055e+00 6.135198e-02 
2.150450e+00 6.125385e-02 
2.145846e+00 6.115568e-02 
2.141241e+00 6.105747e-02 
2.136637e+00 6.095921e-02 
2.132032e+00 6.086090e-02 
2.127427e+00 6.076254e-02 
2.122823e+00 6.066414e-02 
2.118218e+00 6.056569e-02 
2.113614e+00 6.046720e-02 
2.109009e+00 6.036866e-02 
2.104404e+00 6.027007e-02 
2.099800e+00 6.017144e-02 
2.095195e+00 6.007276e-02 
2.090591e+00 5.997403e-02 
2.085986e+00 5.987526e-02 
2.081381e+00 5.977644e-02 
2.076777e+00 5.967758e-02 
2.072172e+00 5.957866e-02 
2.067568e+00 5.947971e-02 
2.062963e+00 5.938070e-02 
2.058358e+00 5.928165e-02 
2.053754e+00 5.918255e-02 
2.049149e+00 5.908340e-02 
2.044545e+00 5.898421e-02 
2.039940e+00 5.888497e-02 
2.035335e+00 5.878569e-02 
2.030731e+00 5.868636e-02 
2.026126e+00 5.858698e-02 
2.021522e+00 5.848755e-02 
2.016917e+00 5.838808e-02 
2.012312e+00 5.828856e-02 
2.007708e+00 5.818899e-02 
2.003103e+00 5.808938e-02 
1.998498e+00 5.798972e-02 
1.993894e+00 5.789001e-02 
1.989289e+00 5.779026e-02 
1.984685e+00 5.769046e-02 
1.980080e+00 5.759061e-02 
1.975475e+00 5.749071e-02 
1.970871e+00 5.739077e-02 
1.966266e+00 5.729078e-02 
1.961662e+00 5.719074e-02 
1.957057e+00 5.709066e-02 
1.952452e+00 5.699053e-02 
1.947848e+00 5.689035e-02 
1.943243e+00 5.679013e-02 
1.938639e+00 5.668985e-02 
1.934034e+00 5.658953e-02 
1.929429e+00 5.648917e-02 
1.924825e+00 5.638875e-02 
1.920220e+00 5.628829e-02 
1.915616e+00 5.618778e-02 
1.911011e+00 5.608723e-02 
1.906406e+00 5.598663e-02 
1.901802e+00 5.588597e-02 
1.897197e+00 5.578528e-02 
1.892593e+00 5.568453e-02 
1.887988e+00 5.558374e-02 
1.883383e+00 5.548290e-02 
1.878779e+00 5.538201e-02 
1.874174e+00 5.528107e-02 
1.869570e+00 5.518009e-02 
1.864965e+00 5.507906e-02 
1.860360e+00 5.497798e-02 
1.855756e+00 5.487686e-02 
1.851151e+00 5.477568e-02 
1.846547e+00 5.467446e-02 
1.841942e+00 5.457319e-02 
1.837337e+00 5.447188e-02 
1.832733e+00 5.437051e-02 
1.828128e+00 5.426910e-02 
1.823524e+00 5.416764e-02 
1.818919e+00 5.406613e-02 
1.814314e+00 5.396458e-02 
1.809710e+00 5.386297e-02 
1.805105e+00 5.376132e-02 
1.800501e+00 5.365962e-02 
1.795896e+00 5.355788e-02 
1.791291e+00 5.345608e-02 
1.786687e+00 5.335424e-02 
1.782082e+00 5.325235e-02 
1.777477e+00 5.315041e-02 
1.772873e+00 5.304842e-02 
1.768268e+00 5.294639e-02 
1.763664e+00 5.284431e-02 
1.759059e+00 5.274218e-02 
1.754454e+00 5.264000e-02 
1.749850e+00 5.253777e-02 
1.745245e+00 5.243550e-02 
1.740641e+00 5.233317e-02 
1.736036e+00 5.223080e-02 
1.731431e+00 5.212838e-02 
1.726827e+00 5.202591e-02 
1.722222e+00 5.192340e-02 
1.717618e+00 5.182083e-02 
1.713013e+00 5.171822e-02 
1.708408e+00 5.161556e-02 
1.703804e+00 5.151285e-02 
1.699199e+00 5.141009e-02 
1.694595e+00 5.130728e-02 
1.689990e+00 5.120443e-02 
1.685385e+00 5.110153e-02 
1.680781e+00 5.099857e-02 
1.676176e+00 5.089557e-02 
1.671572e+00 5.079253e-02 
1.666967e+00 5.068943e-02 
1.662362e+00 5.058628e-02 
1.657758e+00 5.048309e-02 
1.653153e+00 5.037985e-02 
1.648549e+00 5.027655e-02 
1.643944e+00 5.017321e-02 
1.639339e+00 5.006982e-02 
1.634735e+00 4.996639e-02 
1.630130e+00 4.986290e-02 
1.625526e+00 4.975937e-02 
1.620921e+00 4.965578e-02 
1.616316e+00 4.955215e-02 
1.611712e+00 4.944847e-02 
1.607107e+00 4.934474e-02 
1.602503e+00 4.924096e-02 
1.597898e+00 4.913713e-02 
1.593293e+00 4.903325e-02 
1.588689e+00 4.892933e-02 
1.584084e+00 4.882535e-02 
1.579479e+00 4.872133e-02 
1.574875e+00 4.861726e-02 
1.570270e+00 4.851313e-02 
1.565666e+00 4.840896e-02 
1.561061e+00 4.830474e-02 
1.556456e+00 4.820047e-02 
1.551852e+00 4.809616e-02 
1.547247e+00 4.799179e-02 
1.542643e+00 4.788737e-02 
1.538038e+00 4.778291e-02 
1.533433e+00 4.767839e-02 
1.528829e+00 4.757383e-02 
1.524224e+00 4.746921e-02 
1.519620e+00 4.736455e-02 
1.515015e+00 4.725984e-02 
1.510410e+00 4.715508e-02 
1.505806e+00 4.705027e-02 
1.501201e+00 4.694541e-02 
1.496597e+00 4.684050e-02 
1.491992e+00 4.673554e-02 
1.487387e+00 4.663053e-02 
1.482783e+00 4.652547e-02 
1.478178e+00 4.642037e-02 
1.473574e+00 4.631521e-02 
1.468969e+00 4.621001e-02 
1.464364e+00 4.610475e-02 
1.459760e+00 4.599944e-02 
1.455155e+00 4.589409e-02 
1.450551e+00 4.578868e-02 
1.445946e+00 4.568323e-02 
1.441341e+00 4.557773e-02 
1.436737e+00 4.547217e-02 
1.432132e+00 4.536657e-02 
1.427528e+00 4.526092e-02 
1.422923e+00 4.515521e-02 
1.418318e+00 4.504946e-02 
1.413714e+00 4.494366e-02 
1.409109e+00 4.483781e-02 
1.404505e+00 4.473191e-02 
1.399900e+00 4.462595e-02 
1.395295e+00 4.451995e-02 
1.390691e+00 4.441390e-02 
1.386086e+00 4.430780e-02 
1.381481e+00 4.420165e-02 
1.376877e+00 4.409545e-02 
1.372272e+00 4.398919e-02 
1.367668e+00 4.388289e-02 
1.363063e+00 4.377654e-02 
1.358458e+00 4.367014e-02 
1.353854e+00 4.356369e-02 
1.349249e+00 4.345718e-02 
1.344645e+00 4.335063e-02 
1.340040e+00 4.324403e-02 
1.335435e+00 4.313738e-02 
1.330831e+00 4.303067e-02 
1.326226e+00 4.292392e-02 
1.321622e+00 4.281712e-02 
1.317017e+00 4.271026e-02 
1.312412e+00 4.260336e-02 
1.307808e+00 4.249640e-02 
1.303203e+00 4.238940e-02 
1.298599e+00 4.228234e-02 
1.293994e+00 4.217524e-02 
1.289389e+00 4.206808e-02 
1.284785e+00 4.196088e-02 
1.280180e+00 4.185362e-02 
1.275576e+00 4.174631e-02 
1.270971e+00 4.163895e-02 
1.266366e+00 4.153154e-02 
1.261762e+00 4.142409e-02 
1.257157e+00 4.131658e-02 
1.252553e+00 4.120901e-02 
1.247948e+00 4.110140e-02 
1.243343e+00 4.099374e-02 
1.238739e+00 4.088603e-02 
1.234134e+00 4.077827e-02 
1.229530e+00 4.067045e-02 
1.224925e+00 4.056259e-02 
1.220320e+00 4.045467e-02 
1.215716e+00 4.034670e-02 
1.211111e+00 4.023869e-02 
1.206507e+00 4.013062e-02 
1.201902e+00 4.002250e-02 
1.197297e+00 3.991433e-02 
1.192693e+00 3.980611e-02 
1.188088e+00 3.969784e-02 
1.183483e+00 3.958951e-02 
1.178879e+00 3.948114e-02 
1.174274e+00 3.937271e-02 
1.169670e+00 3.926424e-02 
1.165065e+00 3.915571e-02 
1.160460e+00 3.904713e-02 
1.155856e+00 3.893850e-02 
1.151251e+00 3.882982e-02 
1.146647e+00 3.872109e-02 
1.142042e+00 3.861231e-02 
1.137437e+00 3.850347e-02 
1.132833e+00 3.839459e-02 
1.128228e+00 3.828565e-02 
1.123624e+00 3.817666e-02 
1.119019e+00 3.806762e-02 
1.114414e+00 3.795853e-02 
1.109810e+00 3.784939e-02 
1.105205e+00 3.774020e-02 
1.100601e+00 3.763095e-02 
1.095996e+00 3.752165e-02 
1.091391e+00 3.741231e-02 
1.086787e+00 3.730291e-02 
1.082182e+00 3.719346e-02 
1.077578e+00 3.708395e-02 
1.072973e+00 3.697440e-02 
1.068368e+00 3.686479e-02 
1.063764e+00 3.675514e-02 
1.059159e+00 3.664543e-02 
1.054555e+00 3.653567e-02 
1.049950e+00 3.642585e-02 
1.045345e+00 3.631599e-02 
1.040741e+00 3.620607e-02 
1.036136e+00 3.609611e-02 
1.031532e+00 3.598609e-02 
1.026927e+00 3.587601e-02 
1.022322e+00 3.576589e-02 
1.017718e+00 3.565572e-02 
1.013113e+00 3.554549e-02 
1.008509e+00 3.543521e-02 
1.003904e+00 3.532488e-02 
9.992993e-01 3.521450e-02 
9.946947e-01 3.510406e-02 
9.900901e-01 3.499358e-02 
9.854855e-01 3.488304e-02 
9.808809e-01 3.477245e-02 
9.762763e-01 3.466180e-02 
9.716717e-01 3.455111e-02 
9.670671e-01 3.444036e-02 
9.624625e-01 3.432956e-02 
9.578579e-01 3.421871e-02 
9.532533e-01 3.410781e-02 
9.486486e-01 3.399685e-02 
9.440440e-01 3.388584e-02 
9.394394e-01 3.377478e-02 
9.348348e-01 3.366367e-02 
9.302302e-01 3.355250e-02 
9.256256e-01 3.344128e-02 
9.210210e-01 3.333001e-02 
9.164164e-01 3.321869e-02 
9.118118e-01 3.310732e-02 
9.072072e-01 3.299589e-02 
9.026026e-01 3.288441e-02 
8.979980e-01 3.277288e-02 
8.933934e-01 3.266129e-02 
8.887888e-01 3.254966e-02 
8.841842e-01 3.243797e-02 
8.795796e-01 3.232622e-02 
8.749750e-01 3.221443e-02 
8.703704e-01 3.210258e-02 
8.657658e-01 3.199068e-02 
8.611612e-01 3.187873e-02 
8.565566e-01 3.176672e-02 
8.519520e-01 3.165466e-02 
8.473473e-01 3.154255e-02 
8.427427e-01 3.143039e-02 
8.381381e-01 3.131817e-02 
8.335335e-01 3.120590e-02 
8.289289e-01 3.109358e-02 
8.243243e-01 3.098120e-02 
8.197197e-01 3.086877e-02 
8.151151e-01 3.075629e-02 
8.105105e-01 3.064376e-02 
8.059059e-01 3.053117e-02 
8.013013e-01 3.041853e-02 
7.966967e-01 3.030583e-02 
7.920921e-01 3.019309e-02 
7.874875e-01 3.008029e-02 
7.828829e-01 2.996743e-02 
7.782783e-01 2.985453e-02 
7.736737e-01 2.974157e-02 
7.690691e-01 2.962855e-02 
7.644645e-01 2.951549e-02 
7.598599e-01 2.940237e-02 
7.552553e-01 2.928920e-02 
7.506507e-01 2.917597e-02 
7.460460e-01 2.906269e-02 
7.414414e-01 2.894936e-02 
7.368368e-01 2.883597e-02 
7.322322e-01 2.872254e-02 
7.276276e-01 2.860904e-02 
7.230230e-01 2.849550e-02 
7.184184e-01 2.838190e-02 
7.138138e-01 2.826824e-02 
7.092092e-01 2.815454e-02 
7.046046e-01 2.804078e-02 
7.000000e-01 2.792696e-02 
7.000000e-01 -1.768381e-02 


==> Figures/4pt_I_sig_NE_meas_muT/points_3.dat <==
-1.280000e+02 -1.257608e+05 
-1.277447e+02 -1.225204e+05 
-1.274895e+02 -1.193634e+05 
-1.272342e+02 -1.162878e+05 
-1.269790e+02 -1.132914e+05 
-1.267237e+02 -1.103722e+05 
-1.264685e+02 -1.075283e+05 
-1.262132e+02 -1.047576e+05 
-1.259580e+02 -1.020583e+05 
-1.257027e+02 -9.942856e+04 
-1.254474e+02 -9.686659e+04 
-1.251922e+02 -9.437064e+04 
-1.249369e+02 -9.193899e+04 
-1.246817e+02 -8.957001e+04 
-1.244264e+02 -8.726206e+04 
-1.241712e+02 -8.501358e+04 
-1.239159e+02 -8.282304e+04 
-1.236607e+02 -8.068894e+04 
-1.234054e+02 -7.860983e+04 
-1.231502e+02 -7.658430e+04 
-1.228949e+02 -7.461095e+04 
-1.226396e+02 -7.268845e+04 
-1.223844e+02 -7.081549e+04 
-1.221291e+02 -6.899079e+04 
-1.218739e+02 -6.721311e+04 
-1.216186e+02 -6.548123e+04 
-1.213634e+02 -6.379397e+04 
-1.211081e+02 -6.215020e+04 
-1.208529e+02 -6.054877e+04 
-1.205976e+02 -5.898861e+04 
-1.203423e+02 -5.746865e+04 
-1.200871e+02 -5.598786e+04 
-1.198318e+02 -5.454522e+04 
-1.195766e+02 -5.313975e+04 
-1.193213e+02 -5.177050e+04 
-1.190661e+02 -5.043653e+04 
-1.188108e+02 -4.913693e+04 
-1.185556e+02 -4.787082e+04 
-1.183003e+02 -4.663733e+04 
-1.180450e+02 -4.543563e+04 
-1.177898e+02 -4.426489e+04 
-1.175345e+02 -4.312431e+04 
-1.172793e+02 -4.201313e+04 
-1.170240e+02 -4.093057e+04 
-1.167688e+02 -3.987591e+04 
-1.165135e+02 -3.884843e+04 
-1.162583e+02 -3.784742e+04 
-1.160030e+02 -3.687220e+04 
-1.157477e+02 -3.592211e+04 
-1.154925e+02 -3.499651e+04 
-1.152372e+02 -3.409475e+04 
-1.149820e+02 -3.321623e+04 
-1.147267e+02 -3.236034e+04 
-1.144715e+02 -3.152651e+04 
-1.142162e+02 -3.071417e+04 
-1.139610e+02 -2.992275e+04 
-1.137057e+02 -2.915173e+04 
-1.134505e+02 -2.840057e+04 
-1.131952e+02 -2.766877e+04 
-1.129399e+02 -2.695583e+04 
-1.126847e+02 -2.626125e+04 
-1.124294e+02 -2.558458e+04 
-1.121742e+02 -2.492534e+04 
-1.119189e+02 -2.428308e+04 
-1.116637e+02 -2.365738e+04 
-1.114084e+02 -2.304779e+04 
-1.111532e+02 -2.245392e+04 
-1.108979e+02 -2.187534e+04 
-1.106426e+02 -2.131168e+04 
-1.103874e+02 -2.076253e+04 
-1.101321e+02 -2.022754e+04 
-1.098769e+02 -1.970634e+04 
-1.096216e+02 -1.919856e+04 
-1.093664e+02 -1.870386e+04 
-1.091111e+02 -1.822192e+04 
-1.088559e+02 -1.775239e+04 
-1.086006e+02 -1.729496e+04 
-1.083453e+02 -1.684932e+04 
-1.080901e+02 -1.641516e+04 
-1.078348e+02 -1.599218e+04 
-1.075796e+02 -1.558011e+04 
-1.073243e+02 -1.517865e+04 
-1.070691e+02 -1.478754e+04 
-1.068138e+02 -1.440650e+04 
-1.065586e+02 -1.403528e+04 
-1.063033e+02 -1.367363e+04 
-1.060480e+02 -1.332130e+04 
-1.057928e+02 -1.297804e+04 
-1.055375e+02 -1.264363e+04 
-1.052823e+02 -1.231784e+04 
-1.050270e+02 -1.200044e+04 
-1.047718e+02 -1.169122e+04 
-1.045165e+02 -1.138997e+04 
-1.042613e+02 -1.109648e+04 
-1.040060e+02 -1.081055e+04 
-1.037508e+02 -1.053199e+04 
-1.034955e+02 -1.026061e+04 
-1.032402e+02 -9.996217e+03 
-1.029850e+02 -9.738639e+03 
-1.027297e+02 -9.487698e+03 
-1.024745e+02 -9.243224e+03 
-1.022192e+02 -9.005048e+03 
-1.019640e+02 -8.773010e+03 
-1.017087e+02 -8.546950e+03 
-1.014535e+02 -8.326716e+03 
-1.011982e+02 -8.112156e+03 
-1.009429e+02 -7.903124e+03 
-1.006877e+02 -7.699479e+03 
-1.004324e+02 -7.501081e+03 
-1.001772e+02 -7.307795e+03 
-9.992192e+01 -7.119490e+03 
-9.966667e+01 -6.936037e+03 
-9.941141e+01 -6.757310e+03 
-9.915616e+01 -6.583189e+03 
-9.890090e+01 -6.413554e+03 
-9.864565e+01 -6.248291e+03 
-9.839039e+01 -6.087285e+03 
-9.813514e+01 -5.930429e+03 
-9.787988e+01 -5.777614e+03 
-9.762462e+01 -5.628736e+03 
-9.736937e+01 -5.483695e+03 
-9.711411e+01 -5.342391e+03 
-9.685886e+01 -5.204728e+03 
-9.660360e+01 -5.070612e+03 
-9.634835e+01 -4.939951e+03 
-9.609309e+01 -4.812658e+03 
-9.583784e+01 -4.688644e+03 
-9.558258e+01 -4.567826e+03 
-9.532733e+01 -4.450121e+03 
-9.507207e+01 -4.335449e+03 
-9.481682e+01 -4.223732e+03 
-9.456156e+01 -4.114893e+03 
-9.430631e+01 -4.008859e+03 
-9.405105e+01 -3.905556e+03 
-9.379580e+01 -3.804916e+03 
-9.354054e+01 -3.706869e+03 
-9.328529e+01 -3.611348e+03 
-9.303003e+01 -3.518288e+03 
-9.277477e+01 -3.427627e+03 
-9.251952e+01 -3.339301e+03 
-9.226426e+01 -3.253251e+03 
-9.200901e+01 -3.169419e+03 
-9.175375e+01 -3.087747e+03 
-9.149850e+01 -3.008179e+03 
-9.124324e+01 -2.930661e+03 
-9.098799e+01 -2.855140e+03 
-9.073273e+01 -2.781566e+03 
-9.047748e+01 -2.709887e+03 
-9.022222e+01 -2.640056e+03 
-8.996697e+01 -2.572023e+03 
-8.971171e+01 -2.505744e+03 
-8.945646e+01 -2.441172e+03 
-8.920120e+01 -2.378265e+03 
-8.894595e+01 -2.316978e+03 
-8.869069e+01 -2.257270e+03 
-8.843544e+01 -2.199101e+03 
-8.818018e+01 -2.142431e+03 
-8.792492e+01 -2.087220e+03 
-8.766967e+01 -2.033433e+03 
-8.741441e+01 -1.981031e+03 
-8.715916e+01 -1.929980e+03 
-8.690390e+01 -1.880244e+03 
-8.664865e+01 -1.831790e+03 
-8.639339e+01 -1.784584e+03 
-8.613814e+01 -1.738594e+03 
-8.588288e+01 -1.693790e+03 
-8.562763e+01 -1.650140e+03 
-8.537237e+01 -1.607614e+03 
-8.511712e+01 -1.566185e+03 
-8.486186e+01 -1.525823e+03 
-8.460661e+01 -1.486501e+03 
-8.435135e+01 -1.448192e+03 
-8.409610e+01 -1.410870e+03 
-8.384084e+01 -1.374510e+03 
-8.358559e+01 -1.339087e+03 
-8.333033e+01 -1.304576e+03 
-8.307508e+01 -1.270955e+03 
-8.281982e+01 -1.238200e+03 
-8.256456e+01 -1.206289e+03 
-8.230931e+01 -1.175201e+03 
-8.205405e+01 -1.144913e+03 
-8.179880e+01 -1.115406e+03 
-8.154354e+01 -1.086659e+03 
-8.128829e+01 -1.058653e+03 
-8.103303e+01 -1.031368e+03 
-8.077778e+01 -1.004787e+03 
-8.052252e+01 -9.788901e+02 
-8.026727e+01 -9.536608e+02 
-8.001201e+01 -9.290815e+02 
-7.975676e+01 -9.051356e+02 
-7.950150e+01 -8.818068e+02 
-7.924625e+01 -8.590790e+02 
-7.899099e+01 -8.369368e+02 
-7.873574e+01 -8.153652e+02 
-7.848048e+01 -7.943494e+02 
-7.822523e+01 -7.738752e+02 
-7.796997e+01 -7.539285e+02 
-7.771471e+01 -7.344957e+02 
-7.745946e+01 -7.155637e+02 
-7.720420e+01 -6.971195e+02 
-7.694895e+01 -6.791505e+02 
-7.669369e+01 -6.616446e+02 
-7.643844e+01 -6.445897e+02 
-7.618318e+01 -6.279743e+02 
-7.592793e+01 -6.117870e+02 
-7.567267e+01 -5.960167e+02 
-7.541742e+01 -5.806529e+02 
-7.516216e+01 -5.656849e+02 
-7.490691e+01 -5.511026e+02 
-7.465165e+01 -5.368961e+02 
-7.439640e+01 -5.230556e+02 
-7.414114e+01 -5.095717e+02 
-7.388589e+01 -4.964353e+02 
-7.363063e+01 -4.836373e+02 
-7.337538e+01 -4.711691e+02 
-7.312012e+01 -4.590222e+02 
-7.286486e+01 -4.471883e+02 
-7.260961e+01 -4.356593e+02 
-7.235435e+01 -4.244273e+02 
-7.209910e+01 -4.134848e+02 
-7.184384e+01 -4.028242e+02 
-7.158859e+01 -3.924383e+02 
-7.133333e+01 -3.823200e+02 
-7.107808e+01 -3.724625e+02 
-7.082282e+01 -3.628589e+02 
-7.056757e+01 -3.535028e+02 
-7.031231e+01 -3.443878e+02 
-7.005706e+01 -3.355076e+02 
-6.980180e+01 -3.268563e+02 
-6.954655e+01 -3.184279e+02 
-6.929129e+01 -3.102166e+02 
-6.903604e+01 -3.022169e+02 
-6.878078e+01 -2.944234e+02 
-6.852553e+01 -2.868306e+02 
-6.827027e+01 -2.794336e+02 
-6.801502e+01 -2.722271e+02 
-6.775976e+01 -2.652063e+02 
-6.750450e+01 -2.583664e+02 
-6.724925e+01 -2.517027e+02 
-6.699399e+01 -2.452107e+02 
-6.673874e+01 -2.388861e+02 
-6.648348e+01 -2.327244e+02 
-6.622823e+01 -2.267214e+02 
-6.597297e+01 -2.208731e+02 
-6.571772e+01 -2.151756e+02 
-6.546246e+01 -2.096248e+02 
-6.520721e+01 -2.042171e+02 
-6.495195e+01 -1.989487e+02 
-6.469670e+01 -1.938160e+02 
-6.444144e+01 -1.888156e+02 
-6.418619e+01 -1.839441e+02 
-6.393093e+01 -1.791980e+02 
-6.367568e+01 -1.745743e+02 
-6.342042e+01 -1.700697e+02 
-6.316517e+01 -1.656812e+02 
-6.290991e+01 -1.614057e+02 
-6.265465e+01 -1.572405e+02 
-6.239940e+01 -1.531825e+02 
-6.214414e+01 -1.492291e+02 
-6.188889e+01 -1.453776e+02 
-6.163363e+01 -1.416253e+02 
-6.137838e+01 -1.379697e+02 
-6.112312e+01 -1.344083e+02 
-6.086787e+01 -1.309386e+02 
-6.061261e+01 -1.275584e+02 
-6.035736e+01 -1.242652e+02 
-6.010210e+01 -1.210570e+02 
-5.984685e+01 -1.179313e+02 
-5.959159e+01 -1.148862e+02 
-5.933634e+01 -1.119196e+02 
-5.908108e+01 -1.090294e+02 
-5.882583e+01 -1.062137e+02 
-5.857057e+01 -1.034706e+02 
-5.831532e+01 -1.007981e+02 
-5.806006e+01 -9.819449e+01 
-5.780480e+01 -9.565796e+01 
-5.754955e+01 -9.318679e+01 
-5.729429e+01 -9.077930e+01 
-5.703904e+01 -8.843384e+01 
-5.678378e+01 -8.614881e+01 
-5.652853e+01 -8.392266e+01 
-5.627327e+01 -8.175388e+01 
-5.601802e+01 -7.964097e+01 
-5.576276e+01 -7.758251e+01 
-5.550751e+01 -7.557709e+01 
-5.525225e+01 -7.362335e+01 
-5.499700e+01 -7.171994e+01 
-5.474174e+01 -6.986558e+01 
-5.448649e+01 -6.805900e+01 
-5.423123e+01 -6.629897e+01 
-5.397598e+01 -6.458429e+01 
-5.372072e+01 -6.291380e+01 
-5.346547e+01 -6.128634e+01 
-5.321021e+01 -5.970082e+01 
-5.295495e+01 -5.815616e+01 
-5.269970e+01 -5.665129e+01 
-5.244444e+01 -5.518521e+01 
-5.218919e+01 -5.375689e+01 
-5.193393e+01 -5.236538e+01 
-5.167868e+01 -5.100973e+01 
-5.142342e+01 -4.968901e+01 
-5.116817e+01 -4.840232e+01 
-5.091291e+01 -4.714878e+01 
-5.065766e+01 -4.592754e+01 
-5.040240e+01 -4.473777e+01 
-5.014715e+01 -4.357866e+01 
-4.989189e+01 -4.244941e+01 
-4.963664e+01 -4.134926e+01 
-4.938138e+01 -4.027746e+01 
-4.912613e+01 -3.923327e+01 
-4.887087e+01 -3.821599e+01 
-4.861562e+01 -3.722492e+01 
-4.836036e+01 -3.625939e+01 
-4.810511e+01 -3.531874e+01 
-4.784985e+01 -3.440232e+01 
-4.759459e+01 -3.350952e+01 
-4.733934e+01 -3.263972e+01 
-4.708408e+01 -3.179234e+01 
-4.682883e+01 -3.096679e+01 
-4.657357e+01 -3.016251e+01 
-4.631832e+01 -2.937896e+01 
-4.606306e+01 -2.861559e+01 
-4.580781e+01 -2.787189e+01 
-4.555255e+01 -2.714736e+01 
-4.529730e+01 -2.644150e+01 
-4.504204e+01 -2.575382e+01 
-4.478679e+01 -2.508387e+01 
-4.453153e+01 -2.443117e+01 
-4.427628e+01 -2.379529e+01 
-4.402102e+01 -2.317580e+01 
-4.376577e+01 -2.257227e+01 
-4.351051e+01 -2.198430e+01 
-4.325526e+01 -2.141147e+01 
-4.300000e+01 -2.085340e+01 
-4.274474e+01 -2.030971e+01 
-4.248949e+01 -1.978003e+01 
-4.223423e+01 -1.926400e+01 
-4.197898e+01 -1.876127e+01 
-4.172372e+01 -1.827149e+01 
-4.146847e+01 -1.779433e+01 
-4.121321e+01 -1.732946e+01 
-4.095796e+01 -1.687657e+01 
-4.070270e+01 -1.643536e+01 
-4.044745e+01 -1.600551e+01 
-4.019219e+01 -1.558673e+01 
-3.993694e+01 -1.517875e+01 
-3.968168e+01 -1.478128e+01 
-3.942643e+01 -1.439405e+01 
-3.917117e+01 -1.401680e+01 
-3.891592e+01 -1.364927e+01 
-3.866066e+01 -1.329121e+01 
-3.840541e+01 -1.294238e+01 
-3.815015e+01 -1.260253e+01 
-3.789489e+01 -1.227144e+01 
-3.763964e+01 -1.194888e+01 
-3.738438e+01 -1.163464e+01 
-3.712913e+01 -1.132849e+01 
-3.687387e+01 -1.103023e+01 
-3.661862e+01 -1.073965e+01 
-3.636336e+01 -1.045656e+01 
-3.610811e+01 -1.018077e+01 
-3.585285e+01 -9.912082e+00 
-3.559760e+01 -9.650318e+00 
-3.534234e+01 -9.395298e+00 
-3.508709e+01 -9.146849e+00 
-3.483183e+01 -8.904803e+00 
-3.457658e+01 -8.668993e+00 
-3.432132e+01 -8.439259e+00 
-3.406607e+01 -8.215444e+00 
-3.381081e+01 -7.997397e+00 
-3.355556e+01 -7.784968e+00 
-3.330030e+01 -7.578012e+00 
-3.304505e+01 -7.376389e+00 
-3.278979e+01 -7.179962e+00 
-3.253453e+01 -6.988596e+00 
-3.227928e+01 -6.802160e+00 
-3.202402e+01 -6.620529e+00 
-3.176877e+01 -6.443577e+00 
-3.151351e+01 -6.271185e+00 
-3.125826e+01 -6.103235e+00 
-3.100300e+01 -5.939613e+00 
-3.074775e+01 -5.780207e+00 
-3.049249e+01 -5.624908e+00 
-3.023724e+01 -5.473610e+00 
-2.998198e+01 -5.326211e+00 
-2.972673e+01 -5.182611e+00 
-2.947147e+01 -5.042710e+00 
-2.921622e+01 -4.906414e+00 
-2.896096e+01 -4.773630e+00 
-2.870571e+01 -4.644267e+00 
-2.845045e+01 -4.518238e+00 
-2.819520e+01 -4.395456e+00 
-2.793994e+01 -4.275838e+00 
-2.768468e+01 -4.159302e+00 
-2.742943e+01 -4.045768e+00 
-2.717417e+01 -3.935161e+00 
-2.691892e+01 -3.827403e+00 
-2.666366e+01 -3.722421e+00 
-2.640841e+01 -3.620145e+00 
-2.615315e+01 -3.520504e+00 
-2.589790e+01 -3.423431e+00 
-2.564264e+01 -3.328859e+00 
-2.538739e+01 -3.236723e+00 
-2.513213e+01 -3.146962e+00 
-2.487688e+01 -3.059514e+00 
-2.462162e+01 -2.974318e+00 
-2.436637e+01 -2.891318e+00 
-2.411111e+01 -2.810457e+00 
-2.385586e+01 -2.731679e+00 
-2.360060e+01 -2.654931e+00 
-2.334535e+01 -2.580161e+00 
-2.309009e+01 -2.507317e+00 
-2.283483e+01 -2.436351e+00 
-2.257958e+01 -2.367212e+00 
-2.232432e+01 -2.299856e+00 
-2.206907e+01 -2.234235e+00 
-2.181381e+01 -2.170304e+00 
-2.155856e+01 -2.108021e+00 
-2.130330e+01 -2.047343e+00 
-2.104805e+01 -1.988228e+00 
-2.079279e+01 -1.930637e+00 
-2.053754e+01 -1.874529e+00 
-2.028228e+01 -1.819868e+00 
-2.002703e+01 -1.766614e+00 
-1.977177e+01 -1.714733e+00 
-1.951652e+01 -1.664189e+00 
-1.926126e+01 -1.614947e+00 
-1.900601e+01 -1.566973e+00 
-1.875075e+01 -1.520236e+00 
-1.849550e+01 -1.474704e+00 
-1.824024e+01 -1.430344e+00 
-1.798498e+01 -1.387128e+00 
-1.772973e+01 -1.345025e+00 
-1.747447e+01 -1.304006e+00 
-1.721922e+01 -1.264045e+00 
-1.696396e+01 -1.225114e+00 
-1.670871e+01 -1.187185e+00 
-1.645345e+01 -1.150234e+00 
-1.619820e+01 -1.114235e+00 
-1.594294e+01 -1.079164e+00 
-1.568769e+01 -1.044996e+00 
-1.543243e+01 -1.011709e+00 
-1.517718e+01 -9.792791e-01 
-1.492192e+01 -9.476851e-01 
-1.466667e+01 -9.169052e-01 
-1.441141e+01 -8.869184e-01 
-1.415616e+01 -8.577042e-01 
-1.390090e+01 -8.292428e-01 
-1.364565e+01 -8.015148e-01 
-1.339039e+01 -7.745012e-01 
-1.313514e+01 -7.481837e-01 
-1.287988e+01 -7.225443e-01 
-1.262462e+01 -6.975655e-01 
-1.236937e+01 -6.732304e-01 
-1.211411e+01 -6.495223e-01 
-1.185886e+01 -6.264251e-01 
-1.160360e+01 -6.039231e-01 
-1.134835e+01 -5.820008e-01 
-1.109309e+01 -5.606434e-01 
-1.083784e+01 -5.398364e-01 
-1.058258e+01 -5.195654e-01 
-1.032733e+01 -4.998168e-01 
-1.007207e+01 -4.805771e-01 
-9.816817e+00 -4.618331e-01 
-9.561562e+00 -4.435720e-01 
-9.306306e+00 -4.257815e-01 
-9.051051e+00 -4.084494e-01 
-8.795796e+00 -3.915639e-01 
-8.540541e+00 -3.751135e-01 
-8.285285e+00 -3.590870e-01 
-8.030030e+00 -3.434734e-01 
-7.774775e+00 -3.282621e-01 
-7.519520e+00 -3.134428e-01 
-7.264264e+00 -2.990053e-01 
-7.009009e+00 -2.849398e-01 
-6.753754e+00 -2.712368e-01 
-6.498498e+00 -2.578868e-01 
-6.243243e+00 -2.448809e-01 
-5.987988e+00 -2.322100e-01 
-5.732733e+00 -2.198656e-01 
-5.477477e+00 -2.078394e-01 
-5.222222e+00 -1.961230e-01 
-4.966967e+00 -1.847084e-01 
-4.711712e+00 -1.735880e-01 
-4.456456e+00 -1.627542e-01 
-4.201201e+00 -1.521995e-01 
-3.945946e+00 -1.419167e-01 
-3.690691e+00 -1.318990e-01 
-3.435435e+00 -1.221393e-01 
-3.180180e+00 -1.126311e-01 
-2.924925e+00 -1.033679e-01 
-2.669670e+00 -9.434343e-02 
-2.414414e+00 -8.555146e-02 
-2.159159e+00 -7.698603e-02 
-1.903904e+00 -6.864131e-02 
-1.648649e+00 -6.051160e-02 
-1.393393e+00 -5.259137e-02 
-1.138138e+00 -4.487522e-02 
-8.828829e-01 -3.735789e-02 
-6.276276e-01 -3.003426e-02 
-3.723724e-01 -2.289934e-02 
-1.171171e-01 -1.594826e-02 
1.381381e-01 -9.176290e-03 
3.933934e-01 -2.578812e-03 
6.486486e-01 3.848670e-03 
9.039039e-01 1.011054e-02 
1.159159e+00 1.621105e-02 
1.414414e+00 2.215438e-02 
1.669670e+00 2.794456e-02 
1.924925e+00 3.358555e-02 
2.180180e+00 3.908119e-02 
2.435435e+00 4.443522e-02 
2.690691e+00 4.965130e-02 
2.945946e+00 5.473298e-02 
3.201201e+00 5.968371e-02 
3.456456e+00 6.450688e-02 
3.711712e+00 6.920577e-02 
3.966967e+00 7.378359e-02 
4.222222e+00 7.824345e-02 
4.477477e+00 8.258840e-02 
4.732733e+00 8.682138e-02 
4.987988e+00 9.094530e-02 
5.243243e+00 9.496296e-02 
5.498498e+00 9.887709e-02 
5.753754e+00 1.026904e-01 
6.009009e+00 1.064054e-01 
6.264264e+00 1.100247e-01 
6.519520e+00 1.135507e-01 
6.774775e+00 1.169859e-01 
7.030030e+00 1.203326e-01 
7.285285e+00 1.235930e-01 
7.540541e+00 1.267695e-01 
7.795796e+00 1.298640e-01 
8.051051e+00 1.328789e-01 
8.306306e+00 1.358160e-01 
8.561562e+00 1.386775e-01 
8.816817e+00 1.414653e-01 
9.072072e+00 1.441812e-01 
9.327327e+00 1.468271e-01 
9.582583e+00 1.494049e-01 
9.837838e+00 1.519162e-01 
1.009309e+01 1.543628e-01 
1.034835e+01 1.567464e-01 
1.060360e+01 1.590686e-01 
1.085886e+01 1.613309e-01 
1.111411e+01 1.635350e-01 
1.136937e+01 1.656822e-01 
1.162462e+01 1.677741e-01 
1.187988e+01 1.698121e-01 
1.213514e+01 1.717976e-01 
1.239039e+01 1.737320e-01 
1.264565e+01 1.756165e-01 
1.290090e+01 1.774524e-01 
1.315616e+01 1.792411e-01 
1.341141e+01 1.809836e-01 
1.366667e+01 1.826813e-01 
1.392192e+01 1.843352e-01 
1.417718e+01 1.859465e-01 
1.443243e+01 1.875162e-01 
1.468769e+01 1.890456e-01 
1.494294e+01 1.905355e-01 
1.519820e+01 1.919870e-01 
1.545345e+01 1.934011e-01 
1.570871e+01 1.947788e-01 
1.596396e+01 1.961210e-01 
1.621922e+01 1.974286e-01 
1.647447e+01 1.987025e-01 
1.672973e+01 1.999436e-01 
1.698498e+01 2.011527e-01 
1.724024e+01 2.023307e-01 
1.749550e+01 2.034783e-01 
1.775075e+01 2.045963e-01 
1.800601e+01 2.056856e-01 
1.826126e+01 2.067467e-01 
1.851652e+01 2.077805e-01 
1.877177e+01 2.087877e-01 
1.902703e+01 2.097689e-01 
1.928228e+01 2.107249e-01 
1.953754e+01 2.116562e-01 
1.979279e+01 2.125635e-01 
2.004805e+01 2.134474e-01 
2.030330e+01 2.143086e-01 
2.055856e+01 2.151476e-01 
2.081381e+01 2.159649e-01 
2.106907e+01 2.167612e-01 
2.132432e+01 2.175370e-01 
2.157958e+01 2.182928e-01 
2.183483e+01 2.190291e-01 
2.209009e+01 2.197464e-01 
2.234535e+01 2.204453e-01 
2.260060e+01 2.211261e-01 
2.285586e+01 2.217894e-01 
2.311111e+01 2.224356e-01 
2.336637e+01 2.230652e-01 
2.362162e+01 2.236785e-01 
2.387688e+01 2.242761e-01 
2.413213e+01 2.248582e-01 
2.438739e+01 2.254253e-01 
2.464264e+01 2.259779e-01 
2.489790e+01 2.265161e-01 
2.515315e+01 2.270406e-01 
2.540841e+01 2.275515e-01 
2.566366e+01 2.280492e-01 
2.591892e+01 2.285341e-01 
2.617417e+01 2.290066e-01 
2.642943e+01 2.294668e-01 
2.668468e+01 2.299152e-01 
2.693994e+01 2.303520e-01 
2.719520e+01 2.307776e-01 
2.745045e+01 2.311922e-01 
2.770571e+01 2.315962e-01 
2.796096e+01 2.319897e-01 
2.821622e+01 2.323731e-01 
2.847147e+01 2.327466e-01 
2.872673e+01 2.331104e-01 
2.898198e+01 2.334649e-01 
2.923724e+01 2.338103e-01 
2.949249e+01 2.341468e-01 
2.974775e+01 2.344746e-01 
3.000300e+01 2.347939e-01 
3.025826e+01 2.351051e-01 
3.051351e+01 2.354082e-01 
3.076877e+01 2.357035e-01 
3.102402e+01 2.359912e-01 
3.127928e+01 2.362714e-01 
3.153453e+01 2.365445e-01 
3.178979e+01 2.368105e-01 
3.204505e+01 2.370697e-01 
3.230030e+01 2.373222e-01 
3.255556e+01 2.375682e-01 
3.281081e+01 2.378078e-01 
3.306607e+01 2.380413e-01 
3.332132e+01 2.382687e-01 
3.357658e+01 2.384903e-01 
3.383183e+01 2.387062e-01 
3.408709e+01 2.389165e-01 
3.434234e+01 2.391214e-01 
3.459760e+01 2.393210e-01 
3.485285e+01 2.395155e-01 
3.510811e+01 2.397050e-01 
3.536336e+01 2.398896e-01 
3.561862e+01 2.400694e-01 
3.587387e+01 2.402446e-01 
3.612913e+01 2.404153e-01 
3.638438e+01 2.405815e-01 
3.663964e+01 2.407435e-01 
3.689489e+01 2.409014e-01 
3.715015e+01 2.410551e-01 
3.740541e+01 2.412049e-01 
3.766066e+01 2.413508e-01 
3.791592e+01 2.414930e-01 
3.817117e+01 2.416315e-01 
3.842643e+01 2.417665e-01 
3.868168e+01 2.418979e-01 
3.893694e+01 2.420260e-01 
3.919219e+01 2.421508e-01 
3.944745e+01 2.422724e-01 
3.970270e+01 2.423908e-01 
3.995796e+01 2.425062e-01 
4.021321e+01 2.426186e-01 
4.046847e+01 2.427281e-01 
4.072372e+01 2.428348e-01 
4.097898e+01 2.429387e-01 
4.123423e+01 2.430400e-01 
4.148949e+01 2.431386e-01 
4.174474e+01 2.432347e-01 
4.200000e+01 2.433284e-01 
4.225526e+01 2.434196e-01 
4.251051e+01 2.435085e-01 
4.276577e+01 2.435950e-01 
4.302102e+01 2.436794e-01 
4.327628e+01 2.437616e-01 
4.353153e+01 2.438416e-01 
4.378679e+01 2.439196e-01 
4.404204e+01 2.439956e-01 
4.429730e+01 2.440696e-01 
4.455255e+01 2.441417e-01 
4.480781e+01 2.442120e-01 
4.506306e+01 2.442805e-01 
4.531832e+01 2.443471e-01 
4.557357e+01 2.444121e-01 
4.582883e+01 2.444754e-01 
4.608408e+01 2.445371e-01 
4.633934e+01 2.445971e-01 
4.659459e+01 2.446557e-01 
4.684985e+01 2.447127e-01 
4.710511e+01 2.447682e-01 
4.736036e+01 2.448224e-01 
4.761562e+01 2.448751e-01 
4.787087e+01 2.449265e-01 
4.812613e+01 2.449765e-01 
4.838138e+01 2.450253e-01 
4.863664e+01 2.450727e-01 
4.889189e+01 2.451190e-01 
4.914715e+01 2.451641e-01 
4.940240e+01 2.452080e-01 
4.965766e+01 2.452508e-01 
4.991291e+01 2.452925e-01 
5.016817e+01 2.453331e-01 
5.042342e+01 2.453727e-01 
5.067868e+01 2.454112e-01 
5.093393e+01 2.454488e-01 
5.118919e+01 2.454853e-01 
5.144444e+01 2.455210e-01 
5.169970e+01 2.455557e-01 
5.195495e+01 2.455895e-01 
5.221021e+01 2.456225e-01 
5.246547e+01 2.456546e-01 
5.272072e+01 2.456859e-01 
5.297598e+01 2.457164e-01 
5.323123e+01 2.457461e-01 
5.348649e+01 2.457750e-01 
5.374174e+01 2.458032e-01 
5.399700e+01 2.458306e-01 
5.425225e+01 2.458574e-01 
5.450751e+01 2.458834e-01 
5.476276e+01 2.459088e-01 
5.501802e+01 2.459335e-01 
5.527327e+01 2.459576e-01 
5.552853e+01 2.459811e-01 
5.578378e+01 2.460040e-01 
5.603904e+01 2.460262e-01 
5.629429e+01 2.460479e-01 
5.654955e+01 2.460691e-01 
5.680480e+01 2.460897e-01 
5.706006e+01 2.461098e-01 
5.731532e+01 2.461293e-01 
5.757057e+01 2.461484e-01 
5.782583e+01 2.461669e-01 
5.808108e+01 2.461850e-01 
5.833634e+01 2.462026e-01 
5.859159e+01 2.462198e-01 
5.884685e+01 2.462365e-01 
5.910210e+01 2.462528e-01 
5.935736e+01 2.462686e-01 
5.961261e+01 2.462841e-01 
5.986787e+01 2.462992e-01 
6.012312e+01 2.463138e-01 
6.037838e+01 2.463281e-01 
6.063363e+01 2.463421e-01 
6.088889e+01 2.463556e-01 
6.114414e+01 2.463688e-01 
6.139940e+01 2.463817e-01 
6.165465e+01 2.463943e-01 
6.190991e+01 2.464065e-01 
6.216517e+01 2.464184e-01 
6.242042e+01 2.464300e-01 
6.267568e+01 2.464413e-01 
6.293093e+01 2.464523e-01 
6.318619e+01 2.464630e-01 
6.344144e+01 2.464735e-01 
6.369670e+01 2.464837e-01 
6.395195e+01 2.464936e-01 
6.420721e+01 2.465032e-01 
6.446246e+01 2.465126e-01 
6.471772e+01 2.465218e-01 
6.497297e+01 2.465308e-01 
6.522823e+01 2.465395e-01 
6.548348e+01 2.465479e-01 
6.573874e+01 2.465562e-01 
6.599399e+01 2.465642e-01 
6.624925e+01 2.465721e-01 
6.650450e+01 2.465797e-01 
6.675976e+01 2.465872e-01 
6.701502e+01 2.465944e-01 
6.727027e+01 2.466015e-01 
6.752553e+01 2.466084e-01 
6.778078e+01 2.466151e-01 
6.803604e+01 2.466216e-01 
6.829129e+01 2.466280e-01 
6.854655e+01 2.466342e-01 
6.880180e+01 2.466402e-01 
6.905706e+01 2.466461e-01 
6.931231e+01 2.466518e-01 
6.956757e+01 2.466574e-01 
6.982282e+01 2.466629e-01 
7.007808e+01 2.466682e-01 
7.033333e+01 2.466733e-01 
7.058859e+01 2.466783e-01 
7.084384e+01 2.466833e-01 
7.109910e+01 2.466880e-01 
7.135435e+01 2.466927e-01 
7.160961e+01 2.466972e-01 
7.186486e+01 2.467016e-01 
7.212012e+01 2.467059e-01 
7.237538e+01 2.467101e-01 
7.263063e+01 2.467142e-01 
7.288589e+01 2.467182e-01 
7.314114e+01 2.467221e-01 
7.339640e+01 2.467258e-01 
7.365165e+01 2.467295e-01 
7.390691e+01 2.467331e-01 
7.416216e+01 2.467366e-01 
7.441742e+01 2.467400e-01 
7.467267e+01 2.467433e-01 
7.492793e+01 2.467465e-01 
7.518318e+01 2.467497e-01 
7.543844e+01 2.467527e-01 
7.569369e+01 2.467557e-01 
7.594895e+01 2.467586e-01 
7.620420e+01 2.467615e-01 
7.645946e+01 2.467642e-01 
7.671471e+01 2.467669e-01 
7.696997e+01 2.467695e-01 
7.722523e+01 2.467721e-01 
7.748048e+01 2.467746e-01 
7.773574e+01 2.467770e-01 
7.799099e+01 2.467794e-01 
7.824625e+01 2.467816e-01 
7.850150e+01 2.467839e-01 
7.875676e+01 2.467861e-01 
7.901201e+01 2.467882e-01 
7.926727e+01 2.467903e-01 
7.952252e+01 2.467923e-01 
7.977778e+01 2.467943e-01 
8.003303e+01 2.467962e-01 
8.028829e+01 2.467980e-01 
8.054354e+01 2.467999e-01 
8.079880e+01 2.468016e-01 
8.105405e+01 2.468033e-01 
8.130931e+01 2.468050e-01 
8.156456e+01 2.468067e-01 
8.181982e+01 2.468083e-01 
8.207508e+01 2.468098e-01 
8.233033e+01 2.468113e-01 
8.258559e+01 2.468128e-01 
8.284084e+01 2.468142e-01 
8.309610e+01 2.468156e-01 
8.335135e+01 2.468170e-01 
8.360661e+01 2.468183e-01 
8.386186e+01 2.468196e-01 
8.411712e+01 2.468209e-01 
8.437237e+01 2.468221e-01 
8.462763e+01 2.468233e-01 
8.488288e+01 2.468245e-01 
8.513814e+01 2.468256e-01 
8.539339e+01 2.468267e-01 
8.564865e+01 2.468278e-01 
8.590390e+01 2.468289e-01 
8.615916e+01 2.468299e-01 
8.641441e+01 2.468309e-01 
8.666967e+01 2.468318e-01 
8.692492e+01 2.468328e-01 
8.718018e+01 2.468337e-01 
8.743544e+01 2.468346e-01 
8.769069e+01 2.468355e-01 
8.794595e+01 2.468363e-01 
8.820120e+01 2.468372e-01 
8.845646e+01 2.468380e-01 
8.871171e+01 2.468388e-01 
8.896697e+01 2.468395e-01 
8.922222e+01 2.468403e-01 
8.947748e+01 2.468410e-01 
8.973273e+01 2.468417e-01 
8.998799e+01 2.468424e-01 
9.024324e+01 2.468431e-01 
9.049850e+01 2.468437e-01 
9.075375e+01 2.468444e-01 
9.100901e+01 2.468450e-01 
9.126426e+01 2.468456e-01 
9.151952e+01 2.468462e-01 
9.177477e+01 2.468468e-01 
9.203003e+01 2.468473e-01 
9.228529e+01 2.468479e-01 
9.254054e+01 2.468484e-01 
9.279580e+01 2.468489e-01 
9.305105e+01 2.468495e-01 
9.330631e+01 2.468499e-01 
9.356156e+01 2.468504e-01 
9.381682e+01 2.468509e-01 
9.407207e+01 2.468513e-01 
9.432733e+01 2.468518e-01 
9.458258e+01 2.468522e-01 
9.483784e+01 2.468526e-01 
9.509309e+01 2.468531e-01 
9.534835e+01 2.468535e-01 
9.560360e+01 2.468538e-01 
9.585886e+01 2.468542e-01 
9.611411e+01 2.468546e-01 
9.636937e+01 2.468550e-01 
9.662462e+01 2.468553e-01 
9.687988e+01 2.468556e-01 
9.713514e+01 2.468560e-01 
9.739039e+01 2.468563e-01 
9.764565e+01 2.468566e-01 
9.790090e+01 2.468569e-01 
9.815616e+01 2.468572e-01 
9.841141e+01 2.468575e-01 
9.866667e+01 2.468578e-01 
9.892192e+01 2.468581e-01 
9.917718e+01 2.468584e-01 
9.943243e+01 2.468586e-01 
9.968769e+01 2.468589e-01 
9.994294e+01 2.468591e-01 
1.001982e+02 2.468594e-01 
1.004535e+02 2.468596e-01 
1.007087e+02 2.468598e-01 
1.009640e+02 2.468601e-01 
1.012192e+02 2.468603e-01 
1.014745e+02 2.468605e-01 
1.017297e+02 2.468607e-01 
1.019850e+02 2.468609e-01 
1.022402e+02 2.468611e-01 
1.024955e+02 2.468613e-01 
1.027508e+02 2.468615e-01 
1.030060e+02 2.468617e-01 
1.032613e+02 2.468618e-01 
1.035165e+02 2.468620e-01 
1.037718e+02 2.468622e-01 
1.040270e+02 2.468624e-01 
1.042823e+02 2.468625e-01 
1.045375e+02 2.468627e-01 
1.047928e+02 2.468628e-01 
1.050480e+02 2.468630e-01 
1.053033e+02 2.468631e-01 
1.055586e+02 2.468633e-01 
1.058138e+02 2.468634e-01 
1.060691e+02 2.468635e-01 
1.063243e+02 2.468637e-01 
1.065796e+02 2.468638e-01 
1.068348e+02 2.468639e-01 
1.070901e+02 2.468640e-01 
1.073453e+02 2.468641e-01 
1.076006e+02 2.468643e-01 
1.078559e+02 2.468644e-01 
1.081111e+02 2.468645e-01 
1.083664e+02 2.468646e-01 
1.086216e+02 2.468647e-01 
1.088769e+02 2.468648e-01 
1.091321e+02 2.468649e-01 
1.093874e+02 2.468650e-01 
1.096426e+02 2.468651e-01 
1.098979e+02 2.468652e-01 
1.101532e+02 2.468653e-01 
1.104084e+02 2.468653e-01 
1.106637e+02 2.468654e-01 
1.109189e+02 2.468655e-01 
1.111742e+02 2.468656e-01 
1.114294e+02 2.468657e-01 
1.116847e+02 2.468657e-01 
1.119399e+02 2.468658e-01 
1.121952e+02 2.468659e-01 
1.124505e+02 2.468659e-01 
1.127057e+02 2.468660e-01 
1.129610e+02 2.468661e-01 
1.132162e+02 2.468661e-01 
1.134715e+02 2.468662e-01 
1.137267e+02 2.468663e-01 
1.139820e+02 2.468663e-01 
1.142372e+02 2.468664e-01 
1.144925e+02 2.468664e-01 
1.147477e+02 2.468665e-01 
1.150030e+02 2.468666e-01 
1.152583e+02 2.468666e-01 
1.155135e+02 2.468667e-01 
1.157688e+02 2.468667e-01 
1.160240e+02 2.468668e-01 
1.162793e+02 2.468668e-01 
1.165345e+02 2.468668e-01 
1.167898e+02 2.468669e-01 
1.170450e+02 2.468669e-01 
1.173003e+02 2.468670e-01 
1.175556e+02 2.468670e-01 
1.178108e+02 2.468671e-01 
1.180661e+02 2.468671e-01 
1.183213e+02 2.468671e-01 
1.185766e+02 2.468672e-01 
1.188318e+02 2.468672e-01 
1.190871e+02 2.468672e-01 
1.193423e+02 2.468673e-01 
1.195976e+02 2.468673e-01 
1.198529e+02 2.468673e-01 
1.201081e+02 2.468674e-01 
1.203634e+02 2.468674e-01 
1.206186e+02 2.468674e-01 
1.208739e+02 2.468675e-01 
1.211291e+02 2.468675e-01 
1.213844e+02 2.468675e-01 
1.216396e+02 2.468675e-01 
1.218949e+02 2.468676e-01 
1.221502e+02 2.468676e-01 
1.224054e+02 2.468676e-01 
1.226607e+02 2.468677e-01 
1.229159e+02 2.468677e-01 
1.231712e+02 2.468677e-01 
1.234264e+02 2.468677e-01 
1.236817e+02 2.468677e-01 
1.239369e+02 2.468678e-01 
1.241922e+02 2.468678e-01 
1.244474e+02 2.468678e-01 
1.247027e+02 2.468678e-01 
1.249580e+02 2.468678e-01 
1.252132e+02 2.468679e-01 
1.254685e+02 2.468679e-01 
1.257237e+02 2.468679e-01 
1.259790e+02 2.468679e-01 
1.262342e+02 2.468679e-01 
1.264895e+02 2.468680e-01 
1.267447e+02 2.468680e-01 
1.270000e+02 2.468680e-01 


==> Figures/4pt_I_sig_NE_meas_muT/points_4.dat <==
1.000000e+00 3.005680e-02 2.199217e-03 
2.000000e+00 5.793095e-02 4.210201e-03 
3.000000e+00 8.375052e-02 5.959221e-03 
4.000000e+00 1.066960e-01 7.485502e-03 
5.000000e+00 1.272291e-01 8.857246e-03 
6.000000e+00 1.455738e-01 1.012277e-02 
7.000000e+00 1.632411e-01 1.144895e-02 
8.000000e+00 1.763968e-01 1.259192e-02 


==> Figures/4pt_I_sig_NE_meas_muZ/points_0.dat <==
-1.280000e+02 -3.992661e-02 
1.270000e+02 -3.992661e-02 
1.270000e+02 -3.283260e-02 
-1.280000e+02 -3.283260e-02 
-1.280000e+02 -3.992661e-02 


==> Figures/4pt_I_sig_NE_meas_muZ/points_1.dat <==
-1.280000e+02 1.850413e+04 
-1.277447e+02 1.802733e+04 
-1.274895e+02 1.756282e+04 
-1.272342e+02 1.711028e+04 
-1.269790e+02 1.666940e+04 
-1.267237e+02 1.623988e+04 
-1.264685e+02 1.582143e+04 
-1.262132e+02 1.541376e+04 
-1.259580e+02 1.501660e+04 
-1.257027e+02 1.462966e+04 
-1.254474e+02 1.425270e+04 
-1.251922e+02 1.388545e+04 
-1.249369e+02 1.352767e+04 
-1.246817e+02 1.317910e+04 
-1.244264e+02 1.283952e+04 
-1.241712e+02 1.250868e+04 
-1.239159e+02 1.218637e+04 
-1.236607e+02 1.187236e+04 
-1.234054e+02 1.156645e+04 
-1.231502e+02 1.126842e+04 
-1.228949e+02 1.097806e+04 
-1.226396e+02 1.069519e+04 
-1.223844e+02 1.041961e+04 
-1.221291e+02 1.015113e+04 
-1.218739e+02 9.889563e+03 
-1.216186e+02 9.634739e+03 
-1.213634e+02 9.386481e+03 
-1.211081e+02 9.144620e+03 
-1.208529e+02 8.908990e+03 
-1.205976e+02 8.679432e+03 
-1.203423e+02 8.455789e+03 
-1.200871e+02 8.237909e+03 
-1.198318e+02 8.025643e+03 
-1.195766e+02 7.818846e+03 
-1.193213e+02 7.617378e+03 
-1.190661e+02 7.421100e+03 
-1.188108e+02 7.229881e+03 
-1.185556e+02 7.043588e+03 
-1.183003e+02 6.862096e+03 
-1.180450e+02 6.685280e+03 
-1.177898e+02 6.513020e+03 
-1.175345e+02 6.345199e+03 
-1.172793e+02 6.181702e+03 
-1.170240e+02 6.022418e+03 
-1.167688e+02 5.867238e+03 
-1.165135e+02 5.716056e+03 
-1.162583e+02 5.568770e+03 
-1.160030e+02 5.425279e+03 
-1.157477e+02 5.285486e+03 
-1.154925e+02 5.149294e+03 
-1.152372e+02 5.016612e+03 
-1.149820e+02 4.887348e+03 
-1.147267e+02 4.761416e+03 
-1.144715e+02 4.638728e+03 
-1.142162e+02 4.519201e+03 
-1.139610e+02 4.402754e+03 
-1.137057e+02 4.289308e+03 
-1.134505e+02 4.178785e+03 
-1.131952e+02 4.071110e+03 
-1.129399e+02 3.966209e+03 
-1.126847e+02 3.864011e+03 
-1.124294e+02 3.764446e+03 
-1.121742e+02 3.667447e+03 
-1.119189e+02 3.572948e+03 
-1.116637e+02 3.480883e+03 
-1.114084e+02 3.391190e+03 
-1.111532e+02 3.303809e+03 
-1.108979e+02 3.218679e+03 
-1.106426e+02 3.135743e+03 
-1.103874e+02 3.054943e+03 
-1.101321e+02 2.976226e+03 
-1.098769e+02 2.899537e+03 
-1.096216e+02 2.824824e+03 
-1.093664e+02 2.752036e+03 
-1.091111e+02 2.681123e+03 
-1.088559e+02 2.612038e+03 
-1.086006e+02 2.544733e+03 
-1.083453e+02 2.479162e+03 
-1.080901e+02 2.415281e+03 
-1.078348e+02 2.353046e+03 
-1.075796e+02 2.292414e+03 
-1.073243e+02 2.233345e+03 
-1.070691e+02 2.175797e+03 
-1.068138e+02 2.119733e+03 
-1.065586e+02 2.065113e+03 
-1.063033e+02 2.011900e+03 
-1.060480e+02 1.960059e+03 
-1.057928e+02 1.909553e+03 
-1.055375e+02 1.860349e+03 
-1.052823e+02 1.812412e+03 
-1.050270e+02 1.765711e+03 
-1.047718e+02 1.720213e+03 
-1.045165e+02 1.675888e+03 
-1.042613e+02 1.632704e+03 
-1.040060e+02 1.590634e+03 
-1.037508e+02 1.549647e+03 
-1.034955e+02 1.509716e+03 
-1.032402e+02 1.470815e+03 
-1.029850e+02 1.432915e+03 
-1.027297e+02 1.395992e+03 
-1.024745e+02 1.360021e+03 
-1.022192e+02 1.324976e+03 
-1.019640e+02 1.290835e+03 
-1.017087e+02 1.257573e+03 
-1.014535e+02 1.225168e+03 
-1.011982e+02 1.193599e+03 
-1.009429e+02 1.162842e+03 
-1.006877e+02 1.132878e+03 
-1.004324e+02 1.103687e+03 
-1.001772e+02 1.075247e+03 
-9.992192e+01 1.047540e+03 
-9.966667e+01 1.020547e+03 
-9.941141e+01 9.942500e+02 
-9.915616e+01 9.686302e+02 
-9.890090e+01 9.436706e+02 
-9.864565e+01 9.193541e+02 
-9.839039e+01 8.956642e+02 
-9.813514e+01 8.725847e+02 
-9.787988e+01 8.500999e+02 
-9.762462e+01 8.281944e+02 
-9.736937e+01 8.068534e+02 
-9.711411e+01 7.860623e+02 
-9.685886e+01 7.658069e+02 
-9.660360e+01 7.460734e+02 
-9.634835e+01 7.268484e+02 
-9.609309e+01 7.081187e+02 
-9.583784e+01 6.898717e+02 
-9.558258e+01 6.720948e+02 
-9.532733e+01 6.547760e+02 
-9.507207e+01 6.379034e+02 
-9.481682e+01 6.214656e+02 
-9.456156e+01 6.054514e+02 
-9.430631e+01 5.898497e+02 
-9.405105e+01 5.746501e+02 
-9.379580e+01 5.598422e+02 
-9.354054e+01 5.454157e+02 
-9.328529e+01 5.313610e+02 
-9.303003e+01 5.176685e+02 
-9.277477e+01 5.043288e+02 
-9.251952e+01 4.913328e+02 
-9.226426e+01 4.786716e+02 
-9.200901e+01 4.663367e+02 
-9.175375e+01 4.543196e+02 
-9.149850e+01 4.426122e+02 
-9.124324e+01 4.312064e+02 
-9.098799e+01 4.200946e+02 
-9.073273e+01 4.092690e+02 
-9.047748e+01 3.987224e+02 
-9.022222e+01 3.884475e+02 
-8.996697e+01 3.784374e+02 
-8.971171e+01 3.686852e+02 
-8.945646e+01 3.591843e+02 
-8.920120e+01 3.499282e+02 
-8.894595e+01 3.409107e+02 
-8.869069e+01 3.321254e+02 
-8.843544e+01 3.235666e+02 
-8.818018e+01 3.152282e+02 
-8.792492e+01 3.071047e+02 
-8.766967e+01 2.991906e+02 
-8.741441e+01 2.914803e+02 
-8.715916e+01 2.839688e+02 
-8.690390e+01 2.766508e+02 
-8.664865e+01 2.695213e+02 
-8.639339e+01 2.625756e+02 
-8.613814e+01 2.558088e+02 
-8.588288e+01 2.492163e+02 
-8.562763e+01 2.427938e+02 
-8.537237e+01 2.365367e+02 
-8.511712e+01 2.304409e+02 
-8.486186e+01 2.245021e+02 
-8.460661e+01 2.187164e+02 
-8.435135e+01 2.130797e+02 
-8.409610e+01 2.075883e+02 
-8.384084e+01 2.022383e+02 
-8.358559e+01 1.970262e+02 
-8.333033e+01 1.919485e+02 
-8.307508e+01 1.870015e+02 
-8.281982e+01 1.821820e+02 
-8.256456e+01 1.774868e+02 
-8.230931e+01 1.729124e+02 
-8.205405e+01 1.684560e+02 
-8.179880e+01 1.641144e+02 
-8.154354e+01 1.598846e+02 
-8.128829e+01 1.557639e+02 
-8.103303e+01 1.517493e+02 
-8.077778e+01 1.478382e+02 
-8.052252e+01 1.440278e+02 
-8.026727e+01 1.403156e+02 
-8.001201e+01 1.366991e+02 
-7.975676e+01 1.331758e+02 
-7.950150e+01 1.297432e+02 
-7.924625e+01 1.263991e+02 
-7.899099e+01 1.231412e+02 
-7.873574e+01 1.199672e+02 
-7.848048e+01 1.168750e+02 
-7.822523e+01 1.138624e+02 
-7.796997e+01 1.109275e+02 
-7.771471e+01 1.080682e+02 
-7.745946e+01 1.052826e+02 
-7.720420e+01 1.025688e+02 
-7.694895e+01 9.992489e+01 
-7.669369e+01 9.734911e+01 
-7.643844e+01 9.483970e+01 
-7.618318e+01 9.239495e+01 
-7.592793e+01 9.001319e+01 
-7.567267e+01 8.769280e+01 
-7.541742e+01 8.543220e+01 
-7.516216e+01 8.322985e+01 
-7.490691e+01 8.108425e+01 
-7.465165e+01 7.899393e+01 
-7.439640e+01 7.695747e+01 
-7.414114e+01 7.497349e+01 
-7.388589e+01 7.304063e+01 
-7.363063e+01 7.115757e+01 
-7.337538e+01 6.932303e+01 
-7.312012e+01 6.753577e+01 
-7.286486e+01 6.579455e+01 
-7.260961e+01 6.409820e+01 
-7.235435e+01 6.244556e+01 
-7.209910e+01 6.083550e+01 
-7.184384e+01 5.926693e+01 
-7.158859e+01 5.773878e+01 
-7.133333e+01 5.625000e+01 
-7.107808e+01 5.479959e+01 
-7.082282e+01 5.338655e+01 
-7.056757e+01 5.200991e+01 
-7.031231e+01 5.066875e+01 
-7.005706e+01 4.936214e+01 
-6.980180e+01 4.808921e+01 
-6.954655e+01 4.684907e+01 
-6.929129e+01 4.564089e+01 
-6.903604e+01 4.446383e+01 
-6.878078e+01 4.331711e+01 
-6.852553e+01 4.219993e+01 
-6.827027e+01 4.111155e+01 
-6.801502e+01 4.005120e+01 
-6.775976e+01 3.901818e+01 
-6.750450e+01 3.801177e+01 
-6.724925e+01 3.703130e+01 
-6.699399e+01 3.607609e+01 
-6.673874e+01 3.514549e+01 
-6.648348e+01 3.423887e+01 
-6.622823e+01 3.335561e+01 
-6.597297e+01 3.249512e+01 
-6.571772e+01 3.165679e+01 
-6.546246e+01 3.084006e+01 
-6.520721e+01 3.004438e+01 
-6.495195e+01 2.926920e+01 
-6.469670e+01 2.851400e+01 
-6.444144e+01 2.777825e+01 
-6.418619e+01 2.706146e+01 
-6.393093e+01 2.636315e+01 
-6.367568e+01 2.568282e+01 
-6.342042e+01 2.502003e+01 
-6.316517e+01 2.437431e+01 
-6.290991e+01 2.374523e+01 
-6.265465e+01 2.313236e+01 
-6.239940e+01 2.253528e+01 
-6.214414e+01 2.195359e+01 
-6.188889e+01 2.138689e+01 
-6.163363e+01 2.083478e+01 
-6.137838e+01 2.029691e+01 
-6.112312e+01 1.977289e+01 
-6.086787e+01 1.926238e+01 
-6.061261e+01 1.876502e+01 
-6.035736e+01 1.828047e+01 
-6.010210e+01 1.780841e+01 
-5.984685e+01 1.734852e+01 
-5.959159e+01 1.690047e+01 
-5.933634e+01 1.646397e+01 
-5.908108e+01 1.603871e+01 
-5.882583e+01 1.562442e+01 
-5.857057e+01 1.522080e+01 
-5.831532e+01 1.482758e+01 
-5.806006e+01 1.444449e+01 
-5.780480e+01 1.407127e+01 
-5.754955e+01 1.370767e+01 
-5.729429e+01 1.335343e+01 
-5.703904e+01 1.300833e+01 
-5.678378e+01 1.267212e+01 
-5.652853e+01 1.234457e+01 
-5.627327e+01 1.202546e+01 
-5.601802e+01 1.171457e+01 
-5.576276e+01 1.141169e+01 
-5.550751e+01 1.111662e+01 
-5.525225e+01 1.082915e+01 
-5.499700e+01 1.054909e+01 
-5.474174e+01 1.027624e+01 
-5.448649e+01 1.001043e+01 
-5.423123e+01 9.751460e+00 
-5.397598e+01 9.499167e+00 
-5.372072e+01 9.253374e+00 
-5.346547e+01 9.013915e+00 
-5.321021e+01 8.780626e+00 
-5.295495e+01 8.553347e+00 
-5.269970e+01 8.331926e+00 
-5.244444e+01 8.116209e+00 
-5.218919e+01 7.906051e+00 
-5.193393e+01 7.701308e+00 
-5.167868e+01 7.501840e+00 
-5.142342e+01 7.307512e+00 
-5.116817e+01 7.118192e+00 
-5.091291e+01 6.933749e+00 
-5.065766e+01 6.754059e+00 
-5.040240e+01 6.579000e+00 
-5.014715e+01 6.408451e+00 
-4.989189e+01 6.242296e+00 
-4.963664e+01 6.080423e+00 
-4.938138e+01 5.922720e+00 
-4.912613e+01 5.769081e+00 
-4.887087e+01 5.619401e+00 
-4.861562e+01 5.473578e+00 
-4.836036e+01 5.331512e+00 
-4.810511e+01 5.193107e+00 
-4.784985e+01 5.058268e+00 
-4.759459e+01 4.926904e+00 
-4.733934e+01 4.798924e+00 
-4.708408e+01 4.674242e+00 
-4.682883e+01 4.552772e+00 
-4.657357e+01 4.434433e+00 
-4.631832e+01 4.319142e+00 
-4.606306e+01 4.206823e+00 
-4.580781e+01 4.097397e+00 
-4.555255e+01 3.990791e+00 
-4.529730e+01 3.886932e+00 
-4.504204e+01 3.785749e+00 
-4.478679e+01 3.687174e+00 
-4.453153e+01 3.591138e+00 
-4.427628e+01 3.497577e+00 
-4.402102e+01 3.406426e+00 
-4.376577e+01 3.317624e+00 
-4.351051e+01 3.231111e+00 
-4.325526e+01 3.146826e+00 
-4.300000e+01 3.064714e+00 
-4.274474e+01 2.984717e+00 
-4.248949e+01 2.906781e+00 
-4.223423e+01 2.830854e+00 
-4.197898e+01 2.756883e+00 
-4.172372e+01 2.684818e+00 
-4.146847e+01 2.614609e+00 
-4.121321e+01 2.546210e+00 
-4.095796e+01 2.479574e+00 
-4.070270e+01 2.414654e+00 
-4.044745e+01 2.351407e+00 
-4.019219e+01 2.289790e+00 
-3.993694e+01 2.229760e+00 
-3.968168e+01 2.171278e+00 
-3.942643e+01 2.114302e+00 
-3.917117e+01 2.058794e+00 
-3.891592e+01 2.004716e+00 
-3.866066e+01 1.952032e+00 
-3.840541e+01 1.900706e+00 
-3.815015e+01 1.850702e+00 
-3.789489e+01 1.801986e+00 
-3.763964e+01 1.754526e+00 
-3.738438e+01 1.708288e+00 
-3.712913e+01 1.663242e+00 
-3.687387e+01 1.619357e+00 
-3.661862e+01 1.576602e+00 
-3.636336e+01 1.534949e+00 
-3.610811e+01 1.494370e+00 
-3.585285e+01 1.454836e+00 
-3.559760e+01 1.416320e+00 
-3.534234e+01 1.378797e+00 
-3.508709e+01 1.342241e+00 
-3.483183e+01 1.306627e+00 
-3.457658e+01 1.271931e+00 
-3.432132e+01 1.238128e+00 
-3.406607e+01 1.205197e+00 
-3.381081e+01 1.173114e+00 
-3.355556e+01 1.141858e+00 
-3.330030e+01 1.111407e+00 
-3.304505e+01 1.081740e+00 
-3.278979e+01 1.052839e+00 
-3.253453e+01 1.024681e+00 
-3.227928e+01 9.972497e-01 
-3.202402e+01 9.705249e-01 
-3.176877e+01 9.444887e-01 
-3.151351e+01 9.191234e-01 
-3.125826e+01 8.944117e-01 
-3.100300e+01 8.703367e-01 
-3.074775e+01 8.468821e-01 
-3.049249e+01 8.240318e-01 
-3.023724e+01 8.017702e-01 
-2.998198e+01 7.800823e-01 
-2.972673e+01 7.589533e-01 
-2.947147e+01 7.383686e-01 
-2.921622e+01 7.183144e-01 
-2.896096e+01 6.987769e-01 
-2.870571e+01 6.797428e-01 
-2.845045e+01 6.611991e-01 
-2.819520e+01 6.431333e-01 
-2.793994e+01 6.255330e-01 
-2.768468e+01 6.083862e-01 
-2.742943e+01 5.916812e-01 
-2.717417e+01 5.754066e-01 
-2.691892e+01 5.595514e-01 
-2.666366e+01 5.441047e-01 
-2.640841e+01 5.290560e-01 
-2.615315e+01 5.143951e-01 
-2.589790e+01 5.001120e-01 
-2.564264e+01 4.861969e-01 
-2.538739e+01 4.726403e-01 
-2.513213e+01 4.594331e-01 
-2.487688e+01 4.465661e-01 
-2.462162e+01 4.340307e-01 
-2.436637e+01 4.218183e-01 
-2.411111e+01 4.099206e-01 
-2.385586e+01 3.983294e-01 
-2.360060e+01 3.870369e-01 
-2.334535e+01 3.760354e-01 
-2.309009e+01 3.653174e-01 
-2.283483e+01 3.548755e-01 
-2.257958e+01 3.447027e-01 
-2.232432e+01 3.347920e-01 
-2.206907e+01 3.251366e-01 
-2.181381e+01 3.157301e-01 
-2.155856e+01 3.065659e-01 
-2.130330e+01 2.976379e-01 
-2.104805e+01 2.889399e-01 
-2.079279e+01 2.804661e-01 
-2.053754e+01 2.722105e-01 
-2.028228e+01 2.641677e-01 
-2.002703e+01 2.563322e-01 
-1.977177e+01 2.486985e-01 
-1.951652e+01 2.412615e-01 
-1.926126e+01 2.340162e-01 
-1.900601e+01 2.269575e-01 
-1.875075e+01 2.200808e-01 
-1.849550e+01 2.133812e-01 
-1.824024e+01 2.068542e-01 
-1.798498e+01 2.004955e-01 
-1.772973e+01 1.943005e-01 
-1.747447e+01 1.882652e-01 
-1.721922e+01 1.823854e-01 
-1.696396e+01 1.766572e-01 
-1.670871e+01 1.710765e-01 
-1.645345e+01 1.656396e-01 
-1.619820e+01 1.603428e-01 
-1.594294e+01 1.551825e-01 
-1.568769e+01 1.501551e-01 
-1.543243e+01 1.452573e-01 
-1.517718e+01 1.404857e-01 
-1.492192e+01 1.358370e-01 
-1.466667e+01 1.313081e-01 
-1.441141e+01 1.268959e-01 
-1.415616e+01 1.225974e-01 
-1.390090e+01 1.184097e-01 
-1.364565e+01 1.143299e-01 
-1.339039e+01 1.103552e-01 
-1.313514e+01 1.064829e-01 
-1.287988e+01 1.027104e-01 
-1.262462e+01 9.903505e-02 
-1.236937e+01 9.545444e-02 
-1.211411e+01 9.196609e-02 
-1.185886e+01 8.856763e-02 
-1.160360e+01 8.525673e-02 
-1.134835e+01 8.203115e-02 
-1.109309e+01 7.888868e-02 
-1.083784e+01 7.582718e-02 
-1.058258e+01 7.284456e-02 
-1.032733e+01 6.993880e-02 
-1.007207e+01 6.710791e-02 
-9.816817e+00 6.434997e-02 
-9.561562e+00 6.166308e-02 
-9.306306e+00 5.904543e-02 
-9.051051e+00 5.649523e-02 
-8.795796e+00 5.401074e-02 
-8.540541e+00 5.159027e-02 
-8.285285e+00 4.923217e-02 
-8.030030e+00 4.693482e-02 
-7.774775e+00 4.469667e-02 
-7.519520e+00 4.251620e-02 
-7.264264e+00 4.039190e-02 
-7.009009e+00 3.832234e-02 
-6.753754e+00 3.630611e-02 
-6.498498e+00 3.434183e-02 
-6.243243e+00 3.242817e-02 
-5.987988e+00 3.056381e-02 
-5.732733e+00 2.874749e-02 
-5.477477e+00 2.697797e-02 
-5.222222e+00 2.525405e-02 
-4.966967e+00 2.357455e-02 
-4.711712e+00 2.193832e-02 
-4.456456e+00 2.034426e-02 
-4.201201e+00 1.879126e-02 
-3.945946e+00 1.727829e-02 
-3.690691e+00 1.580429e-02 
-3.435435e+00 1.436828e-02 
-3.180180e+00 1.296927e-02 
-2.924925e+00 1.160631e-02 
-2.669670e+00 1.027847e-02 
-2.414414e+00 8.984840e-03 
-2.159159e+00 7.724544e-03 
-1.903904e+00 6.496723e-03 
-1.648649e+00 5.300538e-03 
-1.393393e+00 4.135176e-03 
-1.138138e+00 2.999841e-03 
-8.828829e-01 1.893760e-03 
-6.276276e-01 8.161796e-04 
-3.723724e-01 -2.336350e-04 
-1.171171e-01 -1.256399e-03 
1.381381e-01 -2.252810e-03 
3.933934e-01 -3.223546e-03 
6.486486e-01 -4.169270e-03 
9.039039e-01 -5.090625e-03 
1.159159e+00 -5.988239e-03 
1.414414e+00 -6.862725e-03 
1.669670e+00 -7.714679e-03 
1.924925e+00 -8.544680e-03 
2.180180e+00 -9.353294e-03 
2.435435e+00 -1.014107e-02 
2.690691e+00 -1.090855e-02 
2.945946e+00 -1.165626e-02 
3.201201e+00 -1.238470e-02 
3.456456e+00 -1.309437e-02 
3.711712e+00 -1.378575e-02 
3.966967e+00 -1.445932e-02 
4.222222e+00 -1.511553e-02 
4.477477e+00 -1.575483e-02 
4.732733e+00 -1.637767e-02 
4.987988e+00 -1.698445e-02 
5.243243e+00 -1.757560e-02 
5.498498e+00 -1.815151e-02 
5.753754e+00 -1.871259e-02 
6.009009e+00 -1.925921e-02 
6.264264e+00 -1.979174e-02 
6.519520e+00 -2.031055e-02 
6.774775e+00 -2.081600e-02 
7.030030e+00 -2.130842e-02 
7.285285e+00 -2.178815e-02 
7.540541e+00 -2.225552e-02 
7.795796e+00 -2.271085e-02 
8.051051e+00 -2.315445e-02 
8.306306e+00 -2.358662e-02 
8.561562e+00 -2.400765e-02 
8.816817e+00 -2.441783e-02 
9.072072e+00 -2.481744e-02 
9.327327e+00 -2.520676e-02 
9.582583e+00 -2.558604e-02 
9.837838e+00 -2.595555e-02 
1.009309e+01 -2.631554e-02 
1.034835e+01 -2.666626e-02 
1.060360e+01 -2.700794e-02 
1.085886e+01 -2.734081e-02 
1.111411e+01 -2.766511e-02 
1.136937e+01 -2.798105e-02 
1.162462e+01 -2.828885e-02 
1.187988e+01 -2.858872e-02 
1.213514e+01 -2.888086e-02 
1.239039e+01 -2.916547e-02 
1.264565e+01 -2.944275e-02 
1.290090e+01 -2.971289e-02 
1.315616e+01 -2.997607e-02 
1.341141e+01 -3.023246e-02 
1.366667e+01 -3.048225e-02 
1.392192e+01 -3.072560e-02 
1.417718e+01 -3.096268e-02 
1.443243e+01 -3.119365e-02 
1.468769e+01 -3.141867e-02 
1.494294e+01 -3.163790e-02 
1.519820e+01 -3.185147e-02 
1.545345e+01 -3.205954e-02 
1.570871e+01 -3.226225e-02 
1.596396e+01 -3.245974e-02 
1.621922e+01 -3.265214e-02 
1.647447e+01 -3.283958e-02 
1.672973e+01 -3.302219e-02 
1.698498e+01 -3.320009e-02 
1.724024e+01 -3.337341e-02 
1.749550e+01 -3.354227e-02 
1.775075e+01 -3.370677e-02 
1.800601e+01 -3.386704e-02 
1.826126e+01 -3.402318e-02 
1.851652e+01 -3.417529e-02 
1.877177e+01 -3.432348e-02 
1.902703e+01 -3.446786e-02 
1.928228e+01 -3.460851e-02 
1.953754e+01 -3.474554e-02 
1.979279e+01 -3.487904e-02 
2.004805e+01 -3.500910e-02 
2.030330e+01 -3.513581e-02 
2.055856e+01 -3.525926e-02 
2.081381e+01 -3.537952e-02 
2.106907e+01 -3.549668e-02 
2.132432e+01 -3.561083e-02 
2.157958e+01 -3.572203e-02 
2.183483e+01 -3.583037e-02 
2.209009e+01 -3.593592e-02 
2.234535e+01 -3.603875e-02 
2.260060e+01 -3.613892e-02 
2.285586e+01 -3.623652e-02 
2.311111e+01 -3.633160e-02 
2.336637e+01 -3.642423e-02 
2.362162e+01 -3.651448e-02 
2.387688e+01 -3.660240e-02 
2.413213e+01 -3.668805e-02 
2.438739e+01 -3.677150e-02 
2.464264e+01 -3.685280e-02 
2.489790e+01 -3.693200e-02 
2.515315e+01 -3.700916e-02 
2.540841e+01 -3.708434e-02 
2.566366e+01 -3.715757e-02 
2.591892e+01 -3.722892e-02 
2.617417e+01 -3.729843e-02 
2.642943e+01 -3.736615e-02 
2.668468e+01 -3.743213e-02 
2.693994e+01 -3.749640e-02 
2.719520e+01 -3.755902e-02 
2.745045e+01 -3.762003e-02 
2.770571e+01 -3.767946e-02 
2.796096e+01 -3.773736e-02 
2.821622e+01 -3.779377e-02 
2.847147e+01 -3.784873e-02 
2.872673e+01 -3.790227e-02 
2.898198e+01 -3.795443e-02 
2.923724e+01 -3.800525e-02 
2.949249e+01 -3.805475e-02 
2.974775e+01 -3.810299e-02 
3.000300e+01 -3.814997e-02 
3.025826e+01 -3.819575e-02 
3.051351e+01 -3.824035e-02 
3.076877e+01 -3.828380e-02 
3.102402e+01 -3.832613e-02 
3.127928e+01 -3.836737e-02 
3.153453e+01 -3.840755e-02 
3.178979e+01 -3.844669e-02 
3.204505e+01 -3.848482e-02 
3.230030e+01 -3.852197e-02 
3.255556e+01 -3.855816e-02 
3.281081e+01 -3.859343e-02 
3.306607e+01 -3.862778e-02 
3.332132e+01 -3.866124e-02 
3.357658e+01 -3.869385e-02 
3.383183e+01 -3.872561e-02 
3.408709e+01 -3.875656e-02 
3.434234e+01 -3.878671e-02 
3.459760e+01 -3.881608e-02 
3.485285e+01 -3.884469e-02 
3.510811e+01 -3.887257e-02 
3.536336e+01 -3.889973e-02 
3.561862e+01 -3.892619e-02 
3.587387e+01 -3.895197e-02 
3.612913e+01 -3.897708e-02 
3.638438e+01 -3.900155e-02 
3.663964e+01 -3.902538e-02 
3.689489e+01 -3.904860e-02 
3.715015e+01 -3.907123e-02 
3.740541e+01 -3.909327e-02 
3.766066e+01 -3.911474e-02 
3.791592e+01 -3.913566e-02 
3.817117e+01 -3.915604e-02 
3.842643e+01 -3.917590e-02 
3.868168e+01 -3.919524e-02 
3.893694e+01 -3.921408e-02 
3.919219e+01 -3.923244e-02 
3.944745e+01 -3.925033e-02 
3.970270e+01 -3.926776e-02 
3.995796e+01 -3.928473e-02 
4.021321e+01 -3.930127e-02 
4.046847e+01 -3.931738e-02 
4.072372e+01 -3.933308e-02 
4.097898e+01 -3.934837e-02 
4.123423e+01 -3.936327e-02 
4.148949e+01 -3.937779e-02 
4.174474e+01 -3.939193e-02 
4.200000e+01 -3.940571e-02 
4.225526e+01 -3.941913e-02 
4.251051e+01 -3.943221e-02 
4.276577e+01 -3.944494e-02 
4.302102e+01 -3.945736e-02 
4.327628e+01 -3.946945e-02 
4.353153e+01 -3.948123e-02 
4.378679e+01 -3.949270e-02 
4.404204e+01 -3.950388e-02 
4.429730e+01 -3.951478e-02 
4.455255e+01 -3.952539e-02 
4.480781e+01 -3.953572e-02 
4.506306e+01 -3.954580e-02 
4.531832e+01 -3.955561e-02 
4.557357e+01 -3.956517e-02 
4.582883e+01 -3.957448e-02 
4.608408e+01 -3.958355e-02 
4.633934e+01 -3.959239e-02 
4.659459e+01 -3.960101e-02 
4.684985e+01 -3.960940e-02 
4.710511e+01 -3.961757e-02 
4.736036e+01 -3.962553e-02 
4.761562e+01 -3.963329e-02 
4.787087e+01 -3.964085e-02 
4.812613e+01 -3.964821e-02 
4.838138e+01 -3.965538e-02 
4.863664e+01 -3.966237e-02 
4.889189e+01 -3.966918e-02 
4.914715e+01 -3.967581e-02 
4.940240e+01 -3.968228e-02 
4.965766e+01 -3.968857e-02 
4.991291e+01 -3.969471e-02 
5.016817e+01 -3.970068e-02 
5.042342e+01 -3.970650e-02 
5.067868e+01 -3.971217e-02 
5.093393e+01 -3.971770e-02 
5.118919e+01 -3.972308e-02 
5.144444e+01 -3.972833e-02 
5.169970e+01 -3.973343e-02 
5.195495e+01 -3.973841e-02 
5.221021e+01 -3.974326e-02 
5.246547e+01 -3.974799e-02 
5.272072e+01 -3.975259e-02 
5.297598e+01 -3.975707e-02 
5.323123e+01 -3.976144e-02 
5.348649e+01 -3.976570e-02 
5.374174e+01 -3.976984e-02 
5.399700e+01 -3.977388e-02 
5.425225e+01 -3.977782e-02 
5.450751e+01 -3.978165e-02 
5.476276e+01 -3.978539e-02 
5.501802e+01 -3.978902e-02 
5.527327e+01 -3.979257e-02 
5.552853e+01 -3.979602e-02 
5.578378e+01 -3.979939e-02 
5.603904e+01 -3.980267e-02 
5.629429e+01 -3.980586e-02 
5.654955e+01 -3.980897e-02 
5.680480e+01 -3.981200e-02 
5.706006e+01 -3.981495e-02 
5.731532e+01 -3.981783e-02 
5.757057e+01 -3.982063e-02 
5.782583e+01 -3.982337e-02 
5.808108e+01 -3.982603e-02 
5.833634e+01 -3.982862e-02 
5.859159e+01 -3.983114e-02 
5.884685e+01 -3.983360e-02 
5.910210e+01 -3.983600e-02 
5.935736e+01 -3.983833e-02 
5.961261e+01 -3.984061e-02 
5.986787e+01 -3.984282e-02 
6.012312e+01 -3.984498e-02 
6.037838e+01 -3.984709e-02 
6.063363e+01 -3.984913e-02 
6.088889e+01 -3.985113e-02 
6.114414e+01 -3.985308e-02 
6.139940e+01 -3.985497e-02 
6.165465e+01 -3.985682e-02 
6.190991e+01 -3.985861e-02 
6.216517e+01 -3.986037e-02 
6.242042e+01 -3.986207e-02 
6.267568e+01 -3.986374e-02 
6.293093e+01 -3.986536e-02 
6.318619e+01 -3.986693e-02 
6.344144e+01 -3.986847e-02 
6.369670e+01 -3.986997e-02 
6.395195e+01 -3.987143e-02 
6.420721e+01 -3.987285e-02 
6.446246e+01 -3.987424e-02 
6.471772e+01 -3.987558e-02 
6.497297e+01 -3.987690e-02 
6.522823e+01 -3.987818e-02 
6.548348e+01 -3.987943e-02 
6.573874e+01 -3.988064e-02 
6.599399e+01 -3.988183e-02 
6.624925e+01 -3.988298e-02 
6.650450e+01 -3.988411e-02 
6.675976e+01 -3.988520e-02 
6.701502e+01 -3.988627e-02 
6.727027e+01 -3.988731e-02 
6.752553e+01 -3.988832e-02 
6.778078e+01 -3.988931e-02 
6.803604e+01 -3.989027e-02 
6.829129e+01 -3.989120e-02 
6.854655e+01 -3.989212e-02 
6.880180e+01 -3.989300e-02 
6.905706e+01 -3.989387e-02 
6.931231e+01 -3.989471e-02 
6.956757e+01 -3.989554e-02 
6.982282e+01 -3.989634e-02 
7.007808e+01 -3.989712e-02 
7.033333e+01 -3.989788e-02 
7.058859e+01 -3.989862e-02 
7.084384e+01 -3.989934e-02 
7.109910e+01 -3.990004e-02 
7.135435e+01 -3.990072e-02 
7.160961e+01 -3.990139e-02 
7.186486e+01 -3.990204e-02 
7.212012e+01 -3.990267e-02 
7.237538e+01 -3.990329e-02 
7.263063e+01 -3.990389e-02 
7.288589e+01 -3.990448e-02 
7.314114e+01 -3.990505e-02 
7.339640e+01 -3.990560e-02 
7.365165e+01 -3.990614e-02 
7.390691e+01 -3.990667e-02 
7.416216e+01 -3.990718e-02 
7.441742e+01 -3.990769e-02 
7.467267e+01 -3.990817e-02 
7.492793e+01 -3.990865e-02 
7.518318e+01 -3.990911e-02 
7.543844e+01 -3.990956e-02 
7.569369e+01 -3.991000e-02 
7.594895e+01 -3.991043e-02 
7.620420e+01 -3.991085e-02 
7.645946e+01 -3.991125e-02 
7.671471e+01 -3.991165e-02 
7.696997e+01 -3.991203e-02 
7.722523e+01 -3.991241e-02 
7.748048e+01 -3.991277e-02 
7.773574e+01 -3.991313e-02 
7.799099e+01 -3.991348e-02 
7.824625e+01 -3.991382e-02 
7.850150e+01 -3.991415e-02 
7.875676e+01 -3.991447e-02 
7.901201e+01 -3.991478e-02 
7.926727e+01 -3.991508e-02 
7.952252e+01 -3.991538e-02 
7.977778e+01 -3.991567e-02 
8.003303e+01 -3.991595e-02 
8.028829e+01 -3.991623e-02 
8.054354e+01 -3.991649e-02 
8.079880e+01 -3.991675e-02 
8.105405e+01 -3.991701e-02 
8.130931e+01 -3.991726e-02 
8.156456e+01 -3.991750e-02 
8.181982e+01 -3.991773e-02 
8.207508e+01 -3.991796e-02 
8.233033e+01 -3.991818e-02 
8.258559e+01 -3.991840e-02 
8.284084e+01 -3.991861e-02 
8.309610e+01 -3.991882e-02 
8.335135e+01 -3.991902e-02 
8.360661e+01 -3.991921e-02 
8.386186e+01 -3.991940e-02 
8.411712e+01 -3.991959e-02 
8.437237e+01 -3.991977e-02 
8.462763e+01 -3.991995e-02 
8.488288e+01 -3.992012e-02 
8.513814e+01 -3.992029e-02 
8.539339e+01 -3.992045e-02 
8.564865e+01 -3.992061e-02 
8.590390e+01 -3.992076e-02 
8.615916e+01 -3.992091e-02 
8.641441e+01 -3.992106e-02 
8.666967e+01 -3.992120e-02 
8.692492e+01 -3.992134e-02 
8.718018e+01 -3.992148e-02 
8.743544e+01 -3.992161e-02 
8.769069e+01 -3.992174e-02 
8.794595e+01 -3.992186e-02 
8.820120e+01 -3.992199e-02 
8.845646e+01 -3.992210e-02 
8.871171e+01 -3.992222e-02 
8.896697e+01 -3.992233e-02 
8.922222e+01 -3.992244e-02 
8.947748e+01 -3.992255e-02 
8.973273e+01 -3.992266e-02 
8.998799e+01 -3.992276e-02 
9.024324e+01 -3.992286e-02 
9.049850e+01 -3.992295e-02 
9.075375e+01 -3.992305e-02 
9.100901e+01 -3.992314e-02 
9.126426e+01 -3.992323e-02 
9.151952e+01 -3.992331e-02 
9.177477e+01 -3.992340e-02 
9.203003e+01 -3.992348e-02 
9.228529e+01 -3.992356e-02 
9.254054e+01 -3.992364e-02 
9.279580e+01 -3.992372e-02 
9.305105e+01 -3.992379e-02 
9.330631e+01 -3.992386e-02 
9.356156e+01 -3.992394e-02 
9.381682e+01 -3.992400e-02 
9.407207e+01 -3.992407e-02 
9.432733e+01 -3.992414e-02 
9.458258e+01 -3.992420e-02 
9.483784e+01 -3.992426e-02 
9.509309e+01 -3.992432e-02 
9.534835e+01 -3.992438e-02 
9.560360e+01 -3.992444e-02 
9.585886e+01 -3.992449e-02 
9.611411e+01 -3.992455e-02 
9.636937e+01 -3.992460e-02 
9.662462e+01 -3.992465e-02 
9.687988e+01 -3.992470e-02 
9.713514e+01 -3.992475e-02 
9.739039e+01 -3.992480e-02 
9.764565e+01 -3.992485e-02 
9.790090e+01 -3.992489e-02 
9.815616e+01 -3.992494e-02 
9.841141e+01 -3.992498e-02 
9.866667e+01 -3.992502e-02 
9.892192e+01 -3.992506e-02 
9.917718e+01 -3.992510e-02 
9.943243e+01 -3.992514e-02 
9.968769e+01 -3.992518e-02 
9.994294e+01 -3.992522e-02 
1.001982e+02 -3.992525e-02 
1.004535e+02 -3.992529e-02 
1.007087e+02 -3.992532e-02 
1.009640e+02 -3.992535e-02 
1.012192e+02 -3.992539e-02 
1.014745e+02 -3.992542e-02 
1.017297e+02 -3.992545e-02 
1.019850e+02 -3.992548e-02 
1.022402e+02 -3.992551e-02 
1.024955e+02 -3.992553e-02 
1.027508e+02 -3.992556e-02 
1.030060e+02 -3.992559e-02 
1.032613e+02 -3.992562e-02 
1.035165e+02 -3.992564e-02 
1.037718e+02 -3.992567e-02 
1.040270e+02 -3.992569e-02 
1.042823e+02 -3.992571e-02 
1.045375e+02 -3.992574e-02 
1.047928e+02 -3.992576e-02 
1.050480e+02 -3.992578e-02 
1.053033e+02 -3.992580e-02 
1.055586e+02 -3.992582e-02 
1.058138e+02 -3.992584e-02 
1.060691e+02 -3.992586e-02 
1.063243e+02 -3.992588e-02 
1.065796e+02 -3.992590e-02 
1.068348e+02 -3.992592e-02 
1.070901e+02 -3.992594e-02 
1.073453e+02 -3.992595e-02 
1.076006e+02 -3.992597e-02 
1.078559e+02 -3.992599e-02 
1.081111e+02 -3.992600e-02 
1.083664e+02 -3.992602e-02 
1.086216e+02 -3.992603e-02 
1.088769e+02 -3.992605e-02 
1.091321e+02 -3.992606e-02 
1.093874e+02 -3.992608e-02 
1.096426e+02 -3.992609e-02 
1.098979e+02 -3.992610e-02 
1.101532e+02 -3.992612e-02 
1.104084e+02 -3.992613e-02 
1.106637e+02 -3.992614e-02 
1.109189e+02 -3.992615e-02 
1.111742e+02 -3.992617e-02 
1.114294e+02 -3.992618e-02 
1.116847e+02 -3.992619e-02 
1.119399e+02 -3.992620e-02 
1.121952e+02 -3.992621e-02 
1.124505e+02 -3.992622e-02 
1.127057e+02 -3.992623e-02 
1.129610e+02 -3.992624e-02 
1.132162e+02 -3.992625e-02 
1.134715e+02 -3.992626e-02 
1.137267e+02 -3.992627e-02 
1.139820e+02 -3.992628e-02 
1.142372e+02 -3.992628e-02 
1.144925e+02 -3.992629e-02 
1.147477e+02 -3.992630e-02 
1.150030e+02 -3.992631e-02 
1.152583e+02 -3.992632e-02 
1.155135e+02 -3.992632e-02 
1.157688e+02 -3.992633e-02 
1.160240e+02 -3.992634e-02 
1.162793e+02 -3.992634e-02 
1.165345e+02 -3.992635e-02 
1.167898e+02 -3.992636e-02 
1.170450e+02 -3.992636e-02 
1.173003e+02 -3.992637e-02 
1.175556e+02 -3.992638e-02 
1.178108e+02 -3.992638e-02 
1.180661e+02 -3.992639e-02 
1.183213e+02 -3.992639e-02 
1.185766e+02 -3.992640e-02 
1.188318e+02 -3.992640e-02 
1.190871e+02 -3.992641e-02 
1.193423e+02 -3.992641e-02 
1.195976e+02 -3.992642e-02 
1.198529e+02 -3.992642e-02 
1.201081e+02 -3.992643e-02 
1.203634e+02 -3.992643e-02 
1.206186e+02 -3.992644e-02 
1.208739e+02 -3.992644e-02 
1.211291e+02 -3.992645e-02 
1.213844e+02 -3.992645e-02 
1.216396e+02 -3.992645e-02 
1.218949e+02 -3.992646e-02 
1.221502e+02 -3.992646e-02 
1.224054e+02 -3.992647e-02 
1.226607e+02 -3.992647e-02 
1.229159e+02 -3.992647e-02 
1.231712e+02 -3.992648e-02 
1.234264e+02 -3.992648e-02 
1.236817e+02 -3.992648e-02 
1.239369e+02 -3.992649e-02 
1.241922e+02 -3.992649e-02 
1.244474e+02 -3.992649e-02 
1.247027e+02 -3.992650e-02 
1.249580e+02 -3.992650e-02 
1.252132e+02 -3.992650e-02 
1.254685e+02 -3.992650e-02 
1.257237e+02 -3.992651e-02 
1.259790e+02 -3.992651e-02 
1.262342e+02 -3.992651e-02 
1.264895e+02 -3.992651e-02 
1.267447e+02 -3.992652e-02 
1.270000e+02 -3.992652e-02 
1.270000e+02 -3.283252e-02 
1.267447e+02 -3.283251e-02 
1.264895e+02 -3.283251e-02 
1.262342e+02 -3.283251e-02 
1.259790e+02 -3.283251e-02 
1.257237e+02 -3.283250e-02 
1.254685e+02 -3.283250e-02 
1.252132e+02 -3.283250e-02 
1.249580e+02 -3.283250e-02 
1.247027e+02 -3.283249e-02 
1.244474e+02 -3.283249e-02 
1.241922e+02 -3.283249e-02 
1.239369e+02 -3.283248e-02 
1.236817e+02 -3.283248e-02 
1.234264e+02 -3.283248e-02 
1.231712e+02 -3.283247e-02 
1.229159e+02 -3.283247e-02 
1.226607e+02 -3.283247e-02 
1.224054e+02 -3.283246e-02 
1.221502e+02 -3.283246e-02 
1.218949e+02 -3.283246e-02 
1.216396e+02 -3.283245e-02 
1.213844e+02 -3.283245e-02 
1.211291e+02 -3.283244e-02 
1.208739e+02 -3.283244e-02 
1.206186e+02 -3.283244e-02 
1.203634e+02 -3.283243e-02 
1.201081e+02 -3.283243e-02 
1.198529e+02 -3.283242e-02 
1.195976e+02 -3.283242e-02 
1.193423e+02 -3.283241e-02 
1.190871e+02 -3.283241e-02 
1.188318e+02 -3.283240e-02 
1.185766e+02 -3.283240e-02 
1.183213e+02 -3.283239e-02 
1.180661e+02 -3.283239e-02 
1.178108e+02 -3.283238e-02 
1.175556e+02 -3.283237e-02 
1.173003e+02 -3.283237e-02 
1.170450e+02 -3.283236e-02 
1.167898e+02 -3.283236e-02 
1.165345e+02 -3.283235e-02 
1.162793e+02 -3.283234e-02 
1.160240e+02 -3.283233e-02 
1.157688e+02 -3.283233e-02 
1.155135e+02 -3.283232e-02 
1.152583e+02 -3.283231e-02 
1.150030e+02 -3.283231e-02 
1.147477e+02 -3.283230e-02 
1.144925e+02 -3.283229e-02 
1.142372e+02 -3.283228e-02 
1.139820e+02 -3.283227e-02 
1.137267e+02 -3.283226e-02 
1.134715e+02 -3.283225e-02 
1.132162e+02 -3.283225e-02 
1.129610e+02 -3.283224e-02 
1.127057e+02 -3.283223e-02 
1.124505e+02 -3.283222e-02 
1.121952e+02 -3.283221e-02 
1.119399e+02 -3.283220e-02 
1.116847e+02 -3.283218e-02 
1.114294e+02 -3.283217e-02 
1.111742e+02 -3.283216e-02 
1.109189e+02 -3.283215e-02 
1.106637e+02 -3.283214e-02 
1.104084e+02 -3.283213e-02 
1.101532e+02 -3.283211e-02 
1.098979e+02 -3.283210e-02 
1.096426e+02 -3.283209e-02 
1.093874e+02 -3.283207e-02 
1.091321e+02 -3.283206e-02 
1.088769e+02 -3.283205e-02 
1.086216e+02 -3.283203e-02 
1.083664e+02 -3.283202e-02 
1.081111e+02 -3.283200e-02 
1.078559e+02 -3.283198e-02 
1.076006e+02 -3.283197e-02 
1.073453e+02 -3.283195e-02 
1.070901e+02 -3.283193e-02 
1.068348e+02 -3.283192e-02 
1.065796e+02 -3.283190e-02 
1.063243e+02 -3.283188e-02 
1.060691e+02 -3.283186e-02 
1.058138e+02 -3.283184e-02 
1.055586e+02 -3.283182e-02 
1.053033e+02 -3.283180e-02 
1.050480e+02 -3.283178e-02 
1.047928e+02 -3.283176e-02 
1.045375e+02 -3.283173e-02 
1.042823e+02 -3.283171e-02 
1.040270e+02 -3.283169e-02 
1.037718e+02 -3.283166e-02 
1.035165e+02 -3.283164e-02 
1.032613e+02 -3.283161e-02 
1.030060e+02 -3.283159e-02 
1.027508e+02 -3.283156e-02 
1.024955e+02 -3.283153e-02 
1.022402e+02 -3.283150e-02 
1.019850e+02 -3.283147e-02 
1.017297e+02 -3.283145e-02 
1.014745e+02 -3.283141e-02 
1.012192e+02 -3.283138e-02 
1.009640e+02 -3.283135e-02 
1.007087e+02 -3.283132e-02 
1.004535e+02 -3.283128e-02 
1.001982e+02 -3.283125e-02 
9.994294e+01 -3.283121e-02 
9.968769e+01 -3.283118e-02 
9.943243e+01 -3.283114e-02 
9.917718e+01 -3.283110e-02 
9.892192e+01 -3.283106e-02 
9.866667e+01 -3.283102e-02 
9.841141e+01 -3.283098e-02 
9.815616e+01 -3.283093e-02 
9.790090e+01 -3.283089e-02 
9.764565e+01 -3.283084e-02 
9.739039e+01 -3.283080e-02 
9.713514e+01 -3.283075e-02 
9.687988e+01 -3.283070e-02 
9.662462e+01 -3.283065e-02 
9.636937e+01 -3.283060e-02 
9.611411e+01 -3.283055e-02 
9.585886e+01 -3.283049e-02 
9.560360e+01 -3.283044e-02 
9.534835e+01 -3.283038e-02 
9.509309e+01 -3.283032e-02 
9.483784e+01 -3.283026e-02 
9.458258e+01 -3.283020e-02 
9.432733e+01 -3.283013e-02 
9.407207e+01 -3.283007e-02 
9.381682e+01 -3.283000e-02 
9.356156e+01 -3.282993e-02 
9.330631e+01 -3.282986e-02 
9.305105e+01 -3.282979e-02 
9.279580e+01 -3.282972e-02 
9.254054e+01 -3.282964e-02 
9.228529e+01 -3.282956e-02 
9.203003e+01 -3.282948e-02 
9.177477e+01 -3.282940e-02 
9.151952e+01 -3.282931e-02 
9.126426e+01 -3.282923e-02 
9.100901e+01 -3.282914e-02 
9.075375e+01 -3.282904e-02 
9.049850e+01 -3.282895e-02 
9.024324e+01 -3.282885e-02 
8.998799e+01 -3.282875e-02 
8.973273e+01 -3.282865e-02 
8.947748e+01 -3.282855e-02 
8.922222e+01 -3.282844e-02 
8.896697e+01 -3.282833e-02 
8.871171e+01 -3.282822e-02 
8.845646e+01 -3.282810e-02 
8.820120e+01 -3.282798e-02 
8.794595e+01 -3.282786e-02 
8.769069e+01 -3.282773e-02 
8.743544e+01 -3.282761e-02 
8.718018e+01 -3.282747e-02 
8.692492e+01 -3.282734e-02 
8.666967e+01 -3.282720e-02 
8.641441e+01 -3.282706e-02 
8.615916e+01 -3.282691e-02 
8.590390e+01 -3.282676e-02 
8.564865e+01 -3.282660e-02 
8.539339e+01 -3.282645e-02 
8.513814e+01 -3.282628e-02 
8.488288e+01 -3.282612e-02 
8.462763e+01 -3.282594e-02 
8.437237e+01 -3.282577e-02 
8.411712e+01 -3.282559e-02 
8.386186e+01 -3.282540e-02 
8.360661e+01 -3.282521e-02 
8.335135e+01 -3.282502e-02 
8.309610e+01 -3.282481e-02 
8.284084e+01 -3.282461e-02 
8.258559e+01 -3.282440e-02 
8.233033e+01 -3.282418e-02 
8.207508e+01 -3.282396e-02 
8.181982e+01 -3.282373e-02 
8.156456e+01 -3.282349e-02 
8.130931e+01 -3.282325e-02 
8.105405e+01 -3.282301e-02 
8.079880e+01 -3.282275e-02 
8.054354e+01 -3.282249e-02 
8.028829e+01 -3.282222e-02 
8.003303e+01 -3.282195e-02 
7.977778e+01 -3.282167e-02 
7.952252e+01 -3.282138e-02 
7.926727e+01 -3.282108e-02 
7.901201e+01 -3.282078e-02 
7.875676e+01 -3.282046e-02 
7.850150e+01 -3.282014e-02 
7.824625e+01 -3.281981e-02 
7.799099e+01 -3.281947e-02 
7.773574e+01 -3.281913e-02 
7.748048e+01 -3.281877e-02 
7.722523e+01 -3.281841e-02 
7.696997e+01 -3.281803e-02 
7.671471e+01 -3.281764e-02 
7.645946e+01 -3.281725e-02 
7.620420e+01 -3.281684e-02 
7.594895e+01 -3.281643e-02 
7.569369e+01 -3.281600e-02 
7.543844e+01 -3.281556e-02 
7.518318e+01 -3.281511e-02 
7.492793e+01 -3.281465e-02 
7.467267e+01 -3.281417e-02 
7.441742e+01 -3.281368e-02 
7.416216e+01 -3.281318e-02 
7.390691e+01 -3.281267e-02 
7.365165e+01 -3.281214e-02 
7.339640e+01 -3.281160e-02 
7.314114e+01 -3.281104e-02 
7.288589e+01 -3.281047e-02 
7.263063e+01 -3.280989e-02 
7.237538e+01 -3.280929e-02 
7.212012e+01 -3.280867e-02 
7.186486e+01 -3.280804e-02 
7.160961e+01 -3.280739e-02 
7.135435e+01 -3.280672e-02 
7.109910e+01 -3.280604e-02 
7.084384e+01 -3.280534e-02 
7.058859e+01 -3.280461e-02 
7.033333e+01 -3.280387e-02 
7.007808e+01 -3.280311e-02 
6.982282e+01 -3.280233e-02 
6.956757e+01 -3.280153e-02 
6.931231e+01 -3.280071e-02 
6.905706e+01 -3.279987e-02 
6.880180e+01 -3.279900e-02 
6.854655e+01 -3.279811e-02 
6.829129e+01 -3.279720e-02 
6.803604e+01 -3.279626e-02 
6.778078e+01 -3.279530e-02 
6.752553e+01 -3.279432e-02 
6.727027e+01 -3.279330e-02 
6.701502e+01 -3.279227e-02 
6.675976e+01 -3.279120e-02 
6.650450e+01 -3.279010e-02 
6.624925e+01 -3.278898e-02 
6.599399e+01 -3.278783e-02 
6.573874e+01 -3.278664e-02 
6.548348e+01 -3.278543e-02 
6.522823e+01 -3.278418e-02 
6.497297e+01 -3.278290e-02 
6.471772e+01 -3.278158e-02 
6.446246e+01 -3.278023e-02 
6.420721e+01 -3.277885e-02 
6.395195e+01 -3.277743e-02 
6.369670e+01 -3.277597e-02 
6.344144e+01 -3.277447e-02 
6.318619e+01 -3.277293e-02 
6.293093e+01 -3.277135e-02 
6.267568e+01 -3.276973e-02 
6.242042e+01 -3.276807e-02 
6.216517e+01 -3.276636e-02 
6.190991e+01 -3.276461e-02 
6.165465e+01 -3.276281e-02 
6.139940e+01 -3.276097e-02 
6.114414e+01 -3.275907e-02 
6.088889e+01 -3.275713e-02 
6.063363e+01 -3.275513e-02 
6.037838e+01 -3.275308e-02 
6.012312e+01 -3.275098e-02 
5.986787e+01 -3.274882e-02 
5.961261e+01 -3.274660e-02 
5.935736e+01 -3.274433e-02 
5.910210e+01 -3.274200e-02 
5.884685e+01 -3.273960e-02 
5.859159e+01 -3.273714e-02 
5.833634e+01 -3.273461e-02 
5.808108e+01 -3.273202e-02 
5.782583e+01 -3.272936e-02 
5.757057e+01 -3.272663e-02 
5.731532e+01 -3.272383e-02 
5.706006e+01 -3.272095e-02 
5.680480e+01 -3.271800e-02 
5.654955e+01 -3.271497e-02 
5.629429e+01 -3.271186e-02 
5.603904e+01 -3.270866e-02 
5.578378e+01 -3.270539e-02 
5.552853e+01 -3.270202e-02 
5.527327e+01 -3.269857e-02 
5.501802e+01 -3.269502e-02 
5.476276e+01 -3.269138e-02 
5.450751e+01 -3.268765e-02 
5.425225e+01 -3.268381e-02 
5.399700e+01 -3.267988e-02 
5.374174e+01 -3.267584e-02 
5.348649e+01 -3.267169e-02 
5.323123e+01 -3.266744e-02 
5.297598e+01 -3.266307e-02 
5.272072e+01 -3.265859e-02 
5.246547e+01 -3.265398e-02 
5.221021e+01 -3.264926e-02 
5.195495e+01 -3.264441e-02 
5.169970e+01 -3.263943e-02 
5.144444e+01 -3.263432e-02 
5.118919e+01 -3.262908e-02 
5.093393e+01 -3.262370e-02 
5.067868e+01 -3.261817e-02 
5.042342e+01 -3.261250e-02 
5.016817e+01 -3.260668e-02 
4.991291e+01 -3.260070e-02 
4.965766e+01 -3.259457e-02 
4.940240e+01 -3.258827e-02 
4.914715e+01 -3.258181e-02 
4.889189e+01 -3.257518e-02 
4.863664e+01 -3.256837e-02 
4.838138e+01 -3.256138e-02 
4.812613e+01 -3.255421e-02 
4.787087e+01 -3.254684e-02 
4.761562e+01 -3.253929e-02 
4.736036e+01 -3.253153e-02 
4.710511e+01 -3.252357e-02 
4.684985e+01 -3.251539e-02 
4.659459e+01 -3.250700e-02 
4.633934e+01 -3.249839e-02 
4.608408e+01 -3.248955e-02 
4.582883e+01 -3.248048e-02 
4.557357e+01 -3.247117e-02 
4.531832e+01 -3.246161e-02 
4.506306e+01 -3.245179e-02 
4.480781e+01 -3.244172e-02 
4.455255e+01 -3.243138e-02 
4.429730e+01 -3.242077e-02 
4.404204e+01 -3.240988e-02 
4.378679e+01 -3.239870e-02 
4.353153e+01 -3.238722e-02 
4.327628e+01 -3.237544e-02 
4.302102e+01 -3.236335e-02 
4.276577e+01 -3.235094e-02 
4.251051e+01 -3.233820e-02 
4.225526e+01 -3.232513e-02 
4.200000e+01 -3.231171e-02 
4.174474e+01 -3.229793e-02 
4.148949e+01 -3.228379e-02 
4.123423e+01 -3.226927e-02 
4.097898e+01 -3.225437e-02 
4.072372e+01 -3.223908e-02 
4.046847e+01 -3.222338e-02 
4.021321e+01 -3.220727e-02 
3.995796e+01 -3.219073e-02 
3.970270e+01 -3.217375e-02 
3.944745e+01 -3.215633e-02 
3.919219e+01 -3.213844e-02 
3.893694e+01 -3.212008e-02 
3.868168e+01 -3.210124e-02 
3.842643e+01 -3.208189e-02 
3.817117e+01 -3.206204e-02 
3.791592e+01 -3.204166e-02 
3.766066e+01 -3.202074e-02 
3.740541e+01 -3.199927e-02 
3.715015e+01 -3.197723e-02 
3.689489e+01 -3.195460e-02 
3.663964e+01 -3.193138e-02 
3.638438e+01 -3.190754e-02 
3.612913e+01 -3.188308e-02 
3.587387e+01 -3.185796e-02 
3.561862e+01 -3.183219e-02 
3.536336e+01 -3.180573e-02 
3.510811e+01 -3.177857e-02 
3.485285e+01 -3.175069e-02 
3.459760e+01 -3.172208e-02 
3.434234e+01 -3.169270e-02 
3.408709e+01 -3.166256e-02 
3.383183e+01 -3.163161e-02 
3.357658e+01 -3.159985e-02 
3.332132e+01 -3.156724e-02 
3.306607e+01 -3.153377e-02 
3.281081e+01 -3.149942e-02 
3.255556e+01 -3.146416e-02 
3.230030e+01 -3.142797e-02 
3.204505e+01 -3.139082e-02 
3.178979e+01 -3.135269e-02 
3.153453e+01 -3.131354e-02 
3.127928e+01 -3.127337e-02 
3.102402e+01 -3.123213e-02 
3.076877e+01 -3.118980e-02 
3.051351e+01 -3.114635e-02 
3.025826e+01 -3.110175e-02 
3.000300e+01 -3.105597e-02 
2.974775e+01 -3.100898e-02 
2.949249e+01 -3.096075e-02 
2.923724e+01 -3.091124e-02 
2.898198e+01 -3.086043e-02 
2.872673e+01 -3.080827e-02 
2.847147e+01 -3.075473e-02 
2.821622e+01 -3.069977e-02 
2.796096e+01 -3.064336e-02 
2.770571e+01 -3.058546e-02 
2.745045e+01 -3.052602e-02 
2.719520e+01 -3.046502e-02 
2.693994e+01 -3.040240e-02 
2.668468e+01 -3.033813e-02 
2.642943e+01 -3.027215e-02 
2.617417e+01 -3.020443e-02 
2.591892e+01 -3.013492e-02 
2.566366e+01 -3.006357e-02 
2.540841e+01 -2.999033e-02 
2.515315e+01 -2.991516e-02 
2.489790e+01 -2.983800e-02 
2.464264e+01 -2.975880e-02 
2.438739e+01 -2.967750e-02 
2.413213e+01 -2.959405e-02 
2.387688e+01 -2.950840e-02 
2.362162e+01 -2.942048e-02 
2.336637e+01 -2.933023e-02 
2.311111e+01 -2.923760e-02 
2.285586e+01 -2.914252e-02 
2.260060e+01 -2.904492e-02 
2.234535e+01 -2.894474e-02 
2.209009e+01 -2.884192e-02 
2.183483e+01 -2.873637e-02 
2.157958e+01 -2.862803e-02 
2.132432e+01 -2.851683e-02 
2.106907e+01 -2.840268e-02 
2.081381e+01 -2.828552e-02 
2.055856e+01 -2.816525e-02 
2.030330e+01 -2.804181e-02 
2.004805e+01 -2.791510e-02 
1.979279e+01 -2.778504e-02 
1.953754e+01 -2.765154e-02 
1.928228e+01 -2.751451e-02 
1.902703e+01 -2.737385e-02 
1.877177e+01 -2.722948e-02 
1.851652e+01 -2.708129e-02 
1.826126e+01 -2.692917e-02 
1.800601e+01 -2.677304e-02 
1.775075e+01 -2.661277e-02 
1.749550e+01 -2.644827e-02 
1.724024e+01 -2.627941e-02 
1.698498e+01 -2.610609e-02 
1.672973e+01 -2.592818e-02 
1.647447e+01 -2.574557e-02 
1.621922e+01 -2.555813e-02 
1.596396e+01 -2.536574e-02 
1.570871e+01 -2.516825e-02 
1.545345e+01 -2.496554e-02 
1.519820e+01 -2.475747e-02 
1.494294e+01 -2.454389e-02 
1.468769e+01 -2.432467e-02 
1.443243e+01 -2.409965e-02 
1.417718e+01 -2.386868e-02 
1.392192e+01 -2.363160e-02 
1.366667e+01 -2.338825e-02 
1.341141e+01 -2.313846e-02 
1.315616e+01 -2.288206e-02 
1.290090e+01 -2.261889e-02 
1.264565e+01 -2.234875e-02 
1.239039e+01 -2.207147e-02 
1.213514e+01 -2.178686e-02 
1.187988e+01 -2.149471e-02 
1.162462e+01 -2.119484e-02 
1.136937e+01 -2.088704e-02 
1.111411e+01 -2.057110e-02 
1.085886e+01 -2.024681e-02 
1.060360e+01 -1.991393e-02 
1.034835e+01 -1.957226e-02 
1.009309e+01 -1.922154e-02 
9.837838e+00 -1.886155e-02 
9.582583e+00 -1.849204e-02 
9.327327e+00 -1.811275e-02 
9.072072e+00 -1.772344e-02 
8.816817e+00 -1.732383e-02 
8.561562e+00 -1.691364e-02 
8.306306e+00 -1.649261e-02 
8.051051e+00 -1.606045e-02 
7.795796e+00 -1.561685e-02 
7.540541e+00 -1.516152e-02 
7.285285e+00 -1.469415e-02 
7.030030e+00 -1.421442e-02 
6.774775e+00 -1.372200e-02 
6.519520e+00 -1.321655e-02 
6.264264e+00 -1.269774e-02 
6.009009e+00 -1.216521e-02 
5.753754e+00 -1.161859e-02 
5.498498e+00 -1.105751e-02 
5.243243e+00 -1.048159e-02 
4.987988e+00 -9.890446e-03 
4.732733e+00 -9.283663e-03 
4.477477e+00 -8.660832e-03 
4.222222e+00 -8.021528e-03 
3.966967e+00 -7.365315e-03 
3.711712e+00 -6.691747e-03 
3.456456e+00 -6.000363e-03 
3.201201e+00 -5.290694e-03 
2.945946e+00 -4.562256e-03 
2.690691e+00 -3.814551e-03 
2.435435e+00 -3.047070e-03 
2.180180e+00 -2.259291e-03 
1.924925e+00 -1.450677e-03 
1.669670e+00 -6.206760e-04 
1.414414e+00 2.312772e-04 
1.159159e+00 1.105763e-03 
9.039039e-01 2.003378e-03 
6.486486e-01 2.924733e-03 
3.933934e-01 3.870456e-03 
1.381381e-01 4.841193e-03 
-1.171171e-01 5.837603e-03 
-3.723724e-01 6.860368e-03 
-6.276276e-01 7.910182e-03 
-8.828829e-01 8.987763e-03 
-1.138138e+00 1.009384e-02 
-1.393393e+00 1.122918e-02 
-1.648649e+00 1.239454e-02 
-1.903904e+00 1.359073e-02 
-2.159159e+00 1.481855e-02 
-2.414414e+00 1.607884e-02 
-2.669670e+00 1.737247e-02 
-2.924925e+00 1.870031e-02 
-3.180180e+00 2.006328e-02 
-3.435435e+00 2.146229e-02 
-3.690691e+00 2.289830e-02 
-3.945946e+00 2.437229e-02 
-4.201201e+00 2.588527e-02 
-4.456456e+00 2.743826e-02 
-4.711712e+00 2.903232e-02 
-4.966967e+00 3.066855e-02 
-5.222222e+00 3.234805e-02 
-5.477477e+00 3.407198e-02 
-5.732733e+00 3.584149e-02 
-5.987988e+00 3.765781e-02 
-6.243243e+00 3.952217e-02 
-6.498498e+00 4.143584e-02 
-6.753754e+00 4.340011e-02 
-7.009009e+00 4.541635e-02 
-7.264264e+00 4.748590e-02 
-7.519520e+00 4.961020e-02 
-7.774775e+00 5.179068e-02 
-8.030030e+00 5.402882e-02 
-8.285285e+00 5.632617e-02 
-8.540541e+00 5.868427e-02 
-8.795796e+00 6.110475e-02 
-9.051051e+00 6.358924e-02 
-9.306306e+00 6.613944e-02 
-9.561562e+00 6.875709e-02 
-9.816817e+00 7.144397e-02 
-1.007207e+01 7.420192e-02 
-1.032733e+01 7.703280e-02 
-1.058258e+01 7.993857e-02 
-1.083784e+01 8.292118e-02 
-1.109309e+01 8.598268e-02 
-1.134835e+01 8.912515e-02 
-1.160360e+01 9.235074e-02 
-1.185886e+01 9.566163e-02 
-1.211411e+01 9.906010e-02 
-1.236937e+01 1.025484e-01 
-1.262462e+01 1.061291e-01 
-1.287988e+01 1.098044e-01 
-1.313514e+01 1.135769e-01 
-1.339039e+01 1.174492e-01 
-1.364565e+01 1.214239e-01 
-1.390090e+01 1.255037e-01 
-1.415616e+01 1.296915e-01 
-1.441141e+01 1.339899e-01 
-1.466667e+01 1.384021e-01 
-1.492192e+01 1.429310e-01 
-1.517718e+01 1.475797e-01 
-1.543243e+01 1.523513e-01 
-1.568769e+01 1.572491e-01 
-1.594294e+01 1.622765e-01 
-1.619820e+01 1.674368e-01 
-1.645345e+01 1.727336e-01 
-1.670871e+01 1.781705e-01 
-1.696396e+01 1.837512e-01 
-1.721922e+01 1.894794e-01 
-1.747447e+01 1.953592e-01 
-1.772973e+01 2.013945e-01 
-1.798498e+01 2.075895e-01 
-1.824024e+01 2.139482e-01 
-1.849550e+01 2.204752e-01 
-1.875075e+01 2.271748e-01 
-1.900601e+01 2.340515e-01 
-1.926126e+01 2.411102e-01 
-1.951652e+01 2.483555e-01 
-1.977177e+01 2.557925e-01 
-2.002703e+01 2.634262e-01 
-2.028228e+01 2.712617e-01 
-2.053754e+01 2.793045e-01 
-2.079279e+01 2.875601e-01 
-2.104805e+01 2.960339e-01 
-2.130330e+01 3.047319e-01 
-2.155856e+01 3.136599e-01 
-2.181381e+01 3.228241e-01 
-2.206907e+01 3.322307e-01 
-2.232432e+01 3.418860e-01 
-2.257958e+01 3.517967e-01 
-2.283483e+01 3.619695e-01 
-2.309009e+01 3.724114e-01 
-2.334535e+01 3.831294e-01 
-2.360060e+01 3.941309e-01 
-2.385586e+01 4.054234e-01 
-2.411111e+01 4.170146e-01 
-2.436637e+01 4.289123e-01 
-2.462162e+01 4.411247e-01 
-2.487688e+01 4.536601e-01 
-2.513213e+01 4.665271e-01 
-2.538739e+01 4.797343e-01 
-2.564264e+01 4.932909e-01 
-2.589790e+01 5.072060e-01 
-2.615315e+01 5.214891e-01 
-2.640841e+01 5.361500e-01 
-2.666366e+01 5.511987e-01 
-2.691892e+01 5.666454e-01 
-2.717417e+01 5.825006e-01 
-2.742943e+01 5.987752e-01 
-2.768468e+01 6.154802e-01 
-2.793994e+01 6.326270e-01 
-2.819520e+01 6.502273e-01 
-2.845045e+01 6.682931e-01 
-2.870571e+01 6.868368e-01 
-2.896096e+01 7.058709e-01 
-2.921622e+01 7.254084e-01 
-2.947147e+01 7.454626e-01 
-2.972673e+01 7.660473e-01 
-2.998198e+01 7.871763e-01 
-3.023724e+01 8.088642e-01 
-3.049249e+01 8.311258e-01 
-3.074775e+01 8.539761e-01 
-3.100300e+01 8.774307e-01 
-3.125826e+01 9.015057e-01 
-3.151351e+01 9.262174e-01 
-3.176877e+01 9.515827e-01 
-3.202402e+01 9.776189e-01 
-3.227928e+01 1.004344e+00 
-3.253453e+01 1.031775e+00 
-3.278979e+01 1.059933e+00 
-3.304505e+01 1.088834e+00 
-3.330030e+01 1.118501e+00 
-3.355556e+01 1.148952e+00 
-3.381081e+01 1.180208e+00 
-3.406607e+01 1.212291e+00 
-3.432132e+01 1.245222e+00 
-3.457658e+01 1.279025e+00 
-3.483183e+01 1.313721e+00 
-3.508709e+01 1.349335e+00 
-3.534234e+01 1.385891e+00 
-3.559760e+01 1.423414e+00 
-3.585285e+01 1.461930e+00 
-3.610811e+01 1.501464e+00 
-3.636336e+01 1.542043e+00 
-3.661862e+01 1.583696e+00 
-3.687387e+01 1.626451e+00 
-3.712913e+01 1.670336e+00 
-3.738438e+01 1.715382e+00 
-3.763964e+01 1.761620e+00 
-3.789489e+01 1.809080e+00 
-3.815015e+01 1.857796e+00 
-3.840541e+01 1.907800e+00 
-3.866066e+01 1.959126e+00 
-3.891592e+01 2.011810e+00 
-3.917117e+01 2.065888e+00 
-3.942643e+01 2.121396e+00 
-3.968168e+01 2.178372e+00 
-3.993694e+01 2.236854e+00 
-4.019219e+01 2.296884e+00 
-4.044745e+01 2.358501e+00 
-4.070270e+01 2.421748e+00 
-4.095796e+01 2.486668e+00 
-4.121321e+01 2.553304e+00 
-4.146847e+01 2.621703e+00 
-4.172372e+01 2.691912e+00 
-4.197898e+01 2.763977e+00 
-4.223423e+01 2.837948e+00 
-4.248949e+01 2.913875e+00 
-4.274474e+01 2.991811e+00 
-4.300000e+01 3.071808e+00 
-4.325526e+01 3.153920e+00 
-4.351051e+01 3.238205e+00 
-4.376577e+01 3.324719e+00 
-4.402102e+01 3.413520e+00 
-4.427628e+01 3.504671e+00 
-4.453153e+01 3.598232e+00 
-4.478679e+01 3.694268e+00 
-4.504204e+01 3.792843e+00 
-4.529730e+01 3.894026e+00 
-4.555255e+01 3.997885e+00 
-4.580781e+01 4.104491e+00 
-4.606306e+01 4.213917e+00 
-4.631832e+01 4.326236e+00 
-4.657357e+01 4.441527e+00 
-4.682883e+01 4.559866e+00 
-4.708408e+01 4.681336e+00 
-4.733934e+01 4.806018e+00 
-4.759459e+01 4.933998e+00 
-4.784985e+01 5.065362e+00 
-4.810511e+01 5.200201e+00 
-4.836036e+01 5.338606e+00 
-4.861562e+01 5.480672e+00 
-4.887087e+01 5.626495e+00 
-4.912613e+01 5.776175e+00 
-4.938138e+01 5.929814e+00 
-4.963664e+01 6.087517e+00 
-4.989189e+01 6.249390e+00 
-5.014715e+01 6.415545e+00 
-5.040240e+01 6.586094e+00 
-5.065766e+01 6.761153e+00 
-5.091291e+01 6.940843e+00 
-5.116817e+01 7.125286e+00 
-5.142342e+01 7.314606e+00 
-5.167868e+01 7.508934e+00 
-5.193393e+01 7.708402e+00 
-5.218919e+01 7.913145e+00 
-5.244444e+01 8.123303e+00 
-5.269970e+01 8.339020e+00 
-5.295495e+01 8.560441e+00 
-5.321021e+01 8.787720e+00 
-5.346547e+01 9.021009e+00 
-5.372072e+01 9.260468e+00 
-5.397598e+01 9.506261e+00 
-5.423123e+01 9.758554e+00 
-5.448649e+01 1.001752e+01 
-5.474174e+01 1.028334e+01 
-5.499700e+01 1.055618e+01 
-5.525225e+01 1.083624e+01 
-5.550751e+01 1.112371e+01 
-5.576276e+01 1.141879e+01 
-5.601802e+01 1.172166e+01 
-5.627327e+01 1.203255e+01 
-5.652853e+01 1.235166e+01 
-5.678378e+01 1.267921e+01 
-5.703904e+01 1.301542e+01 
-5.729429e+01 1.336053e+01 
-5.754955e+01 1.371476e+01 
-5.780480e+01 1.407836e+01 
-5.806006e+01 1.445158e+01 
-5.831532e+01 1.483467e+01 
-5.857057e+01 1.522789e+01 
-5.882583e+01 1.563151e+01 
-5.908108e+01 1.604581e+01 
-5.933634e+01 1.647106e+01 
-5.959159e+01 1.690756e+01 
-5.984685e+01 1.735561e+01 
-6.010210e+01 1.781551e+01 
-6.035736e+01 1.828757e+01 
-6.061261e+01 1.877211e+01 
-6.086787e+01 1.926947e+01 
-6.112312e+01 1.977998e+01 
-6.137838e+01 2.030400e+01 
-6.163363e+01 2.084188e+01 
-6.188889e+01 2.139398e+01 
-6.214414e+01 2.196068e+01 
-6.239940e+01 2.254238e+01 
-6.265465e+01 2.313946e+01 
-6.290991e+01 2.375232e+01 
-6.316517e+01 2.438140e+01 
-6.342042e+01 2.502712e+01 
-6.367568e+01 2.568992e+01 
-6.393093e+01 2.637024e+01 
-6.418619e+01 2.706856e+01 
-6.444144e+01 2.778535e+01 
-6.469670e+01 2.852109e+01 
-6.495195e+01 2.927630e+01 
-6.520721e+01 3.005148e+01 
-6.546246e+01 3.084716e+01 
-6.571772e+01 3.166388e+01 
-6.597297e+01 3.250221e+01 
-6.622823e+01 3.336271e+01 
-6.648348e+01 3.424597e+01 
-6.673874e+01 3.515258e+01 
-6.699399e+01 3.608318e+01 
-6.724925e+01 3.703839e+01 
-6.750450e+01 3.801887e+01 
-6.775976e+01 3.902527e+01 
-6.801502e+01 4.005829e+01 
-6.827027e+01 4.111864e+01 
-6.852553e+01 4.220703e+01 
-6.878078e+01 4.332420e+01 
-6.903604e+01 4.447093e+01 
-6.929129e+01 4.564798e+01 
-6.954655e+01 4.685616e+01 
-6.980180e+01 4.809630e+01 
-7.005706e+01 4.936924e+01 
-7.031231e+01 5.067584e+01 
-7.056757e+01 5.201701e+01 
-7.082282e+01 5.339364e+01 
-7.107808e+01 5.480668e+01 
-7.133333e+01 5.625710e+01 
-7.158859e+01 5.774588e+01 
-7.184384e+01 5.927403e+01 
-7.209910e+01 6.084260e+01 
-7.235435e+01 6.245266e+01 
-7.260961e+01 6.410529e+01 
-7.286486e+01 6.580164e+01 
-7.312012e+01 6.754286e+01 
-7.337538e+01 6.933013e+01 
-7.363063e+01 7.116466e+01 
-7.388589e+01 7.304772e+01 
-7.414114e+01 7.498058e+01 
-7.439640e+01 7.696457e+01 
-7.465165e+01 7.900102e+01 
-7.490691e+01 8.109134e+01 
-7.516216e+01 8.323694e+01 
-7.541742e+01 8.543929e+01 
-7.567267e+01 8.769989e+01 
-7.592793e+01 9.002028e+01 
-7.618318e+01 9.240204e+01 
-7.643844e+01 9.484679e+01 
-7.669369e+01 9.735620e+01 
-7.694895e+01 9.993199e+01 
-7.720420e+01 1.025759e+02 
-7.745946e+01 1.052897e+02 
-7.771471e+01 1.080753e+02 
-7.796997e+01 1.109346e+02 
-7.822523e+01 1.138695e+02 
-7.848048e+01 1.168821e+02 
-7.873574e+01 1.199743e+02 
-7.899099e+01 1.231483e+02 
-7.924625e+01 1.264062e+02 
-7.950150e+01 1.297503e+02 
-7.975676e+01 1.331829e+02 
-8.001201e+01 1.367062e+02 
-8.026727e+01 1.403227e+02 
-8.052252e+01 1.440349e+02 
-8.077778e+01 1.478453e+02 
-8.103303e+01 1.517564e+02 
-8.128829e+01 1.557710e+02 
-8.154354e+01 1.598917e+02 
-8.179880e+01 1.641215e+02 
-8.205405e+01 1.684631e+02 
-8.230931e+01 1.729195e+02 
-8.256456e+01 1.774939e+02 
-8.281982e+01 1.821891e+02 
-8.307508e+01 1.870086e+02 
-8.333033e+01 1.919556e+02 
-8.358559e+01 1.970333e+02 
-8.384084e+01 2.022454e+02 
-8.409610e+01 2.075954e+02 
-8.435135e+01 2.130868e+02 
-8.460661e+01 2.187235e+02 
-8.486186e+01 2.245092e+02 
-8.511712e+01 2.304480e+02 
-8.537237e+01 2.365438e+02 
-8.562763e+01 2.428009e+02 
-8.588288e+01 2.492234e+02 
-8.613814e+01 2.558159e+02 
-8.639339e+01 2.625826e+02 
-8.664865e+01 2.695284e+02 
-8.690390e+01 2.766579e+02 
-8.715916e+01 2.839759e+02 
-8.741441e+01 2.914874e+02 
-8.766967e+01 2.991977e+02 
-8.792492e+01 3.071118e+02 
-8.818018e+01 3.152353e+02 
-8.843544e+01 3.235737e+02 
-8.869069e+01 3.321325e+02 
-8.894595e+01 3.409178e+02 
-8.920120e+01 3.499353e+02 
-8.945646e+01 3.591914e+02 
-8.971171e+01 3.686923e+02 
-8.996697e+01 3.784445e+02 
-9.022222e+01 3.884546e+02 
-9.047748e+01 3.987295e+02 
-9.073273e+01 4.092761e+02 
-9.098799e+01 4.201017e+02 
-9.124324e+01 4.312135e+02 
-9.149850e+01 4.426193e+02 
-9.175375e+01 4.543267e+02 
-9.200901e+01 4.663438e+02 
-9.226426e+01 4.786787e+02 
-9.251952e+01 4.913398e+02 
-9.277477e+01 5.043359e+02 
-9.303003e+01 5.176756e+02 
-9.328529e+01 5.313681e+02 
-9.354054e+01 5.454228e+02 
-9.379580e+01 5.598492e+02 
-9.405105e+01 5.746572e+02 
-9.430631e+01 5.898568e+02 
-9.456156e+01 6.054585e+02 
-9.481682e+01 6.214727e+02 
-9.507207e+01 6.379105e+02 
-9.532733e+01 6.547831e+02 
-9.558258e+01 6.721019e+02 
-9.583784e+01 6.898788e+02 
-9.609309e+01 7.081258e+02 
-9.634835e+01 7.268555e+02 
-9.660360e+01 7.460805e+02 
-9.685886e+01 7.658140e+02 
-9.711411e+01 7.860694e+02 
-9.736937e+01 8.068605e+02 
-9.762462e+01 8.282015e+02 
-9.787988e+01 8.501070e+02 
-9.813514e+01 8.725918e+02 
-9.839039e+01 8.956713e+02 
-9.864565e+01 9.193612e+02 
-9.890090e+01 9.436777e+02 
-9.915616e+01 9.686373e+02 
-9.941141e+01 9.942571e+02 
-9.966667e+01 1.020554e+03 
-9.992192e+01 1.047547e+03 
-1.001772e+02 1.075254e+03 
-1.004324e+02 1.103694e+03 
-1.006877e+02 1.132885e+03 
-1.009429e+02 1.162849e+03 
-1.011982e+02 1.193606e+03 
-1.014535e+02 1.225175e+03 
-1.017087e+02 1.257580e+03 
-1.019640e+02 1.290842e+03 
-1.022192e+02 1.324984e+03 
-1.024745e+02 1.360028e+03 
-1.027297e+02 1.396000e+03 
-1.029850e+02 1.432922e+03 
-1.032402e+02 1.470822e+03 
-1.034955e+02 1.509723e+03 
-1.037508e+02 1.549654e+03 
-1.040060e+02 1.590641e+03 
-1.042613e+02 1.632711e+03 
-1.045165e+02 1.675895e+03 
-1.047718e+02 1.720220e+03 
-1.050270e+02 1.765718e+03 
-1.052823e+02 1.812420e+03 
-1.055375e+02 1.860356e+03 
-1.057928e+02 1.909560e+03 
-1.060480e+02 1.960066e+03 
-1.063033e+02 2.011907e+03 
-1.065586e+02 2.065120e+03 
-1.068138e+02 2.119740e+03 
-1.070691e+02 2.175804e+03 
-1.073243e+02 2.233352e+03 
-1.075796e+02 2.292421e+03 
-1.078348e+02 2.353053e+03 
-1.080901e+02 2.415288e+03 
-1.083453e+02 2.479169e+03 
-1.086006e+02 2.544740e+03 
-1.088559e+02 2.612045e+03 
-1.091111e+02 2.681131e+03 
-1.093664e+02 2.752043e+03 
-1.096216e+02 2.824831e+03 
-1.098769e+02 2.899544e+03 
-1.101321e+02 2.976233e+03 
-1.103874e+02 3.054950e+03 
-1.106426e+02 3.135750e+03 
-1.108979e+02 3.218686e+03 
-1.111532e+02 3.303816e+03 
-1.114084e+02 3.391197e+03 
-1.116637e+02 3.480890e+03 
-1.119189e+02 3.572955e+03 
-1.121742e+02 3.667454e+03 
-1.124294e+02 3.764454e+03 
-1.126847e+02 3.864018e+03 
-1.129399e+02 3.966216e+03 
-1.131952e+02 4.071117e+03 
-1.134505e+02 4.178792e+03 
-1.137057e+02 4.289315e+03 
-1.139610e+02 4.402762e+03 
-1.142162e+02 4.519208e+03 
-1.144715e+02 4.638735e+03 
-1.147267e+02 4.761423e+03 
-1.149820e+02 4.887356e+03 
-1.152372e+02 5.016619e+03 
-1.154925e+02 5.149301e+03 
-1.157477e+02 5.285493e+03 
-1.160030e+02 5.425286e+03 
-1.162583e+02 5.568777e+03 
-1.165135e+02 5.716063e+03 
-1.167688e+02 5.867245e+03 
-1.170240e+02 6.022425e+03 
-1.172793e+02 6.181709e+03 
-1.175345e+02 6.345206e+03 
-1.177898e+02 6.513027e+03 
-1.180450e+02 6.685287e+03 
-1.183003e+02 6.862103e+03 
-1.185556e+02 7.043595e+03 
-1.188108e+02 7.229888e+03 
-1.190661e+02 7.421108e+03 
-1.193213e+02 7.617385e+03 
-1.195766e+02 7.818853e+03 
-1.198318e+02 8.025650e+03 
-1.200871e+02 8.237916e+03 
-1.203423e+02 8.455796e+03 
-1.205976e+02 8.679439e+03 
-1.208529e+02 8.908997e+03 
-1.211081e+02 9.144627e+03 
-1.213634e+02 9.386488e+03 
-1.216186e+02 9.634746e+03 
-1.218739e+02 9.889571e+03 
-1.221291e+02 1.015113e+04 
-1.223844e+02 1.041962e+04 
-1.226396e+02 1.069520e+04 
-1.228949e+02 1.097807e+04 
-1.231502e+02 1.126842e+04 
-1.234054e+02 1.156646e+04 
-1.236607e+02 1.187237e+04 
-1.239159e+02 1.218638e+04 
-1.241712e+02 1.250869e+04 
-1.244264e+02 1.283952e+04 
-1.246817e+02 1.317911e+04 
-1.249369e+02 1.352768e+04 
-1.251922e+02 1.388546e+04 
-1.254474e+02 1.425271e+04 
-1.257027e+02 1.462967e+04 
-1.259580e+02 1.501660e+04 
-1.262132e+02 1.541377e+04 
-1.264685e+02 1.582144e+04 
-1.267237e+02 1.623989e+04 
-1.269790e+02 1.666941e+04 
-1.272342e+02 1.711029e+04 
-1.274895e+02 1.756283e+04 
-1.277447e+02 1.802734e+04 
-1.280000e+02 1.850414e+04 
-1.280000e+02 1.850413e+04 


==> Figures/4pt_I_sig_NE_meas_muZ/points_2.dat <==
7.000000e-01 -4.356562e-03 
7.046046e-01 -4.373309e-03 
7.092092e-01 -4.390047e-03 
7.138138e-01 -4.406777e-03 
7.184184e-01 -4.423500e-03 
7.230230e-01 -4.440215e-03 
7.276276e-01 -4.456922e-03 
7.322322e-01 -4.473621e-03 
7.368368e-01 -4.490312e-03 
7.414414e-01 -4.506995e-03 
7.460460e-01 -4.523671e-03 
7.506507e-01 -4.540338e-03 
7.552553e-01 -4.556998e-03 
7.598599e-01 -4.573650e-03 
7.644645e-01 -4.590294e-03 
7.690691e-01 -4.606930e-03 
7.736737e-01 -4.623558e-03 
7.782783e-01 -4.640179e-03 
7.828829e-01 -4.656792e-03 
7.874875e-01 -4.673397e-03 
7.920921e-01 -4.689994e-03 
7.966967e-01 -4.706583e-03 
8.013013e-01 -4.723165e-03 
8.059059e-01 -4.739738e-03 
8.105105e-01 -4.756304e-03 
8.151151e-01 -4.772862e-03 
8.197197e-01 -4.789412e-03 
8.243243e-01 -4.805955e-03 
8.289289e-01 -4.822490e-03 
8.335335e-01 -4.839016e-03 
8.381381e-01 -4.855536e-03 
8.427427e-01 -4.872047e-03 
8.473473e-01 -4.888551e-03 
8.519520e-01 -4.905046e-03 
8.565566e-01 -4.921534e-03 
8.611612e-01 -4.938015e-03 
8.657658e-01 -4.954487e-03 
8.703704e-01 -4.970952e-03 
8.749750e-01 -4.987409e-03 
8.795796e-01 -5.003858e-03 
8.841842e-01 -5.020300e-03 
8.887888e-01 -5.036734e-03 
8.933934e-01 -5.053160e-03 
8.979980e-01 -5.069578e-03 
9.026026e-01 -5.085988e-03 
9.072072e-01 -5.102391e-03 
9.118118e-01 -5.118786e-03 
9.164164e-01 -5.135174e-03 
9.210210e-01 -5.151554e-03 
9.256256e-01 -5.167926e-03 
9.302302e-01 -5.184290e-03 
9.348348e-01 -5.200646e-03 
9.394394e-01 -5.216995e-03 
9.440440e-01 -5.233336e-03 
9.486486e-01 -5.249670e-03 
9.532533e-01 -5.265996e-03 
9.578579e-01 -5.282314e-03 
9.624625e-01 -5.298624e-03 
9.670671e-01 -5.314927e-03 
9.716717e-01 -5.331222e-03 
9.762763e-01 -5.347509e-03 
9.808809e-01 -5.363789e-03 
9.854855e-01 -5.380061e-03 
9.900901e-01 -5.396326e-03 
9.946947e-01 -5.412582e-03 
9.992993e-01 -5.428831e-03 
1.003904e+00 -5.445073e-03 
1.008509e+00 -5.461307e-03 
1.013113e+00 -5.477533e-03 
1.017718e+00 -5.493751e-03 
1.022322e+00 -5.509962e-03 
1.026927e+00 -5.526165e-03 
1.031532e+00 -5.542361e-03 
1.036136e+00 -5.558549e-03 
1.040741e+00 -5.574729e-03 
1.045345e+00 -5.590902e-03 
1.049950e+00 -5.607067e-03 
1.054555e+00 -5.623225e-03 
1.059159e+00 -5.639375e-03 
1.063764e+00 -5.655517e-03 
1.068368e+00 -5.671652e-03 
1.072973e+00 -5.687779e-03 
1.077578e+00 -5.703898e-03 
1.082182e+00 -5.720010e-03 
1.086787e+00 -5.736115e-03 
1.091391e+00 -5.752212e-03 
1.095996e+00 -5.768301e-03 
1.100601e+00 -5.784382e-03 
1.105205e+00 -5.800456e-03 
1.109810e+00 -5.816523e-03 
1.114414e+00 -5.832582e-03 
1.119019e+00 -5.848633e-03 
1.123624e+00 -5.864677e-03 
1.128228e+00 -5.880713e-03 
1.132833e+00 -5.896742e-03 
1.137437e+00 -5.912763e-03 
1.142042e+00 -5.928777e-03 
1.146647e+00 -5.944783e-03 
1.151251e+00 -5.960781e-03 
1.155856e+00 -5.976772e-03 
1.160460e+00 -5.992756e-03 
1.165065e+00 -6.008732e-03 
1.169670e+00 -6.024700e-03 
1.174274e+00 -6.040661e-03 
1.178879e+00 -6.056614e-03 
1.183483e+00 -6.072560e-03 
1.188088e+00 -6.088499e-03 
1.192693e+00 -6.104430e-03 
1.197297e+00 -6.120353e-03 
1.201902e+00 -6.136269e-03 
1.206507e+00 -6.152177e-03 
1.211111e+00 -6.168078e-03 
1.215716e+00 -6.183972e-03 
1.220320e+00 -6.199857e-03 
1.224925e+00 -6.215736e-03 
1.229530e+00 -6.231607e-03 
1.234134e+00 -6.247470e-03 
1.238739e+00 -6.263326e-03 
1.243343e+00 -6.279175e-03 
1.247948e+00 -6.295016e-03 
1.252553e+00 -6.310850e-03 
1.257157e+00 -6.326676e-03 
1.261762e+00 -6.342495e-03 
1.266366e+00 -6.358306e-03 
1.270971e+00 -6.374110e-03 
1.275576e+00 -6.389906e-03 
1.280180e+00 -6.405695e-03 
1.284785e+00 -6.421477e-03 
1.289389e+00 -6.437251e-03 
1.293994e+00 -6.453018e-03 
1.298599e+00 -6.468777e-03 
1.303203e+00 -6.484529e-03 
1.307808e+00 -6.500273e-03 
1.312412e+00 -6.516010e-03 
1.317017e+00 -6.531740e-03 
1.321622e+00 -6.547462e-03 
1.326226e+00 -6.563177e-03 
1.330831e+00 -6.578884e-03 
1.335435e+00 -6.594584e-03 
1.340040e+00 -6.610277e-03 
1.344645e+00 -6.625962e-03 
1.349249e+00 -6.641640e-03 
1.353854e+00 -6.657310e-03 
1.358458e+00 -6.672973e-03 
1.363063e+00 -6.688629e-03 
1.367668e+00 -6.704277e-03 
1.372272e+00 -6.719918e-03 
1.376877e+00 -6.735552e-03 
1.381481e+00 -6.751178e-03 
1.386086e+00 -6.766797e-03 
1.390691e+00 -6.782409e-03 
1.395295e+00 -6.798013e-03 
1.399900e+00 -6.813610e-03 
1.404505e+00 -6.829199e-03 
1.409109e+00 -6.844781e-03 
1.413714e+00 -6.860356e-03 
1.418318e+00 -6.875923e-03 
1.422923e+00 -6.891484e-03 
1.427528e+00 -6.907036e-03 
1.432132e+00 -6.922582e-03 
1.436737e+00 -6.938120e-03 
1.441341e+00 -6.953651e-03 
1.445946e+00 -6.969175e-03 
1.450551e+00 -6.984691e-03 
1.455155e+00 -7.000200e-03 
1.459760e+00 -7.015701e-03 
1.464364e+00 -7.031196e-03 
1.468969e+00 -7.046683e-03 
1.473574e+00 -7.062163e-03 
1.478178e+00 -7.077635e-03 
1.482783e+00 -7.093100e-03 
1.487387e+00 -7.108558e-03 
1.491992e+00 -7.124009e-03 
1.496597e+00 -7.139452e-03 
1.501201e+00 -7.154888e-03 
1.505806e+00 -7.170317e-03 
1.510410e+00 -7.185739e-03 
1.515015e+00 -7.201153e-03 
1.519620e+00 -7.216560e-03 
1.524224e+00 -7.231960e-03 
1.528829e+00 -7.247352e-03 
1.533433e+00 -7.262738e-03 
1.538038e+00 -7.278116e-03 
1.542643e+00 -7.293486e-03 
1.547247e+00 -7.308850e-03 
1.551852e+00 -7.324206e-03 
1.556456e+00 -7.339555e-03 
1.561061e+00 -7.354897e-03 
1.565666e+00 -7.370232e-03 
1.570270e+00 -7.385559e-03 
1.574875e+00 -7.400880e-03 
1.579479e+00 -7.416193e-03 
1.584084e+00 -7.431498e-03 
1.588689e+00 -7.446797e-03 
1.593293e+00 -7.462088e-03 
1.597898e+00 -7.477373e-03 
1.602503e+00 -7.492650e-03 
1.607107e+00 -7.507919e-03 
1.611712e+00 -7.523182e-03 
1.616316e+00 -7.538437e-03 
1.620921e+00 -7.553686e-03 
1.625526e+00 -7.568927e-03 
1.630130e+00 -7.584161e-03 
1.634735e+00 -7.599387e-03 
1.639339e+00 -7.614607e-03 
1.643944e+00 -7.629819e-03 
1.648549e+00 -7.645025e-03 
1.653153e+00 -7.660223e-03 
1.657758e+00 -7.675414e-03 
1.662362e+00 -7.690597e-03 
1.666967e+00 -7.705774e-03 
1.671572e+00 -7.720943e-03 
1.676176e+00 -7.736106e-03 
1.680781e+00 -7.751261e-03 
1.685385e+00 -7.766409e-03 
1.689990e+00 -7.781550e-03 
1.694595e+00 -7.796684e-03 
1.699199e+00 -7.811810e-03 
1.703804e+00 -7.826930e-03 
1.708408e+00 -7.842042e-03 
1.713013e+00 -7.857148e-03 
1.717618e+00 -7.872246e-03 
1.722222e+00 -7.887337e-03 
1.726827e+00 -7.902421e-03 
1.731431e+00 -7.917498e-03 
1.736036e+00 -7.932568e-03 
1.740641e+00 -7.947630e-03 
1.745245e+00 -7.962686e-03 
1.749850e+00 -7.977734e-03 
1.754454e+00 -7.992776e-03 
1.759059e+00 -8.007810e-03 
1.763664e+00 -8.022837e-03 
1.768268e+00 -8.037858e-03 
1.772873e+00 -8.052871e-03 
1.777477e+00 -8.067877e-03 
1.782082e+00 -8.082876e-03 
1.786687e+00 -8.097868e-03 
1.791291e+00 -8.112853e-03 
1.795896e+00 -8.127830e-03 
1.800501e+00 -8.142801e-03 
1.805105e+00 -8.157765e-03 
1.809710e+00 -8.172721e-03 
1.814314e+00 -8.187671e-03 
1.818919e+00 -8.202614e-03 
1.823524e+00 -8.217549e-03 
1.828128e+00 -8.232478e-03 
1.832733e+00 -8.247399e-03 
1.837337e+00 -8.262314e-03 
1.841942e+00 -8.277221e-03 
1.846547e+00 -8.292122e-03 
1.851151e+00 -8.307015e-03 
1.855756e+00 -8.321901e-03 
1.860360e+00 -8.336781e-03 
1.864965e+00 -8.351653e-03 
1.869570e+00 -8.366519e-03 
1.874174e+00 -8.381377e-03 
1.878779e+00 -8.396228e-03 
1.883383e+00 -8.411073e-03 
1.887988e+00 -8.425910e-03 
1.892593e+00 -8.440741e-03 
1.897197e+00 -8.455564e-03 
1.901802e+00 -8.470381e-03 
1.906406e+00 -8.485190e-03 
1.911011e+00 -8.499993e-03 
1.915616e+00 -8.514788e-03 
1.920220e+00 -8.529577e-03 
1.924825e+00 -8.544358e-03 
1.929429e+00 -8.559133e-03 
1.934034e+00 -8.573901e-03 
1.938639e+00 -8.588661e-03 
1.943243e+00 -8.603415e-03 
1.947848e+00 -8.618162e-03 
1.952452e+00 -8.632902e-03 
1.957057e+00 -8.647635e-03 
1.961662e+00 -8.662361e-03 
1.966266e+00 -8.677080e-03 
1.970871e+00 -8.691792e-03 
1.975475e+00 -8.706498e-03 
1.980080e+00 -8.721196e-03 
1.984685e+00 -8.735887e-03 
1.989289e+00 -8.750572e-03 
1.993894e+00 -8.765249e-03 
1.998498e+00 -8.779920e-03 
2.003103e+00 -8.794584e-03 
2.007708e+00 -8.809241e-03 
2.012312e+00 -8.823891e-03 
2.016917e+00 -8.838534e-03 
2.021522e+00 -8.853170e-03 
2.026126e+00 -8.867799e-03 
2.030731e+00 -8.882422e-03 
2.035335e+00 -8.897037e-03 
2.039940e+00 -8.911646e-03 
2.044545e+00 -8.926247e-03 
2.049149e+00 -8.940842e-03 
2.053754e+00 -8.955430e-03 
2.058358e+00 -8.970011e-03 
2.062963e+00 -8.984586e-03 
2.067568e+00 -8.999153e-03 
2.072172e+00 -9.013714e-03 
2.076777e+00 -9.028267e-03 
2.081381e+00 -9.042814e-03 
2.085986e+00 -9.057354e-03 
2.090591e+00 -9.071887e-03 
2.095195e+00 -9.086414e-03 
2.099800e+00 -9.100933e-03 
2.104404e+00 -9.115446e-03 
2.109009e+00 -9.129951e-03 
2.113614e+00 -9.144450e-03 
2.118218e+00 -9.158943e-03 
2.122823e+00 -9.173428e-03 
2.127427e+00 -9.187906e-03 
2.132032e+00 -9.202378e-03 
2.136637e+00 -9.216843e-03 
2.141241e+00 -9.231301e-03 
2.145846e+00 -9.245752e-03 
2.150450e+00 -9.260197e-03 
2.155055e+00 -9.274634e-03 
2.159660e+00 -9.289065e-03 
2.164264e+00 -9.303489e-03 
2.168869e+00 -9.317907e-03 
2.173473e+00 -9.332317e-03 
2.178078e+00 -9.346721e-03 
2.182683e+00 -9.361118e-03 
2.187287e+00 -9.375508e-03 
2.191892e+00 -9.389891e-03 
2.196496e+00 -9.404268e-03 
2.201101e+00 -9.418638e-03 
2.205706e+00 -9.433001e-03 
2.210310e+00 -9.447357e-03 
2.214915e+00 -9.461706e-03 
2.219520e+00 -9.476049e-03 
2.224124e+00 -9.490385e-03 
2.228729e+00 -9.504714e-03 
2.233333e+00 -9.519037e-03 
2.237938e+00 -9.533353e-03 
2.242543e+00 -9.547662e-03 
2.247147e+00 -9.561964e-03 
2.251752e+00 -9.576260e-03 
2.256356e+00 -9.590549e-03 
2.260961e+00 -9.604831e-03 
2.265566e+00 -9.619106e-03 
2.270170e+00 -9.633375e-03 
2.274775e+00 -9.647637e-03 
2.279379e+00 -9.661892e-03 
2.283984e+00 -9.676140e-03 
2.288589e+00 -9.690382e-03 
2.293193e+00 -9.704617e-03 
2.297798e+00 -9.718846e-03 
2.302402e+00 -9.733068e-03 
2.307007e+00 -9.747283e-03 
2.311612e+00 -9.761491e-03 
2.316216e+00 -9.775693e-03 
2.320821e+00 -9.789888e-03 
2.325425e+00 -9.804076e-03 
2.330030e+00 -9.818257e-03 
2.334635e+00 -9.832432e-03 
2.339239e+00 -9.846601e-03 
2.343844e+00 -9.860762e-03 
2.348448e+00 -9.874917e-03 
2.353053e+00 -9.889065e-03 
2.357658e+00 -9.903207e-03 
2.362262e+00 -9.917342e-03 
2.366867e+00 -9.931470e-03 
2.371471e+00 -9.945592e-03 
2.376076e+00 -9.959707e-03 
2.380681e+00 -9.973815e-03 
2.385285e+00 -9.987917e-03 
2.389890e+00 -1.000201e-02 
2.394494e+00 -1.001610e-02 
2.399099e+00 -1.003018e-02 
2.403704e+00 -1.004426e-02 
2.408308e+00 -1.005833e-02 
2.412913e+00 -1.007239e-02 
2.417518e+00 -1.008644e-02 
2.422122e+00 -1.010049e-02 
2.426727e+00 -1.011453e-02 
2.431331e+00 -1.012857e-02 
2.435936e+00 -1.014260e-02 
2.440541e+00 -1.015662e-02 
2.445145e+00 -1.017064e-02 
2.449750e+00 -1.018464e-02 
2.454354e+00 -1.019865e-02 
2.458959e+00 -1.021264e-02 
2.463564e+00 -1.022663e-02 
2.468168e+00 -1.024061e-02 
2.472773e+00 -1.025459e-02 
2.477377e+00 -1.026856e-02 
2.481982e+00 -1.028252e-02 
2.486587e+00 -1.029648e-02 
2.491191e+00 -1.031043e-02 
2.495796e+00 -1.032437e-02 
2.500400e+00 -1.033831e-02 
2.505005e+00 -1.035224e-02 
2.509610e+00 -1.036616e-02 
2.514214e+00 -1.038008e-02 
2.518819e+00 -1.039399e-02 
2.523423e+00 -1.040789e-02 
2.528028e+00 -1.042179e-02 
2.532633e+00 -1.043568e-02 
2.537237e+00 -1.044957e-02 
2.541842e+00 -1.046344e-02 
2.546446e+00 -1.047731e-02 
2.551051e+00 -1.049118e-02 
2.555656e+00 -1.050504e-02 
2.560260e+00 -1.051889e-02 
2.564865e+00 -1.053273e-02 
2.569469e+00 -1.054657e-02 
2.574074e+00 -1.056040e-02 
2.578679e+00 -1.057423e-02 
2.583283e+00 -1.058805e-02 
2.587888e+00 -1.060186e-02 
2.592492e+00 -1.061567e-02 
2.597097e+00 -1.062947e-02 
2.601702e+00 -1.064326e-02 
2.606306e+00 -1.065705e-02 
2.610911e+00 -1.067083e-02 
2.615516e+00 -1.068460e-02 
2.620120e+00 -1.069837e-02 
2.624725e+00 -1.071213e-02 
2.629329e+00 -1.072588e-02 
2.633934e+00 -1.073963e-02 
2.638539e+00 -1.075337e-02 
2.643143e+00 -1.076711e-02 
2.647748e+00 -1.078083e-02 
2.652352e+00 -1.079456e-02 
2.656957e+00 -1.080827e-02 
2.661562e+00 -1.082198e-02 
2.666166e+00 -1.083568e-02 
2.670771e+00 -1.084938e-02 
2.675375e+00 -1.086307e-02 
2.679980e+00 -1.087675e-02 
2.684585e+00 -1.089043e-02 
2.689189e+00 -1.090410e-02 
2.693794e+00 -1.091776e-02 
2.698398e+00 -1.093142e-02 
2.703003e+00 -1.094507e-02 
2.707608e+00 -1.095871e-02 
2.712212e+00 -1.097235e-02 
2.716817e+00 -1.098598e-02 
2.721421e+00 -1.099961e-02 
2.726026e+00 -1.101323e-02 
2.730631e+00 -1.102684e-02 
2.735235e+00 -1.104045e-02 
2.739840e+00 -1.105404e-02 
2.744444e+00 -1.106764e-02 
2.749049e+00 -1.108122e-02 
2.753654e+00 -1.109480e-02 
2.758258e+00 -1.110838e-02 
2.762863e+00 -1.112195e-02 
2.767467e+00 -1.113551e-02 
2.772072e+00 -1.114906e-02 
2.776677e+00 -1.116261e-02 
2.781281e+00 -1.117615e-02 
2.785886e+00 -1.118969e-02 
2.790490e+00 -1.120322e-02 
2.795095e+00 -1.121674e-02 
2.799700e+00 -1.123026e-02 
2.804304e+00 -1.124377e-02 
2.808909e+00 -1.125727e-02 
2.813514e+00 -1.127077e-02 
2.818118e+00 -1.128426e-02 
2.822723e+00 -1.129774e-02 
2.827327e+00 -1.131122e-02 
2.831932e+00 -1.132469e-02 
2.836537e+00 -1.133816e-02 
2.841141e+00 -1.135162e-02 
2.845746e+00 -1.136507e-02 
2.850350e+00 -1.137852e-02 
2.854955e+00 -1.139196e-02 
2.859560e+00 -1.140539e-02 
2.864164e+00 -1.141882e-02 
2.868769e+00 -1.143224e-02 
2.873373e+00 -1.144566e-02 
2.877978e+00 -1.145907e-02 
2.882583e+00 -1.147247e-02 
2.887187e+00 -1.148586e-02 
2.891792e+00 -1.149925e-02 
2.896396e+00 -1.151264e-02 
2.901001e+00 -1.152602e-02 
2.905606e+00 -1.153939e-02 
2.910210e+00 -1.155275e-02 
2.914815e+00 -1.156611e-02 
2.919419e+00 -1.157946e-02 
2.924024e+00 -1.159281e-02 
2.928629e+00 -1.160615e-02 
2.933233e+00 -1.161948e-02 
2.937838e+00 -1.163281e-02 
2.942442e+00 -1.164613e-02 
2.947047e+00 -1.165944e-02 
2.951652e+00 -1.167275e-02 
2.956256e+00 -1.168605e-02 
2.960861e+00 -1.169935e-02 
2.965465e+00 -1.171264e-02 
2.970070e+00 -1.172592e-02 
2.974675e+00 -1.173920e-02 
2.979279e+00 -1.175247e-02 
2.983884e+00 -1.176573e-02 
2.988488e+00 -1.177899e-02 
2.993093e+00 -1.179224e-02 
2.997698e+00 -1.180549e-02 
3.002302e+00 -1.181873e-02 
3.006907e+00 -1.183196e-02 
3.011512e+00 -1.184519e-02 
3.016116e+00 -1.185841e-02 
3.020721e+00 -1.187162e-02 
3.025325e+00 -1.188483e-02 
3.029930e+00 -1.189803e-02 
3.034535e+00 -1.191123e-02 
3.039139e+00 -1.192442e-02 
3.043744e+00 -1.193760e-02 
3.048348e+00 -1.195078e-02 
3.052953e+00 -1.196395e-02 
3.057558e+00 -1.197711e-02 
3.062162e+00 -1.199027e-02 
3.066767e+00 -1.200342e-02 
3.071371e+00 -1.201657e-02 
3.075976e+00 -1.202971e-02 
3.080581e+00 -1.204284e-02 
3.085185e+00 -1.205597e-02 
3.089790e+00 -1.206909e-02 
3.094394e+00 -1.208221e-02 
3.098999e+00 -1.209532e-02 
3.103604e+00 -1.210842e-02 
3.108208e+00 -1.212152e-02 
3.112813e+00 -1.213461e-02 
3.117417e+00 -1.214769e-02 
3.122022e+00 -1.216077e-02 
3.126627e+00 -1.217384e-02 
3.131231e+00 -1.218691e-02 
3.135836e+00 -1.219997e-02 
3.140440e+00 -1.221302e-02 
3.145045e+00 -1.222607e-02 
3.149650e+00 -1.223911e-02 
3.154254e+00 -1.225214e-02 
3.158859e+00 -1.226517e-02 
3.163463e+00 -1.227820e-02 
3.168068e+00 -1.229121e-02 
3.172673e+00 -1.230422e-02 
3.177277e+00 -1.231723e-02 
3.181882e+00 -1.233023e-02 
3.186486e+00 -1.234322e-02 
3.191091e+00 -1.235621e-02 
3.195696e+00 -1.236919e-02 
3.200300e+00 -1.238216e-02 
3.204905e+00 -1.239513e-02 
3.209510e+00 -1.240809e-02 
3.214114e+00 -1.242104e-02 
3.218719e+00 -1.243399e-02 
3.223323e+00 -1.244694e-02 
3.227928e+00 -1.245987e-02 
3.232533e+00 -1.247281e-02 
3.237137e+00 -1.248573e-02 
3.241742e+00 -1.249865e-02 
3.246346e+00 -1.251156e-02 
3.250951e+00 -1.252447e-02 
3.255556e+00 -1.253737e-02 
3.260160e+00 -1.255027e-02 
3.264765e+00 -1.256315e-02 
3.269369e+00 -1.257604e-02 
3.273974e+00 -1.258891e-02 
3.278579e+00 -1.260178e-02 
3.283183e+00 -1.261465e-02 
3.287788e+00 -1.262751e-02 
3.292392e+00 -1.264036e-02 
3.296997e+00 -1.265321e-02 
3.301602e+00 -1.266605e-02 
3.306206e+00 -1.267888e-02 
3.310811e+00 -1.269171e-02 
3.315415e+00 -1.270453e-02 
3.320020e+00 -1.271735e-02 
3.324625e+00 -1.273016e-02 
3.329229e+00 -1.274296e-02 
3.333834e+00 -1.275576e-02 
3.338438e+00 -1.276855e-02 
3.343043e+00 -1.278134e-02 
3.347648e+00 -1.279412e-02 
3.352252e+00 -1.280689e-02 
3.356857e+00 -1.281966e-02 
3.361461e+00 -1.283242e-02 
3.366066e+00 -1.284518e-02 
3.370671e+00 -1.285793e-02 
3.375275e+00 -1.287067e-02 
3.379880e+00 -1.288341e-02 
3.384484e+00 -1.289614e-02 
3.389089e+00 -1.290886e-02 
3.393694e+00 -1.292158e-02 
3.398298e+00 -1.293430e-02 
3.402903e+00 -1.294701e-02 
3.407508e+00 -1.295971e-02 
3.412112e+00 -1.297240e-02 
3.416717e+00 -1.298509e-02 
3.421321e+00 -1.299778e-02 
3.425926e+00 -1.301046e-02 
3.430531e+00 -1.302313e-02 
3.435135e+00 -1.303579e-02 
3.439740e+00 -1.304845e-02 
3.444344e+00 -1.306111e-02 
3.448949e+00 -1.307376e-02 
3.453554e+00 -1.308640e-02 
3.458158e+00 -1.309904e-02 
3.462763e+00 -1.311167e-02 
3.467367e+00 -1.312429e-02 
3.471972e+00 -1.313691e-02 
3.476577e+00 -1.314952e-02 
3.481181e+00 -1.316213e-02 
3.485786e+00 -1.317473e-02 
3.490390e+00 -1.318732e-02 
3.494995e+00 -1.319991e-02 
3.499600e+00 -1.321249e-02 
3.504204e+00 -1.322507e-02 
3.508809e+00 -1.323764e-02 
3.513413e+00 -1.325021e-02 
3.518018e+00 -1.326277e-02 
3.522623e+00 -1.327532e-02 
3.527227e+00 -1.328787e-02 
3.531832e+00 -1.330041e-02 
3.536436e+00 -1.331294e-02 
3.541041e+00 -1.332547e-02 
3.545646e+00 -1.333800e-02 
3.550250e+00 -1.335052e-02 
3.554855e+00 -1.336303e-02 
3.559459e+00 -1.337553e-02 
3.564064e+00 -1.338803e-02 
3.568669e+00 -1.340053e-02 
3.573273e+00 -1.341302e-02 
3.577878e+00 -1.342550e-02 
3.582482e+00 -1.343798e-02 
3.587087e+00 -1.345045e-02 
3.591692e+00 -1.346291e-02 
3.596296e+00 -1.347537e-02 
3.600901e+00 -1.348782e-02 
3.605506e+00 -1.350027e-02 
3.610110e+00 -1.351271e-02 
3.614715e+00 -1.352515e-02 
3.619319e+00 -1.353758e-02 
3.623924e+00 -1.355000e-02 
3.628529e+00 -1.356242e-02 
3.633133e+00 -1.357483e-02 
3.637738e+00 -1.358724e-02 
3.642342e+00 -1.359964e-02 
3.646947e+00 -1.361203e-02 
3.651552e+00 -1.362442e-02 
3.656156e+00 -1.363680e-02 
3.660761e+00 -1.364918e-02 
3.665365e+00 -1.366155e-02 
3.669970e+00 -1.367392e-02 
3.674575e+00 -1.368628e-02 
3.679179e+00 -1.369863e-02 
3.683784e+00 -1.371098e-02 
3.688388e+00 -1.372332e-02 
3.692993e+00 -1.373566e-02 
3.697598e+00 -1.374799e-02 
3.702202e+00 -1.376031e-02 
3.706807e+00 -1.377263e-02 
3.711411e+00 -1.378495e-02 
3.716016e+00 -1.379725e-02 
3.720621e+00 -1.380956e-02 
3.725225e+00 -1.382185e-02 
3.729830e+00 -1.383414e-02 
3.734434e+00 -1.384643e-02 
3.739039e+00 -1.385870e-02 
3.743644e+00 -1.387098e-02 
3.748248e+00 -1.388324e-02 
3.752853e+00 -1.389550e-02 
3.757457e+00 -1.390776e-02 
3.762062e+00 -1.392001e-02 
3.766667e+00 -1.393225e-02 
3.771271e+00 -1.394449e-02 
3.775876e+00 -1.395672e-02 
3.780480e+00 -1.396895e-02 
3.785085e+00 -1.398117e-02 
3.789690e+00 -1.399339e-02 
3.794294e+00 -1.400560e-02 
3.798899e+00 -1.401780e-02 
3.803504e+00 -1.403000e-02 
3.808108e+00 -1.404219e-02 
3.812713e+00 -1.405438e-02 
3.817317e+00 -1.406656e-02 
3.821922e+00 -1.407873e-02 
3.826527e+00 -1.409090e-02 
3.831131e+00 -1.410306e-02 
3.835736e+00 -1.411522e-02 
3.840340e+00 -1.412737e-02 
3.844945e+00 -1.413952e-02 
3.849550e+00 -1.415166e-02 
3.854154e+00 -1.416379e-02 
3.858759e+00 -1.417592e-02 
3.863363e+00 -1.418805e-02 
3.867968e+00 -1.420016e-02 
3.872573e+00 -1.421228e-02 
3.877177e+00 -1.422438e-02 
3.881782e+00 -1.423648e-02 
3.886386e+00 -1.424858e-02 
3.890991e+00 -1.426067e-02 
3.895596e+00 -1.427275e-02 
3.900200e+00 -1.428483e-02 
3.904805e+00 -1.429690e-02 
3.909409e+00 -1.430897e-02 
3.914014e+00 -1.432103e-02 
3.918619e+00 -1.433308e-02 
3.923223e+00 -1.434513e-02 
3.927828e+00 -1.435718e-02 
3.932432e+00 -1.436921e-02 
3.937037e+00 -1.438125e-02 
3.941642e+00 -1.439327e-02 
3.946246e+00 -1.440529e-02 
3.950851e+00 -1.441731e-02 
3.955455e+00 -1.442932e-02 
3.960060e+00 -1.444132e-02 
3.964665e+00 -1.445332e-02 
3.969269e+00 -1.446531e-02 
3.973874e+00 -1.447730e-02 
3.978478e+00 -1.448928e-02 
3.983083e+00 -1.450126e-02 
3.987688e+00 -1.451323e-02 
3.992292e+00 -1.452519e-02 
3.996897e+00 -1.453715e-02 
4.001502e+00 -1.454910e-02 
4.006106e+00 -1.456105e-02 
4.010711e+00 -1.457299e-02 
4.015315e+00 -1.458493e-02 
4.019920e+00 -1.459686e-02 
4.024525e+00 -1.460879e-02 
4.029129e+00 -1.462071e-02 
4.033734e+00 -1.463262e-02 
4.038338e+00 -1.464453e-02 
4.042943e+00 -1.465643e-02 
4.047548e+00 -1.466833e-02 
4.052152e+00 -1.468022e-02 
4.056757e+00 -1.469211e-02 
4.061361e+00 -1.470399e-02 
4.065966e+00 -1.471586e-02 
4.070571e+00 -1.472773e-02 
4.075175e+00 -1.473959e-02 
4.079780e+00 -1.475145e-02 
4.084384e+00 -1.476330e-02 
4.088989e+00 -1.477515e-02 
4.093594e+00 -1.478699e-02 
4.098198e+00 -1.479883e-02 
4.102803e+00 -1.481066e-02 
4.107407e+00 -1.482248e-02 
4.112012e+00 -1.483430e-02 
4.116617e+00 -1.484611e-02 
4.121221e+00 -1.485792e-02 
4.125826e+00 -1.486972e-02 
4.130430e+00 -1.488152e-02 
4.135035e+00 -1.489331e-02 
4.139640e+00 -1.490510e-02 
4.144244e+00 -1.491688e-02 
4.148849e+00 -1.492865e-02 
4.153453e+00 -1.494042e-02 
4.158058e+00 -1.495218e-02 
4.162663e+00 -1.496394e-02 
4.167267e+00 -1.497570e-02 
4.171872e+00 -1.498744e-02 
4.176476e+00 -1.499918e-02 
4.181081e+00 -1.501092e-02 
4.185686e+00 -1.502265e-02 
4.190290e+00 -1.503437e-02 
4.194895e+00 -1.504609e-02 
4.199499e+00 -1.505781e-02 
4.204104e+00 -1.506951e-02 
4.208709e+00 -1.508122e-02 
4.213313e+00 -1.509291e-02 
4.217918e+00 -1.510461e-02 
4.222523e+00 -1.511629e-02 
4.227127e+00 -1.512797e-02 
4.231732e+00 -1.513965e-02 
4.236336e+00 -1.515132e-02 
4.240941e+00 -1.516298e-02 
4.245546e+00 -1.517464e-02 
4.250150e+00 -1.518629e-02 
4.254755e+00 -1.519794e-02 
4.259359e+00 -1.520958e-02 
4.263964e+00 -1.522122e-02 
4.268569e+00 -1.523285e-02 
4.273173e+00 -1.524448e-02 
4.277778e+00 -1.525610e-02 
4.282382e+00 -1.526771e-02 
4.286987e+00 -1.527932e-02 
4.291592e+00 -1.529093e-02 
4.296196e+00 -1.530252e-02 
4.300801e+00 -1.531412e-02 
4.305405e+00 -1.532570e-02 
4.310010e+00 -1.533729e-02 
4.314615e+00 -1.534886e-02 
4.319219e+00 -1.536043e-02 
4.323824e+00 -1.537200e-02 
4.328428e+00 -1.538356e-02 
4.333033e+00 -1.539511e-02 
4.337638e+00 -1.540666e-02 
4.342242e+00 -1.541821e-02 
4.346847e+00 -1.542975e-02 
4.351451e+00 -1.544128e-02 
4.356056e+00 -1.545281e-02 
4.360661e+00 -1.546433e-02 
4.365265e+00 -1.547585e-02 
4.369870e+00 -1.548736e-02 
4.374474e+00 -1.549886e-02 
4.379079e+00 -1.551036e-02 
4.383684e+00 -1.552186e-02 
4.388288e+00 -1.553335e-02 
4.392893e+00 -1.554483e-02 
4.397497e+00 -1.555631e-02 
4.402102e+00 -1.556779e-02 
4.406707e+00 -1.557925e-02 
4.411311e+00 -1.559072e-02 
4.415916e+00 -1.560217e-02 
4.420521e+00 -1.561362e-02 
4.425125e+00 -1.562507e-02 
4.429730e+00 -1.563651e-02 
4.434334e+00 -1.564795e-02 
4.438939e+00 -1.565938e-02 
4.443544e+00 -1.567080e-02 
4.448148e+00 -1.568222e-02 
4.452753e+00 -1.569364e-02 
4.457357e+00 -1.570505e-02 
4.461962e+00 -1.571645e-02 
4.466567e+00 -1.572785e-02 
4.471171e+00 -1.573924e-02 
4.475776e+00 -1.575063e-02 
4.480380e+00 -1.576201e-02 
4.484985e+00 -1.577339e-02 
4.489590e+00 -1.578476e-02 
4.494194e+00 -1.579612e-02 
4.498799e+00 -1.580748e-02 
4.503403e+00 -1.581884e-02 
4.508008e+00 -1.583019e-02 
4.512613e+00 -1.584153e-02 
4.517217e+00 -1.585287e-02 
4.521822e+00 -1.586421e-02 
4.526426e+00 -1.587553e-02 
4.531031e+00 -1.588686e-02 
4.535636e+00 -1.589818e-02 
4.540240e+00 -1.590949e-02 
4.544845e+00 -1.592080e-02 
4.549449e+00 -1.593210e-02 
4.554054e+00 -1.594339e-02 
4.558659e+00 -1.595469e-02 
4.563263e+00 -1.596597e-02 
4.567868e+00 -1.597725e-02 
4.572472e+00 -1.598853e-02 
4.577077e+00 -1.599980e-02 
4.581682e+00 -1.601106e-02 
4.586286e+00 -1.602232e-02 
4.590891e+00 -1.603358e-02 
4.595495e+00 -1.604482e-02 
4.600100e+00 -1.605607e-02 
4.604705e+00 -1.606731e-02 
4.609309e+00 -1.607854e-02 
4.613914e+00 -1.608977e-02 
4.618519e+00 -1.610099e-02 
4.623123e+00 -1.611221e-02 
4.627728e+00 -1.612342e-02 
4.632332e+00 -1.613462e-02 
4.636937e+00 -1.614582e-02 
4.641542e+00 -1.615702e-02 
4.646146e+00 -1.616821e-02 
4.650751e+00 -1.617940e-02 
4.655355e+00 -1.619058e-02 
4.659960e+00 -1.620175e-02 
4.664565e+00 -1.621292e-02 
4.669169e+00 -1.622409e-02 
4.673774e+00 -1.623524e-02 
4.678378e+00 -1.624640e-02 
4.682983e+00 -1.625755e-02 
4.687588e+00 -1.626869e-02 
4.692192e+00 -1.627983e-02 
4.696797e+00 -1.629096e-02 
4.701401e+00 -1.630209e-02 
4.706006e+00 -1.631321e-02 
4.710611e+00 -1.632433e-02 
4.715215e+00 -1.633544e-02 
4.719820e+00 -1.634655e-02 
4.724424e+00 -1.635765e-02 
4.729029e+00 -1.636874e-02 
4.733634e+00 -1.637984e-02 
4.738238e+00 -1.639092e-02 
4.742843e+00 -1.640200e-02 
4.747447e+00 -1.641308e-02 
4.752052e+00 -1.642415e-02 
4.756657e+00 -1.643521e-02 
4.761261e+00 -1.644627e-02 
4.765866e+00 -1.645733e-02 
4.770470e+00 -1.646838e-02 
4.775075e+00 -1.647942e-02 
4.779680e+00 -1.649046e-02 
4.784284e+00 -1.650149e-02 
4.788889e+00 -1.651252e-02 
4.793493e+00 -1.652354e-02 
4.798098e+00 -1.653456e-02 
4.802703e+00 -1.654557e-02 
4.807307e+00 -1.655658e-02 
4.811912e+00 -1.656758e-02 
4.816517e+00 -1.657858e-02 
4.821121e+00 -1.658957e-02 
4.825726e+00 -1.660056e-02 
4.830330e+00 -1.661154e-02 
4.834935e+00 -1.662252e-02 
4.839540e+00 -1.663349e-02 
4.844144e+00 -1.664446e-02 
4.848749e+00 -1.665542e-02 
4.853353e+00 -1.666637e-02 
4.857958e+00 -1.667733e-02 
4.862563e+00 -1.668827e-02 
4.867167e+00 -1.669921e-02 
4.871772e+00 -1.671015e-02 
4.876376e+00 -1.672108e-02 
4.880981e+00 -1.673200e-02 
4.885586e+00 -1.674292e-02 
4.890190e+00 -1.675384e-02 
4.894795e+00 -1.676475e-02 
4.899399e+00 -1.677565e-02 
4.904004e+00 -1.678655e-02 
4.908609e+00 -1.679745e-02 
4.913213e+00 -1.680833e-02 
4.917818e+00 -1.681922e-02 
4.922422e+00 -1.683010e-02 
4.927027e+00 -1.684097e-02 
4.931632e+00 -1.685184e-02 
4.936236e+00 -1.686270e-02 
4.940841e+00 -1.687356e-02 
4.945445e+00 -1.688441e-02 
4.950050e+00 -1.689526e-02 
4.954655e+00 -1.690611e-02 
4.959259e+00 -1.691694e-02 
4.963864e+00 -1.692778e-02 
4.968468e+00 -1.693860e-02 
4.973073e+00 -1.694943e-02 
4.977678e+00 -1.696025e-02 
4.982282e+00 -1.697106e-02 
4.986887e+00 -1.698186e-02 
4.991491e+00 -1.699267e-02 
4.996096e+00 -1.700346e-02 
5.000701e+00 -1.701426e-02 
5.005305e+00 -1.702504e-02 
5.009910e+00 -1.703583e-02 
5.014515e+00 -1.704660e-02 
5.019119e+00 -1.705737e-02 
5.023724e+00 -1.706814e-02 
5.028328e+00 -1.707890e-02 
5.032933e+00 -1.708966e-02 
5.037538e+00 -1.710041e-02 
5.042142e+00 -1.711116e-02 
5.046747e+00 -1.712190e-02 
5.051351e+00 -1.713264e-02 
5.055956e+00 -1.714337e-02 
5.060561e+00 -1.715409e-02 
5.065165e+00 -1.716481e-02 
5.069770e+00 -1.717553e-02 
5.074374e+00 -1.718624e-02 
5.078979e+00 -1.719695e-02 
5.083584e+00 -1.720765e-02 
5.088188e+00 -1.721834e-02 
5.092793e+00 -1.722904e-02 
5.097397e+00 -1.723972e-02 
5.102002e+00 -1.725040e-02 
5.106607e+00 -1.726108e-02 
5.111211e+00 -1.727175e-02 
5.115816e+00 -1.728242e-02 
5.120420e+00 -1.729308e-02 
5.125025e+00 -1.730373e-02 
5.129630e+00 -1.731438e-02 
5.134234e+00 -1.732503e-02 
5.138839e+00 -1.733567e-02 
5.143443e+00 -1.734630e-02 
5.148048e+00 -1.735694e-02 
5.152653e+00 -1.736756e-02 
5.157257e+00 -1.737818e-02 
5.161862e+00 -1.738880e-02 
5.166466e+00 -1.739941e-02 
5.171071e+00 -1.741001e-02 
5.175676e+00 -1.742061e-02 
5.180280e+00 -1.743121e-02 
5.184885e+00 -1.744180e-02 
5.189489e+00 -1.745239e-02 
5.194094e+00 -1.746297e-02 
5.198699e+00 -1.747354e-02 
5.203303e+00 -1.748411e-02 
5.207908e+00 -1.749468e-02 
5.212513e+00 -1.750524e-02 
5.217117e+00 -1.751580e-02 
5.221722e+00 -1.752635e-02 
5.226326e+00 -1.753689e-02 
5.230931e+00 -1.754744e-02 
5.235536e+00 -1.755797e-02 
5.240140e+00 -1.756850e-02 
5.244745e+00 -1.757903e-02 
5.249349e+00 -1.758955e-02 
5.253954e+00 -1.760007e-02 
5.258559e+00 -1.761058e-02 
5.263163e+00 -1.762108e-02 
5.267768e+00 -1.763158e-02 
5.272372e+00 -1.764208e-02 
5.276977e+00 -1.765257e-02 
5.281582e+00 -1.766306e-02 
5.286186e+00 -1.767354e-02 
5.290791e+00 -1.768402e-02 
5.295395e+00 -1.769449e-02 
5.300000e+00 -1.770496e-02 
5.300000e+00 -1.061095e-02 
5.295395e+00 -1.060049e-02 
5.290791e+00 -1.059001e-02 
5.286186e+00 -1.057954e-02 
5.281582e+00 -1.056906e-02 
5.276977e+00 -1.055857e-02 
5.272372e+00 -1.054808e-02 
5.267768e+00 -1.053758e-02 
5.263163e+00 -1.052708e-02 
5.258559e+00 -1.051657e-02 
5.253954e+00 -1.050606e-02 
5.249349e+00 -1.049555e-02 
5.244745e+00 -1.048503e-02 
5.240140e+00 -1.047450e-02 
5.235536e+00 -1.046397e-02 
5.230931e+00 -1.045343e-02 
5.226326e+00 -1.044289e-02 
5.221722e+00 -1.043235e-02 
5.217117e+00 -1.042179e-02 
5.212513e+00 -1.041124e-02 
5.207908e+00 -1.040068e-02 
5.203303e+00 -1.039011e-02 
5.198699e+00 -1.037954e-02 
5.194094e+00 -1.036897e-02 
5.189489e+00 -1.035838e-02 
5.184885e+00 -1.034780e-02 
5.180280e+00 -1.033721e-02 
5.175676e+00 -1.032661e-02 
5.171071e+00 -1.031601e-02 
5.166466e+00 -1.030541e-02 
5.161862e+00 -1.029479e-02 
5.157257e+00 -1.028418e-02 
5.152653e+00 -1.027356e-02 
5.148048e+00 -1.026293e-02 
5.143443e+00 -1.025230e-02 
5.138839e+00 -1.024167e-02 
5.134234e+00 -1.023103e-02 
5.129630e+00 -1.022038e-02 
5.125025e+00 -1.020973e-02 
5.120420e+00 -1.019907e-02 
5.115816e+00 -1.018841e-02 
5.111211e+00 -1.017775e-02 
5.106607e+00 -1.016708e-02 
5.102002e+00 -1.015640e-02 
5.097397e+00 -1.014572e-02 
5.092793e+00 -1.013503e-02 
5.088188e+00 -1.012434e-02 
5.083584e+00 -1.011365e-02 
5.078979e+00 -1.010294e-02 
5.074374e+00 -1.009224e-02 
5.069770e+00 -1.008153e-02 
5.065165e+00 -1.007081e-02 
5.060561e+00 -1.006009e-02 
5.055956e+00 -1.004936e-02 
5.051351e+00 -1.003863e-02 
5.046747e+00 -1.002790e-02 
5.042142e+00 -1.001715e-02 
5.037538e+00 -1.000641e-02 
5.032933e+00 -9.995657e-03 
5.028328e+00 -9.984900e-03 
5.023724e+00 -9.974139e-03 
5.019119e+00 -9.963372e-03 
5.014515e+00 -9.952600e-03 
5.009910e+00 -9.941823e-03 
5.005305e+00 -9.931041e-03 
5.000701e+00 -9.920254e-03 
4.996096e+00 -9.909462e-03 
4.991491e+00 -9.898665e-03 
4.986887e+00 -9.887862e-03 
4.982282e+00 -9.877055e-03 
4.977678e+00 -9.866242e-03 
4.973073e+00 -9.855425e-03 
4.968468e+00 -9.844602e-03 
4.963864e+00 -9.833774e-03 
4.959259e+00 -9.822941e-03 
4.954655e+00 -9.812103e-03 
4.950050e+00 -9.801260e-03 
4.945445e+00 -9.790412e-03 
4.940841e+00 -9.779559e-03 
4.936236e+00 -9.768701e-03 
4.931632e+00 -9.757837e-03 
4.927027e+00 -9.746968e-03 
4.922422e+00 -9.736095e-03 
4.917818e+00 -9.725216e-03 
4.913213e+00 -9.714332e-03 
4.908609e+00 -9.703443e-03 
4.904004e+00 -9.692548e-03 
4.899399e+00 -9.681649e-03 
4.894795e+00 -9.670744e-03 
4.890190e+00 -9.659835e-03 
4.885586e+00 -9.648920e-03 
4.880981e+00 -9.638000e-03 
4.876376e+00 -9.627075e-03 
4.871772e+00 -9.616145e-03 
4.867167e+00 -9.605209e-03 
4.862563e+00 -9.594269e-03 
4.857958e+00 -9.583323e-03 
4.853353e+00 -9.572372e-03 
4.848749e+00 -9.561416e-03 
4.844144e+00 -9.550455e-03 
4.839540e+00 -9.539489e-03 
4.834935e+00 -9.528517e-03 
4.830330e+00 -9.517541e-03 
4.825726e+00 -9.506559e-03 
4.821121e+00 -9.495572e-03 
4.816517e+00 -9.484580e-03 
4.811912e+00 -9.473582e-03 
4.807307e+00 -9.462580e-03 
4.802703e+00 -9.451572e-03 
4.798098e+00 -9.440559e-03 
4.793493e+00 -9.429541e-03 
4.788889e+00 -9.418518e-03 
4.784284e+00 -9.407489e-03 
4.779680e+00 -9.396456e-03 
4.775075e+00 -9.385417e-03 
4.770470e+00 -9.374373e-03 
4.765866e+00 -9.363323e-03 
4.761261e+00 -9.352269e-03 
4.756657e+00 -9.341209e-03 
4.752052e+00 -9.330144e-03 
4.747447e+00 -9.319074e-03 
4.742843e+00 -9.307999e-03 
4.738238e+00 -9.296918e-03 
4.733634e+00 -9.285833e-03 
4.729029e+00 -9.274742e-03 
4.724424e+00 -9.263645e-03 
4.719820e+00 -9.252544e-03 
4.715215e+00 -9.241437e-03 
4.710611e+00 -9.230326e-03 
4.706006e+00 -9.219208e-03 
4.701401e+00 -9.208086e-03 
4.696797e+00 -9.196959e-03 
4.692192e+00 -9.185826e-03 
4.687588e+00 -9.174688e-03 
4.682983e+00 -9.163544e-03 
4.678378e+00 -9.152396e-03 
4.673774e+00 -9.141242e-03 
4.669169e+00 -9.130083e-03 
4.664565e+00 -9.118919e-03 
4.659960e+00 -9.107749e-03 
4.655355e+00 -9.096574e-03 
4.650751e+00 -9.085394e-03 
4.646146e+00 -9.074209e-03 
4.641542e+00 -9.063018e-03 
4.636937e+00 -9.051822e-03 
4.632332e+00 -9.040621e-03 
4.627728e+00 -9.029414e-03 
4.623123e+00 -9.018203e-03 
4.618519e+00 -9.006986e-03 
4.613914e+00 -8.995763e-03 
4.609309e+00 -8.984536e-03 
4.604705e+00 -8.973303e-03 
4.600100e+00 -8.962065e-03 
4.595495e+00 -8.950821e-03 
4.590891e+00 -8.939572e-03 
4.586286e+00 -8.928318e-03 
4.581682e+00 -8.917059e-03 
4.577077e+00 -8.905794e-03 
4.572472e+00 -8.894524e-03 
4.567868e+00 -8.883249e-03 
4.563263e+00 -8.871968e-03 
4.558659e+00 -8.860683e-03 
4.554054e+00 -8.849391e-03 
4.549449e+00 -8.838095e-03 
4.544845e+00 -8.826793e-03 
4.540240e+00 -8.815486e-03 
4.535636e+00 -8.804173e-03 
4.531031e+00 -8.792855e-03 
4.526426e+00 -8.781532e-03 
4.521822e+00 -8.770204e-03 
4.517217e+00 -8.758870e-03 
4.512613e+00 -8.747531e-03 
4.508008e+00 -8.736186e-03 
4.503403e+00 -8.724836e-03 
4.498799e+00 -8.713481e-03 
4.494194e+00 -8.702121e-03 
4.489590e+00 -8.690755e-03 
4.484985e+00 -8.679383e-03 
4.480380e+00 -8.668007e-03 
4.475776e+00 -8.656625e-03 
4.471171e+00 -8.645238e-03 
4.466567e+00 -8.633845e-03 
4.461962e+00 -8.622447e-03 
4.457357e+00 -8.611043e-03 
4.452753e+00 -8.599635e-03 
4.448148e+00 -8.588220e-03 
4.443544e+00 -8.576801e-03 
4.438939e+00 -8.565376e-03 
4.434334e+00 -8.553946e-03 
4.429730e+00 -8.542510e-03 
4.425125e+00 -8.531069e-03 
4.420521e+00 -8.519622e-03 
4.415916e+00 -8.508170e-03 
4.411311e+00 -8.496713e-03 
4.406707e+00 -8.485251e-03 
4.402102e+00 -8.473782e-03 
4.397497e+00 -8.462309e-03 
4.392893e+00 -8.450830e-03 
4.388288e+00 -8.439346e-03 
4.383684e+00 -8.427856e-03 
4.379079e+00 -8.416361e-03 
4.374474e+00 -8.404861e-03 
4.369870e+00 -8.393355e-03 
4.365265e+00 -8.381843e-03 
4.360661e+00 -8.370327e-03 
4.356056e+00 -8.358804e-03 
4.351451e+00 -8.347277e-03 
4.346847e+00 -8.335744e-03 
4.342242e+00 -8.324205e-03 
4.337638e+00 -8.312661e-03 
4.333033e+00 -8.301112e-03 
4.328428e+00 -8.289557e-03 
4.323824e+00 -8.277997e-03 
4.319219e+00 -8.266431e-03 
4.314615e+00 -8.254860e-03 
4.310010e+00 -8.243284e-03 
4.305405e+00 -8.231702e-03 
4.300801e+00 -8.220114e-03 
4.296196e+00 -8.208521e-03 
4.291592e+00 -8.196923e-03 
4.286987e+00 -8.185319e-03 
4.282382e+00 -8.173710e-03 
4.277778e+00 -8.162095e-03 
4.273173e+00 -8.150474e-03 
4.268569e+00 -8.138849e-03 
4.263964e+00 -8.127218e-03 
4.259359e+00 -8.115581e-03 
4.254755e+00 -8.103939e-03 
4.250150e+00 -8.092291e-03 
4.245546e+00 -8.080638e-03 
4.240941e+00 -8.068979e-03 
4.236336e+00 -8.057315e-03 
4.231732e+00 -8.045645e-03 
4.227127e+00 -8.033970e-03 
4.222523e+00 -8.022290e-03 
4.217918e+00 -8.010604e-03 
4.213313e+00 -7.998912e-03 
4.208709e+00 -7.987215e-03 
4.204104e+00 -7.975512e-03 
4.199499e+00 -7.963804e-03 
4.194895e+00 -7.952090e-03 
4.190290e+00 -7.940371e-03 
4.185686e+00 -7.928647e-03 
4.181081e+00 -7.916916e-03 
4.176476e+00 -7.905181e-03 
4.171872e+00 -7.893439e-03 
4.167267e+00 -7.881692e-03 
4.162663e+00 -7.869940e-03 
4.158058e+00 -7.858182e-03 
4.153453e+00 -7.846419e-03 
4.148849e+00 -7.834650e-03 
4.144244e+00 -7.822875e-03 
4.139640e+00 -7.811095e-03 
4.135035e+00 -7.799310e-03 
4.130430e+00 -7.787519e-03 
4.125826e+00 -7.775722e-03 
4.121221e+00 -7.763920e-03 
4.116617e+00 -7.752112e-03 
4.112012e+00 -7.740298e-03 
4.107407e+00 -7.728479e-03 
4.102803e+00 -7.716655e-03 
4.098198e+00 -7.704825e-03 
4.093594e+00 -7.692989e-03 
4.088989e+00 -7.681148e-03 
4.084384e+00 -7.669301e-03 
4.079780e+00 -7.657449e-03 
4.075175e+00 -7.645591e-03 
4.070571e+00 -7.633727e-03 
4.065966e+00 -7.621858e-03 
4.061361e+00 -7.609983e-03 
4.056757e+00 -7.598103e-03 
4.052152e+00 -7.586217e-03 
4.047548e+00 -7.574326e-03 
4.042943e+00 -7.562429e-03 
4.038338e+00 -7.550526e-03 
4.033734e+00 -7.538618e-03 
4.029129e+00 -7.526704e-03 
4.024525e+00 -7.514784e-03 
4.019920e+00 -7.502859e-03 
4.015315e+00 -7.490928e-03 
4.010711e+00 -7.478992e-03 
4.006106e+00 -7.467050e-03 
4.001502e+00 -7.455102e-03 
3.996897e+00 -7.443149e-03 
3.992292e+00 -7.431190e-03 
3.987688e+00 -7.419225e-03 
3.983083e+00 -7.407255e-03 
3.978478e+00 -7.395279e-03 
3.973874e+00 -7.383298e-03 
3.969269e+00 -7.371311e-03 
3.964665e+00 -7.359318e-03 
3.960060e+00 -7.347320e-03 
3.955455e+00 -7.335316e-03 
3.950851e+00 -7.323306e-03 
3.946246e+00 -7.311291e-03 
3.941642e+00 -7.299270e-03 
3.937037e+00 -7.287243e-03 
3.932432e+00 -7.275211e-03 
3.927828e+00 -7.263173e-03 
3.923223e+00 -7.251129e-03 
3.918619e+00 -7.239079e-03 
3.914014e+00 -7.227024e-03 
3.909409e+00 -7.214964e-03 
3.904805e+00 -7.202897e-03 
3.900200e+00 -7.190825e-03 
3.895596e+00 -7.178748e-03 
3.890991e+00 -7.166664e-03 
3.886386e+00 -7.154575e-03 
3.881782e+00 -7.142480e-03 
3.877177e+00 -7.130380e-03 
3.872573e+00 -7.118273e-03 
3.867968e+00 -7.106161e-03 
3.863363e+00 -7.094044e-03 
3.858759e+00 -7.081921e-03 
3.854154e+00 -7.069791e-03 
3.849550e+00 -7.057657e-03 
3.844945e+00 -7.045516e-03 
3.840340e+00 -7.033370e-03 
3.835736e+00 -7.021218e-03 
3.831131e+00 -7.009060e-03 
3.826527e+00 -6.996897e-03 
3.821922e+00 -6.984728e-03 
3.817317e+00 -6.972553e-03 
3.812713e+00 -6.960373e-03 
3.808108e+00 -6.948186e-03 
3.803504e+00 -6.935994e-03 
3.798899e+00 -6.923796e-03 
3.794294e+00 -6.911593e-03 
3.789690e+00 -6.899384e-03 
3.785085e+00 -6.887169e-03 
3.780480e+00 -6.874948e-03 
3.775876e+00 -6.862721e-03 
3.771271e+00 -6.850489e-03 
3.766667e+00 -6.838251e-03 
3.762062e+00 -6.826007e-03 
3.757457e+00 -6.813758e-03 
3.752853e+00 -6.801502e-03 
3.748248e+00 -6.789241e-03 
3.743644e+00 -6.776974e-03 
3.739039e+00 -6.764701e-03 
3.734434e+00 -6.752423e-03 
3.729830e+00 -6.740139e-03 
3.725225e+00 -6.727849e-03 
3.720621e+00 -6.715553e-03 
3.716016e+00 -6.703251e-03 
3.711411e+00 -6.690944e-03 
3.706807e+00 -6.678631e-03 
3.702202e+00 -6.666312e-03 
3.697598e+00 -6.653987e-03 
3.692993e+00 -6.641656e-03 
3.688388e+00 -6.629320e-03 
3.683784e+00 -6.616978e-03 
3.679179e+00 -6.604630e-03 
3.674575e+00 -6.592276e-03 
3.669970e+00 -6.579916e-03 
3.665365e+00 -6.567550e-03 
3.660761e+00 -6.555179e-03 
3.656156e+00 -6.542802e-03 
3.651552e+00 -6.530419e-03 
3.646947e+00 -6.518030e-03 
3.642342e+00 -6.505636e-03 
3.637738e+00 -6.493235e-03 
3.633133e+00 -6.480829e-03 
3.628529e+00 -6.468417e-03 
3.623924e+00 -6.455999e-03 
3.619319e+00 -6.443575e-03 
3.614715e+00 -6.431145e-03 
3.610110e+00 -6.418709e-03 
3.605506e+00 -6.406268e-03 
3.600901e+00 -6.393821e-03 
3.596296e+00 -6.381367e-03 
3.591692e+00 -6.368908e-03 
3.587087e+00 -6.356444e-03 
3.582482e+00 -6.343973e-03 
3.577878e+00 -6.331496e-03 
3.573273e+00 -6.319014e-03 
3.568669e+00 -6.306525e-03 
3.564064e+00 -6.294031e-03 
3.559459e+00 -6.281531e-03 
3.554855e+00 -6.269025e-03 
3.550250e+00 -6.256513e-03 
3.545646e+00 -6.243995e-03 
3.541041e+00 -6.231471e-03 
3.536436e+00 -6.218942e-03 
3.531832e+00 -6.206406e-03 
3.527227e+00 -6.193865e-03 
3.522623e+00 -6.181317e-03 
3.518018e+00 -6.168764e-03 
3.513413e+00 -6.156205e-03 
3.508809e+00 -6.143640e-03 
3.504204e+00 -6.131069e-03 
3.499600e+00 -6.118492e-03 
3.494995e+00 -6.105909e-03 
3.490390e+00 -6.093320e-03 
3.485786e+00 -6.080726e-03 
3.481181e+00 -6.068125e-03 
3.476577e+00 -6.055518e-03 
3.471972e+00 -6.042906e-03 
3.467367e+00 -6.030287e-03 
3.462763e+00 -6.017663e-03 
3.458158e+00 -6.005033e-03 
3.453554e+00 -5.992396e-03 
3.448949e+00 -5.979754e-03 
3.444344e+00 -5.967106e-03 
3.439740e+00 -5.954452e-03 
3.435135e+00 -5.941792e-03 
3.430531e+00 -5.929126e-03 
3.425926e+00 -5.916454e-03 
3.421321e+00 -5.903776e-03 
3.416717e+00 -5.891092e-03 
3.412112e+00 -5.878402e-03 
3.407508e+00 -5.865706e-03 
3.402903e+00 -5.853004e-03 
3.398298e+00 -5.840296e-03 
3.393694e+00 -5.827582e-03 
3.389089e+00 -5.814862e-03 
3.384484e+00 -5.802136e-03 
3.379880e+00 -5.789405e-03 
3.375275e+00 -5.776667e-03 
3.370671e+00 -5.763923e-03 
3.366066e+00 -5.751173e-03 
3.361461e+00 -5.738417e-03 
3.356857e+00 -5.725655e-03 
3.352252e+00 -5.712887e-03 
3.347648e+00 -5.700113e-03 
3.343043e+00 -5.687334e-03 
3.338438e+00 -5.674548e-03 
3.333834e+00 -5.661756e-03 
3.329229e+00 -5.648958e-03 
3.324625e+00 -5.636154e-03 
3.320020e+00 -5.623344e-03 
3.315415e+00 -5.610528e-03 
3.310811e+00 -5.597706e-03 
3.306206e+00 -5.584877e-03 
3.301602e+00 -5.572043e-03 
3.296997e+00 -5.559203e-03 
3.292392e+00 -5.546357e-03 
3.287788e+00 -5.533504e-03 
3.283183e+00 -5.520646e-03 
3.278579e+00 -5.507782e-03 
3.273974e+00 -5.494911e-03 
3.269369e+00 -5.482034e-03 
3.264765e+00 -5.469152e-03 
3.260160e+00 -5.456263e-03 
3.255556e+00 -5.443368e-03 
3.250951e+00 -5.430468e-03 
3.246346e+00 -5.417561e-03 
3.241742e+00 -5.404648e-03 
3.237137e+00 -5.391729e-03 
3.232533e+00 -5.378803e-03 
3.227928e+00 -5.365872e-03 
3.223323e+00 -5.352935e-03 
3.218719e+00 -5.339991e-03 
3.214114e+00 -5.327042e-03 
3.209510e+00 -5.314086e-03 
3.204905e+00 -5.301124e-03 
3.200300e+00 -5.288157e-03 
3.195696e+00 -5.275183e-03 
3.191091e+00 -5.262203e-03 
3.186486e+00 -5.249216e-03 
3.181882e+00 -5.236224e-03 
3.177277e+00 -5.223226e-03 
3.172673e+00 -5.210221e-03 
3.168068e+00 -5.197211e-03 
3.163463e+00 -5.184194e-03 
3.158859e+00 -5.171171e-03 
3.154254e+00 -5.158142e-03 
3.149650e+00 -5.145107e-03 
3.145045e+00 -5.132065e-03 
3.140440e+00 -5.119018e-03 
3.135836e+00 -5.105964e-03 
3.131231e+00 -5.092904e-03 
3.126627e+00 -5.079839e-03 
3.122022e+00 -5.066767e-03 
3.117417e+00 -5.053688e-03 
3.112813e+00 -5.040604e-03 
3.108208e+00 -5.027513e-03 
3.103604e+00 -5.014417e-03 
3.098999e+00 -5.001314e-03 
3.094394e+00 -4.988205e-03 
3.089790e+00 -4.975089e-03 
3.085185e+00 -4.961968e-03 
3.080581e+00 -4.948840e-03 
3.075976e+00 -4.935707e-03 
3.071371e+00 -4.922567e-03 
3.066767e+00 -4.909421e-03 
3.062162e+00 -4.896268e-03 
3.057558e+00 -4.883110e-03 
3.052953e+00 -4.869945e-03 
3.048348e+00 -4.856774e-03 
3.043744e+00 -4.843597e-03 
3.039139e+00 -4.830414e-03 
3.034535e+00 -4.817224e-03 
3.029930e+00 -4.804028e-03 
3.025325e+00 -4.790826e-03 
3.020721e+00 -4.777618e-03 
3.016116e+00 -4.764404e-03 
3.011512e+00 -4.751183e-03 
3.006907e+00 -4.737956e-03 
3.002302e+00 -4.724723e-03 
2.997698e+00 -4.711484e-03 
2.993093e+00 -4.698238e-03 
2.988488e+00 -4.684986e-03 
2.983884e+00 -4.671728e-03 
2.979279e+00 -4.658464e-03 
2.974675e+00 -4.645193e-03 
2.970070e+00 -4.631917e-03 
2.965465e+00 -4.618634e-03 
2.960861e+00 -4.605344e-03 
2.956256e+00 -4.592049e-03 
2.951652e+00 -4.578747e-03 
2.947047e+00 -4.565439e-03 
2.942442e+00 -4.552124e-03 
2.937838e+00 -4.538804e-03 
2.933233e+00 -4.525477e-03 
2.928629e+00 -4.512144e-03 
2.924024e+00 -4.498804e-03 
2.919419e+00 -4.485459e-03 
2.914815e+00 -4.472107e-03 
2.910210e+00 -4.458748e-03 
2.905606e+00 -4.445384e-03 
2.901001e+00 -4.432013e-03 
2.896396e+00 -4.418635e-03 
2.891792e+00 -4.405252e-03 
2.887187e+00 -4.391862e-03 
2.882583e+00 -4.378466e-03 
2.877978e+00 -4.365064e-03 
2.873373e+00 -4.351655e-03 
2.868769e+00 -4.338240e-03 
2.864164e+00 -4.324818e-03 
2.859560e+00 -4.311391e-03 
2.854955e+00 -4.297957e-03 
2.850350e+00 -4.284516e-03 
2.845746e+00 -4.271070e-03 
2.841141e+00 -4.257617e-03 
2.836537e+00 -4.244157e-03 
2.831932e+00 -4.230692e-03 
2.827327e+00 -4.217220e-03 
2.822723e+00 -4.203741e-03 
2.818118e+00 -4.190257e-03 
2.813514e+00 -4.176765e-03 
2.808909e+00 -4.163268e-03 
2.804304e+00 -4.149764e-03 
2.799700e+00 -4.136254e-03 
2.795095e+00 -4.122738e-03 
2.790490e+00 -4.109215e-03 
2.785886e+00 -4.095685e-03 
2.781281e+00 -4.082150e-03 
2.776677e+00 -4.068608e-03 
2.772072e+00 -4.055059e-03 
2.767467e+00 -4.041505e-03 
2.762863e+00 -4.027944e-03 
2.758258e+00 -4.014376e-03 
2.753654e+00 -4.000802e-03 
2.749049e+00 -3.987222e-03 
2.744444e+00 -3.973635e-03 
2.739840e+00 -3.960042e-03 
2.735235e+00 -3.946442e-03 
2.730631e+00 -3.932837e-03 
2.726026e+00 -3.919224e-03 
2.721421e+00 -3.905605e-03 
2.716817e+00 -3.891980e-03 
2.712212e+00 -3.878349e-03 
2.707608e+00 -3.864711e-03 
2.703003e+00 -3.851066e-03 
2.698398e+00 -3.837415e-03 
2.693794e+00 -3.823758e-03 
2.689189e+00 -3.810094e-03 
2.684585e+00 -3.796424e-03 
2.679980e+00 -3.782748e-03 
2.675375e+00 -3.769065e-03 
2.670771e+00 -3.755375e-03 
2.666166e+00 -3.741679e-03 
2.661562e+00 -3.727977e-03 
2.656957e+00 -3.714268e-03 
2.652352e+00 -3.700553e-03 
2.647748e+00 -3.686831e-03 
2.643143e+00 -3.673103e-03 
2.638539e+00 -3.659368e-03 
2.633934e+00 -3.645627e-03 
2.629329e+00 -3.631880e-03 
2.624725e+00 -3.618125e-03 
2.620120e+00 -3.604365e-03 
2.615516e+00 -3.590598e-03 
2.610911e+00 -3.576824e-03 
2.606306e+00 -3.563044e-03 
2.601702e+00 -3.549258e-03 
2.597097e+00 -3.535465e-03 
2.592492e+00 -3.521665e-03 
2.587888e+00 -3.507859e-03 
2.583283e+00 -3.494047e-03 
2.578679e+00 -3.480228e-03 
2.574074e+00 -3.466402e-03 
2.569469e+00 -3.452570e-03 
2.564865e+00 -3.438732e-03 
2.560260e+00 -3.424887e-03 
2.555656e+00 -3.411035e-03 
2.551051e+00 -3.397177e-03 
2.546446e+00 -3.383312e-03 
2.541842e+00 -3.369441e-03 
2.537237e+00 -3.355564e-03 
2.532633e+00 -3.341679e-03 
2.528028e+00 -3.327788e-03 
2.523423e+00 -3.313891e-03 
2.518819e+00 -3.299987e-03 
2.514214e+00 -3.286077e-03 
2.509610e+00 -3.272160e-03 
2.505005e+00 -3.258236e-03 
2.500400e+00 -3.244306e-03 
2.495796e+00 -3.230370e-03 
2.491191e+00 -3.216427e-03 
2.486587e+00 -3.202477e-03 
2.481982e+00 -3.188520e-03 
2.477377e+00 -3.174557e-03 
2.472773e+00 -3.160588e-03 
2.468168e+00 -3.146612e-03 
2.463564e+00 -3.132629e-03 
2.458959e+00 -3.118640e-03 
2.454354e+00 -3.104644e-03 
2.449750e+00 -3.090642e-03 
2.445145e+00 -3.076633e-03 
2.440541e+00 -3.062617e-03 
2.435936e+00 -3.048595e-03 
2.431331e+00 -3.034566e-03 
2.426727e+00 -3.020531e-03 
2.422122e+00 -3.006489e-03 
2.417518e+00 -2.992440e-03 
2.412913e+00 -2.978385e-03 
2.408308e+00 -2.964323e-03 
2.403704e+00 -2.950254e-03 
2.399099e+00 -2.936179e-03 
2.394494e+00 -2.922097e-03 
2.389890e+00 -2.908009e-03 
2.385285e+00 -2.893914e-03 
2.380681e+00 -2.879812e-03 
2.376076e+00 -2.865704e-03 
2.371471e+00 -2.851589e-03 
2.366867e+00 -2.837467e-03 
2.362262e+00 -2.823339e-03 
2.357658e+00 -2.809204e-03 
2.353053e+00 -2.795063e-03 
2.348448e+00 -2.780914e-03 
2.343844e+00 -2.766759e-03 
2.339239e+00 -2.752598e-03 
2.334635e+00 -2.738430e-03 
2.330030e+00 -2.724255e-03 
2.325425e+00 -2.710073e-03 
2.320821e+00 -2.695885e-03 
2.316216e+00 -2.681690e-03 
2.311612e+00 -2.667488e-03 
2.307007e+00 -2.653280e-03 
2.302402e+00 -2.639065e-03 
2.297798e+00 -2.624843e-03 
2.293193e+00 -2.610615e-03 
2.288589e+00 -2.596380e-03 
2.283984e+00 -2.582138e-03 
2.279379e+00 -2.567889e-03 
2.274775e+00 -2.553634e-03 
2.270170e+00 -2.539372e-03 
2.265566e+00 -2.525103e-03 
2.260961e+00 -2.510828e-03 
2.256356e+00 -2.496546e-03 
2.251752e+00 -2.482257e-03 
2.247147e+00 -2.467962e-03 
2.242543e+00 -2.453659e-03 
2.237938e+00 -2.439350e-03 
2.233333e+00 -2.425034e-03 
2.228729e+00 -2.410712e-03 
2.224124e+00 -2.396383e-03 
2.219520e+00 -2.382047e-03 
2.214915e+00 -2.367704e-03 
2.210310e+00 -2.353354e-03 
2.205706e+00 -2.338998e-03 
2.201101e+00 -2.324635e-03 
2.196496e+00 -2.310265e-03 
2.191892e+00 -2.295888e-03 
2.187287e+00 -2.281505e-03 
2.182683e+00 -2.267115e-03 
2.178078e+00 -2.252718e-03 
2.173473e+00 -2.238314e-03 
2.168869e+00 -2.223904e-03 
2.164264e+00 -2.209487e-03 
2.159660e+00 -2.195063e-03 
2.155055e+00 -2.180632e-03 
2.150450e+00 -2.166194e-03 
2.145846e+00 -2.151750e-03 
2.141241e+00 -2.137298e-03 
2.136637e+00 -2.122840e-03 
2.132032e+00 -2.108375e-03 
2.127427e+00 -2.093904e-03 
2.122823e+00 -2.079425e-03 
2.118218e+00 -2.064940e-03 
2.113614e+00 -2.050448e-03 
2.109009e+00 -2.035949e-03 
2.104404e+00 -2.021443e-03 
2.099800e+00 -2.006930e-03 
2.095195e+00 -1.992411e-03 
2.090591e+00 -1.977885e-03 
2.085986e+00 -1.963351e-03 
2.081381e+00 -1.948812e-03 
2.076777e+00 -1.934265e-03 
2.072172e+00 -1.919711e-03 
2.067568e+00 -1.905150e-03 
2.062963e+00 -1.890583e-03 
2.058358e+00 -1.876009e-03 
2.053754e+00 -1.861428e-03 
2.049149e+00 -1.846840e-03 
2.044545e+00 -1.832245e-03 
2.039940e+00 -1.817643e-03 
2.035335e+00 -1.803034e-03 
2.030731e+00 -1.788419e-03 
2.026126e+00 -1.773796e-03 
2.021522e+00 -1.759167e-03 
2.016917e+00 -1.744531e-03 
2.012312e+00 -1.729888e-03 
2.007708e+00 -1.715238e-03 
2.003103e+00 -1.700581e-03 
1.998498e+00 -1.685917e-03 
1.993894e+00 -1.671247e-03 
1.989289e+00 -1.656569e-03 
1.984685e+00 -1.641885e-03 
1.980080e+00 -1.627193e-03 
1.975475e+00 -1.612495e-03 
1.970871e+00 -1.597790e-03 
1.966266e+00 -1.583078e-03 
1.961662e+00 -1.568358e-03 
1.957057e+00 -1.553632e-03 
1.952452e+00 -1.538899e-03 
1.947848e+00 -1.524159e-03 
1.943243e+00 -1.509413e-03 
1.938639e+00 -1.494659e-03 
1.934034e+00 -1.479898e-03 
1.929429e+00 -1.465130e-03 
1.924825e+00 -1.450356e-03 
1.920220e+00 -1.435574e-03 
1.915616e+00 -1.420785e-03 
1.911011e+00 -1.405990e-03 
1.906406e+00 -1.391187e-03 
1.901802e+00 -1.376378e-03 
1.897197e+00 -1.361561e-03 
1.892593e+00 -1.346738e-03 
1.887988e+00 -1.331908e-03 
1.883383e+00 -1.317070e-03 
1.878779e+00 -1.302226e-03 
1.874174e+00 -1.287374e-03 
1.869570e+00 -1.272516e-03 
1.864965e+00 -1.257651e-03 
1.860360e+00 -1.242778e-03 
1.855756e+00 -1.227899e-03 
1.851151e+00 -1.213012e-03 
1.846547e+00 -1.198119e-03 
1.841942e+00 -1.183219e-03 
1.837337e+00 -1.168311e-03 
1.832733e+00 -1.153397e-03 
1.828128e+00 -1.138475e-03 
1.823524e+00 -1.123547e-03 
1.818919e+00 -1.108611e-03 
1.814314e+00 -1.093668e-03 
1.809710e+00 -1.078719e-03 
1.805105e+00 -1.063762e-03 
1.800501e+00 -1.048798e-03 
1.795896e+00 -1.033828e-03 
1.791291e+00 -1.018850e-03 
1.786687e+00 -1.003865e-03 
1.782082e+00 -9.888731e-04 
1.777477e+00 -9.738741e-04 
1.772873e+00 -9.588681e-04 
1.768268e+00 -9.438550e-04 
1.763664e+00 -9.288348e-04 
1.759059e+00 -9.138075e-04 
1.754454e+00 -8.987731e-04 
1.749850e+00 -8.837317e-04 
1.745245e+00 -8.686832e-04 
1.740641e+00 -8.536276e-04 
1.736036e+00 -8.385649e-04 
1.731431e+00 -8.234951e-04 
1.726827e+00 -8.084182e-04 
1.722222e+00 -7.933343e-04 
1.717618e+00 -7.782432e-04 
1.713013e+00 -7.631450e-04 
1.708408e+00 -7.480397e-04 
1.703804e+00 -7.329272e-04 
1.699199e+00 -7.178077e-04 
1.694595e+00 -7.026810e-04 
1.689990e+00 -6.875472e-04 
1.685385e+00 -6.724063e-04 
1.680781e+00 -6.572583e-04 
1.676176e+00 -6.421031e-04 
1.671572e+00 -6.269408e-04 
1.666967e+00 -6.117713e-04 
1.662362e+00 -5.965947e-04 
1.657758e+00 -5.814109e-04 
1.653153e+00 -5.662200e-04 
1.648549e+00 -5.510219e-04 
1.643944e+00 -5.358167e-04 
1.639339e+00 -5.206043e-04 
1.634735e+00 -5.053848e-04 
1.630130e+00 -4.901581e-04 
1.625526e+00 -4.749242e-04 
1.620921e+00 -4.596831e-04 
1.616316e+00 -4.444349e-04 
1.611712e+00 -4.291794e-04 
1.607107e+00 -4.139168e-04 
1.602503e+00 -3.986470e-04 
1.597898e+00 -3.833700e-04 
1.593293e+00 -3.680858e-04 
1.588689e+00 -3.527944e-04 
1.584084e+00 -3.374958e-04 
1.579479e+00 -3.221900e-04 
1.574875e+00 -3.068770e-04 
1.570270e+00 -2.915568e-04 
1.565666e+00 -2.762294e-04 
1.561061e+00 -2.608947e-04 
1.556456e+00 -2.455528e-04 
1.551852e+00 -2.302037e-04 
1.547247e+00 -2.148474e-04 
1.542643e+00 -1.994838e-04 
1.538038e+00 -1.841130e-04 
1.533433e+00 -1.687350e-04 
1.528829e+00 -1.533497e-04 
1.524224e+00 -1.379571e-04 
1.519620e+00 -1.225574e-04 
1.515015e+00 -1.071503e-04 
1.510410e+00 -9.173602e-05 
1.505806e+00 -7.631447e-05 
1.501201e+00 -6.088564e-05 
1.496597e+00 -4.544956e-05 
1.491992e+00 -3.000620e-05 
1.487387e+00 -1.455557e-05 
1.482783e+00 9.023445e-07 
1.478178e+00 1.636754e-05 
1.473574e+00 3.184001e-05 
1.468969e+00 4.731977e-05 
1.464364e+00 6.280683e-05 
1.459760e+00 7.830118e-05 
1.455155e+00 9.380283e-05 
1.450551e+00 1.093118e-04 
1.445946e+00 1.248280e-04 
1.441341e+00 1.403516e-04 
1.436737e+00 1.558825e-04 
1.432132e+00 1.714207e-04 
1.427528e+00 1.869662e-04 
1.422923e+00 2.025190e-04 
1.418318e+00 2.180792e-04 
1.413714e+00 2.336466e-04 
1.409109e+00 2.492215e-04 
1.404505e+00 2.648036e-04 
1.399900e+00 2.803931e-04 
1.395295e+00 2.959899e-04 
1.390691e+00 3.115941e-04 
1.386086e+00 3.272057e-04 
1.381481e+00 3.428245e-04 
1.376877e+00 3.584508e-04 
1.372272e+00 3.740844e-04 
1.367668e+00 3.897254e-04 
1.363063e+00 4.053737e-04 
1.358458e+00 4.210294e-04 
1.353854e+00 4.366925e-04 
1.349249e+00 4.523629e-04 
1.344645e+00 4.680408e-04 
1.340040e+00 4.837260e-04 
1.335435e+00 4.994186e-04 
1.330831e+00 5.151186e-04 
1.326226e+00 5.308260e-04 
1.321622e+00 5.465408e-04 
1.317017e+00 5.622630e-04 
1.312412e+00 5.779926e-04 
1.307808e+00 5.937296e-04 
1.303203e+00 6.094740e-04 
1.298599e+00 6.252259e-04 
1.293994e+00 6.409851e-04 
1.289389e+00 6.567518e-04 
1.284785e+00 6.725259e-04 
1.280180e+00 6.883074e-04 
1.275576e+00 7.040964e-04 
1.270971e+00 7.198928e-04 
1.266366e+00 7.356967e-04 
1.261762e+00 7.515080e-04 
1.257157e+00 7.673267e-04 
1.252553e+00 7.831529e-04 
1.247948e+00 7.989865e-04 
1.243343e+00 8.148277e-04 
1.238739e+00 8.306762e-04 
1.234134e+00 8.465322e-04 
1.229530e+00 8.623957e-04 
1.224925e+00 8.782667e-04 
1.220320e+00 8.941452e-04 
1.215716e+00 9.100311e-04 
1.211111e+00 9.259245e-04 
1.206507e+00 9.418254e-04 
1.201902e+00 9.577338e-04 
1.197297e+00 9.736496e-04 
1.192693e+00 9.895730e-04 
1.188088e+00 1.005504e-03 
1.183483e+00 1.021442e-03 
1.178879e+00 1.037388e-03 
1.174274e+00 1.053342e-03 
1.169670e+00 1.069302e-03 
1.165065e+00 1.085271e-03 
1.160460e+00 1.101247e-03 
1.155856e+00 1.117230e-03 
1.151251e+00 1.133221e-03 
1.146647e+00 1.149220e-03 
1.142042e+00 1.165226e-03 
1.137437e+00 1.181240e-03 
1.132833e+00 1.197261e-03 
1.128228e+00 1.213289e-03 
1.123624e+00 1.229326e-03 
1.119019e+00 1.245369e-03 
1.114414e+00 1.261421e-03 
1.109810e+00 1.277480e-03 
1.105205e+00 1.293546e-03 
1.100601e+00 1.309620e-03 
1.095996e+00 1.325702e-03 
1.091391e+00 1.341791e-03 
1.086787e+00 1.357888e-03 
1.082182e+00 1.373992e-03 
1.077578e+00 1.390104e-03 
1.072973e+00 1.406224e-03 
1.068368e+00 1.422351e-03 
1.063764e+00 1.438486e-03 
1.059159e+00 1.454628e-03 
1.054555e+00 1.470778e-03 
1.049950e+00 1.486935e-03 
1.045345e+00 1.503100e-03 
1.040741e+00 1.519273e-03 
1.036136e+00 1.535454e-03 
1.031532e+00 1.551642e-03 
1.026927e+00 1.567837e-03 
1.022322e+00 1.584040e-03 
1.017718e+00 1.600251e-03 
1.013113e+00 1.616470e-03 
1.008509e+00 1.632696e-03 
1.003904e+00 1.648930e-03 
9.992993e-01 1.665171e-03 
9.946947e-01 1.681420e-03 
9.900901e-01 1.697677e-03 
9.854855e-01 1.713941e-03 
9.808809e-01 1.730213e-03 
9.762763e-01 1.746493e-03 
9.716717e-01 1.762781e-03 
9.670671e-01 1.779076e-03 
9.624625e-01 1.795378e-03 
9.578579e-01 1.811689e-03 
9.532533e-01 1.828007e-03 
9.486486e-01 1.844333e-03 
9.440440e-01 1.860666e-03 
9.394394e-01 1.877007e-03 
9.348348e-01 1.893356e-03 
9.302302e-01 1.909713e-03 
9.256256e-01 1.926077e-03 
9.210210e-01 1.942449e-03 
9.164164e-01 1.958829e-03 
9.118118e-01 1.975216e-03 
9.072072e-01 1.991611e-03 
9.026026e-01 2.008014e-03 
8.979980e-01 2.024425e-03 
8.933934e-01 2.040843e-03 
8.887888e-01 2.057269e-03 
8.841842e-01 2.073703e-03 
8.795796e-01 2.090144e-03 
8.749750e-01 2.106594e-03 
8.703704e-01 2.123051e-03 
8.657658e-01 2.139515e-03 
8.611612e-01 2.155988e-03 
8.565566e-01 2.172468e-03 
8.519520e-01 2.188956e-03 
8.473473e-01 2.205452e-03 
8.427427e-01 2.221956e-03 
8.381381e-01 2.238467e-03 
8.335335e-01 2.254986e-03 
8.289289e-01 2.271513e-03 
8.243243e-01 2.288048e-03 
8.197197e-01 2.304590e-03 
8.151151e-01 2.321140e-03 
8.105105e-01 2.337699e-03 
8.059059e-01 2.354264e-03 
8.013013e-01 2.370838e-03 
7.966967e-01 2.387420e-03 
7.920921e-01 2.404009e-03 
7.874875e-01 2.420606e-03 
7.828829e-01 2.437211e-03 
7.782783e-01 2.453824e-03 
7.736737e-01 2.470444e-03 
7.690691e-01 2.487073e-03 
7.644645e-01 2.503709e-03 
7.598599e-01 2.520353e-03 
7.552553e-01 2.537005e-03 
7.506507e-01 2.553664e-03 
7.460460e-01 2.570332e-03 
7.414414e-01 2.587008e-03 
7.368368e-01 2.603691e-03 
7.322322e-01 2.620382e-03 
7.276276e-01 2.637081e-03 
7.230230e-01 2.653788e-03 
7.184184e-01 2.670503e-03 
7.138138e-01 2.687225e-03 
7.092092e-01 2.703956e-03 
7.046046e-01 2.720694e-03 
7.000000e-01 2.737440e-03 
7.000000e-01 -4.356562e-03 


==> Figures/4pt_I_sig_NE_meas_muZ/points_3.dat <==
-1.280000e+02 1.850413e+04 
-1.277447e+02 1.802734e+04 
-1.274895e+02 1.756283e+04 
-1.272342e+02 1.711029e+04 
-1.269790e+02 1.666941e+04 
-1.267237e+02 1.623989e+04 
-1.264685e+02 1.582144e+04 
-1.262132e+02 1.541377e+04 
-1.259580e+02 1.501660e+04 
-1.257027e+02 1.462967e+04 
-1.254474e+02 1.425271e+04 
-1.251922e+02 1.388546e+04 
-1.249369e+02 1.352767e+04 
-1.246817e+02 1.317910e+04 
-1.244264e+02 1.283952e+04 
-1.241712e+02 1.250868e+04 
-1.239159e+02 1.218637e+04 
-1.236607e+02 1.187237e+04 
-1.234054e+02 1.156645e+04 
-1.231502e+02 1.126842e+04 
-1.228949e+02 1.097807e+04 
-1.226396e+02 1.069520e+04 
-1.223844e+02 1.041961e+04 
-1.221291e+02 1.015113e+04 
-1.218739e+02 9.889567e+03 
-1.216186e+02 9.634743e+03 
-1.213634e+02 9.386485e+03 
-1.211081e+02 9.144623e+03 
-1.208529e+02 8.908994e+03 
-1.205976e+02 8.679436e+03 
-1.203423e+02 8.455793e+03 
-1.200871e+02 8.237912e+03 
-1.198318e+02 8.025646e+03 
-1.195766e+02 7.818849e+03 
-1.193213e+02 7.617381e+03 
-1.190661e+02 7.421104e+03 
-1.188108e+02 7.229884e+03 
-1.185556e+02 7.043592e+03 
-1.183003e+02 6.862099e+03 
-1.180450e+02 6.685284e+03 
-1.177898e+02 6.513024e+03 
-1.175345e+02 6.345202e+03 
-1.172793e+02 6.181705e+03 
-1.170240e+02 6.022421e+03 
-1.167688e+02 5.867241e+03 
-1.165135e+02 5.716060e+03 
-1.162583e+02 5.568774e+03 
-1.160030e+02 5.425283e+03 
-1.157477e+02 5.285489e+03 
-1.154925e+02 5.149298e+03 
-1.152372e+02 5.016615e+03 
-1.149820e+02 4.887352e+03 
-1.147267e+02 4.761419e+03 
-1.144715e+02 4.638731e+03 
-1.142162e+02 4.519205e+03 
-1.139610e+02 4.402758e+03 
-1.137057e+02 4.289312e+03 
-1.134505e+02 4.178789e+03 
-1.131952e+02 4.071113e+03 
-1.129399e+02 3.966212e+03 
-1.126847e+02 3.864015e+03 
-1.124294e+02 3.764450e+03 
-1.121742e+02 3.667451e+03 
-1.119189e+02 3.572951e+03 
-1.116637e+02 3.480886e+03 
-1.114084e+02 3.391194e+03 
-1.111532e+02 3.303813e+03 
-1.108979e+02 3.218683e+03 
-1.106426e+02 3.135746e+03 
-1.103874e+02 3.054947e+03 
-1.101321e+02 2.976230e+03 
-1.098769e+02 2.899540e+03 
-1.096216e+02 2.824827e+03 
-1.093664e+02 2.752039e+03 
-1.091111e+02 2.681127e+03 
-1.088559e+02 2.612042e+03 
-1.086006e+02 2.544737e+03 
-1.083453e+02 2.479166e+03 
-1.080901e+02 2.415284e+03 
-1.078348e+02 2.353049e+03 
-1.075796e+02 2.292418e+03 
-1.073243e+02 2.233348e+03 
-1.070691e+02 2.175801e+03 
-1.068138e+02 2.119736e+03 
-1.065586e+02 2.065116e+03 
-1.063033e+02 2.011904e+03 
-1.060480e+02 1.960062e+03 
-1.057928e+02 1.909557e+03 
-1.055375e+02 1.860352e+03 
-1.052823e+02 1.812416e+03 
-1.050270e+02 1.765715e+03 
-1.047718e+02 1.720217e+03 
-1.045165e+02 1.675891e+03 
-1.042613e+02 1.632708e+03 
-1.040060e+02 1.590637e+03 
-1.037508e+02 1.549650e+03 
-1.034955e+02 1.509720e+03 
-1.032402e+02 1.470818e+03 
-1.029850e+02 1.432919e+03 
-1.027297e+02 1.395996e+03 
-1.024745e+02 1.360025e+03 
-1.022192e+02 1.324980e+03 
-1.019640e+02 1.290838e+03 
-1.017087e+02 1.257577e+03 
-1.014535e+02 1.225172e+03 
-1.011982e+02 1.193602e+03 
-1.009429e+02 1.162846e+03 
-1.006877e+02 1.132882e+03 
-1.004324e+02 1.103690e+03 
-1.001772e+02 1.075251e+03 
-9.992192e+01 1.047544e+03 
-9.966667e+01 1.020551e+03 
-9.941141e+01 9.942535e+02 
-9.915616e+01 9.686338e+02 
-9.890090e+01 9.436742e+02 
-9.864565e+01 9.193577e+02 
-9.839039e+01 8.956678e+02 
-9.813514e+01 8.725883e+02 
-9.787988e+01 8.501034e+02 
-9.762462e+01 8.281980e+02 
-9.736937e+01 8.068570e+02 
-9.711411e+01 7.860658e+02 
-9.685886e+01 7.658104e+02 
-9.660360e+01 7.460769e+02 
-9.634835e+01 7.268519e+02 
-9.609309e+01 7.081223e+02 
-9.583784e+01 6.898752e+02 
-9.558258e+01 6.720984e+02 
-9.532733e+01 6.547796e+02 
-9.507207e+01 6.379070e+02 
-9.481682e+01 6.214692e+02 
-9.456156e+01 6.054549e+02 
-9.430631e+01 5.898533e+02 
-9.405105e+01 5.746537e+02 
-9.379580e+01 5.598457e+02 
-9.354054e+01 5.454193e+02 
-9.328529e+01 5.313646e+02 
-9.303003e+01 5.176720e+02 
-9.277477e+01 5.043323e+02 
-9.251952e+01 4.913363e+02 
-9.226426e+01 4.786752e+02 
-9.200901e+01 4.663403e+02 
-9.175375e+01 4.543232e+02 
-9.149850e+01 4.426157e+02 
-9.124324e+01 4.312100e+02 
-9.098799e+01 4.200981e+02 
-9.073273e+01 4.092726e+02 
-9.047748e+01 3.987259e+02 
-9.022222e+01 3.884511e+02 
-8.996697e+01 3.784410e+02 
-8.971171e+01 3.686888e+02 
-8.945646e+01 3.591879e+02 
-8.920120e+01 3.499318e+02 
-8.894595e+01 3.409142e+02 
-8.869069e+01 3.321290e+02 
-8.843544e+01 3.235701e+02 
-8.818018e+01 3.152318e+02 
-8.792492e+01 3.071083e+02 
-8.766967e+01 2.991941e+02 
-8.741441e+01 2.914839e+02 
-8.715916e+01 2.839723e+02 
-8.690390e+01 2.766543e+02 
-8.664865e+01 2.695249e+02 
-8.639339e+01 2.625791e+02 
-8.613814e+01 2.558123e+02 
-8.588288e+01 2.492199e+02 
-8.562763e+01 2.427973e+02 
-8.537237e+01 2.365403e+02 
-8.511712e+01 2.304444e+02 
-8.486186e+01 2.245057e+02 
-8.460661e+01 2.187199e+02 
-8.435135e+01 2.130832e+02 
-8.409610e+01 2.075918e+02 
-8.384084e+01 2.022419e+02 
-8.358559e+01 1.970298e+02 
-8.333033e+01 1.919520e+02 
-8.307508e+01 1.870051e+02 
-8.281982e+01 1.821856e+02 
-8.256456e+01 1.774903e+02 
-8.230931e+01 1.729160e+02 
-8.205405e+01 1.684596e+02 
-8.179880e+01 1.641179e+02 
-8.154354e+01 1.598882e+02 
-8.128829e+01 1.557674e+02 
-8.103303e+01 1.517529e+02 
-8.077778e+01 1.478417e+02 
-8.052252e+01 1.440314e+02 
-8.026727e+01 1.403192e+02 
-8.001201e+01 1.367027e+02 
-7.975676e+01 1.331793e+02 
-7.950150e+01 1.297468e+02 
-7.924625e+01 1.264027e+02 
-7.899099e+01 1.231447e+02 
-7.873574e+01 1.199707e+02 
-7.848048e+01 1.168785e+02 
-7.822523e+01 1.138660e+02 
-7.796997e+01 1.109311e+02 
-7.771471e+01 1.080718e+02 
-7.745946e+01 1.052862e+02 
-7.720420e+01 1.025723e+02 
-7.694895e+01 9.992844e+01 
-7.669369e+01 9.735266e+01 
-7.643844e+01 9.484324e+01 
-7.618318e+01 9.239849e+01 
-7.592793e+01 9.001673e+01 
-7.567267e+01 8.769635e+01 
-7.541742e+01 8.543575e+01 
-7.516216e+01 8.323340e+01 
-7.490691e+01 8.108779e+01 
-7.465165e+01 7.899748e+01 
-7.439640e+01 7.696102e+01 
-7.414114e+01 7.497704e+01 
-7.388589e+01 7.304418e+01 
-7.363063e+01 7.116112e+01 
-7.337538e+01 6.932658e+01 
-7.312012e+01 6.753931e+01 
-7.286486e+01 6.579810e+01 
-7.260961e+01 6.410175e+01 
-7.235435e+01 6.244911e+01 
-7.209910e+01 6.083905e+01 
-7.184384e+01 5.927048e+01 
-7.158859e+01 5.774233e+01 
-7.133333e+01 5.625355e+01 
-7.107808e+01 5.480314e+01 
-7.082282e+01 5.339009e+01 
-7.056757e+01 5.201346e+01 
-7.031231e+01 5.067230e+01 
-7.005706e+01 4.936569e+01 
-6.980180e+01 4.809275e+01 
-6.954655e+01 4.685262e+01 
-6.929129e+01 4.564443e+01 
-6.903604e+01 4.446738e+01 
-6.878078e+01 4.332066e+01 
-6.852553e+01 4.220348e+01 
-6.827027e+01 4.111509e+01 
-6.801502e+01 4.005475e+01 
-6.775976e+01 3.902172e+01 
-6.750450e+01 3.801532e+01 
-6.724925e+01 3.703484e+01 
-6.699399e+01 3.607963e+01 
-6.673874e+01 3.514904e+01 
-6.648348e+01 3.424242e+01 
-6.622823e+01 3.335916e+01 
-6.597297e+01 3.249866e+01 
-6.571772e+01 3.166034e+01 
-6.546246e+01 3.084361e+01 
-6.520721e+01 3.004793e+01 
-6.495195e+01 2.927275e+01 
-6.469670e+01 2.851754e+01 
-6.444144e+01 2.778180e+01 
-6.418619e+01 2.706501e+01 
-6.393093e+01 2.636669e+01 
-6.367568e+01 2.568637e+01 
-6.342042e+01 2.502357e+01 
-6.316517e+01 2.437786e+01 
-6.290991e+01 2.374878e+01 
-6.265465e+01 2.313591e+01 
-6.239940e+01 2.253883e+01 
-6.214414e+01 2.195714e+01 
-6.188889e+01 2.139043e+01 
-6.163363e+01 2.083833e+01 
-6.137838e+01 2.030045e+01 
-6.112312e+01 1.977644e+01 
-6.086787e+01 1.926592e+01 
-6.061261e+01 1.876856e+01 
-6.035736e+01 1.828402e+01 
-6.010210e+01 1.781196e+01 
-5.984685e+01 1.735206e+01 
-5.959159e+01 1.690402e+01 
-5.933634e+01 1.646752e+01 
-5.908108e+01 1.604226e+01 
-5.882583e+01 1.562797e+01 
-5.857057e+01 1.522434e+01 
-5.831532e+01 1.483112e+01 
-5.806006e+01 1.444803e+01 
-5.780480e+01 1.407482e+01 
-5.754955e+01 1.371121e+01 
-5.729429e+01 1.335698e+01 
-5.703904e+01 1.301188e+01 
-5.678378e+01 1.267566e+01 
-5.652853e+01 1.234811e+01 
-5.627327e+01 1.202900e+01 
-5.601802e+01 1.171812e+01 
-5.576276e+01 1.141524e+01 
-5.550751e+01 1.112017e+01 
-5.525225e+01 1.083270e+01 
-5.499700e+01 1.055264e+01 
-5.474174e+01 1.027979e+01 
-5.448649e+01 1.001397e+01 
-5.423123e+01 9.755007e+00 
-5.397598e+01 9.502714e+00 
-5.372072e+01 9.256921e+00 
-5.346547e+01 9.017462e+00 
-5.321021e+01 8.784173e+00 
-5.295495e+01 8.556894e+00 
-5.269970e+01 8.335473e+00 
-5.244444e+01 8.119756e+00 
-5.218919e+01 7.909598e+00 
-5.193393e+01 7.704855e+00 
-5.167868e+01 7.505387e+00 
-5.142342e+01 7.311059e+00 
-5.116817e+01 7.121739e+00 
-5.091291e+01 6.937296e+00 
-5.065766e+01 6.757606e+00 
-5.040240e+01 6.582547e+00 
-5.014715e+01 6.411998e+00 
-4.989189e+01 6.245843e+00 
-4.963664e+01 6.083970e+00 
-4.938138e+01 5.926267e+00 
-4.912613e+01 5.772628e+00 
-4.887087e+01 5.622948e+00 
-4.861562e+01 5.477125e+00 
-4.836036e+01 5.335059e+00 
-4.810511e+01 5.196654e+00 
-4.784985e+01 5.061815e+00 
-4.759459e+01 4.930451e+00 
-4.733934e+01 4.802471e+00 
-4.708408e+01 4.677789e+00 
-4.682883e+01 4.556319e+00 
-4.657357e+01 4.437980e+00 
-4.631832e+01 4.322689e+00 
-4.606306e+01 4.210370e+00 
-4.580781e+01 4.100944e+00 
-4.555255e+01 3.994338e+00 
-4.529730e+01 3.890479e+00 
-4.504204e+01 3.789296e+00 
-4.478679e+01 3.690721e+00 
-4.453153e+01 3.594685e+00 
-4.427628e+01 3.501124e+00 
-4.402102e+01 3.409973e+00 
-4.376577e+01 3.321172e+00 
-4.351051e+01 3.234658e+00 
-4.325526e+01 3.150373e+00 
-4.300000e+01 3.068261e+00 
-4.274474e+01 2.988264e+00 
-4.248949e+01 2.910328e+00 
-4.223423e+01 2.834401e+00 
-4.197898e+01 2.760430e+00 
-4.172372e+01 2.688365e+00 
-4.146847e+01 2.618156e+00 
-4.121321e+01 2.549757e+00 
-4.095796e+01 2.483121e+00 
-4.070270e+01 2.418201e+00 
-4.044745e+01 2.354954e+00 
-4.019219e+01 2.293337e+00 
-3.993694e+01 2.233307e+00 
-3.968168e+01 2.174825e+00 
-3.942643e+01 2.117849e+00 
-3.917117e+01 2.062341e+00 
-3.891592e+01 2.008263e+00 
-3.866066e+01 1.955579e+00 
-3.840541e+01 1.904253e+00 
-3.815015e+01 1.854249e+00 
-3.789489e+01 1.805533e+00 
-3.763964e+01 1.758073e+00 
-3.738438e+01 1.711835e+00 
-3.712913e+01 1.666789e+00 
-3.687387e+01 1.622904e+00 
-3.661862e+01 1.580149e+00 
-3.636336e+01 1.538496e+00 
-3.610811e+01 1.497917e+00 
-3.585285e+01 1.458383e+00 
-3.559760e+01 1.419867e+00 
-3.534234e+01 1.382344e+00 
-3.508709e+01 1.345788e+00 
-3.483183e+01 1.310174e+00 
-3.457658e+01 1.275478e+00 
-3.432132e+01 1.241675e+00 
-3.406607e+01 1.208744e+00 
-3.381081e+01 1.176661e+00 
-3.355556e+01 1.145405e+00 
-3.330030e+01 1.114954e+00 
-3.304505e+01 1.085287e+00 
-3.278979e+01 1.056386e+00 
-3.253453e+01 1.028228e+00 
-3.227928e+01 1.000797e+00 
-3.202402e+01 9.740719e-01 
-3.176877e+01 9.480357e-01 
-3.151351e+01 9.226704e-01 
-3.125826e+01 8.979587e-01 
-3.100300e+01 8.738837e-01 
-3.074775e+01 8.504291e-01 
-3.049249e+01 8.275788e-01 
-3.023724e+01 8.053172e-01 
-2.998198e+01 7.836293e-01 
-2.972673e+01 7.625003e-01 
-2.947147e+01 7.419156e-01 
-2.921622e+01 7.218614e-01 
-2.896096e+01 7.023239e-01 
-2.870571e+01 6.832898e-01 
-2.845045e+01 6.647461e-01 
-2.819520e+01 6.466803e-01 
-2.793994e+01 6.290800e-01 
-2.768468e+01 6.119332e-01 
-2.742943e+01 5.952282e-01 
-2.717417e+01 5.789536e-01 
-2.691892e+01 5.630984e-01 
-2.666366e+01 5.476517e-01 
-2.640841e+01 5.326030e-01 
-2.615315e+01 5.179421e-01 
-2.589790e+01 5.036590e-01 
-2.564264e+01 4.897439e-01 
-2.538739e+01 4.761873e-01 
-2.513213e+01 4.629801e-01 
-2.487688e+01 4.501131e-01 
-2.462162e+01 4.375777e-01 
-2.436637e+01 4.253653e-01 
-2.411111e+01 4.134676e-01 
-2.385586e+01 4.018764e-01 
-2.360060e+01 3.905839e-01 
-2.334535e+01 3.795824e-01 
-2.309009e+01 3.688644e-01 
-2.283483e+01 3.584225e-01 
-2.257958e+01 3.482497e-01 
-2.232432e+01 3.383390e-01 
-2.206907e+01 3.286836e-01 
-2.181381e+01 3.192771e-01 
-2.155856e+01 3.101129e-01 
-2.130330e+01 3.011849e-01 
-2.104805e+01 2.924869e-01 
-2.079279e+01 2.840131e-01 
-2.053754e+01 2.757575e-01 
-2.028228e+01 2.677147e-01 
-2.002703e+01 2.598792e-01 
-1.977177e+01 2.522455e-01 
-1.951652e+01 2.448085e-01 
-1.926126e+01 2.375632e-01 
-1.900601e+01 2.305045e-01 
-1.875075e+01 2.236278e-01 
-1.849550e+01 2.169282e-01 
-1.824024e+01 2.104012e-01 
-1.798498e+01 2.040425e-01 
-1.772973e+01 1.978475e-01 
-1.747447e+01 1.918122e-01 
-1.721922e+01 1.859324e-01 
-1.696396e+01 1.802042e-01 
-1.670871e+01 1.746235e-01 
-1.645345e+01 1.691866e-01 
-1.619820e+01 1.638898e-01 
-1.594294e+01 1.587295e-01 
-1.568769e+01 1.537021e-01 
-1.543243e+01 1.488043e-01 
-1.517718e+01 1.440327e-01 
-1.492192e+01 1.393840e-01 
-1.466667e+01 1.348551e-01 
-1.441141e+01 1.304429e-01 
-1.415616e+01 1.261445e-01 
-1.390090e+01 1.219567e-01 
-1.364565e+01 1.178769e-01 
-1.339039e+01 1.139022e-01 
-1.313514e+01 1.100299e-01 
-1.287988e+01 1.062574e-01 
-1.262462e+01 1.025821e-01 
-1.236937e+01 9.900144e-02 
-1.211411e+01 9.551309e-02 
-1.185886e+01 9.211463e-02 
-1.160360e+01 8.880373e-02 
-1.134835e+01 8.557815e-02 
-1.109309e+01 8.243568e-02 
-1.083784e+01 7.937418e-02 
-1.058258e+01 7.639156e-02 
-1.032733e+01 7.348580e-02 
-1.007207e+01 7.065491e-02 
-9.816817e+00 6.789697e-02 
-9.561562e+00 6.521009e-02 
-9.306306e+00 6.259244e-02 
-9.051051e+00 6.004223e-02 
-8.795796e+00 5.755774e-02 
-8.540541e+00 5.513727e-02 
-8.285285e+00 5.277917e-02 
-8.030030e+00 5.048182e-02 
-7.774775e+00 4.824367e-02 
-7.519520e+00 4.606320e-02 
-7.264264e+00 4.393890e-02 
-7.009009e+00 4.186935e-02 
-6.753754e+00 3.985311e-02 
-6.498498e+00 3.788883e-02 
-6.243243e+00 3.597517e-02 
-5.987988e+00 3.411081e-02 
-5.732733e+00 3.229449e-02 
-5.477477e+00 3.052497e-02 
-5.222222e+00 2.880105e-02 
-4.966967e+00 2.712155e-02 
-4.711712e+00 2.548532e-02 
-4.456456e+00 2.389126e-02 
-4.201201e+00 2.233826e-02 
-3.945946e+00 2.082529e-02 
-3.690691e+00 1.935130e-02 
-3.435435e+00 1.791528e-02 
-3.180180e+00 1.651627e-02 
-2.924925e+00 1.515331e-02 
-2.669670e+00 1.382547e-02 
-2.414414e+00 1.253184e-02 
-2.159159e+00 1.127155e-02 
-1.903904e+00 1.004372e-02 
-1.648649e+00 8.847540e-03 
-1.393393e+00 7.682177e-03 
-1.138138e+00 6.546842e-03 
-8.828829e-01 5.440761e-03 
-6.276276e-01 4.363181e-03 
-3.723724e-01 3.313366e-03 
-1.171171e-01 2.290602e-03 
1.381381e-01 1.294191e-03 
3.933934e-01 3.234551e-04 
6.486486e-01 -6.222684e-04 
9.039039e-01 -1.543623e-03 
1.159159e+00 -2.441238e-03 
1.414414e+00 -3.315724e-03 
1.669670e+00 -4.167677e-03 
1.924925e+00 -4.997678e-03 
2.180180e+00 -5.806293e-03 
2.435435e+00 -6.594072e-03 
2.690691e+00 -7.361552e-03 
2.945946e+00 -8.109257e-03 
3.201201e+00 -8.837696e-03 
3.456456e+00 -9.547365e-03 
3.711712e+00 -1.023875e-02 
3.966967e+00 -1.091232e-02 
4.222222e+00 -1.156853e-02 
4.477477e+00 -1.220783e-02 
4.732733e+00 -1.283066e-02 
4.987988e+00 -1.343745e-02 
5.243243e+00 -1.402860e-02 
5.498498e+00 -1.460451e-02 
5.753754e+00 -1.516559e-02 
6.009009e+00 -1.571221e-02 
6.264264e+00 -1.624474e-02 
6.519520e+00 -1.676355e-02 
6.774775e+00 -1.726900e-02 
7.030030e+00 -1.776142e-02 
7.285285e+00 -1.824115e-02 
7.540541e+00 -1.870852e-02 
7.795796e+00 -1.916385e-02 
8.051051e+00 -1.960745e-02 
8.306306e+00 -2.003961e-02 
8.561562e+00 -2.046064e-02 
8.816817e+00 -2.087083e-02 
9.072072e+00 -2.127044e-02 
9.327327e+00 -2.165976e-02 
9.582583e+00 -2.203904e-02 
9.837838e+00 -2.240855e-02 
1.009309e+01 -2.276854e-02 
1.034835e+01 -2.311926e-02 
1.060360e+01 -2.346094e-02 
1.085886e+01 -2.379381e-02 
1.111411e+01 -2.411811e-02 
1.136937e+01 -2.443405e-02 
1.162462e+01 -2.474185e-02 
1.187988e+01 -2.504171e-02 
1.213514e+01 -2.533386e-02 
1.239039e+01 -2.561847e-02 
1.264565e+01 -2.589575e-02 
1.290090e+01 -2.616589e-02 
1.315616e+01 -2.642906e-02 
1.341141e+01 -2.668546e-02 
1.366667e+01 -2.693525e-02 
1.392192e+01 -2.717860e-02 
1.417718e+01 -2.741568e-02 
1.443243e+01 -2.764665e-02 
1.468769e+01 -2.787167e-02 
1.494294e+01 -2.809090e-02 
1.519820e+01 -2.830447e-02 
1.545345e+01 -2.851254e-02 
1.570871e+01 -2.871525e-02 
1.596396e+01 -2.891274e-02 
1.621922e+01 -2.910514e-02 
1.647447e+01 -2.929258e-02 
1.672973e+01 -2.947519e-02 
1.698498e+01 -2.965309e-02 
1.724024e+01 -2.982641e-02 
1.749550e+01 -2.999527e-02 
1.775075e+01 -3.015977e-02 
1.800601e+01 -3.032004e-02 
1.826126e+01 -3.047617e-02 
1.851652e+01 -3.062829e-02 
1.877177e+01 -3.077648e-02 
1.902703e+01 -3.092086e-02 
1.928228e+01 -3.106151e-02 
1.953754e+01 -3.119854e-02 
1.979279e+01 -3.133204e-02 
2.004805e+01 -3.146210e-02 
2.030330e+01 -3.158881e-02 
2.055856e+01 -3.171225e-02 
2.081381e+01 -3.183252e-02 
2.106907e+01 -3.194968e-02 
2.132432e+01 -3.206383e-02 
2.157958e+01 -3.217503e-02 
2.183483e+01 -3.228337e-02 
2.209009e+01 -3.238892e-02 
2.234535e+01 -3.249174e-02 
2.260060e+01 -3.259192e-02 
2.285586e+01 -3.268952e-02 
2.311111e+01 -3.278460e-02 
2.336637e+01 -3.287723e-02 
2.362162e+01 -3.296748e-02 
2.387688e+01 -3.305540e-02 
2.413213e+01 -3.314105e-02 
2.438739e+01 -3.322450e-02 
2.464264e+01 -3.330580e-02 
2.489790e+01 -3.338500e-02 
2.515315e+01 -3.346216e-02 
2.540841e+01 -3.353733e-02 
2.566366e+01 -3.361057e-02 
2.591892e+01 -3.368192e-02 
2.617417e+01 -3.375143e-02 
2.642943e+01 -3.381915e-02 
2.668468e+01 -3.388513e-02 
2.693994e+01 -3.394940e-02 
2.719520e+01 -3.401202e-02 
2.745045e+01 -3.407303e-02 
2.770571e+01 -3.413246e-02 
2.796096e+01 -3.419036e-02 
2.821622e+01 -3.424677e-02 
2.847147e+01 -3.430173e-02 
2.872673e+01 -3.435527e-02 
2.898198e+01 -3.440743e-02 
2.923724e+01 -3.445825e-02 
2.949249e+01 -3.450775e-02 
2.974775e+01 -3.455598e-02 
3.000300e+01 -3.460297e-02 
3.025826e+01 -3.464875e-02 
3.051351e+01 -3.469335e-02 
3.076877e+01 -3.473680e-02 
3.102402e+01 -3.477913e-02 
3.127928e+01 -3.482037e-02 
3.153453e+01 -3.486055e-02 
3.178979e+01 -3.489969e-02 
3.204505e+01 -3.493782e-02 
3.230030e+01 -3.497497e-02 
3.255556e+01 -3.501116e-02 
3.281081e+01 -3.504642e-02 
3.306607e+01 -3.508078e-02 
3.332132e+01 -3.511424e-02 
3.357658e+01 -3.514685e-02 
3.383183e+01 -3.517861e-02 
3.408709e+01 -3.520956e-02 
3.434234e+01 -3.523971e-02 
3.459760e+01 -3.526908e-02 
3.485285e+01 -3.529769e-02 
3.510811e+01 -3.532557e-02 
3.536336e+01 -3.535273e-02 
3.561862e+01 -3.537919e-02 
3.587387e+01 -3.540497e-02 
3.612913e+01 -3.543008e-02 
3.638438e+01 -3.545455e-02 
3.663964e+01 -3.547838e-02 
3.689489e+01 -3.550160e-02 
3.715015e+01 -3.552423e-02 
3.740541e+01 -3.554627e-02 
3.766066e+01 -3.556774e-02 
3.791592e+01 -3.558866e-02 
3.817117e+01 -3.560904e-02 
3.842643e+01 -3.562889e-02 
3.868168e+01 -3.564824e-02 
3.893694e+01 -3.566708e-02 
3.919219e+01 -3.568544e-02 
3.944745e+01 -3.570333e-02 
3.970270e+01 -3.572075e-02 
3.995796e+01 -3.573773e-02 
4.021321e+01 -3.575427e-02 
4.046847e+01 -3.577038e-02 
4.072372e+01 -3.578608e-02 
4.097898e+01 -3.580137e-02 
4.123423e+01 -3.581627e-02 
4.148949e+01 -3.583079e-02 
4.174474e+01 -3.584493e-02 
4.200000e+01 -3.585871e-02 
4.225526e+01 -3.587213e-02 
4.251051e+01 -3.588520e-02 
4.276577e+01 -3.589794e-02 
4.302102e+01 -3.591035e-02 
4.327628e+01 -3.592245e-02 
4.353153e+01 -3.593423e-02 
4.378679e+01 -3.594570e-02 
4.404204e+01 -3.595688e-02 
4.429730e+01 -3.596777e-02 
4.455255e+01 -3.597839e-02 
4.480781e+01 -3.598872e-02 
4.506306e+01 -3.599880e-02 
4.531832e+01 -3.600861e-02 
4.557357e+01 -3.601817e-02 
4.582883e+01 -3.602748e-02 
4.608408e+01 -3.603655e-02 
4.633934e+01 -3.604539e-02 
4.659459e+01 -3.605400e-02 
4.684985e+01 -3.606239e-02 
4.710511e+01 -3.607057e-02 
4.736036e+01 -3.607853e-02 
4.761562e+01 -3.608629e-02 
4.787087e+01 -3.609385e-02 
4.812613e+01 -3.610121e-02 
4.838138e+01 -3.610838e-02 
4.863664e+01 -3.611537e-02 
4.889189e+01 -3.612218e-02 
4.914715e+01 -3.612881e-02 
4.940240e+01 -3.613527e-02 
4.965766e+01 -3.614157e-02 
4.991291e+01 -3.614770e-02 
5.016817e+01 -3.615368e-02 
5.042342e+01 -3.615950e-02 
5.067868e+01 -3.616517e-02 
5.093393e+01 -3.617070e-02 
5.118919e+01 -3.617608e-02 
5.144444e+01 -3.618132e-02 
5.169970e+01 -3.618643e-02 
5.195495e+01 -3.619141e-02 
5.221021e+01 -3.619626e-02 
5.246547e+01 -3.620098e-02 
5.272072e+01 -3.620559e-02 
5.297598e+01 -3.621007e-02 
5.323123e+01 -3.621444e-02 
5.348649e+01 -3.621869e-02 
5.374174e+01 -3.622284e-02 
5.399700e+01 -3.622688e-02 
5.425225e+01 -3.623082e-02 
5.450751e+01 -3.623465e-02 
5.476276e+01 -3.623838e-02 
5.501802e+01 -3.624202e-02 
5.527327e+01 -3.624557e-02 
5.552853e+01 -3.624902e-02 
5.578378e+01 -3.625239e-02 
5.603904e+01 -3.625566e-02 
5.629429e+01 -3.625886e-02 
5.654955e+01 -3.626197e-02 
5.680480e+01 -3.626500e-02 
5.706006e+01 -3.626795e-02 
5.731532e+01 -3.627083e-02 
5.757057e+01 -3.627363e-02 
5.782583e+01 -3.627636e-02 
5.808108e+01 -3.627902e-02 
5.833634e+01 -3.628162e-02 
5.859159e+01 -3.628414e-02 
5.884685e+01 -3.628660e-02 
5.910210e+01 -3.628900e-02 
5.935736e+01 -3.629133e-02 
5.961261e+01 -3.629361e-02 
5.986787e+01 -3.629582e-02 
6.012312e+01 -3.629798e-02 
6.037838e+01 -3.630008e-02 
6.063363e+01 -3.630213e-02 
6.088889e+01 -3.630413e-02 
6.114414e+01 -3.630607e-02 
6.139940e+01 -3.630797e-02 
6.165465e+01 -3.630981e-02 
6.190991e+01 -3.631161e-02 
6.216517e+01 -3.631336e-02 
6.242042e+01 -3.631507e-02 
6.267568e+01 -3.631673e-02 
6.293093e+01 -3.631835e-02 
6.318619e+01 -3.631993e-02 
6.344144e+01 -3.632147e-02 
6.369670e+01 -3.632297e-02 
6.395195e+01 -3.632443e-02 
6.420721e+01 -3.632585e-02 
6.446246e+01 -3.632723e-02 
6.471772e+01 -3.632858e-02 
6.497297e+01 -3.632990e-02 
6.522823e+01 -3.633118e-02 
6.548348e+01 -3.633243e-02 
6.573874e+01 -3.633364e-02 
6.599399e+01 -3.633483e-02 
6.624925e+01 -3.633598e-02 
6.650450e+01 -3.633710e-02 
6.675976e+01 -3.633820e-02 
6.701502e+01 -3.633927e-02 
6.727027e+01 -3.634031e-02 
6.752553e+01 -3.634132e-02 
6.778078e+01 -3.634231e-02 
6.803604e+01 -3.634327e-02 
6.829129e+01 -3.634420e-02 
6.854655e+01 -3.634511e-02 
6.880180e+01 -3.634600e-02 
6.905706e+01 -3.634687e-02 
6.931231e+01 -3.634771e-02 
6.956757e+01 -3.634853e-02 
6.982282e+01 -3.634934e-02 
7.007808e+01 -3.635012e-02 
7.033333e+01 -3.635087e-02 
7.058859e+01 -3.635162e-02 
7.084384e+01 -3.635234e-02 
7.109910e+01 -3.635304e-02 
7.135435e+01 -3.635372e-02 
7.160961e+01 -3.635439e-02 
7.186486e+01 -3.635504e-02 
7.212012e+01 -3.635567e-02 
7.237538e+01 -3.635629e-02 
7.263063e+01 -3.635689e-02 
7.288589e+01 -3.635748e-02 
7.314114e+01 -3.635805e-02 
7.339640e+01 -3.635860e-02 
7.365165e+01 -3.635914e-02 
7.390691e+01 -3.635967e-02 
7.416216e+01 -3.636018e-02 
7.441742e+01 -3.636068e-02 
7.467267e+01 -3.636117e-02 
7.492793e+01 -3.636165e-02 
7.518318e+01 -3.636211e-02 
7.543844e+01 -3.636256e-02 
7.569369e+01 -3.636300e-02 
7.594895e+01 -3.636343e-02 
7.620420e+01 -3.636384e-02 
7.645946e+01 -3.636425e-02 
7.671471e+01 -3.636465e-02 
7.696997e+01 -3.636503e-02 
7.722523e+01 -3.636541e-02 
7.748048e+01 -3.636577e-02 
7.773574e+01 -3.636613e-02 
7.799099e+01 -3.636648e-02 
7.824625e+01 -3.636681e-02 
7.850150e+01 -3.636714e-02 
7.875676e+01 -3.636747e-02 
7.901201e+01 -3.636778e-02 
7.926727e+01 -3.636808e-02 
7.952252e+01 -3.636838e-02 
7.977778e+01 -3.636867e-02 
8.003303e+01 -3.636895e-02 
8.028829e+01 -3.636923e-02 
8.054354e+01 -3.636949e-02 
8.079880e+01 -3.636975e-02 
8.105405e+01 -3.637001e-02 
8.130931e+01 -3.637025e-02 
8.156456e+01 -3.637050e-02 
8.181982e+01 -3.637073e-02 
8.207508e+01 -3.637096e-02 
8.233033e+01 -3.637118e-02 
8.258559e+01 -3.637140e-02 
8.284084e+01 -3.637161e-02 
8.309610e+01 -3.637182e-02 
8.335135e+01 -3.637202e-02 
8.360661e+01 -3.637221e-02 
8.386186e+01 -3.637240e-02 
8.411712e+01 -3.637259e-02 
8.437237e+01 -3.637277e-02 
8.462763e+01 -3.637295e-02 
8.488288e+01 -3.637312e-02 
8.513814e+01 -3.637328e-02 
8.539339e+01 -3.637345e-02 
8.564865e+01 -3.637361e-02 
8.590390e+01 -3.637376e-02 
8.615916e+01 -3.637391e-02 
8.641441e+01 -3.637406e-02 
8.666967e+01 -3.637420e-02 
8.692492e+01 -3.637434e-02 
8.718018e+01 -3.637448e-02 
8.743544e+01 -3.637461e-02 
8.769069e+01 -3.637474e-02 
8.794595e+01 -3.637486e-02 
8.820120e+01 -3.637498e-02 
8.845646e+01 -3.637510e-02 
8.871171e+01 -3.637522e-02 
8.896697e+01 -3.637533e-02 
8.922222e+01 -3.637544e-02 
8.947748e+01 -3.637555e-02 
8.973273e+01 -3.637565e-02 
8.998799e+01 -3.637576e-02 
9.024324e+01 -3.637585e-02 
9.049850e+01 -3.637595e-02 
9.075375e+01 -3.637605e-02 
9.100901e+01 -3.637614e-02 
9.126426e+01 -3.637623e-02 
9.151952e+01 -3.637631e-02 
9.177477e+01 -3.637640e-02 
9.203003e+01 -3.637648e-02 
9.228529e+01 -3.637656e-02 
9.254054e+01 -3.637664e-02 
9.279580e+01 -3.637672e-02 
9.305105e+01 -3.637679e-02 
9.330631e+01 -3.637686e-02 
9.356156e+01 -3.637693e-02 
9.381682e+01 -3.637700e-02 
9.407207e+01 -3.637707e-02 
9.432733e+01 -3.637714e-02 
9.458258e+01 -3.637720e-02 
9.483784e+01 -3.637726e-02 
9.509309e+01 -3.637732e-02 
9.534835e+01 -3.637738e-02 
9.560360e+01 -3.637744e-02 
9.585886e+01 -3.637749e-02 
9.611411e+01 -3.637755e-02 
9.636937e+01 -3.637760e-02 
9.662462e+01 -3.637765e-02 
9.687988e+01 -3.637770e-02 
9.713514e+01 -3.637775e-02 
9.739039e+01 -3.637780e-02 
9.764565e+01 -3.637785e-02 
9.790090e+01 -3.637789e-02 
9.815616e+01 -3.637794e-02 
9.841141e+01 -3.637798e-02 
9.866667e+01 -3.637802e-02 
9.892192e+01 -3.637806e-02 
9.917718e+01 -3.637810e-02 
9.943243e+01 -3.637814e-02 
9.968769e+01 -3.637818e-02 
9.994294e+01 -3.637821e-02 
1.001982e+02 -3.637825e-02 
1.004535e+02 -3.637828e-02 
1.007087e+02 -3.637832e-02 
1.009640e+02 -3.637835e-02 
1.012192e+02 -3.637838e-02 
1.014745e+02 -3.637842e-02 
1.017297e+02 -3.637845e-02 
1.019850e+02 -3.637848e-02 
1.022402e+02 -3.637851e-02 
1.024955e+02 -3.637853e-02 
1.027508e+02 -3.637856e-02 
1.030060e+02 -3.637859e-02 
1.032613e+02 -3.637861e-02 
1.035165e+02 -3.637864e-02 
1.037718e+02 -3.637866e-02 
1.040270e+02 -3.637869e-02 
1.042823e+02 -3.637871e-02 
1.045375e+02 -3.637874e-02 
1.047928e+02 -3.637876e-02 
1.050480e+02 -3.637878e-02 
1.053033e+02 -3.637880e-02 
1.055586e+02 -3.637882e-02 
1.058138e+02 -3.637884e-02 
1.060691e+02 -3.637886e-02 
1.063243e+02 -3.637888e-02 
1.065796e+02 -3.637890e-02 
1.068348e+02 -3.637892e-02 
1.070901e+02 -3.637894e-02 
1.073453e+02 -3.637895e-02 
1.076006e+02 -3.637897e-02 
1.078559e+02 -3.637899e-02 
1.081111e+02 -3.637900e-02 
1.083664e+02 -3.637902e-02 
1.086216e+02 -3.637903e-02 
1.088769e+02 -3.637905e-02 
1.091321e+02 -3.637906e-02 
1.093874e+02 -3.637908e-02 
1.096426e+02 -3.637909e-02 
1.098979e+02 -3.637910e-02 
1.101532e+02 -3.637912e-02 
1.104084e+02 -3.637913e-02 
1.106637e+02 -3.637914e-02 
1.109189e+02 -3.637915e-02 
1.111742e+02 -3.637916e-02 
1.114294e+02 -3.637918e-02 
1.116847e+02 -3.637919e-02 
1.119399e+02 -3.637920e-02 
1.121952e+02 -3.637921e-02 
1.124505e+02 -3.637922e-02 
1.127057e+02 -3.637923e-02 
1.129610e+02 -3.637924e-02 
1.132162e+02 -3.637925e-02 
1.134715e+02 -3.637926e-02 
1.137267e+02 -3.637927e-02 
1.139820e+02 -3.637927e-02 
1.142372e+02 -3.637928e-02 
1.144925e+02 -3.637929e-02 
1.147477e+02 -3.637930e-02 
1.150030e+02 -3.637931e-02 
1.152583e+02 -3.637931e-02 
1.155135e+02 -3.637932e-02 
1.157688e+02 -3.637933e-02 
1.160240e+02 -3.637934e-02 
1.162793e+02 -3.637934e-02 
1.165345e+02 -3.637935e-02 
1.167898e+02 -3.637936e-02 
1.170450e+02 -3.637936e-02 
1.173003e+02 -3.637937e-02 
1.175556e+02 -3.637938e-02 
1.178108e+02 -3.637938e-02 
1.180661e+02 -3.637939e-02 
1.183213e+02 -3.637939e-02 
1.185766e+02 -3.637940e-02 
1.188318e+02 -3.637940e-02 
1.190871e+02 -3.637941e-02 
1.193423e+02 -3.637941e-02 
1.195976e+02 -3.637942e-02 
1.198529e+02 -3.637942e-02 
1.201081e+02 -3.637943e-02 
1.203634e+02 -3.637943e-02 
1.206186e+02 -3.637944e-02 
1.208739e+02 -3.637944e-02 
1.211291e+02 -3.637945e-02 
1.213844e+02 -3.637945e-02 
1.216396e+02 -3.637945e-02 
1.218949e+02 -3.637946e-02 
1.221502e+02 -3.637946e-02 
1.224054e+02 -3.637946e-02 
1.226607e+02 -3.637947e-02 
1.229159e+02 -3.637947e-02 
1.231712e+02 -3.637948e-02 
1.234264e+02 -3.637948e-02 
1.236817e+02 -3.637948e-02 
1.239369e+02 -3.637949e-02 
1.241922e+02 -3.637949e-02 
1.244474e+02 -3.637949e-02 
1.247027e+02 -3.637949e-02 
1.249580e+02 -3.637950e-02 
1.252132e+02 -3.637950e-02 
1.254685e+02 -3.637950e-02 
1.257237e+02 -3.637951e-02 
1.259790e+02 -3.637951e-02 
1.262342e+02 -3.637951e-02 
1.264895e+02 -3.637951e-02 
1.267447e+02 -3.637952e-02 
1.270000e+02 -3.637952e-02 


==> Figures/4pt_I_sig_NE_meas_muZ/points_4.dat <==
1.000000e+00 -3.155974e-03 7.343014e-04 
2.000000e+00 -5.769053e-03 1.322647e-03 
3.000000e+00 -8.418788e-03 1.777582e-03 
4.000000e+00 -1.079775e-02 2.127341e-03 
5.000000e+00 -1.302971e-02 2.388295e-03 
6.000000e+00 -1.541807e-02 2.614067e-03 
7.000000e+00 -1.829374e-02 2.884205e-03 
8.000000e+00 -2.060796e-02 3.127606e-03 


==> Figures/4pt_I_sig_NE_muT/points_0.dat <==
-1.280000e+02 2.808014e-01 
1.270000e+02 2.808014e-01 
1.270000e+02 3.336095e-01 
-1.280000e+02 3.336095e-01 
-1.280000e+02 2.808014e-01 


==> Figures/4pt_I_sig_NE_muT/points_1.dat <==
-1.280000e+02 -1.629886e+05 
-1.277447e+02 -1.587888e+05 
-1.274895e+02 -1.546973e+05 
-1.272342e+02 -1.507113e+05 
-1.269790e+02 -1.468279e+05 
-1.267237e+02 -1.430446e+05 
-1.264685e+02 -1.393588e+05 
-1.262132e+02 -1.357679e+05 
-1.259580e+02 -1.322696e+05 
-1.257027e+02 -1.288614e+05 
-1.254474e+02 -1.255410e+05 
-1.251922e+02 -1.223062e+05 
-1.249369e+02 -1.191548e+05 
-1.246817e+02 -1.160845e+05 
-1.244264e+02 -1.130934e+05 
-1.241712e+02 -1.101793e+05 
-1.239159e+02 -1.073403e+05 
-1.236607e+02 -1.045745e+05 
-1.234054e+02 -1.018799e+05 
-1.231502e+02 -9.925478e+04 
-1.228949e+02 -9.669728e+04 
-1.226396e+02 -9.420569e+04 
-1.223844e+02 -9.177829e+04 
-1.221291e+02 -8.941344e+04 
-1.218739e+02 -8.710953e+04 
-1.216186e+02 -8.486498e+04 
-1.213634e+02 -8.267827e+04 
-1.211081e+02 -8.054790e+04 
-1.208529e+02 -7.847242e+04 
-1.205976e+02 -7.645042e+04 
-1.203423e+02 -7.448052e+04 
-1.200871e+02 -7.256138e+04 
-1.198318e+02 -7.069169e+04 
-1.195766e+02 -6.887018e+04 
-1.193213e+02 -6.709560e+04 
-1.190661e+02 -6.536675e+04 
-1.188108e+02 -6.368244e+04 
-1.185556e+02 -6.204154e+04 
-1.183003e+02 -6.044291e+04 
-1.180450e+02 -5.888548e+04 
-1.177898e+02 -5.736817e+04 
-1.175345e+02 -5.588997e+04 
-1.172793e+02 -5.444985e+04 
-1.170240e+02 -5.304684e+04 
-1.167688e+02 -5.167998e+04 
-1.165135e+02 -5.034834e+04 
-1.162583e+02 -4.905101e+04 
-1.160030e+02 -4.778711e+04 
-1.157477e+02 -4.655577e+04 
-1.154925e+02 -4.535617e+04 
-1.152372e+02 -4.418747e+04 
-1.149820e+02 -4.304889e+04 
-1.147267e+02 -4.193965e+04 
-1.144715e+02 -4.085898e+04 
-1.142162e+02 -3.980617e+04 
-1.139610e+02 -3.878048e+04 
-1.137057e+02 -3.778122e+04 
-1.134505e+02 -3.680770e+04 
-1.131952e+02 -3.585928e+04 
-1.129399e+02 -3.493528e+04 
-1.126847e+02 -3.403510e+04 
-1.124294e+02 -3.315812e+04 
-1.121742e+02 -3.230373e+04 
-1.119189e+02 -3.147135e+04 
-1.116637e+02 -3.066042e+04 
-1.114084e+02 -2.987039e+04 
-1.111532e+02 -2.910072e+04 
-1.108979e+02 -2.835087e+04 
-1.106426e+02 -2.762035e+04 
-1.103874e+02 -2.690865e+04 
-1.101321e+02 -2.621529e+04 
-1.098769e+02 -2.553980e+04 
-1.096216e+02 -2.488171e+04 
-1.093664e+02 -2.424057e+04 
-1.091111e+02 -2.361596e+04 
-1.088559e+02 -2.300744e+04 
-1.086006e+02 -2.241461e+04 
-1.083453e+02 -2.183704e+04 
-1.080901e+02 -2.127436e+04 
-1.078348e+02 -2.072618e+04 
-1.075796e+02 -2.019212e+04 
-1.073243e+02 -1.967182e+04 
-1.070691e+02 -1.916493e+04 
-1.068138e+02 -1.867111e+04 
-1.065586e+02 -1.819000e+04 
-1.063033e+02 -1.772129e+04 
-1.060480e+02 -1.726466e+04 
-1.057928e+02 -1.681980e+04 
-1.055375e+02 -1.638639e+04 
-1.052823e+02 -1.596416e+04 
-1.050270e+02 -1.555280e+04 
-1.047718e+02 -1.515205e+04 
-1.045165e+02 -1.476162e+04 
-1.042613e+02 -1.438125e+04 
-1.040060e+02 -1.401068e+04 
-1.037508e+02 -1.364966e+04 
-1.034955e+02 -1.329794e+04 
-1.032402e+02 -1.295529e+04 
-1.029850e+02 -1.262146e+04 
-1.027297e+02 -1.229624e+04 
-1.024745e+02 -1.197939e+04 
-1.022192e+02 -1.167071e+04 
-1.019640e+02 -1.136999e+04 
-1.017087e+02 -1.107701e+04 
-1.014535e+02 -1.079158e+04 
-1.011982e+02 -1.051351e+04 
-1.009429e+02 -1.024260e+04 
-1.006877e+02 -9.978670e+03 
-1.004324e+02 -9.721542e+03 
-1.001772e+02 -9.471040e+03 
-9.992192e+01 -9.226992e+03 
-9.966667e+01 -8.989233e+03 
-9.941141e+01 -8.757599e+03 
-9.915616e+01 -8.531935e+03 
-9.890090e+01 -8.312085e+03 
-9.864565e+01 -8.097900e+03 
-9.839039e+01 -7.889234e+03 
-9.813514e+01 -7.685944e+03 
-9.787988e+01 -7.487893e+03 
-9.762462e+01 -7.294945e+03 
-9.736937e+01 -7.106968e+03 
-9.711411e+01 -6.923835e+03 
-9.685886e+01 -6.745421e+03 
-9.660360e+01 -6.571604e+03 
-9.634835e+01 -6.402266e+03 
-9.609309e+01 -6.237291e+03 
-9.583784e+01 -6.076567e+03 
-9.558258e+01 -5.919984e+03 
-9.532733e+01 -5.767436e+03 
-9.507207e+01 -5.618819e+03 
-9.481682e+01 -5.474031e+03 
-9.456156e+01 -5.332974e+03 
-9.430631e+01 -5.195551e+03 
-9.405105e+01 -5.061669e+03 
-9.379580e+01 -4.931237e+03 
-9.354054e+01 -4.804166e+03 
-9.328529e+01 -4.680369e+03 
-9.303003e+01 -4.559762e+03 
-9.277477e+01 -4.442263e+03 
-9.251952e+01 -4.327791e+03 
-9.226426e+01 -4.216269e+03 
-9.200901e+01 -4.107620e+03 
-9.175375e+01 -4.001771e+03 
-9.149850e+01 -3.898649e+03 
-9.124324e+01 -3.798185e+03 
-9.098799e+01 -3.700309e+03 
-9.073273e+01 -3.604955e+03 
-9.047748e+01 -3.512058e+03 
-9.022222e+01 -3.421555e+03 
-8.996697e+01 -3.333383e+03 
-8.971171e+01 -3.247484e+03 
-8.945646e+01 -3.163798e+03 
-8.920120e+01 -3.082268e+03 
-8.894595e+01 -3.002839e+03 
-8.869069e+01 -2.925457e+03 
-8.843544e+01 -2.850069e+03 
-8.818018e+01 -2.776623e+03 
-8.792492e+01 -2.705069e+03 
-8.766967e+01 -2.635359e+03 
-8.741441e+01 -2.567446e+03 
-8.715916e+01 -2.501282e+03 
-8.690390e+01 -2.436824e+03 
-8.664865e+01 -2.374026e+03 
-8.639339e+01 -2.312846e+03 
-8.613814e+01 -2.253243e+03 
-8.588288e+01 -2.195175e+03 
-8.562763e+01 -2.138604e+03 
-8.537237e+01 -2.083490e+03 
-8.511712e+01 -2.029797e+03 
-8.486186e+01 -1.977486e+03 
-8.460661e+01 -1.926524e+03 
-8.435135e+01 -1.876875e+03 
-8.409610e+01 -1.828505e+03 
-8.384084e+01 -1.781382e+03 
-8.358559e+01 -1.735473e+03 
-8.333033e+01 -1.690747e+03 
-8.307508e+01 -1.647173e+03 
-8.281982e+01 -1.604722e+03 
-8.256456e+01 -1.563365e+03 
-8.230931e+01 -1.523073e+03 
-8.205405e+01 -1.483820e+03 
-8.179880e+01 -1.445578e+03 
-8.154354e+01 -1.408321e+03 
-8.128829e+01 -1.372025e+03 
-8.103303e+01 -1.336663e+03 
-8.077778e+01 -1.302213e+03 
-8.052252e+01 -1.268651e+03 
-8.026727e+01 -1.235953e+03 
-8.001201e+01 -1.204098e+03 
-7.975676e+01 -1.173063e+03 
-7.950150e+01 -1.142829e+03 
-7.924625e+01 -1.113373e+03 
-7.899099e+01 -1.084676e+03 
-7.873574e+01 -1.056719e+03 
-7.848048e+01 -1.029482e+03 
-7.822523e+01 -1.002947e+03 
-7.796997e+01 -9.770959e+02 
-7.771471e+01 -9.519107e+02 
-7.745946e+01 -9.273744e+02 
-7.720420e+01 -9.034704e+02 
-7.694895e+01 -8.801822e+02 
-7.669369e+01 -8.574942e+02 
-7.643844e+01 -8.353907e+02 
-7.618318e+01 -8.138568e+02 
-7.592793e+01 -7.928777e+02 
-7.567267e+01 -7.724392e+02 
-7.541742e+01 -7.525273e+02 
-7.516216e+01 -7.331285e+02 
-7.490691e+01 -7.142296e+02 
-7.465165e+01 -6.958176e+02 
-7.439640e+01 -6.778800e+02 
-7.414114e+01 -6.604047e+02 
-7.388589e+01 -6.433796e+02 
-7.363063e+01 -6.267932e+02 
-7.337538e+01 -6.106341e+02 
-7.312012e+01 -5.948915e+02 
-7.286486e+01 -5.795545e+02 
-7.260961e+01 -5.646126e+02 
-7.235435e+01 -5.500558e+02 
-7.209910e+01 -5.358741e+02 
-7.184384e+01 -5.220578e+02 
-7.158859e+01 -5.085974e+02 
-7.133333e+01 -4.954840e+02 
-7.107808e+01 -4.827084e+02 
-7.082282e+01 -4.702620e+02 
-7.056757e+01 -4.581363e+02 
-7.031231e+01 -4.463230e+02 
-7.005706e+01 -4.348141e+02 
-6.980180e+01 -4.236018e+02 
-6.954655e+01 -4.126784e+02 
-6.929129e+01 -4.020365e+02 
-6.903604e+01 -3.916687e+02 
-6.878078e+01 -3.815681e+02 
-6.852553e+01 -3.717278e+02 
-6.827027e+01 -3.621410e+02 
-6.801502e+01 -3.528012e+02 
-6.775976e+01 -3.437021e+02 
-6.750450e+01 -3.348375e+02 
-6.724925e+01 -3.262012e+02 
-6.699399e+01 -3.177875e+02 
-6.673874e+01 -3.095906e+02 
-6.648348e+01 -3.016049e+02 
-6.622823e+01 -2.938250e+02 
-6.597297e+01 -2.862455e+02 
-6.571772e+01 -2.788614e+02 
-6.546246e+01 -2.716675e+02 
-6.520721e+01 -2.646589e+02 
-6.495195e+01 -2.578310e+02 
-6.469670e+01 -2.511790e+02 
-6.444144e+01 -2.446983e+02 
-6.418619e+01 -2.383847e+02 
-6.393093e+01 -2.322338e+02 
-6.367568e+01 -2.262413e+02 
-6.342042e+01 -2.204033e+02 
-6.316517e+01 -2.147156e+02 
-6.290991e+01 -2.091746e+02 
-6.265465e+01 -2.037763e+02 
-6.239940e+01 -1.985171e+02 
-6.214414e+01 -1.933934e+02 
-6.188889e+01 -1.884017e+02 
-6.163363e+01 -1.835387e+02 
-6.137838e+01 -1.788010e+02 
-6.112312e+01 -1.741853e+02 
-6.086787e+01 -1.696886e+02 
-6.061261e+01 -1.653077e+02 
-6.035736e+01 -1.610397e+02 
-6.010210e+01 -1.568817e+02 
-5.984685e+01 -1.528309e+02 
-5.959159e+01 -1.488844e+02 
-5.933634e+01 -1.450396e+02 
-5.908108e+01 -1.412938e+02 
-5.882583e+01 -1.376446e+02 
-5.857057e+01 -1.340894e+02 
-5.831532e+01 -1.306259e+02 
-5.806006e+01 -1.272515e+02 
-5.780480e+01 -1.239641e+02 
-5.754955e+01 -1.207614e+02 
-5.729429e+01 -1.176413e+02 
-5.703904e+01 -1.146015e+02 
-5.678378e+01 -1.116401e+02 
-5.652853e+01 -1.087550e+02 
-5.627327e+01 -1.059442e+02 
-5.601802e+01 -1.032058e+02 
-5.576276e+01 -1.005380e+02 
-5.550751e+01 -9.793893e+01 
-5.525225e+01 -9.540683e+01 
-5.499700e+01 -9.293998e+01 
-5.474174e+01 -9.053669e+01 
-5.448649e+01 -8.819533e+01 
-5.423123e+01 -8.591430e+01 
-5.397598e+01 -8.369204e+01 
-5.372072e+01 -8.152704e+01 
-5.346547e+01 -7.941783e+01 
-5.321021e+01 -7.736296e+01 
-5.295495e+01 -7.536105e+01 
-5.269970e+01 -7.341071e+01 
-5.244444e+01 -7.151063e+01 
-5.218919e+01 -6.965951e+01 
-5.193393e+01 -6.785609e+01 
-5.167868e+01 -6.609914e+01 
-5.142342e+01 -6.438745e+01 
-5.116817e+01 -6.271988e+01 
-5.091291e+01 -6.109527e+01 
-5.065766e+01 -5.951252e+01 
-5.040240e+01 -5.797055e+01 
-5.014715e+01 -5.646832e+01 
-4.989189e+01 -5.500479e+01 
-4.963664e+01 -5.357897e+01 
-4.938138e+01 -5.218990e+01 
-4.912613e+01 -5.083661e+01 
-4.887087e+01 -4.951820e+01 
-4.861562e+01 -4.823375e+01 
-4.836036e+01 -4.698241e+01 
-4.810511e+01 -4.576330e+01 
-4.784985e+01 -4.457561e+01 
-4.759459e+01 -4.341852e+01 
-4.733934e+01 -4.229125e+01 
-4.708408e+01 -4.119302e+01 
-4.682883e+01 -4.012309e+01 
-4.657357e+01 -3.908073e+01 
-4.631832e+01 -3.806523e+01 
-4.606306e+01 -3.707589e+01 
-4.580781e+01 -3.611205e+01 
-4.555255e+01 -3.517304e+01 
-4.529730e+01 -3.425823e+01 
-4.504204e+01 -3.336699e+01 
-4.478679e+01 -3.249871e+01 
-4.453153e+01 -3.165281e+01 
-4.427628e+01 -3.082870e+01 
-4.402102e+01 -3.002583e+01 
-4.376577e+01 -2.924364e+01 
-4.351051e+01 -2.848161e+01 
-4.325526e+01 -2.773922e+01 
-4.300000e+01 -2.701595e+01 
-4.274474e+01 -2.631132e+01 
-4.248949e+01 -2.562485e+01 
-4.223423e+01 -2.495606e+01 
-4.197898e+01 -2.430451e+01 
-4.172372e+01 -2.366975e+01 
-4.146847e+01 -2.305134e+01 
-4.121321e+01 -2.244886e+01 
-4.095796e+01 -2.186192e+01 
-4.070270e+01 -2.129009e+01 
-4.044745e+01 -2.073300e+01 
-4.019219e+01 -2.019026e+01 
-3.993694e+01 -1.966151e+01 
-3.968168e+01 -1.914638e+01 
-3.942643e+01 -1.864453e+01 
-3.917117e+01 -1.815560e+01 
-3.891592e+01 -1.767928e+01 
-3.866066e+01 -1.721523e+01 
-3.840541e+01 -1.676313e+01 
-3.815015e+01 -1.632269e+01 
-3.789489e+01 -1.589359e+01 
-3.763964e+01 -1.547555e+01 
-3.738438e+01 -1.506829e+01 
-3.712913e+01 -1.467151e+01 
-3.687387e+01 -1.428496e+01 
-3.661862e+01 -1.390837e+01 
-3.636336e+01 -1.354149e+01 
-3.610811e+01 -1.318405e+01 
-3.585285e+01 -1.283583e+01 
-3.559760e+01 -1.249658e+01 
-3.534234e+01 -1.216607e+01 
-3.508709e+01 -1.184408e+01 
-3.483183e+01 -1.153039e+01 
-3.457658e+01 -1.122478e+01 
-3.432132e+01 -1.092704e+01 
-3.406607e+01 -1.063697e+01 
-3.381081e+01 -1.035438e+01 
-3.355556e+01 -1.007907e+01 
-3.330030e+01 -9.810860e+00 
-3.304505e+01 -9.549556e+00 
-3.278979e+01 -9.294985e+00 
-3.253453e+01 -9.046974e+00 
-3.227928e+01 -8.805354e+00 
-3.202402e+01 -8.569960e+00 
-3.176877e+01 -8.340631e+00 
-3.151351e+01 -8.117212e+00 
-3.125826e+01 -7.899549e+00 
-3.100300e+01 -7.687496e+00 
-3.074775e+01 -7.480906e+00 
-3.049249e+01 -7.279640e+00 
-3.023724e+01 -7.083560e+00 
-2.998198e+01 -6.892533e+00 
-2.972673e+01 -6.706428e+00 
-2.947147e+01 -6.525119e+00 
-2.921622e+01 -6.348482e+00 
-2.896096e+01 -6.176397e+00 
-2.870571e+01 -6.008746e+00 
-2.845045e+01 -5.845415e+00 
-2.819520e+01 -5.686293e+00 
-2.793994e+01 -5.531271e+00 
-2.768468e+01 -5.380244e+00 
-2.742943e+01 -5.233109e+00 
-2.717417e+01 -5.089766e+00 
-2.691892e+01 -4.950116e+00 
-2.666366e+01 -4.814065e+00 
-2.640841e+01 -4.681521e+00 
-2.615315e+01 -4.552391e+00 
-2.589790e+01 -4.426590e+00 
-2.564264e+01 -4.304030e+00 
-2.538739e+01 -4.184629e+00 
-2.513213e+01 -4.068305e+00 
-2.487688e+01 -3.954979e+00 
-2.462162e+01 -3.844573e+00 
-2.436637e+01 -3.737013e+00 
-2.411111e+01 -3.632224e+00 
-2.385586e+01 -3.530137e+00 
-2.360060e+01 -3.430680e+00 
-2.334535e+01 -3.333786e+00 
-2.309009e+01 -3.239390e+00 
-2.283483e+01 -3.147427e+00 
-2.257958e+01 -3.057834e+00 
-2.232432e+01 -2.970550e+00 
-2.206907e+01 -2.885516e+00 
-2.181381e+01 -2.802674e+00 
-2.155856e+01 -2.721967e+00 
-2.130330e+01 -2.643340e+00 
-2.104805e+01 -2.566740e+00 
-2.079279e+01 -2.492115e+00 
-2.053754e+01 -2.419413e+00 
-2.028228e+01 -2.348586e+00 
-2.002703e+01 -2.279584e+00 
-1.977177e+01 -2.212362e+00 
-1.951652e+01 -2.146872e+00 
-1.926126e+01 -2.083071e+00 
-1.900601e+01 -2.020916e+00 
-1.875075e+01 -1.960362e+00 
-1.849550e+01 -1.901371e+00 
-1.824024e+01 -1.843900e+00 
-1.798498e+01 -1.787912e+00 
-1.772973e+01 -1.733367e+00 
-1.747447e+01 -1.680230e+00 
-1.721922e+01 -1.628463e+00 
-1.696396e+01 -1.578031e+00 
-1.670871e+01 -1.528900e+00 
-1.645345e+01 -1.481037e+00 
-1.619820e+01 -1.434409e+00 
-1.594294e+01 -1.388985e+00 
-1.568769e+01 -1.344732e+00 
-1.543243e+01 -1.301622e+00 
-1.517718e+01 -1.259624e+00 
-1.492192e+01 -1.218711e+00 
-1.466667e+01 -1.178855e+00 
-1.441141e+01 -1.140027e+00 
-1.415616e+01 -1.102203e+00 
-1.390090e+01 -1.065356e+00 
-1.364565e+01 -1.029461e+00 
-1.339039e+01 -9.944934e-01 
-1.313514e+01 -9.604301e-01 
-1.287988e+01 -9.272478e-01 
-1.262462e+01 -8.949237e-01 
-1.236937e+01 -8.634361e-01 
-1.211411e+01 -8.327635e-01 
-1.185886e+01 -8.028853e-01 
-1.160360e+01 -7.737810e-01 
-1.134835e+01 -7.454310e-01 
-1.109309e+01 -7.178162e-01 
-1.083784e+01 -6.909179e-01 
-1.058258e+01 -6.647179e-01 
-1.032733e+01 -6.391986e-01 
-1.007207e+01 -6.143427e-01 
-9.816817e+00 -5.901335e-01 
-9.561562e+00 -5.665548e-01 
-9.306306e+00 -5.435908e-01 
-9.051051e+00 -5.212261e-01 
-8.795796e+00 -4.994457e-01 
-8.540541e+00 -4.782353e-01 
-8.285285e+00 -4.575806e-01 
-8.030030e+00 -4.374680e-01 
-7.774775e+00 -4.178842e-01 
-7.519520e+00 -3.988164e-01 
-7.264264e+00 -3.802520e-01 
-7.009009e+00 -3.621790e-01 
-6.753754e+00 -3.445857e-01 
-6.498498e+00 -3.274607e-01 
-6.243243e+00 -3.107929e-01 
-5.987988e+00 -2.945719e-01 
-5.732733e+00 -2.787872e-01 
-5.477477e+00 -2.634290e-01 
-5.222222e+00 -2.484875e-01 
-4.966967e+00 -2.339535e-01 
-4.711712e+00 -2.198178e-01 
-4.456456e+00 -2.060717e-01 
-4.201201e+00 -1.927066e-01 
-3.945946e+00 -1.797141e-01 
-3.690691e+00 -1.670860e-01 
-3.435435e+00 -1.548141e-01 
-3.180180e+00 -1.428904e-01 
-2.924925e+00 -1.313070e-01 
-2.669670e+00 -1.200557e-01 
-2.414414e+00 -1.091287e-01 
-2.159159e+00 -9.851774e-02 
-1.903904e+00 -8.821470e-02 
-1.648649e+00 -7.821132e-02 
-1.393393e+00 -6.849927e-02 
-1.138138e+00 -5.907018e-02 
-8.828829e-01 -4.991563e-02 
-6.276276e-01 -4.102723e-02 
-3.723724e-01 -3.239666e-02 
-1.171171e-01 -2.401566e-02 
1.381381e-01 -1.587615e-02 
3.933934e-01 -7.970188e-03 
6.486486e-01 -2.900596e-04 
9.039039e-01 7.171729e-03 
1.159159e+00 1.442242e-02 
1.414414e+00 2.146901e-02 
1.669670e+00 2.831820e-02 
1.924925e+00 3.497647e-02 
2.180180e+00 4.145000e-02 
2.435435e+00 4.774473e-02 
2.690691e+00 5.386635e-02 
2.945946e+00 5.982032e-02 
3.201201e+00 6.561185e-02 
3.456456e+00 7.124596e-02 
3.711712e+00 7.672746e-02 
3.966967e+00 8.206094e-02 
4.222222e+00 8.725085e-02 
4.477477e+00 9.230143e-02 
4.732733e+00 9.721678e-02 
4.987988e+00 1.020008e-01 
5.243243e+00 1.066574e-01 
5.498498e+00 1.111901e-01 
5.753754e+00 1.156025e-01 
6.009009e+00 1.198980e-01 
6.264264e+00 1.240798e-01 
6.519520e+00 1.281512e-01 
6.774775e+00 1.321153e-01 
7.030030e+00 1.359749e-01 
7.285285e+00 1.397330e-01 
7.540541e+00 1.433923e-01 
7.795796e+00 1.469556e-01 
8.051051e+00 1.504255e-01 
8.306306e+00 1.538045e-01 
8.561562e+00 1.570950e-01 
8.816817e+00 1.602995e-01 
9.072072e+00 1.634203e-01 
9.327327e+00 1.664596e-01 
9.582583e+00 1.694195e-01 
9.837838e+00 1.723023e-01 
1.009309e+01 1.751099e-01 
1.034835e+01 1.778444e-01 
1.060360e+01 1.805077e-01 
1.085886e+01 1.831017e-01 
1.111411e+01 1.856282e-01 
1.136937e+01 1.880891e-01 
1.162462e+01 1.904859e-01 
1.187988e+01 1.928205e-01 
1.213514e+01 1.950945e-01 
1.239039e+01 1.973095e-01 
1.264565e+01 1.994669e-01 
1.290090e+01 2.015684e-01 
1.315616e+01 2.036154e-01 
1.341141e+01 2.056093e-01 
1.366667e+01 2.075516e-01 
1.392192e+01 2.094435e-01 
1.417718e+01 2.112863e-01 
1.443243e+01 2.130814e-01 
1.468769e+01 2.148301e-01 
1.494294e+01 2.165334e-01 
1.519820e+01 2.181927e-01 
1.545345e+01 2.198090e-01 
1.570871e+01 2.213835e-01 
1.596396e+01 2.229172e-01 
1.621922e+01 2.244113e-01 
1.647447e+01 2.258667e-01 
1.672973e+01 2.272845e-01 
1.698498e+01 2.286656e-01 
1.724024e+01 2.300110e-01 
1.749550e+01 2.313216e-01 
1.775075e+01 2.325984e-01 
1.800601e+01 2.338421e-01 
1.826126e+01 2.350537e-01 
1.851652e+01 2.362340e-01 
1.877177e+01 2.373837e-01 
1.902703e+01 2.385038e-01 
1.928228e+01 2.395950e-01 
1.953754e+01 2.406579e-01 
1.979279e+01 2.416934e-01 
2.004805e+01 2.427022e-01 
2.030330e+01 2.436849e-01 
2.055856e+01 2.446422e-01 
2.081381e+01 2.455748e-01 
2.106907e+01 2.464833e-01 
2.132432e+01 2.473684e-01 
2.157958e+01 2.482306e-01 
2.183483e+01 2.490706e-01 
2.209009e+01 2.498888e-01 
2.234535e+01 2.506860e-01 
2.260060e+01 2.514626e-01 
2.285586e+01 2.522191e-01 
2.311111e+01 2.529561e-01 
2.336637e+01 2.536741e-01 
2.362162e+01 2.543736e-01 
2.387688e+01 2.550550e-01 
2.413213e+01 2.557188e-01 
2.438739e+01 2.563656e-01 
2.464264e+01 2.569956e-01 
2.489790e+01 2.576093e-01 
2.515315e+01 2.582073e-01 
2.540841e+01 2.587898e-01 
2.566366e+01 2.593573e-01 
2.591892e+01 2.599101e-01 
2.617417e+01 2.604487e-01 
2.642943e+01 2.609734e-01 
2.668468e+01 2.614845e-01 
2.693994e+01 2.619825e-01 
2.719520e+01 2.624676e-01 
2.745045e+01 2.629402e-01 
2.770571e+01 2.634007e-01 
2.796096e+01 2.638492e-01 
2.821622e+01 2.642862e-01 
2.847147e+01 2.647119e-01 
2.872673e+01 2.651266e-01 
2.898198e+01 2.655307e-01 
2.923724e+01 2.659243e-01 
2.949249e+01 2.663078e-01 
2.974775e+01 2.666814e-01 
3.000300e+01 2.670453e-01 
3.025826e+01 2.673999e-01 
3.051351e+01 2.677453e-01 
3.076877e+01 2.680818e-01 
3.102402e+01 2.684097e-01 
3.127928e+01 2.687290e-01 
3.153453e+01 2.690402e-01 
3.178979e+01 2.693433e-01 
3.204505e+01 2.696387e-01 
3.230030e+01 2.699264e-01 
3.255556e+01 2.702066e-01 
3.281081e+01 2.704797e-01 
3.306607e+01 2.707457e-01 
3.332132e+01 2.710049e-01 
3.357658e+01 2.712574e-01 
3.383183e+01 2.715033e-01 
3.408709e+01 2.717430e-01 
3.434234e+01 2.719764e-01 
3.459760e+01 2.722039e-01 
3.485285e+01 2.724254e-01 
3.510811e+01 2.726413e-01 
3.536336e+01 2.728516e-01 
3.561862e+01 2.730565e-01 
3.587387e+01 2.732561e-01 
3.612913e+01 2.734505e-01 
3.638438e+01 2.736400e-01 
3.663964e+01 2.738245e-01 
3.689489e+01 2.740043e-01 
3.715015e+01 2.741795e-01 
3.740541e+01 2.743502e-01 
3.766066e+01 2.745164e-01 
3.791592e+01 2.746784e-01 
3.817117e+01 2.748362e-01 
3.842643e+01 2.749899e-01 
3.868168e+01 2.751397e-01 
3.893694e+01 2.752856e-01 
3.919219e+01 2.754277e-01 
3.944745e+01 2.755662e-01 
3.970270e+01 2.757011e-01 
3.995796e+01 2.758325e-01 
4.021321e+01 2.759606e-01 
4.046847e+01 2.760853e-01 
4.072372e+01 2.762068e-01 
4.097898e+01 2.763252e-01 
4.123423e+01 2.764406e-01 
4.148949e+01 2.765530e-01 
4.174474e+01 2.766624e-01 
4.200000e+01 2.767691e-01 
4.225526e+01 2.768730e-01 
4.251051e+01 2.769742e-01 
4.276577e+01 2.770729e-01 
4.302102e+01 2.771689e-01 
4.327628e+01 2.772626e-01 
4.353153e+01 2.773537e-01 
4.378679e+01 2.774426e-01 
4.404204e+01 2.775291e-01 
4.429730e+01 2.776135e-01 
4.455255e+01 2.776956e-01 
4.480781e+01 2.777756e-01 
4.506306e+01 2.778536e-01 
4.531832e+01 2.779296e-01 
4.557357e+01 2.780036e-01 
4.582883e+01 2.780757e-01 
4.608408e+01 2.781459e-01 
4.633934e+01 2.782143e-01 
4.659459e+01 2.782810e-01 
4.684985e+01 2.783459e-01 
4.710511e+01 2.784092e-01 
4.736036e+01 2.784709e-01 
4.761562e+01 2.785309e-01 
4.787087e+01 2.785894e-01 
4.812613e+01 2.786464e-01 
4.838138e+01 2.787019e-01 
4.863664e+01 2.787560e-01 
4.889189e+01 2.788087e-01 
4.914715e+01 2.788601e-01 
4.940240e+01 2.789101e-01 
4.965766e+01 2.789588e-01 
4.991291e+01 2.790063e-01 
5.016817e+01 2.790526e-01 
5.042342e+01 2.790976e-01 
5.067868e+01 2.791415e-01 
5.093393e+01 2.791843e-01 
5.118919e+01 2.792260e-01 
5.144444e+01 2.792666e-01 
5.169970e+01 2.793061e-01 
5.195495e+01 2.793447e-01 
5.221021e+01 2.793822e-01 
5.246547e+01 2.794188e-01 
5.272072e+01 2.794544e-01 
5.297598e+01 2.794891e-01 
5.323123e+01 2.795229e-01 
5.348649e+01 2.795559e-01 
5.374174e+01 2.795879e-01 
5.399700e+01 2.796192e-01 
5.425225e+01 2.796497e-01 
5.450751e+01 2.796794e-01 
5.476276e+01 2.797083e-01 
5.501802e+01 2.797364e-01 
5.527327e+01 2.797639e-01 
5.552853e+01 2.797906e-01 
5.578378e+01 2.798167e-01 
5.603904e+01 2.798420e-01 
5.629429e+01 2.798667e-01 
5.654955e+01 2.798908e-01 
5.680480e+01 2.799143e-01 
5.706006e+01 2.799371e-01 
5.731532e+01 2.799594e-01 
5.757057e+01 2.799811e-01 
5.782583e+01 2.800022e-01 
5.808108e+01 2.800228e-01 
5.833634e+01 2.800429e-01 
5.859159e+01 2.800624e-01 
5.884685e+01 2.800815e-01 
5.910210e+01 2.801000e-01 
5.935736e+01 2.801181e-01 
5.961261e+01 2.801357e-01 
5.986787e+01 2.801529e-01 
6.012312e+01 2.801696e-01 
6.037838e+01 2.801859e-01 
6.063363e+01 2.802017e-01 
6.088889e+01 2.802172e-01 
6.114414e+01 2.802322e-01 
6.139940e+01 2.802469e-01 
6.165465e+01 2.802612e-01 
6.190991e+01 2.802751e-01 
6.216517e+01 2.802887e-01 
6.242042e+01 2.803019e-01 
6.267568e+01 2.803147e-01 
6.293093e+01 2.803273e-01 
6.318619e+01 2.803395e-01 
6.344144e+01 2.803514e-01 
6.369670e+01 2.803630e-01 
6.395195e+01 2.803743e-01 
6.420721e+01 2.803853e-01 
6.446246e+01 2.803960e-01 
6.471772e+01 2.804065e-01 
6.497297e+01 2.804166e-01 
6.522823e+01 2.804265e-01 
6.548348e+01 2.804362e-01 
6.573874e+01 2.804456e-01 
6.599399e+01 2.804548e-01 
6.624925e+01 2.804637e-01 
6.650450e+01 2.804724e-01 
6.675976e+01 2.804809e-01 
6.701502e+01 2.804891e-01 
6.727027e+01 2.804972e-01 
6.752553e+01 2.805050e-01 
6.778078e+01 2.805127e-01 
6.803604e+01 2.805201e-01 
6.829129e+01 2.805274e-01 
6.854655e+01 2.805344e-01 
6.880180e+01 2.805413e-01 
6.905706e+01 2.805480e-01 
6.931231e+01 2.805545e-01 
6.956757e+01 2.805609e-01 
6.982282e+01 2.805671e-01 
7.007808e+01 2.805731e-01 
7.033333e+01 2.805790e-01 
7.058859e+01 2.805847e-01 
7.084384e+01 2.805903e-01 
7.109910e+01 2.805957e-01 
7.135435e+01 2.806010e-01 
7.160961e+01 2.806062e-01 
7.186486e+01 2.806112e-01 
7.212012e+01 2.806161e-01 
7.237538e+01 2.806209e-01 
7.263063e+01 2.806256e-01 
7.288589e+01 2.806301e-01 
7.314114e+01 2.806345e-01 
7.339640e+01 2.806388e-01 
7.365165e+01 2.806430e-01 
7.390691e+01 2.806471e-01 
7.416216e+01 2.806510e-01 
7.441742e+01 2.806549e-01 
7.467267e+01 2.806587e-01 
7.492793e+01 2.806624e-01 
7.518318e+01 2.806660e-01 
7.543844e+01 2.806694e-01 
7.569369e+01 2.806728e-01 
7.594895e+01 2.806762e-01 
7.620420e+01 2.806794e-01 
7.645946e+01 2.806825e-01 
7.671471e+01 2.806856e-01 
7.696997e+01 2.806886e-01 
7.722523e+01 2.806915e-01 
7.748048e+01 2.806943e-01 
7.773574e+01 2.806971e-01 
7.799099e+01 2.806998e-01 
7.824625e+01 2.807024e-01 
7.850150e+01 2.807049e-01 
7.875676e+01 2.807074e-01 
7.901201e+01 2.807098e-01 
7.926727e+01 2.807122e-01 
7.952252e+01 2.807145e-01 
7.977778e+01 2.807167e-01 
8.003303e+01 2.807189e-01 
8.028829e+01 2.807210e-01 
8.054354e+01 2.807231e-01 
8.079880e+01 2.807251e-01 
8.105405e+01 2.807271e-01 
8.130931e+01 2.807290e-01 
8.156456e+01 2.807309e-01 
8.181982e+01 2.807327e-01 
8.207508e+01 2.807345e-01 
8.233033e+01 2.807362e-01 
8.258559e+01 2.807379e-01 
8.284084e+01 2.807395e-01 
8.309610e+01 2.807411e-01 
8.335135e+01 2.807426e-01 
8.360661e+01 2.807442e-01 
8.386186e+01 2.807456e-01 
8.411712e+01 2.807471e-01 
8.437237e+01 2.807485e-01 
8.462763e+01 2.807498e-01 
8.488288e+01 2.807512e-01 
8.513814e+01 2.807524e-01 
8.539339e+01 2.807537e-01 
8.564865e+01 2.807549e-01 
8.590390e+01 2.807561e-01 
8.615916e+01 2.807573e-01 
8.641441e+01 2.807584e-01 
8.666967e+01 2.807595e-01 
8.692492e+01 2.807606e-01 
8.718018e+01 2.807617e-01 
8.743544e+01 2.807627e-01 
8.769069e+01 2.807637e-01 
8.794595e+01 2.807647e-01 
8.820120e+01 2.807656e-01 
8.845646e+01 2.807665e-01 
8.871171e+01 2.807674e-01 
8.896697e+01 2.807683e-01 
8.922222e+01 2.807692e-01 
8.947748e+01 2.807700e-01 
8.973273e+01 2.807708e-01 
8.998799e+01 2.807716e-01 
9.024324e+01 2.807723e-01 
9.049850e+01 2.807731e-01 
9.075375e+01 2.807738e-01 
9.100901e+01 2.807745e-01 
9.126426e+01 2.807752e-01 
9.151952e+01 2.807759e-01 
9.177477e+01 2.807766e-01 
9.203003e+01 2.807772e-01 
9.228529e+01 2.807778e-01 
9.254054e+01 2.807784e-01 
9.279580e+01 2.807790e-01 
9.305105e+01 2.807796e-01 
9.330631e+01 2.807802e-01 
9.356156e+01 2.807807e-01 
9.381682e+01 2.807812e-01 
9.407207e+01 2.807818e-01 
9.432733e+01 2.807823e-01 
9.458258e+01 2.807828e-01 
9.483784e+01 2.807832e-01 
9.509309e+01 2.807837e-01 
9.534835e+01 2.807842e-01 
9.560360e+01 2.807846e-01 
9.585886e+01 2.807850e-01 
9.611411e+01 2.807855e-01 
9.636937e+01 2.807859e-01 
9.662462e+01 2.807863e-01 
9.687988e+01 2.807867e-01 
9.713514e+01 2.807870e-01 
9.739039e+01 2.807874e-01 
9.764565e+01 2.807878e-01 
9.790090e+01 2.807881e-01 
9.815616e+01 2.807885e-01 
9.841141e+01 2.807888e-01 
9.866667e+01 2.807891e-01 
9.892192e+01 2.807894e-01 
9.917718e+01 2.807897e-01 
9.943243e+01 2.807900e-01 
9.968769e+01 2.807903e-01 
9.994294e+01 2.807906e-01 
1.001982e+02 2.807909e-01 
1.004535e+02 2.807912e-01 
1.007087e+02 2.807914e-01 
1.009640e+02 2.807917e-01 
1.012192e+02 2.807919e-01 
1.014745e+02 2.807922e-01 
1.017297e+02 2.807924e-01 
1.019850e+02 2.807926e-01 
1.022402e+02 2.807929e-01 
1.024955e+02 2.807931e-01 
1.027508e+02 2.807933e-01 
1.030060e+02 2.807935e-01 
1.032613e+02 2.807937e-01 
1.035165e+02 2.807939e-01 
1.037718e+02 2.807941e-01 
1.040270e+02 2.807943e-01 
1.042823e+02 2.807945e-01 
1.045375e+02 2.807946e-01 
1.047928e+02 2.807948e-01 
1.050480e+02 2.807950e-01 
1.053033e+02 2.807952e-01 
1.055586e+02 2.807953e-01 
1.058138e+02 2.807955e-01 
1.060691e+02 2.807956e-01 
1.063243e+02 2.807958e-01 
1.065796e+02 2.807959e-01 
1.068348e+02 2.807961e-01 
1.070901e+02 2.807962e-01 
1.073453e+02 2.807963e-01 
1.076006e+02 2.807965e-01 
1.078559e+02 2.807966e-01 
1.081111e+02 2.807967e-01 
1.083664e+02 2.807968e-01 
1.086216e+02 2.807969e-01 
1.088769e+02 2.807971e-01 
1.091321e+02 2.807972e-01 
1.093874e+02 2.807973e-01 
1.096426e+02 2.807974e-01 
1.098979e+02 2.807975e-01 
1.101532e+02 2.807976e-01 
1.104084e+02 2.807977e-01 
1.106637e+02 2.807978e-01 
1.109189e+02 2.807979e-01 
1.111742e+02 2.807980e-01 
1.114294e+02 2.807980e-01 
1.116847e+02 2.807981e-01 
1.119399e+02 2.807982e-01 
1.121952e+02 2.807983e-01 
1.124505e+02 2.807984e-01 
1.127057e+02 2.807985e-01 
1.129610e+02 2.807985e-01 
1.132162e+02 2.807986e-01 
1.134715e+02 2.807987e-01 
1.137267e+02 2.807987e-01 
1.139820e+02 2.807988e-01 
1.142372e+02 2.807989e-01 
1.144925e+02 2.807989e-01 
1.147477e+02 2.807990e-01 
1.150030e+02 2.807991e-01 
1.152583e+02 2.807991e-01 
1.155135e+02 2.807992e-01 
1.157688e+02 2.807992e-01 
1.160240e+02 2.807993e-01 
1.162793e+02 2.807994e-01 
1.165345e+02 2.807994e-01 
1.167898e+02 2.807995e-01 
1.170450e+02 2.807995e-01 
1.173003e+02 2.807996e-01 
1.175556e+02 2.807996e-01 
1.178108e+02 2.807996e-01 
1.180661e+02 2.807997e-01 
1.183213e+02 2.807997e-01 
1.185766e+02 2.807998e-01 
1.188318e+02 2.807998e-01 
1.190871e+02 2.807999e-01 
1.193423e+02 2.807999e-01 
1.195976e+02 2.807999e-01 
1.198529e+02 2.808000e-01 
1.201081e+02 2.808000e-01 
1.203634e+02 2.808000e-01 
1.206186e+02 2.808001e-01 
1.208739e+02 2.808001e-01 
1.211291e+02 2.808001e-01 
1.213844e+02 2.808002e-01 
1.216396e+02 2.808002e-01 
1.218949e+02 2.808002e-01 
1.221502e+02 2.808003e-01 
1.224054e+02 2.808003e-01 
1.226607e+02 2.808003e-01 
1.229159e+02 2.808003e-01 
1.231712e+02 2.808004e-01 
1.234264e+02 2.808004e-01 
1.236817e+02 2.808004e-01 
1.239369e+02 2.808004e-01 
1.241922e+02 2.808005e-01 
1.244474e+02 2.808005e-01 
1.247027e+02 2.808005e-01 
1.249580e+02 2.808005e-01 
1.252132e+02 2.808006e-01 
1.254685e+02 2.808006e-01 
1.257237e+02 2.808006e-01 
1.259790e+02 2.808006e-01 
1.262342e+02 2.808006e-01 
1.264895e+02 2.808007e-01 
1.267447e+02 2.808007e-01 
1.270000e+02 2.808007e-01 
1.270000e+02 3.336087e-01 
1.267447e+02 3.336087e-01 
1.264895e+02 3.336087e-01 
1.262342e+02 3.336087e-01 
1.259790e+02 3.336087e-01 
1.257237e+02 3.336086e-01 
1.254685e+02 3.336086e-01 
1.252132e+02 3.336086e-01 
1.249580e+02 3.336086e-01 
1.247027e+02 3.336085e-01 
1.244474e+02 3.336085e-01 
1.241922e+02 3.336085e-01 
1.239369e+02 3.336085e-01 
1.236817e+02 3.336084e-01 
1.234264e+02 3.336084e-01 
1.231712e+02 3.336084e-01 
1.229159e+02 3.336083e-01 
1.226607e+02 3.336083e-01 
1.224054e+02 3.336083e-01 
1.221502e+02 3.336083e-01 
1.218949e+02 3.336082e-01 
1.216396e+02 3.336082e-01 
1.213844e+02 3.336082e-01 
1.211291e+02 3.336081e-01 
1.208739e+02 3.336081e-01 
1.206186e+02 3.336080e-01 
1.203634e+02 3.336080e-01 
1.201081e+02 3.336080e-01 
1.198529e+02 3.336079e-01 
1.195976e+02 3.336079e-01 
1.193423e+02 3.336078e-01 
1.190871e+02 3.336078e-01 
1.188318e+02 3.336077e-01 
1.185766e+02 3.336077e-01 
1.183213e+02 3.336077e-01 
1.180661e+02 3.336076e-01 
1.178108e+02 3.336076e-01 
1.175556e+02 3.336075e-01 
1.173003e+02 3.336074e-01 
1.170450e+02 3.336074e-01 
1.167898e+02 3.336073e-01 
1.165345e+02 3.336073e-01 
1.162793e+02 3.336072e-01 
1.160240e+02 3.336072e-01 
1.157688e+02 3.336071e-01 
1.155135e+02 3.336070e-01 
1.152583e+02 3.336070e-01 
1.150030e+02 3.336069e-01 
1.147477e+02 3.336068e-01 
1.144925e+02 3.336068e-01 
1.142372e+02 3.336067e-01 
1.139820e+02 3.336066e-01 
1.137267e+02 3.336065e-01 
1.134715e+02 3.336065e-01 
1.132162e+02 3.336064e-01 
1.129610e+02 3.336063e-01 
1.127057e+02 3.336062e-01 
1.124505e+02 3.336061e-01 
1.121952e+02 3.336060e-01 
1.119399e+02 3.336059e-01 
1.116847e+02 3.336058e-01 
1.114294e+02 3.336058e-01 
1.111742e+02 3.336057e-01 
1.109189e+02 3.336056e-01 
1.106637e+02 3.336054e-01 
1.104084e+02 3.336053e-01 
1.101532e+02 3.336052e-01 
1.098979e+02 3.336051e-01 
1.096426e+02 3.336050e-01 
1.093874e+02 3.336049e-01 
1.091321e+02 3.336048e-01 
1.088769e+02 3.336046e-01 
1.086216e+02 3.336045e-01 
1.083664e+02 3.336044e-01 
1.081111e+02 3.336042e-01 
1.078559e+02 3.336041e-01 
1.076006e+02 3.336040e-01 
1.073453e+02 3.336038e-01 
1.070901e+02 3.336037e-01 
1.068348e+02 3.336035e-01 
1.065796e+02 3.336033e-01 
1.063243e+02 3.336032e-01 
1.060691e+02 3.336030e-01 
1.058138e+02 3.336028e-01 
1.055586e+02 3.336027e-01 
1.053033e+02 3.336025e-01 
1.050480e+02 3.336023e-01 
1.047928e+02 3.336021e-01 
1.045375e+02 3.336019e-01 
1.042823e+02 3.336017e-01 
1.040270e+02 3.336015e-01 
1.037718e+02 3.336013e-01 
1.035165e+02 3.336011e-01 
1.032613e+02 3.336009e-01 
1.030060e+02 3.336006e-01 
1.027508e+02 3.336004e-01 
1.024955e+02 3.336001e-01 
1.022402e+02 3.335999e-01 
1.019850e+02 3.335996e-01 
1.017297e+02 3.335994e-01 
1.014745e+02 3.335991e-01 
1.012192e+02 3.335988e-01 
1.009640e+02 3.335986e-01 
1.007087e+02 3.335983e-01 
1.004535e+02 3.335980e-01 
1.001982e+02 3.335977e-01 
9.994294e+01 3.335974e-01 
9.968769e+01 3.335970e-01 
9.943243e+01 3.335967e-01 
9.917718e+01 3.335964e-01 
9.892192e+01 3.335960e-01 
9.866667e+01 3.335957e-01 
9.841141e+01 3.335953e-01 
9.815616e+01 3.335949e-01 
9.790090e+01 3.335945e-01 
9.764565e+01 3.335941e-01 
9.739039e+01 3.335937e-01 
9.713514e+01 3.335933e-01 
9.687988e+01 3.335929e-01 
9.662462e+01 3.335924e-01 
9.636937e+01 3.335920e-01 
9.611411e+01 3.335915e-01 
9.585886e+01 3.335911e-01 
9.560360e+01 3.335906e-01 
9.534835e+01 3.335901e-01 
9.509309e+01 3.335895e-01 
9.483784e+01 3.335890e-01 
9.458258e+01 3.335885e-01 
9.432733e+01 3.335879e-01 
9.407207e+01 3.335873e-01 
9.381682e+01 3.335868e-01 
9.356156e+01 3.335862e-01 
9.330631e+01 3.335855e-01 
9.305105e+01 3.335849e-01 
9.279580e+01 3.335843e-01 
9.254054e+01 3.335836e-01 
9.228529e+01 3.335829e-01 
9.203003e+01 3.335822e-01 
9.177477e+01 3.335815e-01 
9.151952e+01 3.335807e-01 
9.126426e+01 3.335800e-01 
9.100901e+01 3.335792e-01 
9.075375e+01 3.335784e-01 
9.049850e+01 3.335776e-01 
9.024324e+01 3.335767e-01 
8.998799e+01 3.335759e-01 
8.973273e+01 3.335750e-01 
8.947748e+01 3.335741e-01 
8.922222e+01 3.335731e-01 
8.896697e+01 3.335722e-01 
8.871171e+01 3.335712e-01 
8.845646e+01 3.335702e-01 
8.820120e+01 3.335691e-01 
8.794595e+01 3.335680e-01 
8.769069e+01 3.335670e-01 
8.743544e+01 3.335658e-01 
8.718018e+01 3.335647e-01 
8.692492e+01 3.335635e-01 
8.666967e+01 3.335623e-01 
8.641441e+01 3.335610e-01 
8.615916e+01 3.335597e-01 
8.590390e+01 3.335584e-01 
8.564865e+01 3.335571e-01 
8.539339e+01 3.335557e-01 
8.513814e+01 3.335543e-01 
8.488288e+01 3.335528e-01 
8.462763e+01 3.335513e-01 
8.437237e+01 3.335498e-01 
8.411712e+01 3.335482e-01 
8.386186e+01 3.335466e-01 
8.360661e+01 3.335449e-01 
8.335135e+01 3.335432e-01 
8.309610e+01 3.335414e-01 
8.284084e+01 3.335396e-01 
8.258559e+01 3.335378e-01 
8.233033e+01 3.335359e-01 
8.207508e+01 3.335339e-01 
8.181982e+01 3.335319e-01 
8.156456e+01 3.335299e-01 
8.130931e+01 3.335278e-01 
8.105405e+01 3.335256e-01 
8.079880e+01 3.335234e-01 
8.054354e+01 3.335211e-01 
8.028829e+01 3.335188e-01 
8.003303e+01 3.335164e-01 
7.977778e+01 3.335139e-01 
7.952252e+01 3.335114e-01 
7.926727e+01 3.335088e-01 
7.901201e+01 3.335061e-01 
7.875676e+01 3.335034e-01 
7.850150e+01 3.335006e-01 
7.824625e+01 3.334977e-01 
7.799099e+01 3.334948e-01 
7.773574e+01 3.334917e-01 
7.748048e+01 3.334886e-01 
7.722523e+01 3.334854e-01 
7.696997e+01 3.334821e-01 
7.671471e+01 3.334788e-01 
7.645946e+01 3.334753e-01 
7.620420e+01 3.334717e-01 
7.594895e+01 3.334681e-01 
7.569369e+01 3.334644e-01 
7.543844e+01 3.334605e-01 
7.518318e+01 3.334566e-01 
7.492793e+01 3.334525e-01 
7.467267e+01 3.334484e-01 
7.441742e+01 3.334441e-01 
7.416216e+01 3.334398e-01 
7.390691e+01 3.334353e-01 
7.365165e+01 3.334307e-01 
7.339640e+01 3.334259e-01 
7.314114e+01 3.334211e-01 
7.288589e+01 3.334161e-01 
7.263063e+01 3.334110e-01 
7.237538e+01 3.334057e-01 
7.212012e+01 3.334003e-01 
7.186486e+01 3.333948e-01 
7.160961e+01 3.333891e-01 
7.135435e+01 3.333833e-01 
7.109910e+01 3.333773e-01 
7.084384e+01 3.333712e-01 
7.058859e+01 3.333649e-01 
7.033333e+01 3.333584e-01 
7.007808e+01 3.333517e-01 
6.982282e+01 3.333449e-01 
6.956757e+01 3.333379e-01 
6.931231e+01 3.333308e-01 
6.905706e+01 3.333234e-01 
6.880180e+01 3.333158e-01 
6.854655e+01 3.333080e-01 
6.829129e+01 3.333001e-01 
6.803604e+01 3.332919e-01 
6.778078e+01 3.332835e-01 
6.752553e+01 3.332749e-01 
6.727027e+01 3.332660e-01 
6.701502e+01 3.332569e-01 
6.675976e+01 3.332476e-01 
6.650450e+01 3.332380e-01 
6.624925e+01 3.332282e-01 
6.599399e+01 3.332181e-01 
6.573874e+01 3.332078e-01 
6.548348e+01 3.331971e-01 
6.522823e+01 3.331862e-01 
6.497297e+01 3.331750e-01 
6.471772e+01 3.331636e-01 
6.446246e+01 3.331518e-01 
6.420721e+01 3.331397e-01 
6.395195e+01 3.331272e-01 
6.369670e+01 3.331145e-01 
6.344144e+01 3.331014e-01 
6.318619e+01 3.330879e-01 
6.293093e+01 3.330741e-01 
6.267568e+01 3.330600e-01 
6.242042e+01 3.330454e-01 
6.216517e+01 3.330305e-01 
6.190991e+01 3.330152e-01 
6.165465e+01 3.329995e-01 
6.139940e+01 3.329834e-01 
6.114414e+01 3.329668e-01 
6.088889e+01 3.329498e-01 
6.063363e+01 3.329324e-01 
6.037838e+01 3.329145e-01 
6.012312e+01 3.328961e-01 
5.986787e+01 3.328772e-01 
5.961261e+01 3.328578e-01 
5.935736e+01 3.328380e-01 
5.910210e+01 3.328175e-01 
5.884685e+01 3.327966e-01 
5.859159e+01 3.327751e-01 
5.833634e+01 3.327530e-01 
5.808108e+01 3.327304e-01 
5.782583e+01 3.327071e-01 
5.757057e+01 3.326833e-01 
5.731532e+01 3.326588e-01 
5.706006e+01 3.326336e-01 
5.680480e+01 3.326078e-01 
5.654955e+01 3.325813e-01 
5.629429e+01 3.325541e-01 
5.603904e+01 3.325262e-01 
5.578378e+01 3.324976e-01 
5.552853e+01 3.324682e-01 
5.527327e+01 3.324380e-01 
5.501802e+01 3.324070e-01 
5.476276e+01 3.323752e-01 
5.450751e+01 3.323425e-01 
5.425225e+01 3.323090e-01 
5.399700e+01 3.322746e-01 
5.374174e+01 3.322393e-01 
5.348649e+01 3.322031e-01 
5.323123e+01 3.321659e-01 
5.297598e+01 3.321277e-01 
5.272072e+01 3.320885e-01 
5.246547e+01 3.320483e-01 
5.221021e+01 3.320070e-01 
5.195495e+01 3.319646e-01 
5.169970e+01 3.319211e-01 
5.144444e+01 3.318765e-01 
5.118919e+01 3.318306e-01 
5.093393e+01 3.317836e-01 
5.067868e+01 3.317353e-01 
5.042342e+01 3.316857e-01 
5.016817e+01 3.316348e-01 
4.991291e+01 3.315826e-01 
4.965766e+01 3.315290e-01 
4.940240e+01 3.314740e-01 
4.914715e+01 3.314175e-01 
4.889189e+01 3.313595e-01 
4.863664e+01 3.313000e-01 
4.838138e+01 3.312389e-01 
4.812613e+01 3.311763e-01 
4.787087e+01 3.311119e-01 
4.761562e+01 3.310458e-01 
4.736036e+01 3.309780e-01 
4.710511e+01 3.309085e-01 
4.684985e+01 3.308370e-01 
4.659459e+01 3.307637e-01 
4.633934e+01 3.306884e-01 
4.608408e+01 3.306112e-01 
4.582883e+01 3.305319e-01 
4.557357e+01 3.304505e-01 
4.531832e+01 3.303669e-01 
4.506306e+01 3.302812e-01 
4.480781e+01 3.301932e-01 
4.455255e+01 3.301028e-01 
4.429730e+01 3.300101e-01 
4.404204e+01 3.299149e-01 
4.378679e+01 3.298172e-01 
4.353153e+01 3.297169e-01 
4.327628e+01 3.296139e-01 
4.302102e+01 3.295083e-01 
4.276577e+01 3.293998e-01 
4.251051e+01 3.292885e-01 
4.225526e+01 3.291742e-01 
4.200000e+01 3.290569e-01 
4.174474e+01 3.289365e-01 
4.148949e+01 3.288129e-01 
4.123423e+01 3.286861e-01 
4.097898e+01 3.285558e-01 
4.072372e+01 3.284222e-01 
4.046847e+01 3.282850e-01 
4.021321e+01 3.281442e-01 
3.995796e+01 3.279997e-01 
3.970270e+01 3.278513e-01 
3.944745e+01 3.276990e-01 
3.919219e+01 3.275427e-01 
3.893694e+01 3.273823e-01 
3.868168e+01 3.272176e-01 
3.842643e+01 3.270486e-01 
3.817117e+01 3.268751e-01 
3.791592e+01 3.266970e-01 
3.766066e+01 3.265142e-01 
3.740541e+01 3.263266e-01 
3.715015e+01 3.261340e-01 
3.689489e+01 3.259363e-01 
3.663964e+01 3.257334e-01 
3.638438e+01 3.255251e-01 
3.612913e+01 3.253113e-01 
3.587387e+01 3.250918e-01 
3.561862e+01 3.248666e-01 
3.536336e+01 3.246354e-01 
3.510811e+01 3.243981e-01 
3.485285e+01 3.241545e-01 
3.459760e+01 3.239045e-01 
3.434234e+01 3.236479e-01 
3.408709e+01 3.233844e-01 
3.383183e+01 3.231141e-01 
3.357658e+01 3.228365e-01 
3.332132e+01 3.225517e-01 
3.306607e+01 3.222593e-01 
3.281081e+01 3.219591e-01 
3.255556e+01 3.216511e-01 
3.230030e+01 3.213348e-01 
3.204505e+01 3.210103e-01 
3.178979e+01 3.206771e-01 
3.153453e+01 3.203352e-01 
3.127928e+01 3.199842e-01 
3.102402e+01 3.196239e-01 
3.076877e+01 3.192541e-01 
3.051351e+01 3.188745e-01 
3.025826e+01 3.184849e-01 
3.000300e+01 3.180850e-01 
2.974775e+01 3.176746e-01 
2.949249e+01 3.172533e-01 
2.923724e+01 3.168208e-01 
2.898198e+01 3.163769e-01 
2.872673e+01 3.159213e-01 
2.847147e+01 3.154536e-01 
2.821622e+01 3.149736e-01 
2.796096e+01 3.144809e-01 
2.770571e+01 3.139752e-01 
2.745045e+01 3.134561e-01 
2.719520e+01 3.129233e-01 
2.693994e+01 3.123764e-01 
2.668468e+01 3.118150e-01 
2.642943e+01 3.112389e-01 
2.617417e+01 3.106475e-01 
2.591892e+01 3.100405e-01 
2.566366e+01 3.094174e-01 
2.540841e+01 3.087779e-01 
2.515315e+01 3.081214e-01 
2.489790e+01 3.074477e-01 
2.464264e+01 3.067561e-01 
2.438739e+01 3.060463e-01 
2.413213e+01 3.053177e-01 
2.387688e+01 3.045699e-01 
2.362162e+01 3.038023e-01 
2.336637e+01 3.030144e-01 
2.311111e+01 3.022058e-01 
2.285586e+01 3.013757e-01 
2.260060e+01 3.005238e-01 
2.234535e+01 2.996493e-01 
2.209009e+01 2.987518e-01 
2.183483e+01 2.978306e-01 
2.157958e+01 2.968850e-01 
2.132432e+01 2.959145e-01 
2.106907e+01 2.949183e-01 
2.081381e+01 2.938959e-01 
2.055856e+01 2.928464e-01 
2.030330e+01 2.917693e-01 
2.004805e+01 2.906637e-01 
1.979279e+01 2.895289e-01 
1.953754e+01 2.883642e-01 
1.928228e+01 2.871688e-01 
1.902703e+01 2.859418e-01 
1.877177e+01 2.846825e-01 
1.851652e+01 2.833899e-01 
1.826126e+01 2.820632e-01 
1.800601e+01 2.807015e-01 
1.775075e+01 2.793039e-01 
1.749550e+01 2.778695e-01 
1.724024e+01 2.763972e-01 
1.698498e+01 2.748861e-01 
1.672973e+01 2.733352e-01 
1.647447e+01 2.717433e-01 
1.621922e+01 2.701096e-01 
1.596396e+01 2.684327e-01 
1.570871e+01 2.667117e-01 
1.545345e+01 2.649454e-01 
1.519820e+01 2.631325e-01 
1.494294e+01 2.612718e-01 
1.468769e+01 2.593622e-01 
1.443243e+01 2.574023e-01 
1.417718e+01 2.553908e-01 
1.392192e+01 2.533263e-01 
1.366667e+01 2.512075e-01 
1.341141e+01 2.490330e-01 
1.315616e+01 2.468013e-01 
1.290090e+01 2.445109e-01 
1.264565e+01 2.421603e-01 
1.239039e+01 2.397479e-01 
1.213514e+01 2.372722e-01 
1.187988e+01 2.347314e-01 
1.162462e+01 2.321239e-01 
1.136937e+01 2.294479e-01 
1.111411e+01 2.267018e-01 
1.085886e+01 2.238836e-01 
1.060360e+01 2.209915e-01 
1.034835e+01 2.180237e-01 
1.009309e+01 2.149781e-01 
9.837838e+00 2.118527e-01 
9.582583e+00 2.086456e-01 
9.327327e+00 2.053546e-01 
9.072072e+00 2.019775e-01 
8.816817e+00 1.985123e-01 
8.561562e+00 1.949566e-01 
8.306306e+00 1.913082e-01 
8.051051e+00 1.875647e-01 
7.795796e+00 1.837237e-01 
7.540541e+00 1.797827e-01 
7.285285e+00 1.757394e-01 
7.030030e+00 1.715910e-01 
6.774775e+00 1.673351e-01 
6.519520e+00 1.629689e-01 
6.264264e+00 1.584898e-01 
6.009009e+00 1.538950e-01 
5.753754e+00 1.491817e-01 
5.498498e+00 1.443470e-01 
5.243243e+00 1.393881e-01 
4.987988e+00 1.343020e-01 
4.732733e+00 1.290857e-01 
4.477477e+00 1.237362e-01 
4.222222e+00 1.182505e-01 
3.966967e+00 1.126254e-01 
3.711712e+00 1.068579e-01 
3.456456e+00 1.009447e-01 
3.201201e+00 9.488282e-02 
2.945946e+00 8.866901e-02 
2.690691e+00 8.230011e-02 
2.435435e+00 7.577294e-02 
2.180180e+00 6.908434e-02 
1.924925e+00 6.223116e-02 
1.669670e+00 5.521024e-02 
1.414414e+00 4.801846e-02 
1.159159e+00 4.065270e-02 
9.039039e-01 3.310987e-02 
6.486486e-01 2.538687e-02 
3.933934e-01 1.748060e-02 
1.381381e-01 9.387928e-03 
-1.171171e-01 1.105669e-03 
-3.723724e-01 -7.369439e-03 
-6.276276e-01 -1.604078e-02 
-8.828829e-01 -2.491191e-02 
-1.138138e+00 -3.398660e-02 
-1.393393e+00 -4.326887e-02 
-1.648649e+00 -5.276308e-02 
-1.903904e+00 -6.247394e-02 
-2.159159e+00 -7.240654e-02 
-2.414414e+00 -8.256643e-02 
-2.669670e+00 -9.295958e-02 
-2.924925e+00 -1.035924e-01 
-3.180180e+00 -1.144719e-01 
-3.435435e+00 -1.256052e-01 
-3.690691e+00 -1.370001e-01 
-3.945946e+00 -1.486647e-01 
-4.201201e+00 -1.606074e-01 
-4.456456e+00 -1.728371e-01 
-4.711712e+00 -1.853627e-01 
-4.966967e+00 -1.981936e-01 
-5.222222e+00 -2.113393e-01 
-5.477477e+00 -2.248097e-01 
-5.732733e+00 -2.386147e-01 
-5.987988e+00 -2.527647e-01 
-6.243243e+00 -2.672699e-01 
-6.498498e+00 -2.821412e-01 
-6.753754e+00 -2.973893e-01 
-7.009009e+00 -3.130254e-01 
-7.264264e+00 -3.290606e-01 
-7.519520e+00 -3.455066e-01 
-7.774775e+00 -3.623751e-01 
-8.030030e+00 -3.796781e-01 
-8.285285e+00 -3.974278e-01 
-8.540541e+00 -4.156369e-01 
-8.795796e+00 -4.343180e-01 
-9.051051e+00 -4.534844e-01 
-9.306306e+00 -4.731493e-01 
-9.561562e+00 -4.933266e-01 
-9.816817e+00 -5.140302e-01 
-1.007207e+01 -5.352746e-01 
-1.032733e+01 -5.570744e-01 
-1.058258e+01 -5.794447e-01 
-1.083784e+01 -6.024009e-01 
-1.109309e+01 -6.259589e-01 
-1.134835e+01 -6.501350e-01 
-1.160360e+01 -6.749457e-01 
-1.185886e+01 -7.004080e-01 
-1.211411e+01 -7.265396e-01 
-1.236937e+01 -7.533582e-01 
-1.262462e+01 -7.808824e-01 
-1.287988e+01 -8.091308e-01 
-1.313514e+01 -8.381230e-01 
-1.339039e+01 -8.678787e-01 
-1.364565e+01 -8.984184e-01 
-1.390090e+01 -9.297628e-01 
-1.415616e+01 -9.619334e-01 
-1.441141e+01 -9.949522e-01 
-1.466667e+01 -1.028842e+00 
-1.492192e+01 -1.063625e+00 
-1.517718e+01 -1.099326e+00 
-1.543243e+01 -1.135970e+00 
-1.568769e+01 -1.173580e+00 
-1.594294e+01 -1.212183e+00 
-1.619820e+01 -1.251805e+00 
-1.645345e+01 -1.292473e+00 
-1.670871e+01 -1.334215e+00 
-1.696396e+01 -1.377059e+00 
-1.721922e+01 -1.421035e+00 
-1.747447e+01 -1.466173e+00 
-1.772973e+01 -1.512502e+00 
-1.798498e+01 -1.560056e+00 
-1.824024e+01 -1.608866e+00 
-1.849550e+01 -1.658966e+00 
-1.875075e+01 -1.710389e+00 
-1.900601e+01 -1.763172e+00 
-1.926126e+01 -1.817349e+00 
-1.951652e+01 -1.872958e+00 
-1.977177e+01 -1.930037e+00 
-2.002703e+01 -1.988624e+00 
-2.028228e+01 -2.048760e+00 
-2.053754e+01 -2.110485e+00 
-2.079279e+01 -2.173843e+00 
-2.104805e+01 -2.238874e+00 
-2.130330e+01 -2.305625e+00 
-2.155856e+01 -2.374141e+00 
-2.181381e+01 -2.444468e+00 
-2.206907e+01 -2.516654e+00 
-2.232432e+01 -2.590749e+00 
-2.257958e+01 -2.666803e+00 
-2.283483e+01 -2.744867e+00 
-2.309009e+01 -2.824996e+00 
-2.334535e+01 -2.907243e+00 
-2.360060e+01 -2.991664e+00 
-2.385586e+01 -3.078318e+00 
-2.411111e+01 -3.167264e+00 
-2.436637e+01 -3.258561e+00 
-2.462162e+01 -3.352272e+00 
-2.487688e+01 -3.448462e+00 
-2.513213e+01 -3.547194e+00 
-2.538739e+01 -3.648538e+00 
-2.564264e+01 -3.752562e+00 
-2.589790e+01 -3.859336e+00 
-2.615315e+01 -3.968934e+00 
-2.640841e+01 -4.081430e+00 
-2.666366e+01 -4.196901e+00 
-2.691892e+01 -4.315426e+00 
-2.717417e+01 -4.437085e+00 
-2.742943e+01 -4.561962e+00 
-2.768468e+01 -4.690141e+00 
-2.793994e+01 -4.821709e+00 
-2.819520e+01 -4.956757e+00 
-2.845045e+01 -5.095377e+00 
-2.870571e+01 -5.237662e+00 
-2.896096e+01 -5.383711e+00 
-2.921622e+01 -5.533622e+00 
-2.947147e+01 -5.687497e+00 
-2.972673e+01 -5.845442e+00 
-2.998198e+01 -6.007564e+00 
-3.023724e+01 -6.173974e+00 
-3.049249e+01 -6.344784e+00 
-3.074775e+01 -6.520112e+00 
-3.100300e+01 -6.700077e+00 
-3.125826e+01 -6.884801e+00 
-3.151351e+01 -7.074411e+00 
-3.176877e+01 -7.269036e+00 
-3.202402e+01 -7.468808e+00 
-3.227928e+01 -7.673863e+00 
-3.253453e+01 -7.884341e+00 
-3.278979e+01 -8.100386e+00 
-3.304505e+01 -8.322145e+00 
-3.330030e+01 -8.549769e+00 
-3.355556e+01 -8.783413e+00 
-3.381081e+01 -9.023236e+00 
-3.406607e+01 -9.269402e+00 
-3.432132e+01 -9.522079e+00 
-3.457658e+01 -9.781438e+00 
-3.483183e+01 -1.004766e+01 
-3.508709e+01 -1.032092e+01 
-3.534234e+01 -1.060140e+01 
-3.559760e+01 -1.088931e+01 
-3.585285e+01 -1.118483e+01 
-3.610811e+01 -1.148816e+01 
-3.636336e+01 -1.179952e+01 
-3.661862e+01 -1.211911e+01 
-3.687387e+01 -1.244716e+01 
-3.712913e+01 -1.278388e+01 
-3.738438e+01 -1.312951e+01 
-3.763964e+01 -1.348428e+01 
-3.789489e+01 -1.384843e+01 
-3.815015e+01 -1.422221e+01 
-3.840541e+01 -1.460588e+01 
-3.866066e+01 -1.499969e+01 
-3.891592e+01 -1.540392e+01 
-3.917117e+01 -1.581885e+01 
-3.942643e+01 -1.624474e+01 
-3.968168e+01 -1.668190e+01 
-3.993694e+01 -1.713063e+01 
-4.019219e+01 -1.759122e+01 
-4.044745e+01 -1.806399e+01 
-4.070270e+01 -1.854926e+01 
-4.095796e+01 -1.904737e+01 
-4.121321e+01 -1.955866e+01 
-4.146847e+01 -2.008347e+01 
-4.172372e+01 -2.062215e+01 
-4.197898e+01 -2.117509e+01 
-4.223423e+01 -2.174265e+01 
-4.248949e+01 -2.232522e+01 
-4.274474e+01 -2.292320e+01 
-4.300000e+01 -2.353699e+01 
-4.325526e+01 -2.416702e+01 
-4.351051e+01 -2.481371e+01 
-4.376577e+01 -2.547750e+01 
-4.402102e+01 -2.615885e+01 
-4.427628e+01 -2.685822e+01 
-4.453153e+01 -2.757609e+01 
-4.478679e+01 -2.831295e+01 
-4.504204e+01 -2.906929e+01 
-4.529730e+01 -2.984564e+01 
-4.555255e+01 -3.064252e+01 
-4.580781e+01 -3.146048e+01 
-4.606306e+01 -3.230007e+01 
-4.631832e+01 -3.316186e+01 
-4.657357e+01 -3.404645e+01 
-4.682883e+01 -3.495443e+01 
-4.708408e+01 -3.588643e+01 
-4.733934e+01 -3.684308e+01 
-4.759459e+01 -3.782503e+01 
-4.784985e+01 -3.883296e+01 
-4.810511e+01 -3.986754e+01 
-4.836036e+01 -4.092948e+01 
-4.861562e+01 -4.201951e+01 
-4.887087e+01 -4.313837e+01 
-4.912613e+01 -4.428682e+01 
-4.938138e+01 -4.546564e+01 
-4.963664e+01 -4.667565e+01 
-4.989189e+01 -4.791765e+01 
-5.014715e+01 -4.919251e+01 
-5.040240e+01 -5.050108e+01 
-5.065766e+01 -5.184426e+01 
-5.091291e+01 -5.322297e+01 
-5.116817e+01 -5.463814e+01 
-5.142342e+01 -5.609074e+01 
-5.167868e+01 -5.758176e+01 
-5.193393e+01 -5.911222e+01 
-5.218919e+01 -6.068315e+01 
-5.244444e+01 -6.229563e+01 
-5.269970e+01 -6.395076e+01 
-5.295495e+01 -6.564967e+01 
-5.321021e+01 -6.739351e+01 
-5.346547e+01 -6.918347e+01 
-5.372072e+01 -7.102077e+01 
-5.397598e+01 -7.290666e+01 
-5.423123e+01 -7.484243e+01 
-5.448649e+01 -7.682941e+01 
-5.474174e+01 -7.886893e+01 
-5.499700e+01 -8.096239e+01 
-5.525225e+01 -8.311123e+01 
-5.550751e+01 -8.531690e+01 
-5.576276e+01 -8.758090e+01 
-5.601802e+01 -8.990478e+01 
-5.627327e+01 -9.229013e+01 
-5.652853e+01 -9.473856e+01 
-5.678378e+01 -9.725176e+01 
-5.703904e+01 -9.983142e+01 
-5.729429e+01 -1.024793e+02 
-5.754955e+01 -1.051972e+02 
-5.780480e+01 -1.079870e+02 
-5.806006e+01 -1.108506e+02 
-5.831532e+01 -1.137900e+02 
-5.857057e+01 -1.168070e+02 
-5.882583e+01 -1.199039e+02 
-5.908108e+01 -1.230827e+02 
-5.933634e+01 -1.263455e+02 
-5.959159e+01 -1.296947e+02 
-5.984685e+01 -1.331324e+02 
-6.010210e+01 -1.366610e+02 
-6.035736e+01 -1.402830e+02 
-6.061261e+01 -1.440008e+02 
-6.086787e+01 -1.478169e+02 
-6.112312e+01 -1.517339e+02 
-6.137838e+01 -1.557545e+02 
-6.163363e+01 -1.598815e+02 
-6.188889e+01 -1.641176e+02 
-6.214414e+01 -1.684657e+02 
-6.239940e+01 -1.729289e+02 
-6.265465e+01 -1.775101e+02 
-6.290991e+01 -1.822125e+02 
-6.316517e+01 -1.870392e+02 
-6.342042e+01 -1.919936e+02 
-6.367568e+01 -1.970790e+02 
-6.393093e+01 -2.022990e+02 
-6.418619e+01 -2.076569e+02 
-6.444144e+01 -2.131566e+02 
-6.469670e+01 -2.188018e+02 
-6.495195e+01 -2.245963e+02 
-6.520721e+01 -2.305440e+02 
-6.546246e+01 -2.366490e+02 
-6.571772e+01 -2.429155e+02 
-6.597297e+01 -2.493477e+02 
-6.622823e+01 -2.559501e+02 
-6.648348e+01 -2.627270e+02 
-6.673874e+01 -2.696833e+02 
-6.699399e+01 -2.768235e+02 
-6.724925e+01 -2.841525e+02 
-6.750450e+01 -2.916754e+02 
-6.775976e+01 -2.993972e+02 
-6.801502e+01 -3.073233e+02 
-6.827027e+01 -3.154590e+02 
-6.852553e+01 -3.238099e+02 
-6.878078e+01 -3.323817e+02 
-6.903604e+01 -3.411801e+02 
-6.929129e+01 -3.502113e+02 
-6.954655e+01 -3.594813e+02 
-6.980180e+01 -3.689965e+02 
-7.005706e+01 -3.787634e+02 
-7.031231e+01 -3.887886e+02 
-7.056757e+01 -3.990789e+02 
-7.082282e+01 -4.096414e+02 
-7.107808e+01 -4.204833e+02 
-7.133333e+01 -4.316119e+02 
-7.158859e+01 -4.430348e+02 
-7.184384e+01 -4.547599e+02 
-7.209910e+01 -4.667951e+02 
-7.235435e+01 -4.791486e+02 
-7.260961e+01 -4.918288e+02 
-7.286486e+01 -5.048444e+02 
-7.312012e+01 -5.182042e+02 
-7.337538e+01 -5.319173e+02 
-7.363063e+01 -5.459932e+02 
-7.388589e+01 -5.604413e+02 
-7.414114e+01 -5.752716e+02 
-7.439640e+01 -5.904941e+02 
-7.465165e+01 -6.061193e+02 
-7.490691e+01 -6.221576e+02 
-7.516216e+01 -6.386202e+02 
-7.541742e+01 -6.555182e+02 
-7.567267e+01 -6.728631e+02 
-7.592793e+01 -6.906667e+02 
-7.618318e+01 -7.089412e+02 
-7.643844e+01 -7.276991e+02 
-7.669369e+01 -7.469531e+02 
-7.694895e+01 -7.667163e+02 
-7.720420e+01 -7.870022e+02 
-7.745946e+01 -8.078246e+02 
-7.771471e+01 -8.291978e+02 
-7.796997e+01 -8.511362e+02 
-7.822523e+01 -8.736549e+02 
-7.848048e+01 -8.967692e+02 
-7.873574e+01 -9.204948e+02 
-7.899099e+01 -9.448479e+02 
-7.924625e+01 -9.698451e+02 
-7.950150e+01 -9.955034e+02 
-7.975676e+01 -1.021840e+03 
-8.001201e+01 -1.048874e+03 
-8.026727e+01 -1.076622e+03 
-8.052252e+01 -1.105105e+03 
-8.077778e+01 -1.134341e+03 
-8.103303e+01 -1.164350e+03 
-8.128829e+01 -1.195152e+03 
-8.154354e+01 -1.226770e+03 
-8.179880e+01 -1.259223e+03 
-8.205405e+01 -1.292535e+03 
-8.230931e+01 -1.326728e+03 
-8.256456e+01 -1.361825e+03 
-8.281982e+01 -1.397851e+03 
-8.307508e+01 -1.434829e+03 
-8.333033e+01 -1.472786e+03 
-8.358559e+01 -1.511746e+03 
-8.384084e+01 -1.551737e+03 
-8.409610e+01 -1.592785e+03 
-8.435135e+01 -1.634919e+03 
-8.460661e+01 -1.678168e+03 
-8.486186e+01 -1.722560e+03 
-8.511712e+01 -1.768126e+03 
-8.537237e+01 -1.814898e+03 
-8.562763e+01 -1.862907e+03 
-8.588288e+01 -1.912185e+03 
-8.613814e+01 -1.962767e+03 
-8.639339e+01 -2.014686e+03 
-8.664865e+01 -2.067979e+03 
-8.690390e+01 -2.122681e+03 
-8.715916e+01 -2.178830e+03 
-8.741441e+01 -2.236464e+03 
-8.766967e+01 -2.295623e+03 
-8.792492e+01 -2.356346e+03 
-8.818018e+01 -2.418675e+03 
-8.843544e+01 -2.482652e+03 
-8.869069e+01 -2.548322e+03 
-8.894595e+01 -2.615728e+03 
-8.920120e+01 -2.684917e+03 
-8.945646e+01 -2.755937e+03 
-8.971171e+01 -2.828834e+03 
-8.996697e+01 -2.903660e+03 
-9.022222e+01 -2.980464e+03 
-9.047748e+01 -3.059300e+03 
-9.073273e+01 -3.140221e+03 
-9.098799e+01 -3.223283e+03 
-9.124324e+01 -3.308541e+03 
-9.149850e+01 -3.396054e+03 
-9.175375e+01 -3.485881e+03 
-9.200901e+01 -3.578085e+03 
-9.226426e+01 -3.672727e+03 
-9.251952e+01 -3.769872e+03 
-9.277477e+01 -3.869587e+03 
-9.303003e+01 -3.971938e+03 
-9.328529e+01 -4.076997e+03 
-9.354054e+01 -4.184835e+03 
-9.379580e+01 -4.295524e+03 
-9.405105e+01 -4.409141e+03 
-9.430631e+01 -4.525763e+03 
-9.456156e+01 -4.645470e+03 
-9.481682e+01 -4.768343e+03 
-9.507207e+01 -4.894465e+03 
-9.532733e+01 -5.023923e+03 
-9.558258e+01 -5.156805e+03 
-9.583784e+01 -5.293202e+03 
-9.609309e+01 -5.433206e+03 
-9.634835e+01 -5.576913e+03 
-9.660360e+01 -5.724421e+03 
-9.685886e+01 -5.875830e+03 
-9.711411e+01 -6.031244e+03 
-9.736937e+01 -6.190768e+03 
-9.762462e+01 -6.354511e+03 
-9.787988e+01 -6.522585e+03 
-9.813514e+01 -6.695104e+03 
-9.839039e+01 -6.872187e+03 
-9.864565e+01 -7.053952e+03 
-9.890090e+01 -7.240525e+03 
-9.915616e+01 -7.432033e+03 
-9.941141e+01 -7.628606e+03 
-9.966667e+01 -7.830378e+03 
-9.992192e+01 -8.037486e+03 
-1.001772e+02 -8.250072e+03 
-1.004324e+02 -8.468280e+03 
-1.006877e+02 -8.692260e+03 
-1.009429e+02 -8.922164e+03 
-1.011982e+02 -9.158148e+03 
-1.014535e+02 -9.400374e+03 
-1.017087e+02 -9.649006e+03 
-1.019640e+02 -9.904214e+03 
-1.022192e+02 -1.016617e+04 
-1.024745e+02 -1.043506e+04 
-1.027297e+02 -1.071106e+04 
-1.029850e+02 -1.099435e+04 
-1.032402e+02 -1.128514e+04 
-1.034955e+02 -1.158362e+04 
-1.037508e+02 -1.189000e+04 
-1.040060e+02 -1.220448e+04 
-1.042613e+02 -1.252728e+04 
-1.045165e+02 -1.285861e+04 
-1.047718e+02 -1.319871e+04 
-1.050270e+02 -1.354780e+04 
-1.052823e+02 -1.390612e+04 
-1.055375e+02 -1.427392e+04 
-1.057928e+02 -1.465145e+04 
-1.060480e+02 -1.503897e+04 
-1.063033e+02 -1.543673e+04 
-1.065586e+02 -1.584502e+04 
-1.068138e+02 -1.626410e+04 
-1.070691e+02 -1.669427e+04 
-1.073243e+02 -1.713581e+04 
-1.075796e+02 -1.758903e+04 
-1.078348e+02 -1.805424e+04 
-1.080901e+02 -1.853175e+04 
-1.083453e+02 -1.902189e+04 
-1.086006e+02 -1.952500e+04 
-1.088559e+02 -2.004141e+04 
-1.091111e+02 -2.057148e+04 
-1.093664e+02 -2.111557e+04 
-1.096216e+02 -2.167405e+04 
-1.098769e+02 -2.224730e+04 
-1.101321e+02 -2.283572e+04 
-1.103874e+02 -2.343969e+04 
-1.106426e+02 -2.405964e+04 
-1.108979e+02 -2.469599e+04 
-1.111532e+02 -2.534916e+04 
-1.114084e+02 -2.601961e+04 
-1.116637e+02 -2.670780e+04 
-1.119189e+02 -2.741418e+04 
-1.121742e+02 -2.813925e+04 
-1.124294e+02 -2.888350e+04 
-1.126847e+02 -2.964743e+04 
-1.129399e+02 -3.043156e+04 
-1.131952e+02 -3.123643e+04 
-1.134505e+02 -3.206259e+04 
-1.137057e+02 -3.291060e+04 
-1.139610e+02 -3.378104e+04 
-1.142162e+02 -3.467451e+04 
-1.144715e+02 -3.559160e+04 
-1.147267e+02 -3.653294e+04 
-1.149820e+02 -3.749919e+04 
-1.152372e+02 -3.849099e+04 
-1.154925e+02 -3.950902e+04 
-1.157477e+02 -4.055398e+04 
-1.160030e+02 -4.162657e+04 
-1.162583e+02 -4.272753e+04 
-1.165135e+02 -4.385762e+04 
-1.167688e+02 -4.501759e+04 
-1.170240e+02 -4.620824e+04 
-1.172793e+02 -4.743038e+04 
-1.175345e+02 -4.868484e+04 
-1.177898e+02 -4.997248e+04 
-1.180450e+02 -5.129418e+04 
-1.183003e+02 -5.265084e+04 
-1.185556e+02 -5.404337e+04 
-1.188108e+02 -5.547274e+04 
-1.190661e+02 -5.693991e+04 
-1.193213e+02 -5.844589e+04 
-1.195766e+02 -5.999169e+04 
-1.198318e+02 -6.157838e+04 
-1.200871e+02 -6.320704e+04 
-1.203423e+02 -6.487877e+04 
-1.205976e+02 -6.659472e+04 
-1.208529e+02 -6.835605e+04 
-1.211081e+02 -7.016396e+04 
-1.213634e+02 -7.201969e+04 
-1.216186e+02 -7.392450e+04 
-1.218739e+02 -7.587969e+04 
-1.221291e+02 -7.788659e+04 
-1.223844e+02 -7.994658e+04 
-1.226396e+02 -8.206104e+04 
-1.228949e+02 -8.423143e+04 
-1.231502e+02 -8.645922e+04 
-1.234054e+02 -8.874593e+04 
-1.236607e+02 -9.109313e+04 
-1.239159e+02 -9.350240e+04 
-1.241712e+02 -9.597539e+04 
-1.244264e+02 -9.851380e+04 
-1.246817e+02 -1.011193e+05 
-1.249369e+02 -1.037938e+05 
-1.251922e+02 -1.065390e+05 
-1.254474e+02 -1.093568e+05 
-1.257027e+02 -1.122491e+05 
-1.259580e+02 -1.152179e+05 
-1.262132e+02 -1.182652e+05 
-1.264685e+02 -1.213932e+05 
-1.267237e+02 -1.246038e+05 
-1.269790e+02 -1.278994e+05 
-1.272342e+02 -1.312821e+05 
-1.274895e+02 -1.347543e+05 
-1.277447e+02 -1.383184e+05 
-1.280000e+02 -1.419767e+05 
-1.280000e+02 -1.629886e+05 


==> Figures/4pt_I_sig_NE_muT/points_2.dat <==
7.000000e-01 1.228384e-03 
7.046046e-01 1.364111e-03 
7.092092e-01 1.499768e-03 
7.138138e-01 1.635354e-03 
7.184184e-01 1.770869e-03 
7.230230e-01 1.906315e-03 
7.276276e-01 2.041690e-03 
7.322322e-01 2.176994e-03 
7.368368e-01 2.312229e-03 
7.414414e-01 2.447393e-03 
7.460460e-01 2.582487e-03 
7.506507e-01 2.717511e-03 
7.552553e-01 2.852464e-03 
7.598599e-01 2.987348e-03 
7.644645e-01 3.122162e-03 
7.690691e-01 3.256905e-03 
7.736737e-01 3.391579e-03 
7.782783e-01 3.526183e-03 
7.828829e-01 3.660717e-03 
7.874875e-01 3.795182e-03 
7.920921e-01 3.929576e-03 
7.966967e-01 4.063901e-03 
8.013013e-01 4.198156e-03 
8.059059e-01 4.332342e-03 
8.105105e-01 4.466458e-03 
8.151151e-01 4.600504e-03 
8.197197e-01 4.734481e-03 
8.243243e-01 4.868388e-03 
8.289289e-01 5.002227e-03 
8.335335e-01 5.135995e-03 
8.381381e-01 5.269695e-03 
8.427427e-01 5.403325e-03 
8.473473e-01 5.536885e-03 
8.519520e-01 5.670377e-03 
8.565566e-01 5.803800e-03 
8.611612e-01 5.937153e-03 
8.657658e-01 6.070437e-03 
8.703704e-01 6.203652e-03 
8.749750e-01 6.336799e-03 
8.795796e-01 6.469876e-03 
8.841842e-01 6.602884e-03 
8.887888e-01 6.735824e-03 
8.933934e-01 6.868695e-03 
8.979980e-01 7.001497e-03 
9.026026e-01 7.134230e-03 
9.072072e-01 7.266894e-03 
9.118118e-01 7.399490e-03 
9.164164e-01 7.532017e-03 
9.210210e-01 7.664476e-03 
9.256256e-01 7.796866e-03 
9.302302e-01 7.929188e-03 
9.348348e-01 8.061441e-03 
9.394394e-01 8.193626e-03 
9.440440e-01 8.325742e-03 
9.486486e-01 8.457790e-03 
9.532533e-01 8.589770e-03 
9.578579e-01 8.721682e-03 
9.624625e-01 8.853525e-03 
9.670671e-01 8.985300e-03 
9.716717e-01 9.117007e-03 
9.762763e-01 9.248646e-03 
9.808809e-01 9.380217e-03 
9.854855e-01 9.511720e-03 
9.900901e-01 9.643155e-03 
9.946947e-01 9.774522e-03 
9.992993e-01 9.905822e-03 
1.003904e+00 1.003705e-02 
1.008509e+00 1.016822e-02 
1.013113e+00 1.029931e-02 
1.017718e+00 1.043034e-02 
1.022322e+00 1.056130e-02 
1.026927e+00 1.069219e-02 
1.031532e+00 1.082302e-02 
1.036136e+00 1.095378e-02 
1.040741e+00 1.108447e-02 
1.045345e+00 1.121509e-02 
1.049950e+00 1.134565e-02 
1.054555e+00 1.147613e-02 
1.059159e+00 1.160655e-02 
1.063764e+00 1.173691e-02 
1.068368e+00 1.186719e-02 
1.072973e+00 1.199741e-02 
1.077578e+00 1.212757e-02 
1.082182e+00 1.225765e-02 
1.086787e+00 1.238767e-02 
1.091391e+00 1.251762e-02 
1.095996e+00 1.264750e-02 
1.100601e+00 1.277732e-02 
1.105205e+00 1.290707e-02 
1.109810e+00 1.303675e-02 
1.114414e+00 1.316637e-02 
1.119019e+00 1.329592e-02 
1.123624e+00 1.342540e-02 
1.128228e+00 1.355481e-02 
1.132833e+00 1.368416e-02 
1.137437e+00 1.381344e-02 
1.142042e+00 1.394266e-02 
1.146647e+00 1.407181e-02 
1.151251e+00 1.420089e-02 
1.155856e+00 1.432991e-02 
1.160460e+00 1.445886e-02 
1.165065e+00 1.458774e-02 
1.169670e+00 1.471656e-02 
1.174274e+00 1.484531e-02 
1.178879e+00 1.497399e-02 
1.183483e+00 1.510261e-02 
1.188088e+00 1.523116e-02 
1.192693e+00 1.535965e-02 
1.197297e+00 1.548807e-02 
1.201902e+00 1.561642e-02 
1.206507e+00 1.574471e-02 
1.211111e+00 1.587293e-02 
1.215716e+00 1.600109e-02 
1.220320e+00 1.612918e-02 
1.224925e+00 1.625720e-02 
1.229530e+00 1.638516e-02 
1.234134e+00 1.651305e-02 
1.238739e+00 1.664088e-02 
1.243343e+00 1.676864e-02 
1.247948e+00 1.689633e-02 
1.252553e+00 1.702396e-02 
1.257157e+00 1.715152e-02 
1.261762e+00 1.727902e-02 
1.266366e+00 1.740645e-02 
1.270971e+00 1.753382e-02 
1.275576e+00 1.766112e-02 
1.280180e+00 1.778836e-02 
1.284785e+00 1.791553e-02 
1.289389e+00 1.804264e-02 
1.293994e+00 1.816968e-02 
1.298599e+00 1.829665e-02 
1.303203e+00 1.842356e-02 
1.307808e+00 1.855041e-02 
1.312412e+00 1.867719e-02 
1.317017e+00 1.880390e-02 
1.321622e+00 1.893055e-02 
1.326226e+00 1.905713e-02 
1.330831e+00 1.918365e-02 
1.335435e+00 1.931011e-02 
1.340040e+00 1.943650e-02 
1.344645e+00 1.956282e-02 
1.349249e+00 1.968908e-02 
1.353854e+00 1.981528e-02 
1.358458e+00 1.994141e-02 
1.363063e+00 2.006747e-02 
1.367668e+00 2.019347e-02 
1.372272e+00 2.031941e-02 
1.376877e+00 2.044528e-02 
1.381481e+00 2.057109e-02 
1.386086e+00 2.069683e-02 
1.390691e+00 2.082251e-02 
1.395295e+00 2.094812e-02 
1.399900e+00 2.107367e-02 
1.404505e+00 2.119916e-02 
1.409109e+00 2.132458e-02 
1.413714e+00 2.144994e-02 
1.418318e+00 2.157523e-02 
1.422923e+00 2.170046e-02 
1.427528e+00 2.182562e-02 
1.432132e+00 2.195072e-02 
1.436737e+00 2.207576e-02 
1.441341e+00 2.220073e-02 
1.445946e+00 2.232564e-02 
1.450551e+00 2.245048e-02 
1.455155e+00 2.257526e-02 
1.459760e+00 2.269998e-02 
1.464364e+00 2.282463e-02 
1.468969e+00 2.294922e-02 
1.473574e+00 2.307374e-02 
1.478178e+00 2.319820e-02 
1.482783e+00 2.332260e-02 
1.487387e+00 2.344693e-02 
1.491992e+00 2.357120e-02 
1.496597e+00 2.369541e-02 
1.501201e+00 2.381955e-02 
1.505806e+00 2.394363e-02 
1.510410e+00 2.406765e-02 
1.515015e+00 2.419160e-02 
1.519620e+00 2.431549e-02 
1.524224e+00 2.443931e-02 
1.528829e+00 2.456308e-02 
1.533433e+00 2.468678e-02 
1.538038e+00 2.481041e-02 
1.542643e+00 2.493398e-02 
1.547247e+00 2.505749e-02 
1.551852e+00 2.518094e-02 
1.556456e+00 2.530432e-02 
1.561061e+00 2.542764e-02 
1.565666e+00 2.555090e-02 
1.570270e+00 2.567409e-02 
1.574875e+00 2.579723e-02 
1.579479e+00 2.592029e-02 
1.584084e+00 2.604330e-02 
1.588689e+00 2.616624e-02 
1.593293e+00 2.628912e-02 
1.597898e+00 2.641194e-02 
1.602503e+00 2.653469e-02 
1.607107e+00 2.665739e-02 
1.611712e+00 2.678002e-02 
1.616316e+00 2.690258e-02 
1.620921e+00 2.702509e-02 
1.625526e+00 2.714753e-02 
1.630130e+00 2.726991e-02 
1.634735e+00 2.739222e-02 
1.639339e+00 2.751448e-02 
1.643944e+00 2.763667e-02 
1.648549e+00 2.775880e-02 
1.653153e+00 2.788087e-02 
1.657758e+00 2.800287e-02 
1.662362e+00 2.812481e-02 
1.666967e+00 2.824669e-02 
1.671572e+00 2.836851e-02 
1.676176e+00 2.849027e-02 
1.680781e+00 2.861196e-02 
1.685385e+00 2.873360e-02 
1.689990e+00 2.885517e-02 
1.694595e+00 2.897667e-02 
1.699199e+00 2.909812e-02 
1.703804e+00 2.921950e-02 
1.708408e+00 2.934083e-02 
1.713013e+00 2.946209e-02 
1.717618e+00 2.958329e-02 
1.722222e+00 2.970442e-02 
1.726827e+00 2.982550e-02 
1.731431e+00 2.994651e-02 
1.736036e+00 3.006747e-02 
1.740641e+00 3.018836e-02 
1.745245e+00 3.030919e-02 
1.749850e+00 3.042995e-02 
1.754454e+00 3.055066e-02 
1.759059e+00 3.067130e-02 
1.763664e+00 3.079189e-02 
1.768268e+00 3.091241e-02 
1.772873e+00 3.103287e-02 
1.777477e+00 3.115327e-02 
1.782082e+00 3.127361e-02 
1.786687e+00 3.139388e-02 
1.791291e+00 3.151410e-02 
1.795896e+00 3.163425e-02 
1.800501e+00 3.175435e-02 
1.805105e+00 3.187438e-02 
1.809710e+00 3.199435e-02 
1.814314e+00 3.211426e-02 
1.818919e+00 3.223411e-02 
1.823524e+00 3.235390e-02 
1.828128e+00 3.247363e-02 
1.832733e+00 3.259329e-02 
1.837337e+00 3.271290e-02 
1.841942e+00 3.283244e-02 
1.846547e+00 3.295193e-02 
1.851151e+00 3.307135e-02 
1.855756e+00 3.319071e-02 
1.860360e+00 3.331001e-02 
1.864965e+00 3.342926e-02 
1.869570e+00 3.354844e-02 
1.874174e+00 3.366756e-02 
1.878779e+00 3.378662e-02 
1.883383e+00 3.390562e-02 
1.887988e+00 3.402456e-02 
1.892593e+00 3.414343e-02 
1.897197e+00 3.426225e-02 
1.901802e+00 3.438101e-02 
1.906406e+00 3.449971e-02 
1.911011e+00 3.461834e-02 
1.915616e+00 3.473692e-02 
1.920220e+00 3.485544e-02 
1.924825e+00 3.497390e-02 
1.929429e+00 3.509229e-02 
1.934034e+00 3.521063e-02 
1.938639e+00 3.532891e-02 
1.943243e+00 3.544712e-02 
1.947848e+00 3.556528e-02 
1.952452e+00 3.568338e-02 
1.957057e+00 3.580141e-02 
1.961662e+00 3.591939e-02 
1.966266e+00 3.603731e-02 
1.970871e+00 3.615516e-02 
1.975475e+00 3.627296e-02 
1.980080e+00 3.639070e-02 
1.984685e+00 3.650838e-02 
1.989289e+00 3.662600e-02 
1.993894e+00 3.674355e-02 
1.998498e+00 3.686105e-02 
2.003103e+00 3.697849e-02 
2.007708e+00 3.709587e-02 
2.012312e+00 3.721319e-02 
2.016917e+00 3.733046e-02 
2.021522e+00 3.744766e-02 
2.026126e+00 3.756480e-02 
2.030731e+00 3.768188e-02 
2.035335e+00 3.779891e-02 
2.039940e+00 3.791587e-02 
2.044545e+00 3.803278e-02 
2.049149e+00 3.814962e-02 
2.053754e+00 3.826641e-02 
2.058358e+00 3.838314e-02 
2.062963e+00 3.849981e-02 
2.067568e+00 3.861642e-02 
2.072172e+00 3.873297e-02 
2.076777e+00 3.884946e-02 
2.081381e+00 3.896589e-02 
2.085986e+00 3.908227e-02 
2.090591e+00 3.919858e-02 
2.095195e+00 3.931484e-02 
2.099800e+00 3.943104e-02 
2.104404e+00 3.954717e-02 
2.109009e+00 3.966325e-02 
2.113614e+00 3.977927e-02 
2.118218e+00 3.989524e-02 
2.122823e+00 4.001114e-02 
2.127427e+00 4.012699e-02 
2.132032e+00 4.024277e-02 
2.136637e+00 4.035850e-02 
2.141241e+00 4.047417e-02 
2.145846e+00 4.058978e-02 
2.150450e+00 4.070533e-02 
2.155055e+00 4.082083e-02 
2.159660e+00 4.093627e-02 
2.164264e+00 4.105164e-02 
2.168869e+00 4.116696e-02 
2.173473e+00 4.128222e-02 
2.178078e+00 4.139743e-02 
2.182683e+00 4.151257e-02 
2.187287e+00 4.162766e-02 
2.191892e+00 4.174269e-02 
2.196496e+00 4.185766e-02 
2.201101e+00 4.197257e-02 
2.205706e+00 4.208742e-02 
2.210310e+00 4.220222e-02 
2.214915e+00 4.231696e-02 
2.219520e+00 4.243164e-02 
2.224124e+00 4.254626e-02 
2.228729e+00 4.266082e-02 
2.233333e+00 4.277533e-02 
2.237938e+00 4.288978e-02 
2.242543e+00 4.300417e-02 
2.247147e+00 4.311851e-02 
2.251752e+00 4.323278e-02 
2.256356e+00 4.334700e-02 
2.260961e+00 4.346116e-02 
2.265566e+00 4.357526e-02 
2.270170e+00 4.368931e-02 
2.274775e+00 4.380330e-02 
2.279379e+00 4.391723e-02 
2.283984e+00 4.403110e-02 
2.288589e+00 4.414492e-02 
2.293193e+00 4.425867e-02 
2.297798e+00 4.437238e-02 
2.302402e+00 4.448602e-02 
2.307007e+00 4.459960e-02 
2.311612e+00 4.471313e-02 
2.316216e+00 4.482661e-02 
2.320821e+00 4.494002e-02 
2.325425e+00 4.505338e-02 
2.330030e+00 4.516668e-02 
2.334635e+00 4.527992e-02 
2.339239e+00 4.539311e-02 
2.343844e+00 4.550624e-02 
2.348448e+00 4.561931e-02 
2.353053e+00 4.573233e-02 
2.357658e+00 4.584528e-02 
2.362262e+00 4.595818e-02 
2.366867e+00 4.607103e-02 
2.371471e+00 4.618382e-02 
2.376076e+00 4.629655e-02 
2.380681e+00 4.640922e-02 
2.385285e+00 4.652184e-02 
2.389890e+00 4.663440e-02 
2.394494e+00 4.674691e-02 
2.399099e+00 4.685935e-02 
2.403704e+00 4.697174e-02 
2.408308e+00 4.708408e-02 
2.412913e+00 4.719636e-02 
2.417518e+00 4.730858e-02 
2.422122e+00 4.742074e-02 
2.426727e+00 4.753285e-02 
2.431331e+00 4.764490e-02 
2.435936e+00 4.775690e-02 
2.440541e+00 4.786884e-02 
2.445145e+00 4.798072e-02 
2.449750e+00 4.809255e-02 
2.454354e+00 4.820432e-02 
2.458959e+00 4.831604e-02 
2.463564e+00 4.842769e-02 
2.468168e+00 4.853930e-02 
2.472773e+00 4.865084e-02 
2.477377e+00 4.876233e-02 
2.481982e+00 4.887377e-02 
2.486587e+00 4.898515e-02 
2.491191e+00 4.909647e-02 
2.495796e+00 4.920773e-02 
2.500400e+00 4.931894e-02 
2.505005e+00 4.943010e-02 
2.509610e+00 4.954120e-02 
2.514214e+00 4.965224e-02 
2.518819e+00 4.976323e-02 
2.523423e+00 4.987416e-02 
2.528028e+00 4.998504e-02 
2.532633e+00 5.009586e-02 
2.537237e+00 5.020662e-02 
2.541842e+00 5.031733e-02 
2.546446e+00 5.042798e-02 
2.551051e+00 5.053858e-02 
2.555656e+00 5.064912e-02 
2.560260e+00 5.075961e-02 
2.564865e+00 5.087004e-02 
2.569469e+00 5.098041e-02 
2.574074e+00 5.109074e-02 
2.578679e+00 5.120100e-02 
2.583283e+00 5.131121e-02 
2.587888e+00 5.142136e-02 
2.592492e+00 5.153146e-02 
2.597097e+00 5.164151e-02 
2.601702e+00 5.175150e-02 
2.606306e+00 5.186143e-02 
2.610911e+00 5.197131e-02 
2.615516e+00 5.208113e-02 
2.620120e+00 5.219090e-02 
2.624725e+00 5.230061e-02 
2.629329e+00 5.241027e-02 
2.633934e+00 5.251987e-02 
2.638539e+00 5.262942e-02 
2.643143e+00 5.273892e-02 
2.647748e+00 5.284836e-02 
2.652352e+00 5.295774e-02 
2.656957e+00 5.306707e-02 
2.661562e+00 5.317634e-02 
2.666166e+00 5.328556e-02 
2.670771e+00 5.339473e-02 
2.675375e+00 5.350384e-02 
2.679980e+00 5.361289e-02 
2.684585e+00 5.372189e-02 
2.689189e+00 5.383084e-02 
2.693794e+00 5.393973e-02 
2.698398e+00 5.404857e-02 
2.703003e+00 5.415735e-02 
2.707608e+00 5.426608e-02 
2.712212e+00 5.437475e-02 
2.716817e+00 5.448337e-02 
2.721421e+00 5.459193e-02 
2.726026e+00 5.470045e-02 
2.730631e+00 5.480890e-02 
2.735235e+00 5.491730e-02 
2.739840e+00 5.502565e-02 
2.744444e+00 5.513394e-02 
2.749049e+00 5.524218e-02 
2.753654e+00 5.535037e-02 
2.758258e+00 5.545850e-02 
2.762863e+00 5.556658e-02 
2.767467e+00 5.567460e-02 
2.772072e+00 5.578257e-02 
2.776677e+00 5.589048e-02 
2.781281e+00 5.599834e-02 
2.785886e+00 5.610615e-02 
2.790490e+00 5.621390e-02 
2.795095e+00 5.632160e-02 
2.799700e+00 5.642925e-02 
2.804304e+00 5.653684e-02 
2.808909e+00 5.664438e-02 
2.813514e+00 5.675186e-02 
2.818118e+00 5.685929e-02 
2.822723e+00 5.696667e-02 
2.827327e+00 5.707399e-02 
2.831932e+00 5.718126e-02 
2.836537e+00 5.728847e-02 
2.841141e+00 5.739564e-02 
2.845746e+00 5.750274e-02 
2.850350e+00 5.760980e-02 
2.854955e+00 5.771680e-02 
2.859560e+00 5.782375e-02 
2.864164e+00 5.793064e-02 
2.868769e+00 5.803748e-02 
2.873373e+00 5.814427e-02 
2.877978e+00 5.825101e-02 
2.882583e+00 5.835769e-02 
2.887187e+00 5.846432e-02 
2.891792e+00 5.857089e-02 
2.896396e+00 5.867741e-02 
2.901001e+00 5.878388e-02 
2.905606e+00 5.889030e-02 
2.910210e+00 5.899666e-02 
2.914815e+00 5.910297e-02 
2.919419e+00 5.920922e-02 
2.924024e+00 5.931543e-02 
2.928629e+00 5.942158e-02 
2.933233e+00 5.952767e-02 
2.937838e+00 5.963372e-02 
2.942442e+00 5.973971e-02 
2.947047e+00 5.984565e-02 
2.951652e+00 5.995153e-02 
2.956256e+00 6.005736e-02 
2.960861e+00 6.016314e-02 
2.965465e+00 6.026887e-02 
2.970070e+00 6.037455e-02 
2.974675e+00 6.048017e-02 
2.979279e+00 6.058574e-02 
2.983884e+00 6.069125e-02 
2.988488e+00 6.079672e-02 
2.993093e+00 6.090213e-02 
2.997698e+00 6.100749e-02 
3.002302e+00 6.111279e-02 
3.006907e+00 6.121804e-02 
3.011512e+00 6.132325e-02 
3.016116e+00 6.142839e-02 
3.020721e+00 6.153349e-02 
3.025325e+00 6.163853e-02 
3.029930e+00 6.174353e-02 
3.034535e+00 6.184847e-02 
3.039139e+00 6.195335e-02 
3.043744e+00 6.205819e-02 
3.048348e+00 6.216297e-02 
3.052953e+00 6.226770e-02 
3.057558e+00 6.237238e-02 
3.062162e+00 6.247700e-02 
3.066767e+00 6.258158e-02 
3.071371e+00 6.268610e-02 
3.075976e+00 6.279057e-02 
3.080581e+00 6.289499e-02 
3.085185e+00 6.299935e-02 
3.089790e+00 6.310367e-02 
3.094394e+00 6.320793e-02 
3.098999e+00 6.331214e-02 
3.103604e+00 6.341630e-02 
3.108208e+00 6.352040e-02 
3.112813e+00 6.362446e-02 
3.117417e+00 6.372846e-02 
3.122022e+00 6.383241e-02 
3.126627e+00 6.393631e-02 
3.131231e+00 6.404016e-02 
3.135836e+00 6.414396e-02 
3.140440e+00 6.424770e-02 
3.145045e+00 6.435139e-02 
3.149650e+00 6.445503e-02 
3.154254e+00 6.455862e-02 
3.158859e+00 6.466216e-02 
3.163463e+00 6.476565e-02 
3.168068e+00 6.486908e-02 
3.172673e+00 6.497247e-02 
3.177277e+00 6.507580e-02 
3.181882e+00 6.517908e-02 
3.186486e+00 6.528231e-02 
3.191091e+00 6.538549e-02 
3.195696e+00 6.548862e-02 
3.200300e+00 6.559169e-02 
3.204905e+00 6.569472e-02 
3.209510e+00 6.579769e-02 
3.214114e+00 6.590061e-02 
3.218719e+00 6.600348e-02 
3.223323e+00 6.610630e-02 
3.227928e+00 6.620907e-02 
3.232533e+00 6.631179e-02 
3.237137e+00 6.641446e-02 
3.241742e+00 6.651707e-02 
3.246346e+00 6.661964e-02 
3.250951e+00 6.672215e-02 
3.255556e+00 6.682461e-02 
3.260160e+00 6.692702e-02 
3.264765e+00 6.702939e-02 
3.269369e+00 6.713170e-02 
3.273974e+00 6.723396e-02 
3.278579e+00 6.733616e-02 
3.283183e+00 6.743832e-02 
3.287788e+00 6.754043e-02 
3.292392e+00 6.764249e-02 
3.296997e+00 6.774449e-02 
3.301602e+00 6.784645e-02 
3.306206e+00 6.794835e-02 
3.310811e+00 6.805021e-02 
3.315415e+00 6.815201e-02 
3.320020e+00 6.825376e-02 
3.324625e+00 6.835547e-02 
3.329229e+00 6.845712e-02 
3.333834e+00 6.855872e-02 
3.338438e+00 6.866027e-02 
3.343043e+00 6.876177e-02 
3.347648e+00 6.886322e-02 
3.352252e+00 6.896462e-02 
3.356857e+00 6.906597e-02 
3.361461e+00 6.916727e-02 
3.366066e+00 6.926852e-02 
3.370671e+00 6.936972e-02 
3.375275e+00 6.947087e-02 
3.379880e+00 6.957197e-02 
3.384484e+00 6.967302e-02 
3.389089e+00 6.977402e-02 
3.393694e+00 6.987497e-02 
3.398298e+00 6.997587e-02 
3.402903e+00 7.007671e-02 
3.407508e+00 7.017751e-02 
3.412112e+00 7.027826e-02 
3.416717e+00 7.037896e-02 
3.421321e+00 7.047961e-02 
3.425926e+00 7.058021e-02 
3.430531e+00 7.068076e-02 
3.435135e+00 7.078126e-02 
3.439740e+00 7.088171e-02 
3.444344e+00 7.098211e-02 
3.448949e+00 7.108246e-02 
3.453554e+00 7.118276e-02 
3.458158e+00 7.128301e-02 
3.462763e+00 7.138321e-02 
3.467367e+00 7.148336e-02 
3.471972e+00 7.158346e-02 
3.476577e+00 7.168351e-02 
3.481181e+00 7.178352e-02 
3.485786e+00 7.188347e-02 
3.490390e+00 7.198337e-02 
3.494995e+00 7.208323e-02 
3.499600e+00 7.218303e-02 
3.504204e+00 7.228279e-02 
3.508809e+00 7.238249e-02 
3.513413e+00 7.248215e-02 
3.518018e+00 7.258176e-02 
3.522623e+00 7.268132e-02 
3.527227e+00 7.278083e-02 
3.531832e+00 7.288029e-02 
3.536436e+00 7.297970e-02 
3.541041e+00 7.307906e-02 
3.545646e+00 7.317837e-02 
3.550250e+00 7.327763e-02 
3.554855e+00 7.337685e-02 
3.559459e+00 7.347601e-02 
3.564064e+00 7.357513e-02 
3.568669e+00 7.367419e-02 
3.573273e+00 7.377321e-02 
3.577878e+00 7.387218e-02 
3.582482e+00 7.397110e-02 
3.587087e+00 7.406997e-02 
3.591692e+00 7.416879e-02 
3.596296e+00 7.426757e-02 
3.600901e+00 7.436629e-02 
3.605506e+00 7.446497e-02 
3.610110e+00 7.456359e-02 
3.614715e+00 7.466217e-02 
3.619319e+00 7.476070e-02 
3.623924e+00 7.485918e-02 
3.628529e+00 7.495761e-02 
3.633133e+00 7.505600e-02 
3.637738e+00 7.515433e-02 
3.642342e+00 7.525262e-02 
3.646947e+00 7.535085e-02 
3.651552e+00 7.544904e-02 
3.656156e+00 7.554718e-02 
3.660761e+00 7.564528e-02 
3.665365e+00 7.574332e-02 
3.669970e+00 7.584131e-02 
3.674575e+00 7.593926e-02 
3.679179e+00 7.603716e-02 
3.683784e+00 7.613501e-02 
3.688388e+00 7.623281e-02 
3.692993e+00 7.633057e-02 
3.697598e+00 7.642827e-02 
3.702202e+00 7.652593e-02 
3.706807e+00 7.662354e-02 
3.711411e+00 7.672110e-02 
3.716016e+00 7.681861e-02 
3.720621e+00 7.691607e-02 
3.725225e+00 7.701349e-02 
3.729830e+00 7.711086e-02 
3.734434e+00 7.720818e-02 
3.739039e+00 7.730545e-02 
3.743644e+00 7.740267e-02 
3.748248e+00 7.749985e-02 
3.752853e+00 7.759698e-02 
3.757457e+00 7.769406e-02 
3.762062e+00 7.779109e-02 
3.766667e+00 7.788807e-02 
3.771271e+00 7.798501e-02 
3.775876e+00 7.808190e-02 
3.780480e+00 7.817874e-02 
3.785085e+00 7.827553e-02 
3.789690e+00 7.837228e-02 
3.794294e+00 7.846898e-02 
3.798899e+00 7.856563e-02 
3.803504e+00 7.866223e-02 
3.808108e+00 7.875878e-02 
3.812713e+00 7.885529e-02 
3.817317e+00 7.895175e-02 
3.821922e+00 7.904816e-02 
3.826527e+00 7.914453e-02 
3.831131e+00 7.924084e-02 
3.835736e+00 7.933711e-02 
3.840340e+00 7.943333e-02 
3.844945e+00 7.952951e-02 
3.849550e+00 7.962564e-02 
3.854154e+00 7.972172e-02 
3.858759e+00 7.981775e-02 
3.863363e+00 7.991373e-02 
3.867968e+00 8.000967e-02 
3.872573e+00 8.010556e-02 
3.877177e+00 8.020140e-02 
3.881782e+00 8.029720e-02 
3.886386e+00 8.039295e-02 
3.890991e+00 8.048865e-02 
3.895596e+00 8.058431e-02 
3.900200e+00 8.067991e-02 
3.904805e+00 8.077547e-02 
3.909409e+00 8.087099e-02 
3.914014e+00 8.096645e-02 
3.918619e+00 8.106187e-02 
3.923223e+00 8.115724e-02 
3.927828e+00 8.125257e-02 
3.932432e+00 8.134785e-02 
3.937037e+00 8.144308e-02 
3.941642e+00 8.153826e-02 
3.946246e+00 8.163340e-02 
3.950851e+00 8.172849e-02 
3.955455e+00 8.182354e-02 
3.960060e+00 8.191853e-02 
3.964665e+00 8.201349e-02 
3.969269e+00 8.210839e-02 
3.973874e+00 8.220325e-02 
3.978478e+00 8.229806e-02 
3.983083e+00 8.239282e-02 
3.987688e+00 8.248754e-02 
3.992292e+00 8.258221e-02 
3.996897e+00 8.267683e-02 
4.001502e+00 8.277141e-02 
4.006106e+00 8.286594e-02 
4.010711e+00 8.296042e-02 
4.015315e+00 8.305486e-02 
4.019920e+00 8.314925e-02 
4.024525e+00 8.324360e-02 
4.029129e+00 8.333790e-02 
4.033734e+00 8.343215e-02 
4.038338e+00 8.352636e-02 
4.042943e+00 8.362052e-02 
4.047548e+00 8.371463e-02 
4.052152e+00 8.380870e-02 
4.056757e+00 8.390272e-02 
4.061361e+00 8.399669e-02 
4.065966e+00 8.409062e-02 
4.070571e+00 8.418450e-02 
4.075175e+00 8.427834e-02 
4.079780e+00 8.437213e-02 
4.084384e+00 8.446587e-02 
4.088989e+00 8.455957e-02 
4.093594e+00 8.465322e-02 
4.098198e+00 8.474683e-02 
4.102803e+00 8.484039e-02 
4.107407e+00 8.493390e-02 
4.112012e+00 8.502737e-02 
4.116617e+00 8.512079e-02 
4.121221e+00 8.521416e-02 
4.125826e+00 8.530749e-02 
4.130430e+00 8.540078e-02 
4.135035e+00 8.549402e-02 
4.139640e+00 8.558721e-02 
4.144244e+00 8.568036e-02 
4.148849e+00 8.577346e-02 
4.153453e+00 8.586651e-02 
4.158058e+00 8.595952e-02 
4.162663e+00 8.605249e-02 
4.167267e+00 8.614540e-02 
4.171872e+00 8.623828e-02 
4.176476e+00 8.633110e-02 
4.181081e+00 8.642389e-02 
4.185686e+00 8.651662e-02 
4.190290e+00 8.660931e-02 
4.194895e+00 8.670196e-02 
4.199499e+00 8.679456e-02 
4.204104e+00 8.688711e-02 
4.208709e+00 8.697962e-02 
4.213313e+00 8.707208e-02 
4.217918e+00 8.716450e-02 
4.222523e+00 8.725687e-02 
4.227127e+00 8.734920e-02 
4.231732e+00 8.744148e-02 
4.236336e+00 8.753372e-02 
4.240941e+00 8.762591e-02 
4.245546e+00 8.771805e-02 
4.250150e+00 8.781015e-02 
4.254755e+00 8.790221e-02 
4.259359e+00 8.799422e-02 
4.263964e+00 8.808619e-02 
4.268569e+00 8.817811e-02 
4.273173e+00 8.826998e-02 
4.277778e+00 8.836181e-02 
4.282382e+00 8.845360e-02 
4.286987e+00 8.854534e-02 
4.291592e+00 8.863703e-02 
4.296196e+00 8.872868e-02 
4.300801e+00 8.882029e-02 
4.305405e+00 8.891185e-02 
4.310010e+00 8.900336e-02 
4.314615e+00 8.909483e-02 
4.319219e+00 8.918626e-02 
4.323824e+00 8.927764e-02 
4.328428e+00 8.936897e-02 
4.333033e+00 8.946026e-02 
4.337638e+00 8.955151e-02 
4.342242e+00 8.964271e-02 
4.346847e+00 8.973387e-02 
4.351451e+00 8.982498e-02 
4.356056e+00 8.991605e-02 
4.360661e+00 9.000707e-02 
4.365265e+00 9.009805e-02 
4.369870e+00 9.018898e-02 
4.374474e+00 9.027987e-02 
4.379079e+00 9.037072e-02 
4.383684e+00 9.046152e-02 
4.388288e+00 9.055227e-02 
4.392893e+00 9.064298e-02 
4.397497e+00 9.073365e-02 
4.402102e+00 9.082427e-02 
4.406707e+00 9.091485e-02 
4.411311e+00 9.100539e-02 
4.415916e+00 9.109587e-02 
4.420521e+00 9.118632e-02 
4.425125e+00 9.127672e-02 
4.429730e+00 9.136708e-02 
4.434334e+00 9.145739e-02 
4.438939e+00 9.154766e-02 
4.443544e+00 9.163788e-02 
4.448148e+00 9.172806e-02 
4.452753e+00 9.181820e-02 
4.457357e+00 9.190829e-02 
4.461962e+00 9.199833e-02 
4.466567e+00 9.208834e-02 
4.471171e+00 9.217830e-02 
4.475776e+00 9.226821e-02 
4.480380e+00 9.235808e-02 
4.484985e+00 9.244791e-02 
4.489590e+00 9.253769e-02 
4.494194e+00 9.262743e-02 
4.498799e+00 9.271713e-02 
4.503403e+00 9.280678e-02 
4.508008e+00 9.289638e-02 
4.512613e+00 9.298595e-02 
4.517217e+00 9.307547e-02 
4.521822e+00 9.316494e-02 
4.526426e+00 9.325438e-02 
4.531031e+00 9.334376e-02 
4.535636e+00 9.343311e-02 
4.540240e+00 9.352241e-02 
4.544845e+00 9.361167e-02 
4.549449e+00 9.370088e-02 
4.554054e+00 9.379005e-02 
4.558659e+00 9.387918e-02 
4.563263e+00 9.396826e-02 
4.567868e+00 9.405730e-02 
4.572472e+00 9.414629e-02 
4.577077e+00 9.423525e-02 
4.581682e+00 9.432416e-02 
4.586286e+00 9.441302e-02 
4.590891e+00 9.450184e-02 
4.595495e+00 9.459062e-02 
4.600100e+00 9.467936e-02 
4.604705e+00 9.476805e-02 
4.609309e+00 9.485670e-02 
4.613914e+00 9.494530e-02 
4.618519e+00 9.503386e-02 
4.623123e+00 9.512238e-02 
4.627728e+00 9.521085e-02 
4.632332e+00 9.529929e-02 
4.636937e+00 9.538768e-02 
4.641542e+00 9.547602e-02 
4.646146e+00 9.556432e-02 
4.650751e+00 9.565258e-02 
4.655355e+00 9.574080e-02 
4.659960e+00 9.582897e-02 
4.664565e+00 9.591710e-02 
4.669169e+00 9.600519e-02 
4.673774e+00 9.609323e-02 
4.678378e+00 9.618123e-02 
4.682983e+00 9.626919e-02 
4.687588e+00 9.635710e-02 
4.692192e+00 9.644497e-02 
4.696797e+00 9.653280e-02 
4.701401e+00 9.662059e-02 
4.706006e+00 9.670833e-02 
4.710611e+00 9.679603e-02 
4.715215e+00 9.688369e-02 
4.719820e+00 9.697130e-02 
4.724424e+00 9.705888e-02 
4.729029e+00 9.714640e-02 
4.733634e+00 9.723389e-02 
4.738238e+00 9.732133e-02 
4.742843e+00 9.740873e-02 
4.747447e+00 9.749609e-02 
4.752052e+00 9.758341e-02 
4.756657e+00 9.767068e-02 
4.761261e+00 9.775791e-02 
4.765866e+00 9.784510e-02 
4.770470e+00 9.793224e-02 
4.775075e+00 9.801935e-02 
4.779680e+00 9.810641e-02 
4.784284e+00 9.819342e-02 
4.788889e+00 9.828040e-02 
4.793493e+00 9.836733e-02 
4.798098e+00 9.845422e-02 
4.802703e+00 9.854107e-02 
4.807307e+00 9.862788e-02 
4.811912e+00 9.871464e-02 
4.816517e+00 9.880136e-02 
4.821121e+00 9.888804e-02 
4.825726e+00 9.897467e-02 
4.830330e+00 9.906127e-02 
4.834935e+00 9.914782e-02 
4.839540e+00 9.923433e-02 
4.844144e+00 9.932080e-02 
4.848749e+00 9.940722e-02 
4.853353e+00 9.949360e-02 
4.857958e+00 9.957994e-02 
4.862563e+00 9.966624e-02 
4.867167e+00 9.975250e-02 
4.871772e+00 9.983871e-02 
4.876376e+00 9.992489e-02 
4.880981e+00 1.000110e-01 
4.885586e+00 1.000971e-01 
4.890190e+00 1.001832e-01 
4.894795e+00 1.002692e-01 
4.899399e+00 1.003551e-01 
4.904004e+00 1.004410e-01 
4.908609e+00 1.005269e-01 
4.913213e+00 1.006128e-01 
4.917818e+00 1.006986e-01 
4.922422e+00 1.007843e-01 
4.927027e+00 1.008700e-01 
4.931632e+00 1.009557e-01 
4.936236e+00 1.010413e-01 
4.940841e+00 1.011269e-01 
4.945445e+00 1.012124e-01 
4.950050e+00 1.012979e-01 
4.954655e+00 1.013834e-01 
4.959259e+00 1.014688e-01 
4.963864e+00 1.015542e-01 
4.968468e+00 1.016395e-01 
4.973073e+00 1.017248e-01 
4.977678e+00 1.018101e-01 
4.982282e+00 1.018953e-01 
4.986887e+00 1.019805e-01 
4.991491e+00 1.020656e-01 
4.996096e+00 1.021507e-01 
5.000701e+00 1.022357e-01 
5.005305e+00 1.023207e-01 
5.009910e+00 1.024057e-01 
5.014515e+00 1.024906e-01 
5.019119e+00 1.025755e-01 
5.023724e+00 1.026603e-01 
5.028328e+00 1.027451e-01 
5.032933e+00 1.028299e-01 
5.037538e+00 1.029146e-01 
5.042142e+00 1.029993e-01 
5.046747e+00 1.030839e-01 
5.051351e+00 1.031685e-01 
5.055956e+00 1.032531e-01 
5.060561e+00 1.033376e-01 
5.065165e+00 1.034220e-01 
5.069770e+00 1.035065e-01 
5.074374e+00 1.035908e-01 
5.078979e+00 1.036752e-01 
5.083584e+00 1.037595e-01 
5.088188e+00 1.038438e-01 
5.092793e+00 1.039280e-01 
5.097397e+00 1.040122e-01 
5.102002e+00 1.040963e-01 
5.106607e+00 1.041804e-01 
5.111211e+00 1.042644e-01 
5.115816e+00 1.043485e-01 
5.120420e+00 1.044324e-01 
5.125025e+00 1.045164e-01 
5.129630e+00 1.046003e-01 
5.134234e+00 1.046841e-01 
5.138839e+00 1.047679e-01 
5.143443e+00 1.048517e-01 
5.148048e+00 1.049354e-01 
5.152653e+00 1.050191e-01 
5.157257e+00 1.051028e-01 
5.161862e+00 1.051864e-01 
5.166466e+00 1.052700e-01 
5.171071e+00 1.053535e-01 
5.175676e+00 1.054370e-01 
5.180280e+00 1.055204e-01 
5.184885e+00 1.056038e-01 
5.189489e+00 1.056872e-01 
5.194094e+00 1.057705e-01 
5.198699e+00 1.058538e-01 
5.203303e+00 1.059370e-01 
5.207908e+00 1.060202e-01 
5.212513e+00 1.061034e-01 
5.217117e+00 1.061865e-01 
5.221722e+00 1.062696e-01 
5.226326e+00 1.063526e-01 
5.230931e+00 1.064356e-01 
5.235536e+00 1.065186e-01 
5.240140e+00 1.066015e-01 
5.244745e+00 1.066844e-01 
5.249349e+00 1.067672e-01 
5.253954e+00 1.068500e-01 
5.258559e+00 1.069328e-01 
5.263163e+00 1.070155e-01 
5.267768e+00 1.070982e-01 
5.272372e+00 1.071808e-01 
5.276977e+00 1.072634e-01 
5.281582e+00 1.073460e-01 
5.286186e+00 1.074285e-01 
5.290791e+00 1.075110e-01 
5.295395e+00 1.075934e-01 
5.300000e+00 1.076758e-01 
5.300000e+00 1.405017e-01 
5.295395e+00 1.404115e-01 
5.290791e+00 1.403214e-01 
5.286186e+00 1.402312e-01 
5.281582e+00 1.401410e-01 
5.276977e+00 1.400507e-01 
5.272372e+00 1.399604e-01 
5.267768e+00 1.398701e-01 
5.263163e+00 1.397797e-01 
5.258559e+00 1.396892e-01 
5.253954e+00 1.395987e-01 
5.249349e+00 1.395082e-01 
5.244745e+00 1.394177e-01 
5.240140e+00 1.393271e-01 
5.235536e+00 1.392364e-01 
5.230931e+00 1.391457e-01 
5.226326e+00 1.390550e-01 
5.221722e+00 1.389643e-01 
5.217117e+00 1.388734e-01 
5.212513e+00 1.387826e-01 
5.207908e+00 1.386917e-01 
5.203303e+00 1.386008e-01 
5.198699e+00 1.385098e-01 
5.194094e+00 1.384188e-01 
5.189489e+00 1.383277e-01 
5.184885e+00 1.382366e-01 
5.180280e+00 1.381455e-01 
5.175676e+00 1.380543e-01 
5.171071e+00 1.379631e-01 
5.166466e+00 1.378718e-01 
5.161862e+00 1.377805e-01 
5.157257e+00 1.376892e-01 
5.152653e+00 1.375978e-01 
5.148048e+00 1.375063e-01 
5.143443e+00 1.374149e-01 
5.138839e+00 1.373234e-01 
5.134234e+00 1.372318e-01 
5.129630e+00 1.371402e-01 
5.125025e+00 1.370486e-01 
5.120420e+00 1.369569e-01 
5.115816e+00 1.368651e-01 
5.111211e+00 1.367734e-01 
5.106607e+00 1.366816e-01 
5.102002e+00 1.365897e-01 
5.097397e+00 1.364978e-01 
5.092793e+00 1.364059e-01 
5.088188e+00 1.363139e-01 
5.083584e+00 1.362219e-01 
5.078979e+00 1.361298e-01 
5.074374e+00 1.360377e-01 
5.069770e+00 1.359456e-01 
5.065165e+00 1.358534e-01 
5.060561e+00 1.357612e-01 
5.055956e+00 1.356689e-01 
5.051351e+00 1.355766e-01 
5.046747e+00 1.354842e-01 
5.042142e+00 1.353918e-01 
5.037538e+00 1.352994e-01 
5.032933e+00 1.352069e-01 
5.028328e+00 1.351144e-01 
5.023724e+00 1.350218e-01 
5.019119e+00 1.349292e-01 
5.014515e+00 1.348366e-01 
5.009910e+00 1.347439e-01 
5.005305e+00 1.346512e-01 
5.000701e+00 1.345584e-01 
4.996096e+00 1.344656e-01 
4.991491e+00 1.343727e-01 
4.986887e+00 1.342798e-01 
4.982282e+00 1.341869e-01 
4.977678e+00 1.340939e-01 
4.973073e+00 1.340008e-01 
4.968468e+00 1.339078e-01 
4.963864e+00 1.338146e-01 
4.959259e+00 1.337215e-01 
4.954655e+00 1.336283e-01 
4.950050e+00 1.335350e-01 
4.945445e+00 1.334418e-01 
4.940841e+00 1.333484e-01 
4.936236e+00 1.332551e-01 
4.931632e+00 1.331616e-01 
4.927027e+00 1.330682e-01 
4.922422e+00 1.329747e-01 
4.917818e+00 1.328812e-01 
4.913213e+00 1.327876e-01 
4.908609e+00 1.326939e-01 
4.904004e+00 1.326003e-01 
4.899399e+00 1.325066e-01 
4.894795e+00 1.324128e-01 
4.890190e+00 1.323190e-01 
4.885586e+00 1.322252e-01 
4.880981e+00 1.321313e-01 
4.876376e+00 1.320374e-01 
4.871772e+00 1.319434e-01 
4.867167e+00 1.318494e-01 
4.862563e+00 1.317553e-01 
4.857958e+00 1.316612e-01 
4.853353e+00 1.315671e-01 
4.848749e+00 1.314729e-01 
4.844144e+00 1.313787e-01 
4.839540e+00 1.312844e-01 
4.834935e+00 1.311901e-01 
4.830330e+00 1.310958e-01 
4.825726e+00 1.310014e-01 
4.821121e+00 1.309069e-01 
4.816517e+00 1.308124e-01 
4.811912e+00 1.307179e-01 
4.807307e+00 1.306233e-01 
4.802703e+00 1.305287e-01 
4.798098e+00 1.304341e-01 
4.793493e+00 1.303394e-01 
4.788889e+00 1.302446e-01 
4.784284e+00 1.301498e-01 
4.779680e+00 1.300550e-01 
4.775075e+00 1.299602e-01 
4.770470e+00 1.298652e-01 
4.765866e+00 1.297703e-01 
4.761261e+00 1.296753e-01 
4.756657e+00 1.295802e-01 
4.752052e+00 1.294851e-01 
4.747447e+00 1.293900e-01 
4.742843e+00 1.292948e-01 
4.738238e+00 1.291996e-01 
4.733634e+00 1.291044e-01 
4.729029e+00 1.290091e-01 
4.724424e+00 1.289137e-01 
4.719820e+00 1.288183e-01 
4.715215e+00 1.287229e-01 
4.710611e+00 1.286274e-01 
4.706006e+00 1.285319e-01 
4.701401e+00 1.284363e-01 
4.696797e+00 1.283407e-01 
4.692192e+00 1.282451e-01 
4.687588e+00 1.281494e-01 
4.682983e+00 1.280536e-01 
4.678378e+00 1.279579e-01 
4.673774e+00 1.278620e-01 
4.669169e+00 1.277662e-01 
4.664565e+00 1.276703e-01 
4.659960e+00 1.275743e-01 
4.655355e+00 1.274783e-01 
4.650751e+00 1.273823e-01 
4.646146e+00 1.272862e-01 
4.641542e+00 1.271900e-01 
4.636937e+00 1.270939e-01 
4.632332e+00 1.269977e-01 
4.627728e+00 1.269014e-01 
4.623123e+00 1.268051e-01 
4.618519e+00 1.267087e-01 
4.613914e+00 1.266123e-01 
4.609309e+00 1.265159e-01 
4.604705e+00 1.264194e-01 
4.600100e+00 1.263229e-01 
4.595495e+00 1.262263e-01 
4.590891e+00 1.261297e-01 
4.586286e+00 1.260331e-01 
4.581682e+00 1.259364e-01 
4.577077e+00 1.258396e-01 
4.572472e+00 1.257428e-01 
4.567868e+00 1.256460e-01 
4.563263e+00 1.255491e-01 
4.558659e+00 1.254522e-01 
4.554054e+00 1.253553e-01 
4.549449e+00 1.252582e-01 
4.544845e+00 1.251612e-01 
4.540240e+00 1.250641e-01 
4.535636e+00 1.249670e-01 
4.531031e+00 1.248698e-01 
4.526426e+00 1.247725e-01 
4.521822e+00 1.246753e-01 
4.517217e+00 1.245780e-01 
4.512613e+00 1.244806e-01 
4.508008e+00 1.243832e-01 
4.503403e+00 1.242857e-01 
4.498799e+00 1.241883e-01 
4.494194e+00 1.240907e-01 
4.489590e+00 1.239931e-01 
4.484985e+00 1.238955e-01 
4.480380e+00 1.237978e-01 
4.475776e+00 1.237001e-01 
4.471171e+00 1.236024e-01 
4.466567e+00 1.235046e-01 
4.461962e+00 1.234067e-01 
4.457357e+00 1.233088e-01 
4.452753e+00 1.232109e-01 
4.448148e+00 1.231129e-01 
4.443544e+00 1.230149e-01 
4.438939e+00 1.229168e-01 
4.434334e+00 1.228187e-01 
4.429730e+00 1.227205e-01 
4.425125e+00 1.226223e-01 
4.420521e+00 1.225241e-01 
4.415916e+00 1.224258e-01 
4.411311e+00 1.223275e-01 
4.406707e+00 1.222291e-01 
4.402102e+00 1.221306e-01 
4.397497e+00 1.220322e-01 
4.392893e+00 1.219337e-01 
4.388288e+00 1.218351e-01 
4.383684e+00 1.217365e-01 
4.379079e+00 1.216378e-01 
4.374474e+00 1.215392e-01 
4.369870e+00 1.214404e-01 
4.365265e+00 1.213416e-01 
4.360661e+00 1.212428e-01 
4.356056e+00 1.211439e-01 
4.351451e+00 1.210450e-01 
4.346847e+00 1.209460e-01 
4.342242e+00 1.208470e-01 
4.337638e+00 1.207480e-01 
4.333033e+00 1.206489e-01 
4.328428e+00 1.205497e-01 
4.323824e+00 1.204506e-01 
4.319219e+00 1.203513e-01 
4.314615e+00 1.202520e-01 
4.310010e+00 1.201527e-01 
4.305405e+00 1.200534e-01 
4.300801e+00 1.199539e-01 
4.296196e+00 1.198545e-01 
4.291592e+00 1.197550e-01 
4.286987e+00 1.196554e-01 
4.282382e+00 1.195558e-01 
4.277778e+00 1.194562e-01 
4.273173e+00 1.193565e-01 
4.268569e+00 1.192568e-01 
4.263964e+00 1.191570e-01 
4.259359e+00 1.190572e-01 
4.254755e+00 1.189573e-01 
4.250150e+00 1.188574e-01 
4.245546e+00 1.187575e-01 
4.240941e+00 1.186575e-01 
4.236336e+00 1.185574e-01 
4.231732e+00 1.184573e-01 
4.227127e+00 1.183572e-01 
4.222523e+00 1.182570e-01 
4.217918e+00 1.181568e-01 
4.213313e+00 1.180565e-01 
4.208709e+00 1.179562e-01 
4.204104e+00 1.178559e-01 
4.199499e+00 1.177554e-01 
4.194895e+00 1.176550e-01 
4.190290e+00 1.175545e-01 
4.185686e+00 1.174540e-01 
4.181081e+00 1.173534e-01 
4.176476e+00 1.172527e-01 
4.171872e+00 1.171520e-01 
4.167267e+00 1.170513e-01 
4.162663e+00 1.169506e-01 
4.158058e+00 1.168497e-01 
4.153453e+00 1.167489e-01 
4.148849e+00 1.166480e-01 
4.144244e+00 1.165470e-01 
4.139640e+00 1.164460e-01 
4.135035e+00 1.163450e-01 
4.130430e+00 1.162439e-01 
4.125826e+00 1.161427e-01 
4.121221e+00 1.160416e-01 
4.116617e+00 1.159403e-01 
4.112012e+00 1.158391e-01 
4.107407e+00 1.157377e-01 
4.102803e+00 1.156364e-01 
4.098198e+00 1.155350e-01 
4.093594e+00 1.154335e-01 
4.088989e+00 1.153320e-01 
4.084384e+00 1.152305e-01 
4.079780e+00 1.151289e-01 
4.075175e+00 1.150272e-01 
4.070571e+00 1.149255e-01 
4.065966e+00 1.148238e-01 
4.061361e+00 1.147220e-01 
4.056757e+00 1.146202e-01 
4.052152e+00 1.145183e-01 
4.047548e+00 1.144164e-01 
4.042943e+00 1.143144e-01 
4.038338e+00 1.142124e-01 
4.033734e+00 1.141104e-01 
4.029129e+00 1.140083e-01 
4.024525e+00 1.139061e-01 
4.019920e+00 1.138039e-01 
4.015315e+00 1.137017e-01 
4.010711e+00 1.135994e-01 
4.006106e+00 1.134971e-01 
4.001502e+00 1.133947e-01 
3.996897e+00 1.132923e-01 
3.992292e+00 1.131898e-01 
3.987688e+00 1.130873e-01 
3.983083e+00 1.129847e-01 
3.978478e+00 1.128821e-01 
3.973874e+00 1.127795e-01 
3.969269e+00 1.126768e-01 
3.964665e+00 1.125740e-01 
3.960060e+00 1.124712e-01 
3.955455e+00 1.123684e-01 
3.950851e+00 1.122655e-01 
3.946246e+00 1.121626e-01 
3.941642e+00 1.120596e-01 
3.937037e+00 1.119566e-01 
3.932432e+00 1.118535e-01 
3.927828e+00 1.117504e-01 
3.923223e+00 1.116472e-01 
3.918619e+00 1.115440e-01 
3.914014e+00 1.114407e-01 
3.909409e+00 1.113374e-01 
3.904805e+00 1.112341e-01 
3.900200e+00 1.111307e-01 
3.895596e+00 1.110272e-01 
3.890991e+00 1.109237e-01 
3.886386e+00 1.108202e-01 
3.881782e+00 1.107166e-01 
3.877177e+00 1.106130e-01 
3.872573e+00 1.105093e-01 
3.867968e+00 1.104056e-01 
3.863363e+00 1.103018e-01 
3.858759e+00 1.101980e-01 
3.854154e+00 1.100941e-01 
3.849550e+00 1.099902e-01 
3.844945e+00 1.098863e-01 
3.840340e+00 1.097823e-01 
3.835736e+00 1.096782e-01 
3.831131e+00 1.095741e-01 
3.826527e+00 1.094700e-01 
3.821922e+00 1.093658e-01 
3.817317e+00 1.092615e-01 
3.812713e+00 1.091572e-01 
3.808108e+00 1.090529e-01 
3.803504e+00 1.089485e-01 
3.798899e+00 1.088441e-01 
3.794294e+00 1.087396e-01 
3.789690e+00 1.086351e-01 
3.785085e+00 1.085305e-01 
3.780480e+00 1.084259e-01 
3.775876e+00 1.083212e-01 
3.771271e+00 1.082165e-01 
3.766667e+00 1.081118e-01 
3.762062e+00 1.080070e-01 
3.757457e+00 1.079021e-01 
3.752853e+00 1.077972e-01 
3.748248e+00 1.076923e-01 
3.743644e+00 1.075873e-01 
3.739039e+00 1.074822e-01 
3.734434e+00 1.073771e-01 
3.729830e+00 1.072720e-01 
3.725225e+00 1.071668e-01 
3.720621e+00 1.070616e-01 
3.716016e+00 1.069563e-01 
3.711411e+00 1.068510e-01 
3.706807e+00 1.067456e-01 
3.702202e+00 1.066402e-01 
3.697598e+00 1.065347e-01 
3.692993e+00 1.064292e-01 
3.688388e+00 1.063237e-01 
3.683784e+00 1.062180e-01 
3.679179e+00 1.061124e-01 
3.674575e+00 1.060067e-01 
3.669970e+00 1.059009e-01 
3.665365e+00 1.057951e-01 
3.660761e+00 1.056893e-01 
3.656156e+00 1.055834e-01 
3.651552e+00 1.054774e-01 
3.646947e+00 1.053715e-01 
3.642342e+00 1.052654e-01 
3.637738e+00 1.051593e-01 
3.633133e+00 1.050532e-01 
3.628529e+00 1.049470e-01 
3.623924e+00 1.048408e-01 
3.619319e+00 1.047345e-01 
3.614715e+00 1.046282e-01 
3.610110e+00 1.045218e-01 
3.605506e+00 1.044154e-01 
3.600901e+00 1.043089e-01 
3.596296e+00 1.042024e-01 
3.591692e+00 1.040959e-01 
3.587087e+00 1.039892e-01 
3.582482e+00 1.038826e-01 
3.577878e+00 1.037759e-01 
3.573273e+00 1.036691e-01 
3.568669e+00 1.035623e-01 
3.564064e+00 1.034555e-01 
3.559459e+00 1.033486e-01 
3.554855e+00 1.032416e-01 
3.550250e+00 1.031346e-01 
3.545646e+00 1.030276e-01 
3.541041e+00 1.029205e-01 
3.536436e+00 1.028134e-01 
3.531832e+00 1.027062e-01 
3.527227e+00 1.025989e-01 
3.522623e+00 1.024917e-01 
3.518018e+00 1.023843e-01 
3.513413e+00 1.022769e-01 
3.508809e+00 1.021695e-01 
3.504204e+00 1.020620e-01 
3.499600e+00 1.019545e-01 
3.494995e+00 1.018469e-01 
3.490390e+00 1.017393e-01 
3.485786e+00 1.016317e-01 
3.481181e+00 1.015239e-01 
3.476577e+00 1.014162e-01 
3.471972e+00 1.013084e-01 
3.467367e+00 1.012005e-01 
3.462763e+00 1.010926e-01 
3.458158e+00 1.009846e-01 
3.453554e+00 1.008766e-01 
3.448949e+00 1.007686e-01 
3.444344e+00 1.006605e-01 
3.439740e+00 1.005523e-01 
3.435135e+00 1.004441e-01 
3.430531e+00 1.003359e-01 
3.425926e+00 1.002276e-01 
3.421321e+00 1.001192e-01 
3.416717e+00 1.000108e-01 
3.412112e+00 9.990238e-02 
3.407508e+00 9.979389e-02 
3.402903e+00 9.968534e-02 
3.398298e+00 9.957676e-02 
3.393694e+00 9.946812e-02 
3.389089e+00 9.935943e-02 
3.384484e+00 9.925070e-02 
3.379880e+00 9.914191e-02 
3.375275e+00 9.903308e-02 
3.370671e+00 9.892420e-02 
3.366066e+00 9.881527e-02 
3.361461e+00 9.870629e-02 
3.356857e+00 9.859726e-02 
3.352252e+00 9.848819e-02 
3.347648e+00 9.837906e-02 
3.343043e+00 9.826989e-02 
3.338438e+00 9.816066e-02 
3.333834e+00 9.805139e-02 
3.329229e+00 9.794207e-02 
3.324625e+00 9.783270e-02 
3.320020e+00 9.772328e-02 
3.315415e+00 9.761381e-02 
3.310811e+00 9.750430e-02 
3.306206e+00 9.739473e-02 
3.301602e+00 9.728512e-02 
3.296997e+00 9.717545e-02 
3.292392e+00 9.706574e-02 
3.287788e+00 9.695598e-02 
3.283183e+00 9.684617e-02 
3.278579e+00 9.673631e-02 
3.273974e+00 9.662640e-02 
3.269369e+00 9.651644e-02 
3.264765e+00 9.640644e-02 
3.260160e+00 9.629638e-02 
3.255556e+00 9.618627e-02 
3.250951e+00 9.607612e-02 
3.246346e+00 9.596591e-02 
3.241742e+00 9.585566e-02 
3.237137e+00 9.574536e-02 
3.232533e+00 9.563501e-02 
3.227928e+00 9.552461e-02 
3.223323e+00 9.541415e-02 
3.218719e+00 9.530365e-02 
3.214114e+00 9.519311e-02 
3.209510e+00 9.508251e-02 
3.204905e+00 9.497186e-02 
3.200300e+00 9.486116e-02 
3.195696e+00 9.475041e-02 
3.191091e+00 9.463962e-02 
3.186486e+00 9.452877e-02 
3.181882e+00 9.441788e-02 
3.177277e+00 9.430693e-02 
3.172673e+00 9.419594e-02 
3.168068e+00 9.408489e-02 
3.163463e+00 9.397380e-02 
3.158859e+00 9.386266e-02 
3.154254e+00 9.375146e-02 
3.149650e+00 9.364022e-02 
3.145045e+00 9.352893e-02 
3.140440e+00 9.341759e-02 
3.135836e+00 9.330620e-02 
3.131231e+00 9.319476e-02 
3.126627e+00 9.308327e-02 
3.122022e+00 9.297172e-02 
3.117417e+00 9.286013e-02 
3.112813e+00 9.274849e-02 
3.108208e+00 9.263680e-02 
3.103604e+00 9.252507e-02 
3.098999e+00 9.241328e-02 
3.094394e+00 9.230144e-02 
3.089790e+00 9.218955e-02 
3.085185e+00 9.207761e-02 
3.080581e+00 9.196562e-02 
3.075976e+00 9.185358e-02 
3.071371e+00 9.174149e-02 
3.066767e+00 9.162935e-02 
3.062162e+00 9.151716e-02 
3.057558e+00 9.140493e-02 
3.052953e+00 9.129264e-02 
3.048348e+00 9.118030e-02 
3.043744e+00 9.106791e-02 
3.039139e+00 9.095547e-02 
3.034535e+00 9.084298e-02 
3.029930e+00 9.073044e-02 
3.025325e+00 9.061785e-02 
3.020721e+00 9.050521e-02 
3.016116e+00 9.039252e-02 
3.011512e+00 9.027978e-02 
3.006907e+00 9.016699e-02 
3.002302e+00 9.005415e-02 
2.997698e+00 8.994126e-02 
2.993093e+00 8.982832e-02 
2.988488e+00 8.971533e-02 
2.983884e+00 8.960229e-02 
2.979279e+00 8.948920e-02 
2.974675e+00 8.937606e-02 
2.970070e+00 8.926286e-02 
2.965465e+00 8.914962e-02 
2.960861e+00 8.903633e-02 
2.956256e+00 8.892298e-02 
2.951652e+00 8.880959e-02 
2.947047e+00 8.869615e-02 
2.942442e+00 8.858265e-02 
2.937838e+00 8.846911e-02 
2.933233e+00 8.835551e-02 
2.928629e+00 8.824186e-02 
2.924024e+00 8.812817e-02 
2.919419e+00 8.801442e-02 
2.914815e+00 8.790062e-02 
2.910210e+00 8.778677e-02 
2.905606e+00 8.767287e-02 
2.901001e+00 8.755892e-02 
2.896396e+00 8.744492e-02 
2.891792e+00 8.733087e-02 
2.887187e+00 8.721677e-02 
2.882583e+00 8.710262e-02 
2.877978e+00 8.698842e-02 
2.873373e+00 8.687416e-02 
2.868769e+00 8.675986e-02 
2.864164e+00 8.664550e-02 
2.859560e+00 8.653110e-02 
2.854955e+00 8.641664e-02 
2.850350e+00 8.630213e-02 
2.845746e+00 8.618757e-02 
2.841141e+00 8.607296e-02 
2.836537e+00 8.595830e-02 
2.831932e+00 8.584359e-02 
2.827327e+00 8.572883e-02 
2.822723e+00 8.561401e-02 
2.818118e+00 8.549915e-02 
2.813514e+00 8.538423e-02 
2.808909e+00 8.526927e-02 
2.804304e+00 8.515425e-02 
2.799700e+00 8.503918e-02 
2.795095e+00 8.492406e-02 
2.790490e+00 8.480889e-02 
2.785886e+00 8.469367e-02 
2.781281e+00 8.457840e-02 
2.776677e+00 8.446307e-02 
2.772072e+00 8.434770e-02 
2.767467e+00 8.423227e-02 
2.762863e+00 8.411679e-02 
2.758258e+00 8.400127e-02 
2.753654e+00 8.388569e-02 
2.749049e+00 8.377006e-02 
2.744444e+00 8.365437e-02 
2.739840e+00 8.353864e-02 
2.735235e+00 8.342285e-02 
2.730631e+00 8.330702e-02 
2.726026e+00 8.319113e-02 
2.721421e+00 8.307519e-02 
2.716817e+00 8.295920e-02 
2.712212e+00 8.284316e-02 
2.707608e+00 8.272707e-02 
2.703003e+00 8.261092e-02 
2.698398e+00 8.249473e-02 
2.693794e+00 8.237848e-02 
2.689189e+00 8.226218e-02 
2.684585e+00 8.214583e-02 
2.679980e+00 8.202943e-02 
2.675375e+00 8.191297e-02 
2.670771e+00 8.179647e-02 
2.666166e+00 8.167991e-02 
2.661562e+00 8.156330e-02 
2.656957e+00 8.144664e-02 
2.652352e+00 8.132993e-02 
2.647748e+00 8.121317e-02 
2.643143e+00 8.109635e-02 
2.638539e+00 8.097949e-02 
2.633934e+00 8.086257e-02 
2.629329e+00 8.074560e-02 
2.624725e+00 8.062858e-02 
2.620120e+00 8.051150e-02 
2.615516e+00 8.039438e-02 
2.610911e+00 8.027720e-02 
2.606306e+00 8.015997e-02 
2.601702e+00 8.004269e-02 
2.597097e+00 7.992536e-02 
2.592492e+00 7.980797e-02 
2.587888e+00 7.969054e-02 
2.583283e+00 7.957305e-02 
2.578679e+00 7.945551e-02 
2.574074e+00 7.933792e-02 
2.569469e+00 7.922027e-02 
2.564865e+00 7.910258e-02 
2.560260e+00 7.898483e-02 
2.555656e+00 7.886703e-02 
2.551051e+00 7.874917e-02 
2.546446e+00 7.863127e-02 
2.541842e+00 7.851331e-02 
2.537237e+00 7.839531e-02 
2.532633e+00 7.827724e-02 
2.528028e+00 7.815913e-02 
2.523423e+00 7.804097e-02 
2.518819e+00 7.792275e-02 
2.514214e+00 7.780448e-02 
2.509610e+00 7.768616e-02 
2.505005e+00 7.756779e-02 
2.500400e+00 7.744936e-02 
2.495796e+00 7.733088e-02 
2.491191e+00 7.721235e-02 
2.486587e+00 7.709377e-02 
2.481982e+00 7.697513e-02 
2.477377e+00 7.685644e-02 
2.472773e+00 7.673770e-02 
2.468168e+00 7.661891e-02 
2.463564e+00 7.650007e-02 
2.458959e+00 7.638117e-02 
2.454354e+00 7.626222e-02 
2.449750e+00 7.614322e-02 
2.445145e+00 7.602416e-02 
2.440541e+00 7.590506e-02 
2.435936e+00 7.578590e-02 
2.431331e+00 7.566669e-02 
2.426727e+00 7.554742e-02 
2.422122e+00 7.542810e-02 
2.417518e+00 7.530873e-02 
2.412913e+00 7.518931e-02 
2.408308e+00 7.506984e-02 
2.403704e+00 7.495031e-02 
2.399099e+00 7.483073e-02 
2.394494e+00 7.471110e-02 
2.389890e+00 7.459141e-02 
2.385285e+00 7.447167e-02 
2.380681e+00 7.435188e-02 
2.376076e+00 7.423204e-02 
2.371471e+00 7.411214e-02 
2.366867e+00 7.399219e-02 
2.362262e+00 7.387219e-02 
2.357658e+00 7.375213e-02 
2.353053e+00 7.363203e-02 
2.348448e+00 7.351186e-02 
2.343844e+00 7.339165e-02 
2.339239e+00 7.327138e-02 
2.334635e+00 7.315107e-02 
2.330030e+00 7.303069e-02 
2.325425e+00 7.291027e-02 
2.320821e+00 7.278979e-02 
2.316216e+00 7.266926e-02 
2.311612e+00 7.254867e-02 
2.307007e+00 7.242804e-02 
2.302402e+00 7.230735e-02 
2.297798e+00 7.218660e-02 
2.293193e+00 7.206581e-02 
2.288589e+00 7.194496e-02 
2.283984e+00 7.182405e-02 
2.279379e+00 7.170310e-02 
2.274775e+00 7.158209e-02 
2.270170e+00 7.146103e-02 
2.265566e+00 7.133991e-02 
2.260961e+00 7.121874e-02 
2.256356e+00 7.109752e-02 
2.251752e+00 7.097624e-02 
2.247147e+00 7.085492e-02 
2.242543e+00 7.073353e-02 
2.237938e+00 7.061210e-02 
2.233333e+00 7.049061e-02 
2.228729e+00 7.036907e-02 
2.224124e+00 7.024747e-02 
2.219520e+00 7.012582e-02 
2.214915e+00 7.000412e-02 
2.210310e+00 6.988237e-02 
2.205706e+00 6.976056e-02 
2.201101e+00 6.963870e-02 
2.196496e+00 6.951678e-02 
2.191892e+00 6.939481e-02 
2.187287e+00 6.927279e-02 
2.182683e+00 6.915071e-02 
2.178078e+00 6.902858e-02 
2.173473e+00 6.890640e-02 
2.168869e+00 6.878416e-02 
2.164264e+00 6.866187e-02 
2.159660e+00 6.853953e-02 
2.155055e+00 6.841713e-02 
2.150450e+00 6.829468e-02 
2.145846e+00 6.817217e-02 
2.141241e+00 6.804961e-02 
2.136637e+00 6.792700e-02 
2.132032e+00 6.780434e-02 
2.127427e+00 6.768162e-02 
2.122823e+00 6.755884e-02 
2.118218e+00 6.743601e-02 
2.113614e+00 6.731313e-02 
2.109009e+00 6.719020e-02 
2.104404e+00 6.706721e-02 
2.099800e+00 6.694417e-02 
2.095195e+00 6.682107e-02 
2.090591e+00 6.669792e-02 
2.085986e+00 6.657471e-02 
2.081381e+00 6.645146e-02 
2.076777e+00 6.632814e-02 
2.072172e+00 6.620478e-02 
2.067568e+00 6.608136e-02 
2.062963e+00 6.595788e-02 
2.058358e+00 6.583435e-02 
2.053754e+00 6.571077e-02 
2.049149e+00 6.558713e-02 
2.044545e+00 6.546344e-02 
2.039940e+00 6.533970e-02 
2.035335e+00 6.521590e-02 
2.030731e+00 6.509205e-02 
2.026126e+00 6.496814e-02 
2.021522e+00 6.484418e-02 
2.016917e+00 6.472016e-02 
2.012312e+00 6.459609e-02 
2.007708e+00 6.447197e-02 
2.003103e+00 6.434779e-02 
1.998498e+00 6.422356e-02 
1.993894e+00 6.409927e-02 
1.989289e+00 6.397493e-02 
1.984685e+00 6.385053e-02 
1.980080e+00 6.372608e-02 
1.975475e+00 6.360158e-02 
1.970871e+00 6.347702e-02 
1.966266e+00 6.335241e-02 
1.961662e+00 6.322774e-02 
1.957057e+00 6.310302e-02 
1.952452e+00 6.297824e-02 
1.947848e+00 6.285341e-02 
1.943243e+00 6.272852e-02 
1.938639e+00 6.260358e-02 
1.934034e+00 6.247859e-02 
1.929429e+00 6.235354e-02 
1.924825e+00 6.222844e-02 
1.920220e+00 6.210328e-02 
1.915616e+00 6.197807e-02 
1.911011e+00 6.185280e-02 
1.906406e+00 6.172748e-02 
1.901802e+00 6.160210e-02 
1.897197e+00 6.147667e-02 
1.892593e+00 6.135118e-02 
1.887988e+00 6.122564e-02 
1.883383e+00 6.110005e-02 
1.878779e+00 6.097440e-02 
1.874174e+00 6.084869e-02 
1.869570e+00 6.072293e-02 
1.864965e+00 6.059712e-02 
1.860360e+00 6.047125e-02 
1.855756e+00 6.034533e-02 
1.851151e+00 6.021935e-02 
1.846547e+00 6.009331e-02 
1.841942e+00 5.996722e-02 
1.837337e+00 5.984108e-02 
1.832733e+00 5.971488e-02 
1.828128e+00 5.958863e-02 
1.823524e+00 5.946232e-02 
1.818919e+00 5.933596e-02 
1.814314e+00 5.920954e-02 
1.809710e+00 5.908306e-02 
1.805105e+00 5.895653e-02 
1.800501e+00 5.882995e-02 
1.795896e+00 5.870331e-02 
1.791291e+00 5.857662e-02 
1.786687e+00 5.844987e-02 
1.782082e+00 5.832307e-02 
1.777477e+00 5.819621e-02 
1.772873e+00 5.806929e-02 
1.768268e+00 5.794232e-02 
1.763664e+00 5.781530e-02 
1.759059e+00 5.768822e-02 
1.754454e+00 5.756108e-02 
1.749850e+00 5.743389e-02 
1.745245e+00 5.730665e-02 
1.740641e+00 5.717934e-02 
1.736036e+00 5.705199e-02 
1.731431e+00 5.692458e-02 
1.726827e+00 5.679711e-02 
1.722222e+00 5.666959e-02 
1.717618e+00 5.654201e-02 
1.713013e+00 5.641438e-02 
1.708408e+00 5.628669e-02 
1.703804e+00 5.615894e-02 
1.699199e+00 5.603114e-02 
1.694595e+00 5.590329e-02 
1.689990e+00 5.577538e-02 
1.685385e+00 5.564741e-02 
1.680781e+00 5.551939e-02 
1.676176e+00 5.539131e-02 
1.671572e+00 5.526318e-02 
1.666967e+00 5.513499e-02 
1.662362e+00 5.500675e-02 
1.657758e+00 5.487845e-02 
1.653153e+00 5.475009e-02 
1.648549e+00 5.462168e-02 
1.643944e+00 5.449321e-02 
1.639339e+00 5.436469e-02 
1.634735e+00 5.423611e-02 
1.630130e+00 5.410748e-02 
1.625526e+00 5.397879e-02 
1.620921e+00 5.385004e-02 
1.616316e+00 5.372124e-02 
1.611712e+00 5.359239e-02 
1.607107e+00 5.346347e-02 
1.602503e+00 5.333450e-02 
1.597898e+00 5.320548e-02 
1.593293e+00 5.307640e-02 
1.588689e+00 5.294726e-02 
1.584084e+00 5.281807e-02 
1.579479e+00 5.268882e-02 
1.574875e+00 5.255952e-02 
1.570270e+00 5.243016e-02 
1.565666e+00 5.230074e-02 
1.561061e+00 5.217127e-02 
1.556456e+00 5.204174e-02 
1.551852e+00 5.191216e-02 
1.547247e+00 5.178252e-02 
1.542643e+00 5.165282e-02 
1.538038e+00 5.152307e-02 
1.533433e+00 5.139326e-02 
1.528829e+00 5.126340e-02 
1.524224e+00 5.113347e-02 
1.519620e+00 5.100350e-02 
1.515015e+00 5.087346e-02 
1.510410e+00 5.074337e-02 
1.505806e+00 5.061323e-02 
1.501201e+00 5.048303e-02 
1.496597e+00 5.035277e-02 
1.491992e+00 5.022245e-02 
1.487387e+00 5.009208e-02 
1.482783e+00 4.996166e-02 
1.478178e+00 4.983117e-02 
1.473574e+00 4.970063e-02 
1.468969e+00 4.957004e-02 
1.464364e+00 4.943938e-02 
1.459760e+00 4.930867e-02 
1.455155e+00 4.917791e-02 
1.450551e+00 4.904709e-02 
1.445946e+00 4.891621e-02 
1.441341e+00 4.878527e-02 
1.436737e+00 4.865428e-02 
1.432132e+00 4.852323e-02 
1.427528e+00 4.839213e-02 
1.422923e+00 4.826097e-02 
1.418318e+00 4.812975e-02 
1.413714e+00 4.799848e-02 
1.409109e+00 4.786715e-02 
1.404505e+00 4.773576e-02 
1.399900e+00 4.760431e-02 
1.395295e+00 4.747281e-02 
1.390691e+00 4.734126e-02 
1.386086e+00 4.720964e-02 
1.381481e+00 4.707797e-02 
1.376877e+00 4.694624e-02 
1.372272e+00 4.681446e-02 
1.367668e+00 4.668262e-02 
1.363063e+00 4.655072e-02 
1.358458e+00 4.641876e-02 
1.353854e+00 4.628675e-02 
1.349249e+00 4.615468e-02 
1.344645e+00 4.602256e-02 
1.340040e+00 4.589038e-02 
1.335435e+00 4.575814e-02 
1.330831e+00 4.562584e-02 
1.326226e+00 4.549349e-02 
1.321622e+00 4.536108e-02 
1.317017e+00 4.522861e-02 
1.312412e+00 4.509609e-02 
1.307808e+00 4.496351e-02 
1.303203e+00 4.483087e-02 
1.298599e+00 4.469817e-02 
1.293994e+00 4.456542e-02 
1.289389e+00 4.443261e-02 
1.284785e+00 4.429975e-02 
1.280180e+00 4.416682e-02 
1.275576e+00 4.403384e-02 
1.270971e+00 4.390080e-02 
1.266366e+00 4.376771e-02 
1.261762e+00 4.363456e-02 
1.257157e+00 4.350135e-02 
1.252553e+00 4.336808e-02 
1.247948e+00 4.323476e-02 
1.243343e+00 4.310137e-02 
1.238739e+00 4.296794e-02 
1.234134e+00 4.283444e-02 
1.229530e+00 4.270089e-02 
1.224925e+00 4.256728e-02 
1.220320e+00 4.243361e-02 
1.215716e+00 4.229988e-02 
1.211111e+00 4.216610e-02 
1.206507e+00 4.203226e-02 
1.201902e+00 4.189836e-02 
1.197297e+00 4.176441e-02 
1.192693e+00 4.163040e-02 
1.188088e+00 4.149633e-02 
1.183483e+00 4.136220e-02 
1.178879e+00 4.122801e-02 
1.174274e+00 4.109377e-02 
1.169670e+00 4.095947e-02 
1.165065e+00 4.082511e-02 
1.160460e+00 4.069070e-02 
1.155856e+00 4.055623e-02 
1.151251e+00 4.042170e-02 
1.146647e+00 4.028711e-02 
1.142042e+00 4.015246e-02 
1.137437e+00 4.001776e-02 
1.132833e+00 3.988300e-02 
1.128228e+00 3.974818e-02 
1.123624e+00 3.961330e-02 
1.119019e+00 3.947837e-02 
1.114414e+00 3.934338e-02 
1.109810e+00 3.920833e-02 
1.105205e+00 3.907322e-02 
1.100601e+00 3.893805e-02 
1.095996e+00 3.880283e-02 
1.091391e+00 3.866755e-02 
1.086787e+00 3.853221e-02 
1.082182e+00 3.839681e-02 
1.077578e+00 3.826136e-02 
1.072973e+00 3.812584e-02 
1.068368e+00 3.799027e-02 
1.063764e+00 3.785464e-02 
1.059159e+00 3.771896e-02 
1.054555e+00 3.758321e-02 
1.049950e+00 3.744741e-02 
1.045345e+00 3.731155e-02 
1.040741e+00 3.717563e-02 
1.036136e+00 3.703965e-02 
1.031532e+00 3.690362e-02 
1.026927e+00 3.676752e-02 
1.022322e+00 3.663137e-02 
1.017718e+00 3.649516e-02 
1.013113e+00 3.635889e-02 
1.008509e+00 3.622257e-02 
1.003904e+00 3.608618e-02 
9.992993e-01 3.594974e-02 
9.946947e-01 3.581324e-02 
9.900901e-01 3.567668e-02 
9.854855e-01 3.554006e-02 
9.808809e-01 3.540339e-02 
9.762763e-01 3.526665e-02 
9.716717e-01 3.512986e-02 
9.670671e-01 3.499301e-02 
9.624625e-01 3.485610e-02 
9.578579e-01 3.471913e-02 
9.532533e-01 3.458211e-02 
9.486486e-01 3.444502e-02 
9.440440e-01 3.430788e-02 
9.394394e-01 3.417068e-02 
9.348348e-01 3.403342e-02 
9.302302e-01 3.389610e-02 
9.256256e-01 3.375872e-02 
9.210210e-01 3.362129e-02 
9.164164e-01 3.348379e-02 
9.118118e-01 3.334624e-02 
9.072072e-01 3.320863e-02 
9.026026e-01 3.307096e-02 
8.979980e-01 3.293323e-02 
8.933934e-01 3.279544e-02 
8.887888e-01 3.265760e-02 
8.841842e-01 3.251969e-02 
8.795796e-01 3.238173e-02 
8.749750e-01 3.224371e-02 
8.703704e-01 3.210563e-02 
8.657658e-01 3.196749e-02 
8.611612e-01 3.182929e-02 
8.565566e-01 3.169104e-02 
8.519520e-01 3.155272e-02 
8.473473e-01 3.141434e-02 
8.427427e-01 3.127591e-02 
8.381381e-01 3.113742e-02 
8.335335e-01 3.099887e-02 
8.289289e-01 3.086026e-02 
8.243243e-01 3.072159e-02 
8.197197e-01 3.058286e-02 
8.151151e-01 3.044407e-02 
8.105105e-01 3.030523e-02 
8.059059e-01 3.016632e-02 
8.013013e-01 3.002736e-02 
7.966967e-01 2.988834e-02 
7.920921e-01 2.974925e-02 
7.874875e-01 2.961011e-02 
7.828829e-01 2.947091e-02 
7.782783e-01 2.933165e-02 
7.736737e-01 2.919234e-02 
7.690691e-01 2.905296e-02 
7.644645e-01 2.891352e-02 
7.598599e-01 2.877403e-02 
7.552553e-01 2.863447e-02 
7.506507e-01 2.849486e-02 
7.460460e-01 2.835518e-02 
7.414414e-01 2.821545e-02 
7.368368e-01 2.807566e-02 
7.322322e-01 2.793581e-02 
7.276276e-01 2.779590e-02 
7.230230e-01 2.765593e-02 
7.184184e-01 2.751590e-02 
7.138138e-01 2.737581e-02 
7.092092e-01 2.723566e-02 
7.046046e-01 2.709545e-02 
7.000000e-01 2.695519e-02 
7.000000e-01 1.228384e-03 


==> Figures/4pt_I_sig_NE_muT/points_3.dat <==
-1.280000e+02 -1.524826e+05 
-1.277447e+02 -1.485536e+05 
-1.274895e+02 -1.447258e+05 
-1.272342e+02 -1.409967e+05 
-1.269790e+02 -1.373636e+05 
-1.267237e+02 -1.338242e+05 
-1.264685e+02 -1.303760e+05 
-1.262132e+02 -1.270166e+05 
-1.259580e+02 -1.237437e+05 
-1.257027e+02 -1.205552e+05 
-1.254474e+02 -1.174489e+05 
-1.251922e+02 -1.144226e+05 
-1.249369e+02 -1.114743e+05 
-1.246817e+02 -1.086019e+05 
-1.244264e+02 -1.058036e+05 
-1.241712e+02 -1.030773e+05 
-1.239159e+02 -1.004214e+05 
-1.236607e+02 -9.783381e+04 
-1.234054e+02 -9.531293e+04 
-1.231502e+02 -9.285700e+04 
-1.228949e+02 -9.046436e+04 
-1.226396e+02 -8.813336e+04 
-1.223844e+02 -8.586243e+04 
-1.221291e+02 -8.365002e+04 
-1.218739e+02 -8.149461e+04 
-1.216186e+02 -7.939474e+04 
-1.213634e+02 -7.734898e+04 
-1.211081e+02 -7.535593e+04 
-1.208529e+02 -7.341423e+04 
-1.205976e+02 -7.152257e+04 
-1.203423e+02 -6.967965e+04 
-1.200871e+02 -6.788421e+04 
-1.198318e+02 -6.613504e+04 
-1.195766e+02 -6.443094e+04 
-1.193213e+02 -6.277074e+04 
-1.190661e+02 -6.115333e+04 
-1.188108e+02 -5.957759e+04 
-1.185556e+02 -5.804246e+04 
-1.183003e+02 -5.654687e+04 
-1.180450e+02 -5.508983e+04 
-1.177898e+02 -5.367033e+04 
-1.175345e+02 -5.228740e+04 
-1.172793e+02 -5.094011e+04 
-1.170240e+02 -4.962754e+04 
-1.167688e+02 -4.834878e+04 
-1.165135e+02 -4.710298e+04 
-1.162583e+02 -4.588927e+04 
-1.160030e+02 -4.470684e+04 
-1.157477e+02 -4.355488e+04 
-1.154925e+02 -4.243259e+04 
-1.152372e+02 -4.133923e+04 
-1.149820e+02 -4.027404e+04 
-1.147267e+02 -3.923630e+04 
-1.144715e+02 -3.822529e+04 
-1.142162e+02 -3.724034e+04 
-1.139610e+02 -3.628076e+04 
-1.137057e+02 -3.534591e+04 
-1.134505e+02 -3.443515e+04 
-1.131952e+02 -3.354785e+04 
-1.129399e+02 -3.268342e+04 
-1.126847e+02 -3.184126e+04 
-1.124294e+02 -3.102081e+04 
-1.121742e+02 -3.022149e+04 
-1.119189e+02 -2.944277e+04 
-1.116637e+02 -2.868411e+04 
-1.114084e+02 -2.794500e+04 
-1.111532e+02 -2.722494e+04 
-1.108979e+02 -2.652343e+04 
-1.106426e+02 -2.584000e+04 
-1.103874e+02 -2.517417e+04 
-1.101321e+02 -2.452550e+04 
-1.098769e+02 -2.389355e+04 
-1.096216e+02 -2.327788e+04 
-1.093664e+02 -2.267807e+04 
-1.091111e+02 -2.209372e+04 
-1.088559e+02 -2.152443e+04 
-1.086006e+02 -2.096980e+04 
-1.083453e+02 -2.042947e+04 
-1.080901e+02 -1.990306e+04 
-1.078348e+02 -1.939021e+04 
-1.075796e+02 -1.889058e+04 
-1.073243e+02 -1.840382e+04 
-1.070691e+02 -1.792960e+04 
-1.068138e+02 -1.746760e+04 
-1.065586e+02 -1.701751e+04 
-1.063033e+02 -1.657901e+04 
-1.060480e+02 -1.615181e+04 
-1.057928e+02 -1.573563e+04 
-1.055375e+02 -1.533016e+04 
-1.052823e+02 -1.493514e+04 
-1.050270e+02 -1.455030e+04 
-1.047718e+02 -1.417538e+04 
-1.045165e+02 -1.381011e+04 
-1.042613e+02 -1.345426e+04 
-1.040060e+02 -1.310758e+04 
-1.037508e+02 -1.276983e+04 
-1.034955e+02 -1.244078e+04 
-1.032402e+02 -1.212022e+04 
-1.029850e+02 -1.180791e+04 
-1.027297e+02 -1.150365e+04 
-1.024745e+02 -1.120723e+04 
-1.022192e+02 -1.091844e+04 
-1.019640e+02 -1.063710e+04 
-1.017087e+02 -1.036301e+04 
-1.014535e+02 -1.009598e+04 
-1.011982e+02 -9.835827e+03 
-1.009429e+02 -9.582381e+03 
-1.006877e+02 -9.335465e+03 
-1.004324e+02 -9.094911e+03 
-1.001772e+02 -8.860556e+03 
-9.992192e+01 -8.632239e+03 
-9.966667e+01 -8.409805e+03 
-9.941141e+01 -8.193103e+03 
-9.915616e+01 -7.981984e+03 
-9.890090e+01 -7.776305e+03 
-9.864565e+01 -7.575926e+03 
-9.839039e+01 -7.380710e+03 
-9.813514e+01 -7.190524e+03 
-9.787988e+01 -7.005239e+03 
-9.762462e+01 -6.824728e+03 
-9.736937e+01 -6.648868e+03 
-9.711411e+01 -6.477540e+03 
-9.685886e+01 -6.310626e+03 
-9.660360e+01 -6.148013e+03 
-9.634835e+01 -5.989590e+03 
-9.609309e+01 -5.835249e+03 
-9.583784e+01 -5.684884e+03 
-9.558258e+01 -5.538395e+03 
-9.532733e+01 -5.395680e+03 
-9.507207e+01 -5.256642e+03 
-9.481682e+01 -5.121187e+03 
-9.456156e+01 -4.989222e+03 
-9.430631e+01 -4.860657e+03 
-9.405105e+01 -4.735405e+03 
-9.379580e+01 -4.613381e+03 
-9.354054e+01 -4.494500e+03 
-9.328529e+01 -4.378683e+03 
-9.303003e+01 -4.265850e+03 
-9.277477e+01 -4.155925e+03 
-9.251952e+01 -4.048832e+03 
-9.226426e+01 -3.944498e+03 
-9.200901e+01 -3.842853e+03 
-9.175375e+01 -3.743826e+03 
-9.149850e+01 -3.647352e+03 
-9.124324e+01 -3.553363e+03 
-9.098799e+01 -3.461796e+03 
-9.073273e+01 -3.372588e+03 
-9.047748e+01 -3.285679e+03 
-9.022222e+01 -3.201010e+03 
-8.996697e+01 -3.118522e+03 
-8.971171e+01 -3.038159e+03 
-8.945646e+01 -2.959867e+03 
-8.920120e+01 -2.883593e+03 
-8.894595e+01 -2.809284e+03 
-8.869069e+01 -2.736889e+03 
-8.843544e+01 -2.666360e+03 
-8.818018e+01 -2.597649e+03 
-8.792492e+01 -2.530707e+03 
-8.766967e+01 -2.465491e+03 
-8.741441e+01 -2.401955e+03 
-8.715916e+01 -2.340056e+03 
-8.690390e+01 -2.279752e+03 
-8.664865e+01 -2.221002e+03 
-8.639339e+01 -2.163766e+03 
-8.613814e+01 -2.108005e+03 
-8.588288e+01 -2.053680e+03 
-8.562763e+01 -2.000755e+03 
-8.537237e+01 -1.949194e+03 
-8.511712e+01 -1.898962e+03 
-8.486186e+01 -1.850023e+03 
-8.460661e+01 -1.802346e+03 
-8.435135e+01 -1.755897e+03 
-8.409610e+01 -1.710645e+03 
-8.384084e+01 -1.666559e+03 
-8.358559e+01 -1.623609e+03 
-8.333033e+01 -1.581766e+03 
-8.307508e+01 -1.541001e+03 
-8.281982e+01 -1.501286e+03 
-8.256456e+01 -1.462595e+03 
-8.230931e+01 -1.424901e+03 
-8.205405e+01 -1.388177e+03 
-8.179880e+01 -1.352400e+03 
-8.154354e+01 -1.317545e+03 
-8.128829e+01 -1.283588e+03 
-8.103303e+01 -1.250506e+03 
-8.077778e+01 -1.218277e+03 
-8.052252e+01 -1.186878e+03 
-8.026727e+01 -1.156288e+03 
-8.001201e+01 -1.126486e+03 
-7.975676e+01 -1.097452e+03 
-7.950150e+01 -1.069166e+03 
-7.924625e+01 -1.041609e+03 
-7.899099e+01 -1.014762e+03 
-7.873574e+01 -9.886070e+02 
-7.848048e+01 -9.631258e+02 
-7.822523e+01 -9.383011e+02 
-7.796997e+01 -9.141161e+02 
-7.771471e+01 -8.905542e+02 
-7.745946e+01 -8.675995e+02 
-7.720420e+01 -8.452363e+02 
-7.694895e+01 -8.234493e+02 
-7.669369e+01 -8.022236e+02 
-7.643844e+01 -7.815449e+02 
-7.618318e+01 -7.613990e+02 
-7.592793e+01 -7.417722e+02 
-7.567267e+01 -7.226511e+02 
-7.541742e+01 -7.040228e+02 
-7.516216e+01 -6.858744e+02 
-7.490691e+01 -6.681936e+02 
-7.465165e+01 -6.509684e+02 
-7.439640e+01 -6.341871e+02 
-7.414114e+01 -6.178381e+02 
-7.388589e+01 -6.019105e+02 
-7.363063e+01 -5.863932e+02 
-7.337538e+01 -5.712757e+02 
-7.312012e+01 -5.565478e+02 
-7.286486e+01 -5.421994e+02 
-7.260961e+01 -5.282207e+02 
-7.235435e+01 -5.146022e+02 
-7.209910e+01 -5.013346e+02 
-7.184384e+01 -4.884088e+02 
-7.158859e+01 -4.758161e+02 
-7.133333e+01 -4.635479e+02 
-7.107808e+01 -4.515958e+02 
-7.082282e+01 -4.399517e+02 
-7.056757e+01 -4.286076e+02 
-7.031231e+01 -4.175558e+02 
-7.005706e+01 -4.067888e+02 
-6.980180e+01 -3.962992e+02 
-6.954655e+01 -3.860799e+02 
-6.929129e+01 -3.761239e+02 
-6.903604e+01 -3.664244e+02 
-6.878078e+01 -3.569749e+02 
-6.852553e+01 -3.477688e+02 
-6.827027e+01 -3.388000e+02 
-6.801502e+01 -3.300623e+02 
-6.775976e+01 -3.215497e+02 
-6.750450e+01 -3.132564e+02 
-6.724925e+01 -3.051769e+02 
-6.699399e+01 -2.973055e+02 
-6.673874e+01 -2.896369e+02 
-6.648348e+01 -2.821660e+02 
-6.622823e+01 -2.748875e+02 
-6.597297e+01 -2.677966e+02 
-6.571772e+01 -2.608884e+02 
-6.546246e+01 -2.541582e+02 
-6.520721e+01 -2.476014e+02 
-6.495195e+01 -2.412136e+02 
-6.469670e+01 -2.349904e+02 
-6.444144e+01 -2.289275e+02 
-6.418619e+01 -2.230208e+02 
-6.393093e+01 -2.172664e+02 
-6.367568e+01 -2.116602e+02 
-6.342042e+01 -2.061984e+02 
-6.316517e+01 -2.008774e+02 
-6.290991e+01 -1.956935e+02 
-6.265465e+01 -1.906432e+02 
-6.239940e+01 -1.857230e+02 
-6.214414e+01 -1.809296e+02 
-6.188889e+01 -1.762597e+02 
-6.163363e+01 -1.717101e+02 
-6.137838e+01 -1.672777e+02 
-6.112312e+01 -1.629596e+02 
-6.086787e+01 -1.587527e+02 
-6.061261e+01 -1.546542e+02 
-6.035736e+01 -1.506614e+02 
-6.010210e+01 -1.467714e+02 
-5.984685e+01 -1.429816e+02 
-5.959159e+01 -1.392895e+02 
-5.933634e+01 -1.356925e+02 
-5.908108e+01 -1.321883e+02 
-5.882583e+01 -1.287743e+02 
-5.857057e+01 -1.254482e+02 
-5.831532e+01 -1.222079e+02 
-5.806006e+01 -1.190511e+02 
-5.780480e+01 -1.159756e+02 
-5.754955e+01 -1.129793e+02 
-5.729429e+01 -1.100603e+02 
-5.703904e+01 -1.072165e+02 
-5.678378e+01 -1.044459e+02 
-5.652853e+01 -1.017468e+02 
-5.627327e+01 -9.911715e+01 
-5.601802e+01 -9.655529e+01 
-5.576276e+01 -9.405945e+01 
-5.550751e+01 -9.162791e+01 
-5.525225e+01 -8.925903e+01 
-5.499700e+01 -8.695119e+01 
-5.474174e+01 -8.470281e+01 
-5.448649e+01 -8.251237e+01 
-5.423123e+01 -8.037836e+01 
-5.397598e+01 -7.829935e+01 
-5.372072e+01 -7.627390e+01 
-5.346547e+01 -7.430065e+01 
-5.321021e+01 -7.237823e+01 
-5.295495e+01 -7.050536e+01 
-5.269970e+01 -6.868074e+01 
-5.244444e+01 -6.690313e+01 
-5.218919e+01 -6.517133e+01 
-5.193393e+01 -6.348416e+01 
-5.167868e+01 -6.184045e+01 
-5.142342e+01 -6.023910e+01 
-5.116817e+01 -5.867901e+01 
-5.091291e+01 -5.715912e+01 
-5.065766e+01 -5.567839e+01 
-5.040240e+01 -5.423582e+01 
-5.014715e+01 -5.283041e+01 
-4.989189e+01 -5.146122e+01 
-4.963664e+01 -5.012731e+01 
-4.938138e+01 -4.882777e+01 
-4.912613e+01 -4.756172e+01 
-4.887087e+01 -4.632828e+01 
-4.861562e+01 -4.512663e+01 
-4.836036e+01 -4.395594e+01 
-4.810511e+01 -4.281542e+01 
-4.784985e+01 -4.170428e+01 
-4.759459e+01 -4.062178e+01 
-4.733934e+01 -3.956717e+01 
-4.708408e+01 -3.853973e+01 
-4.682883e+01 -3.753876e+01 
-4.657357e+01 -3.656359e+01 
-4.631832e+01 -3.561355e+01 
-4.606306e+01 -3.468798e+01 
-4.580781e+01 -3.378626e+01 
-4.555255e+01 -3.290778e+01 
-4.529730e+01 -3.205193e+01 
-4.504204e+01 -3.121814e+01 
-4.478679e+01 -3.040583e+01 
-4.453153e+01 -2.961445e+01 
-4.427628e+01 -2.884346e+01 
-4.402102e+01 -2.809234e+01 
-4.376577e+01 -2.736057e+01 
-4.351051e+01 -2.664766e+01 
-4.325526e+01 -2.595312e+01 
-4.300000e+01 -2.527647e+01 
-4.274474e+01 -2.461726e+01 
-4.248949e+01 -2.397503e+01 
-4.223423e+01 -2.334936e+01 
-4.197898e+01 -2.273980e+01 
-4.172372e+01 -2.214595e+01 
-4.146847e+01 -2.156740e+01 
-4.121321e+01 -2.100376e+01 
-4.095796e+01 -2.045464e+01 
-4.070270e+01 -1.991968e+01 
-4.044745e+01 -1.939849e+01 
-4.019219e+01 -1.889074e+01 
-3.993694e+01 -1.839607e+01 
-3.968168e+01 -1.791414e+01 
-3.942643e+01 -1.744463e+01 
-3.917117e+01 -1.698723e+01 
-3.891592e+01 -1.654160e+01 
-3.866066e+01 -1.610746e+01 
-3.840541e+01 -1.568451e+01 
-3.815015e+01 -1.527245e+01 
-3.789489e+01 -1.487101e+01 
-3.763964e+01 -1.447991e+01 
-3.738438e+01 -1.409890e+01 
-3.712913e+01 -1.372770e+01 
-3.687387e+01 -1.336606e+01 
-3.661862e+01 -1.301374e+01 
-3.636336e+01 -1.267050e+01 
-3.610811e+01 -1.233611e+01 
-3.585285e+01 -1.201033e+01 
-3.559760e+01 -1.169295e+01 
-3.534234e+01 -1.138374e+01 
-3.508709e+01 -1.108250e+01 
-3.483183e+01 -1.078902e+01 
-3.457658e+01 -1.050311e+01 
-3.432132e+01 -1.022456e+01 
-3.406607e+01 -9.953188e+00 
-3.381081e+01 -9.688810e+00 
-3.355556e+01 -9.431244e+00 
-3.330030e+01 -9.180314e+00 
-3.304505e+01 -8.935851e+00 
-3.278979e+01 -8.697686e+00 
-3.253453e+01 -8.465658e+00 
-3.227928e+01 -8.239608e+00 
-3.202402e+01 -8.019384e+00 
-3.176877e+01 -7.804833e+00 
-3.151351e+01 -7.595811e+00 
-3.125826e+01 -7.392175e+00 
-3.100300e+01 -7.193786e+00 
-3.074775e+01 -7.000509e+00 
-3.049249e+01 -6.812212e+00 
-3.023724e+01 -6.628767e+00 
-2.998198e+01 -6.450049e+00 
-2.972673e+01 -6.275935e+00 
-2.947147e+01 -6.106308e+00 
-2.921622e+01 -5.941052e+00 
-2.896096e+01 -5.780054e+00 
-2.870571e+01 -5.623204e+00 
-2.845045e+01 -5.470396e+00 
-2.819520e+01 -5.321525e+00 
-2.793994e+01 -5.176490e+00 
-2.768468e+01 -5.035192e+00 
-2.742943e+01 -4.897536e+00 
-2.717417e+01 -4.763426e+00 
-2.691892e+01 -4.632771e+00 
-2.666366e+01 -4.505483e+00 
-2.640841e+01 -4.381475e+00 
-2.615315e+01 -4.260663e+00 
-2.589790e+01 -4.142963e+00 
-2.564264e+01 -4.028296e+00 
-2.538739e+01 -3.916584e+00 
-2.513213e+01 -3.807750e+00 
-2.487688e+01 -3.701720e+00 
-2.462162e+01 -3.598423e+00 
-2.436637e+01 -3.497787e+00 
-2.411111e+01 -3.399744e+00 
-2.385586e+01 -3.304228e+00 
-2.360060e+01 -3.211172e+00 
-2.334535e+01 -3.120515e+00 
-2.309009e+01 -3.032193e+00 
-2.283483e+01 -2.946147e+00 
-2.257958e+01 -2.862318e+00 
-2.232432e+01 -2.780649e+00 
-2.206907e+01 -2.701085e+00 
-2.181381e+01 -2.623571e+00 
-2.155856e+01 -2.548054e+00 
-2.130330e+01 -2.474483e+00 
-2.104805e+01 -2.402807e+00 
-2.079279e+01 -2.332979e+00 
-2.053754e+01 -2.264949e+00 
-2.028228e+01 -2.198673e+00 
-2.002703e+01 -2.134104e+00 
-1.977177e+01 -2.071199e+00 
-1.951652e+01 -2.009915e+00 
-1.926126e+01 -1.950210e+00 
-1.900601e+01 -1.892044e+00 
-1.875075e+01 -1.835376e+00 
-1.849550e+01 -1.780168e+00 
-1.824024e+01 -1.726383e+00 
-1.798498e+01 -1.673984e+00 
-1.772973e+01 -1.622935e+00 
-1.747447e+01 -1.573201e+00 
-1.721922e+01 -1.524749e+00 
-1.696396e+01 -1.477545e+00 
-1.670871e+01 -1.431558e+00 
-1.645345e+01 -1.386755e+00 
-1.619820e+01 -1.343107e+00 
-1.594294e+01 -1.300584e+00 
-1.568769e+01 -1.259156e+00 
-1.543243e+01 -1.218796e+00 
-1.517718e+01 -1.179475e+00 
-1.492192e+01 -1.141168e+00 
-1.466667e+01 -1.103848e+00 
-1.441141e+01 -1.067490e+00 
-1.415616e+01 -1.032068e+00 
-1.390090e+01 -9.975592e-01 
-1.364565e+01 -9.639395e-01 
-1.339039e+01 -9.311861e-01 
-1.313514e+01 -8.992766e-01 
-1.287988e+01 -8.681893e-01 
-1.262462e+01 -8.379030e-01 
-1.236937e+01 -8.083972e-01 
-1.211411e+01 -7.796516e-01 
-1.185886e+01 -7.516466e-01 
-1.160360e+01 -7.243633e-01 
-1.134835e+01 -6.977830e-01 
-1.109309e+01 -6.718876e-01 
-1.083784e+01 -6.466594e-01 
-1.058258e+01 -6.220813e-01 
-1.032733e+01 -5.981365e-01 
-1.007207e+01 -5.748086e-01 
-9.816817e+00 -5.520819e-01 
-9.561562e+00 -5.299407e-01 
-9.306306e+00 -5.083701e-01 
-9.051051e+00 -4.873552e-01 
-8.795796e+00 -4.668819e-01 
-8.540541e+00 -4.469361e-01 
-8.285285e+00 -4.275042e-01 
-8.030030e+00 -4.085730e-01 
-7.774775e+00 -3.901296e-01 
-7.519520e+00 -3.721615e-01 
-7.264264e+00 -3.546563e-01 
-7.009009e+00 -3.376022e-01 
-6.753754e+00 -3.209875e-01 
-6.498498e+00 -3.048009e-01 
-6.243243e+00 -2.890314e-01 
-5.987988e+00 -2.736683e-01 
-5.732733e+00 -2.587010e-01 
-5.477477e+00 -2.441193e-01 
-5.222222e+00 -2.299134e-01 
-4.966967e+00 -2.160735e-01 
-4.711712e+00 -2.025903e-01 
-4.456456e+00 -1.894544e-01 
-4.201201e+00 -1.766570e-01 
-3.945946e+00 -1.641894e-01 
-3.690691e+00 -1.520430e-01 
-3.435435e+00 -1.402096e-01 
-3.180180e+00 -1.286811e-01 
-2.924925e+00 -1.174497e-01 
-2.669670e+00 -1.065077e-01 
-2.414414e+00 -9.584756e-02 
-2.159159e+00 -8.546214e-02 
-1.903904e+00 -7.534432e-02 
-1.648649e+00 -6.548720e-02 
-1.393393e+00 -5.588407e-02 
-1.138138e+00 -4.652839e-02 
-8.828829e-01 -3.741377e-02 
-6.276276e-01 -2.853401e-02 
-3.723724e-01 -1.988305e-02 
-1.171171e-01 -1.145500e-02 
1.381381e-01 -3.244110e-03 
3.933934e-01 4.755207e-03 
6.486486e-01 1.254841e-02 
9.039039e-01 2.014080e-02 
1.159159e+00 2.753756e-02 
1.414414e+00 3.474373e-02 
1.669670e+00 4.176422e-02 
1.924925e+00 4.860381e-02 
2.180180e+00 5.526717e-02 
2.435435e+00 6.175884e-02 
2.690691e+00 6.808323e-02 
2.945946e+00 7.424466e-02 
3.201201e+00 8.024734e-02 
3.456456e+00 8.609534e-02 
3.711712e+00 9.179266e-02 
3.966967e+00 9.734318e-02 
4.222222e+00 1.027507e-01 
4.477477e+00 1.080188e-01 
4.732733e+00 1.131513e-01 
4.987988e+00 1.181514e-01 
5.243243e+00 1.230228e-01 
5.498498e+00 1.277686e-01 
5.753754e+00 1.323921e-01 
6.009009e+00 1.368965e-01 
6.264264e+00 1.412848e-01 
6.519520e+00 1.455601e-01 
6.774775e+00 1.497252e-01 
7.030030e+00 1.537830e-01 
7.285285e+00 1.577362e-01 
7.540541e+00 1.615875e-01 
7.795796e+00 1.653397e-01 
8.051051e+00 1.689951e-01 
8.306306e+00 1.725563e-01 
8.561562e+00 1.760258e-01 
8.816817e+00 1.794059e-01 
9.072072e+00 1.826989e-01 
9.327327e+00 1.859071e-01 
9.582583e+00 1.890325e-01 
9.837838e+00 1.920775e-01 
1.009309e+01 1.950440e-01 
1.034835e+01 1.979340e-01 
1.060360e+01 2.007496e-01 
1.085886e+01 2.034926e-01 
1.111411e+01 2.061650e-01 
1.136937e+01 2.087685e-01 
1.162462e+01 2.113049e-01 
1.187988e+01 2.137760e-01 
1.213514e+01 2.161834e-01 
1.239039e+01 2.185287e-01 
1.264565e+01 2.208136e-01 
1.290090e+01 2.230397e-01 
1.315616e+01 2.252084e-01 
1.341141e+01 2.273212e-01 
1.366667e+01 2.293795e-01 
1.392192e+01 2.313849e-01 
1.417718e+01 2.333385e-01 
1.443243e+01 2.352419e-01 
1.468769e+01 2.370961e-01 
1.494294e+01 2.389026e-01 
1.519820e+01 2.406626e-01 
1.545345e+01 2.423772e-01 
1.570871e+01 2.440476e-01 
1.596396e+01 2.456750e-01 
1.621922e+01 2.472604e-01 
1.647447e+01 2.488050e-01 
1.672973e+01 2.503098e-01 
1.698498e+01 2.517759e-01 
1.724024e+01 2.532041e-01 
1.749550e+01 2.545955e-01 
1.775075e+01 2.559511e-01 
1.800601e+01 2.572718e-01 
1.826126e+01 2.585584e-01 
1.851652e+01 2.598119e-01 
1.877177e+01 2.610331e-01 
1.902703e+01 2.622228e-01 
1.928228e+01 2.633819e-01 
1.953754e+01 2.645111e-01 
1.979279e+01 2.656112e-01 
2.004805e+01 2.666829e-01 
2.030330e+01 2.677271e-01 
2.055856e+01 2.687443e-01 
2.081381e+01 2.697353e-01 
2.106907e+01 2.707008e-01 
2.132432e+01 2.716414e-01 
2.157958e+01 2.725578e-01 
2.183483e+01 2.734506e-01 
2.209009e+01 2.743203e-01 
2.234535e+01 2.751677e-01 
2.260060e+01 2.759932e-01 
2.285586e+01 2.767974e-01 
2.311111e+01 2.775809e-01 
2.336637e+01 2.783443e-01 
2.362162e+01 2.790879e-01 
2.387688e+01 2.798124e-01 
2.413213e+01 2.805183e-01 
2.438739e+01 2.812059e-01 
2.464264e+01 2.818758e-01 
2.489790e+01 2.825285e-01 
2.515315e+01 2.831644e-01 
2.540841e+01 2.837838e-01 
2.566366e+01 2.843873e-01 
2.591892e+01 2.849753e-01 
2.617417e+01 2.855481e-01 
2.642943e+01 2.861061e-01 
2.668468e+01 2.866498e-01 
2.693994e+01 2.871794e-01 
2.719520e+01 2.876954e-01 
2.745045e+01 2.881982e-01 
2.770571e+01 2.886879e-01 
2.796096e+01 2.891651e-01 
2.821622e+01 2.896299e-01 
2.847147e+01 2.900828e-01 
2.872673e+01 2.905240e-01 
2.898198e+01 2.909538e-01 
2.923724e+01 2.913725e-01 
2.949249e+01 2.917805e-01 
2.974775e+01 2.921780e-01 
3.000300e+01 2.925652e-01 
3.025826e+01 2.929424e-01 
3.051351e+01 2.933099e-01 
3.076877e+01 2.936680e-01 
3.102402e+01 2.940168e-01 
3.127928e+01 2.943566e-01 
3.153453e+01 2.946877e-01 
3.178979e+01 2.950102e-01 
3.204505e+01 2.953245e-01 
3.230030e+01 2.956306e-01 
3.255556e+01 2.959289e-01 
3.281081e+01 2.962194e-01 
3.306607e+01 2.965025e-01 
3.332132e+01 2.967783e-01 
3.357658e+01 2.970469e-01 
3.383183e+01 2.973087e-01 
3.408709e+01 2.975637e-01 
3.434234e+01 2.978121e-01 
3.459760e+01 2.980542e-01 
3.485285e+01 2.982900e-01 
3.510811e+01 2.985197e-01 
3.536336e+01 2.987435e-01 
3.561862e+01 2.989615e-01 
3.587387e+01 2.991740e-01 
3.612913e+01 2.993809e-01 
3.638438e+01 2.995825e-01 
3.663964e+01 2.997789e-01 
3.689489e+01 2.999703e-01 
3.715015e+01 3.001567e-01 
3.740541e+01 3.003384e-01 
3.766066e+01 3.005153e-01 
3.791592e+01 3.006877e-01 
3.817117e+01 3.008556e-01 
3.842643e+01 3.010192e-01 
3.868168e+01 3.011786e-01 
3.893694e+01 3.013339e-01 
3.919219e+01 3.014852e-01 
3.944745e+01 3.016326e-01 
3.970270e+01 3.017762e-01 
3.995796e+01 3.019161e-01 
4.021321e+01 3.020524e-01 
4.046847e+01 3.021852e-01 
4.072372e+01 3.023145e-01 
4.097898e+01 3.024405e-01 
4.123423e+01 3.025633e-01 
4.148949e+01 3.026829e-01 
4.174474e+01 3.027995e-01 
4.200000e+01 3.029130e-01 
4.225526e+01 3.030236e-01 
4.251051e+01 3.031314e-01 
4.276577e+01 3.032363e-01 
4.302102e+01 3.033386e-01 
4.327628e+01 3.034382e-01 
4.353153e+01 3.035353e-01 
4.378679e+01 3.036299e-01 
4.404204e+01 3.037220e-01 
4.429730e+01 3.038118e-01 
4.455255e+01 3.038992e-01 
4.480781e+01 3.039844e-01 
4.506306e+01 3.040674e-01 
4.531832e+01 3.041483e-01 
4.557357e+01 3.042270e-01 
4.582883e+01 3.043038e-01 
4.608408e+01 3.043785e-01 
4.633934e+01 3.044514e-01 
4.659459e+01 3.045223e-01 
4.684985e+01 3.045915e-01 
4.710511e+01 3.046588e-01 
4.736036e+01 3.047244e-01 
4.761562e+01 3.047884e-01 
4.787087e+01 3.048507e-01 
4.812613e+01 3.049113e-01 
4.838138e+01 3.049704e-01 
4.863664e+01 3.050280e-01 
4.889189e+01 3.050841e-01 
4.914715e+01 3.051388e-01 
4.940240e+01 3.051920e-01 
4.965766e+01 3.052439e-01 
4.991291e+01 3.052945e-01 
5.016817e+01 3.053437e-01 
5.042342e+01 3.053917e-01 
5.067868e+01 3.054384e-01 
5.093393e+01 3.054839e-01 
5.118919e+01 3.055283e-01 
5.144444e+01 3.055715e-01 
5.169970e+01 3.056136e-01 
5.195495e+01 3.056546e-01 
5.221021e+01 3.056946e-01 
5.246547e+01 3.057335e-01 
5.272072e+01 3.057715e-01 
5.297598e+01 3.058084e-01 
5.323123e+01 3.058444e-01 
5.348649e+01 3.058795e-01 
5.374174e+01 3.059136e-01 
5.399700e+01 3.059469e-01 
5.425225e+01 3.059793e-01 
5.450751e+01 3.060109e-01 
5.476276e+01 3.060417e-01 
5.501802e+01 3.060717e-01 
5.527327e+01 3.061009e-01 
5.552853e+01 3.061294e-01 
5.578378e+01 3.061571e-01 
5.603904e+01 3.061841e-01 
5.629429e+01 3.062104e-01 
5.654955e+01 3.062361e-01 
5.680480e+01 3.062610e-01 
5.706006e+01 3.062854e-01 
5.731532e+01 3.063091e-01 
5.757057e+01 3.063322e-01 
5.782583e+01 3.063547e-01 
5.808108e+01 3.063766e-01 
5.833634e+01 3.063980e-01 
5.859159e+01 3.064188e-01 
5.884685e+01 3.064390e-01 
5.910210e+01 3.064588e-01 
5.935736e+01 3.064780e-01 
5.961261e+01 3.064968e-01 
5.986787e+01 3.065150e-01 
6.012312e+01 3.065328e-01 
6.037838e+01 3.065502e-01 
6.063363e+01 3.065670e-01 
6.088889e+01 3.065835e-01 
6.114414e+01 3.065995e-01 
6.139940e+01 3.066151e-01 
6.165465e+01 3.066303e-01 
6.190991e+01 3.066452e-01 
6.216517e+01 3.066596e-01 
6.242042e+01 3.066737e-01 
6.267568e+01 3.066874e-01 
6.293093e+01 3.067007e-01 
6.318619e+01 3.067137e-01 
6.344144e+01 3.067264e-01 
6.369670e+01 3.067387e-01 
6.395195e+01 3.067508e-01 
6.420721e+01 3.067625e-01 
6.446246e+01 3.067739e-01 
6.471772e+01 3.067850e-01 
6.497297e+01 3.067958e-01 
6.522823e+01 3.068064e-01 
6.548348e+01 3.068167e-01 
6.573874e+01 3.068267e-01 
6.599399e+01 3.068364e-01 
6.624925e+01 3.068460e-01 
6.650450e+01 3.068552e-01 
6.675976e+01 3.068642e-01 
6.701502e+01 3.068730e-01 
6.727027e+01 3.068816e-01 
6.752553e+01 3.068899e-01 
6.778078e+01 3.068981e-01 
6.803604e+01 3.069060e-01 
6.829129e+01 3.069137e-01 
6.854655e+01 3.069212e-01 
6.880180e+01 3.069286e-01 
6.905706e+01 3.069357e-01 
6.931231e+01 3.069426e-01 
6.956757e+01 3.069494e-01 
6.982282e+01 3.069560e-01 
7.007808e+01 3.069624e-01 
7.033333e+01 3.069687e-01 
7.058859e+01 3.069748e-01 
7.084384e+01 3.069807e-01 
7.109910e+01 3.069865e-01 
7.135435e+01 3.069922e-01 
7.160961e+01 3.069977e-01 
7.186486e+01 3.070030e-01 
7.212012e+01 3.070082e-01 
7.237538e+01 3.070133e-01 
7.263063e+01 3.070183e-01 
7.288589e+01 3.070231e-01 
7.314114e+01 3.070278e-01 
7.339640e+01 3.070324e-01 
7.365165e+01 3.070368e-01 
7.390691e+01 3.070412e-01 
7.416216e+01 3.070454e-01 
7.441742e+01 3.070495e-01 
7.467267e+01 3.070535e-01 
7.492793e+01 3.070575e-01 
7.518318e+01 3.070613e-01 
7.543844e+01 3.070650e-01 
7.569369e+01 3.070686e-01 
7.594895e+01 3.070721e-01 
7.620420e+01 3.070756e-01 
7.645946e+01 3.070789e-01 
7.671471e+01 3.070822e-01 
7.696997e+01 3.070853e-01 
7.722523e+01 3.070884e-01 
7.748048e+01 3.070915e-01 
7.773574e+01 3.070944e-01 
7.799099e+01 3.070973e-01 
7.824625e+01 3.071000e-01 
7.850150e+01 3.071028e-01 
7.875676e+01 3.071054e-01 
7.901201e+01 3.071080e-01 
7.926727e+01 3.071105e-01 
7.952252e+01 3.071129e-01 
7.977778e+01 3.071153e-01 
8.003303e+01 3.071176e-01 
8.028829e+01 3.071199e-01 
8.054354e+01 3.071221e-01 
8.079880e+01 3.071243e-01 
8.105405e+01 3.071264e-01 
8.130931e+01 3.071284e-01 
8.156456e+01 3.071304e-01 
8.181982e+01 3.071323e-01 
8.207508e+01 3.071342e-01 
8.233033e+01 3.071360e-01 
8.258559e+01 3.071378e-01 
8.284084e+01 3.071396e-01 
8.309610e+01 3.071413e-01 
8.335135e+01 3.071429e-01 
8.360661e+01 3.071445e-01 
8.386186e+01 3.071461e-01 
8.411712e+01 3.071476e-01 
8.437237e+01 3.071491e-01 
8.462763e+01 3.071506e-01 
8.488288e+01 3.071520e-01 
8.513814e+01 3.071534e-01 
8.539339e+01 3.071547e-01 
8.564865e+01 3.071560e-01 
8.590390e+01 3.071573e-01 
8.615916e+01 3.071585e-01 
8.641441e+01 3.071597e-01 
8.666967e+01 3.071609e-01 
8.692492e+01 3.071621e-01 
8.718018e+01 3.071632e-01 
8.743544e+01 3.071643e-01 
8.769069e+01 3.071653e-01 
8.794595e+01 3.071664e-01 
8.820120e+01 3.071674e-01 
8.845646e+01 3.071683e-01 
8.871171e+01 3.071693e-01 
8.896697e+01 3.071702e-01 
8.922222e+01 3.071711e-01 
8.947748e+01 3.071720e-01 
8.973273e+01 3.071729e-01 
8.998799e+01 3.071737e-01 
9.024324e+01 3.071745e-01 
9.049850e+01 3.071753e-01 
9.075375e+01 3.071761e-01 
9.100901e+01 3.071769e-01 
9.126426e+01 3.071776e-01 
9.151952e+01 3.071783e-01 
9.177477e+01 3.071790e-01 
9.203003e+01 3.071797e-01 
9.228529e+01 3.071804e-01 
9.254054e+01 3.071810e-01 
9.279580e+01 3.071816e-01 
9.305105e+01 3.071823e-01 
9.330631e+01 3.071828e-01 
9.356156e+01 3.071834e-01 
9.381682e+01 3.071840e-01 
9.407207e+01 3.071846e-01 
9.432733e+01 3.071851e-01 
9.458258e+01 3.071856e-01 
9.483784e+01 3.071861e-01 
9.509309e+01 3.071866e-01 
9.534835e+01 3.071871e-01 
9.560360e+01 3.071876e-01 
9.585886e+01 3.071880e-01 
9.611411e+01 3.071885e-01 
9.636937e+01 3.071889e-01 
9.662462e+01 3.071894e-01 
9.687988e+01 3.071898e-01 
9.713514e+01 3.071902e-01 
9.739039e+01 3.071906e-01 
9.764565e+01 3.071909e-01 
9.790090e+01 3.071913e-01 
9.815616e+01 3.071917e-01 
9.841141e+01 3.071920e-01 
9.866667e+01 3.071924e-01 
9.892192e+01 3.071927e-01 
9.917718e+01 3.071930e-01 
9.943243e+01 3.071934e-01 
9.968769e+01 3.071937e-01 
9.994294e+01 3.071940e-01 
1.001982e+02 3.071943e-01 
1.004535e+02 3.071946e-01 
1.007087e+02 3.071948e-01 
1.009640e+02 3.071951e-01 
1.012192e+02 3.071954e-01 
1.014745e+02 3.071956e-01 
1.017297e+02 3.071959e-01 
1.019850e+02 3.071961e-01 
1.022402e+02 3.071964e-01 
1.024955e+02 3.071966e-01 
1.027508e+02 3.071968e-01 
1.030060e+02 3.071971e-01 
1.032613e+02 3.071973e-01 
1.035165e+02 3.071975e-01 
1.037718e+02 3.071977e-01 
1.040270e+02 3.071979e-01 
1.042823e+02 3.071981e-01 
1.045375e+02 3.071983e-01 
1.047928e+02 3.071985e-01 
1.050480e+02 3.071986e-01 
1.053033e+02 3.071988e-01 
1.055586e+02 3.071990e-01 
1.058138e+02 3.071992e-01 
1.060691e+02 3.071993e-01 
1.063243e+02 3.071995e-01 
1.065796e+02 3.071996e-01 
1.068348e+02 3.071998e-01 
1.070901e+02 3.071999e-01 
1.073453e+02 3.072001e-01 
1.076006e+02 3.072002e-01 
1.078559e+02 3.072003e-01 
1.081111e+02 3.072005e-01 
1.083664e+02 3.072006e-01 
1.086216e+02 3.072007e-01 
1.088769e+02 3.072008e-01 
1.091321e+02 3.072010e-01 
1.093874e+02 3.072011e-01 
1.096426e+02 3.072012e-01 
1.098979e+02 3.072013e-01 
1.101532e+02 3.072014e-01 
1.104084e+02 3.072015e-01 
1.106637e+02 3.072016e-01 
1.109189e+02 3.072017e-01 
1.111742e+02 3.072018e-01 
1.114294e+02 3.072019e-01 
1.116847e+02 3.072020e-01 
1.119399e+02 3.072021e-01 
1.121952e+02 3.072022e-01 
1.124505e+02 3.072023e-01 
1.127057e+02 3.072023e-01 
1.129610e+02 3.072024e-01 
1.132162e+02 3.072025e-01 
1.134715e+02 3.072026e-01 
1.137267e+02 3.072026e-01 
1.139820e+02 3.072027e-01 
1.142372e+02 3.072028e-01 
1.144925e+02 3.072029e-01 
1.147477e+02 3.072029e-01 
1.150030e+02 3.072030e-01 
1.152583e+02 3.072030e-01 
1.155135e+02 3.072031e-01 
1.157688e+02 3.072032e-01 
1.160240e+02 3.072032e-01 
1.162793e+02 3.072033e-01 
1.165345e+02 3.072033e-01 
1.167898e+02 3.072034e-01 
1.170450e+02 3.072034e-01 
1.173003e+02 3.072035e-01 
1.175556e+02 3.072035e-01 
1.178108e+02 3.072036e-01 
1.180661e+02 3.072036e-01 
1.183213e+02 3.072037e-01 
1.185766e+02 3.072037e-01 
1.188318e+02 3.072038e-01 
1.190871e+02 3.072038e-01 
1.193423e+02 3.072039e-01 
1.195976e+02 3.072039e-01 
1.198529e+02 3.072039e-01 
1.201081e+02 3.072040e-01 
1.203634e+02 3.072040e-01 
1.206186e+02 3.072041e-01 
1.208739e+02 3.072041e-01 
1.211291e+02 3.072041e-01 
1.213844e+02 3.072042e-01 
1.216396e+02 3.072042e-01 
1.218949e+02 3.072042e-01 
1.221502e+02 3.072043e-01 
1.224054e+02 3.072043e-01 
1.226607e+02 3.072043e-01 
1.229159e+02 3.072043e-01 
1.231712e+02 3.072044e-01 
1.234264e+02 3.072044e-01 
1.236817e+02 3.072044e-01 
1.239369e+02 3.072045e-01 
1.241922e+02 3.072045e-01 
1.244474e+02 3.072045e-01 
1.247027e+02 3.072045e-01 
1.249580e+02 3.072046e-01 
1.252132e+02 3.072046e-01 
1.254685e+02 3.072046e-01 
1.257237e+02 3.072046e-01 
1.259790e+02 3.072046e-01 
1.262342e+02 3.072047e-01 
1.264895e+02 3.072047e-01 
1.267447e+02 3.072047e-01 
1.270000e+02 3.072047e-01 


==> Figures/4pt_I_sig_NE_muT/points_4.dat <==
1.000000e+00 3.005680e-02 2.199217e-03 
2.000000e+00 5.793095e-02 4.210201e-03 
3.000000e+00 8.375052e-02 5.959221e-03 
4.000000e+00 1.066960e-01 7.485502e-03 
5.000000e+00 1.272291e-01 8.857246e-03 
6.000000e+00 1.455738e-01 1.012277e-02 
7.000000e+00 1.632411e-01 1.144895e-02 
8.000000e+00 1.763968e-01 1.259192e-02 


==> Figures/4pt_I_sig_NE_muZ/points_0.dat <==
-1.280000e+02 -3.788407e-02 
1.270000e+02 -3.788407e-02 
1.270000e+02 -2.691705e-02 
-1.280000e+02 -2.691705e-02 
-1.280000e+02 -3.788407e-02 


==> Figures/4pt_I_sig_NE_muZ/points_1.dat <==
-1.280000e+02 1.307491e+04 
-1.277447e+02 1.273801e+04 
-1.274895e+02 1.240979e+04 
-1.272342e+02 1.209002e+04 
-1.269790e+02 1.177850e+04 
-1.267237e+02 1.147501e+04 
-1.264685e+02 1.117933e+04 
-1.262132e+02 1.089127e+04 
-1.259580e+02 1.061064e+04 
-1.257027e+02 1.033723e+04 
-1.254474e+02 1.007088e+04 
-1.251922e+02 9.811379e+03 
-1.249369e+02 9.558570e+03 
-1.246817e+02 9.312275e+03 
-1.244264e+02 9.072326e+03 
-1.241712e+02 8.838559e+03 
-1.239159e+02 8.610817e+03 
-1.236607e+02 8.388942e+03 
-1.234054e+02 8.172784e+03 
-1.231502e+02 7.962196e+03 
-1.228949e+02 7.757035e+03 
-1.226396e+02 7.557159e+03 
-1.223844e+02 7.362434e+03 
-1.221291e+02 7.172727e+03 
-1.218739e+02 6.987907e+03 
-1.216186e+02 6.807850e+03 
-1.213634e+02 6.632432e+03 
-1.211081e+02 6.461534e+03 
-1.208529e+02 6.295040e+03 
-1.205976e+02 6.132836e+03 
-1.203423e+02 5.974811e+03 
-1.200871e+02 5.820858e+03 
-1.198318e+02 5.670872e+03 
-1.195766e+02 5.524751e+03 
-1.193213e+02 5.382394e+03 
-1.190661e+02 5.243706e+03 
-1.188108e+02 5.108591e+03 
-1.185556e+02 4.976958e+03 
-1.183003e+02 4.848717e+03 
-1.180450e+02 4.723780e+03 
-1.177898e+02 4.602062e+03 
-1.175345e+02 4.483480e+03 
-1.172793e+02 4.367954e+03 
-1.170240e+02 4.255405e+03 
-1.167688e+02 4.145756e+03 
-1.165135e+02 4.038932e+03 
-1.162583e+02 3.934861e+03 
-1.160030e+02 3.833471e+03 
-1.157477e+02 3.734694e+03 
-1.154925e+02 3.638461e+03 
-1.152372e+02 3.544709e+03 
-1.149820e+02 3.453372e+03 
-1.147267e+02 3.364389e+03 
-1.144715e+02 3.277698e+03 
-1.142162e+02 3.193242e+03 
-1.139610e+02 3.110961e+03 
-1.137057e+02 3.030800e+03 
-1.134505e+02 2.952705e+03 
-1.131952e+02 2.876623e+03 
-1.129399e+02 2.802500e+03 
-1.126847e+02 2.730288e+03 
-1.124294e+02 2.659936e+03 
-1.121742e+02 2.591397e+03 
-1.119189e+02 2.524624e+03 
-1.116637e+02 2.459572e+03 
-1.114084e+02 2.396196e+03 
-1.111532e+02 2.334453e+03 
-1.108979e+02 2.274300e+03 
-1.106426e+02 2.215698e+03 
-1.103874e+02 2.158606e+03 
-1.101321e+02 2.102984e+03 
-1.098769e+02 2.048796e+03 
-1.096216e+02 1.996005e+03 
-1.093664e+02 1.944573e+03 
-1.091111e+02 1.894467e+03 
-1.088559e+02 1.845652e+03 
-1.086006e+02 1.798094e+03 
-1.083453e+02 1.751762e+03 
-1.080901e+02 1.706624e+03 
-1.078348e+02 1.662649e+03 
-1.075796e+02 1.619807e+03 
-1.073243e+02 1.578069e+03 
-1.070691e+02 1.537406e+03 
-1.068138e+02 1.497791e+03 
-1.065586e+02 1.459197e+03 
-1.063033e+02 1.421598e+03 
-1.060480e+02 1.384967e+03 
-1.057928e+02 1.349280e+03 
-1.055375e+02 1.314512e+03 
-1.052823e+02 1.280641e+03 
-1.050270e+02 1.247642e+03 
-1.047718e+02 1.215493e+03 
-1.045165e+02 1.184173e+03 
-1.042613e+02 1.153660e+03 
-1.040060e+02 1.123933e+03 
-1.037508e+02 1.094972e+03 
-1.034955e+02 1.066758e+03 
-1.032402e+02 1.039270e+03 
-1.029850e+02 1.012490e+03 
-1.027297e+02 9.864010e+02 
-1.024745e+02 9.609838e+02 
-1.022192e+02 9.362215e+02 
-1.019640e+02 9.120973e+02 
-1.017087e+02 8.885947e+02 
-1.014535e+02 8.656977e+02 
-1.011982e+02 8.433907e+02 
-1.009429e+02 8.216584e+02 
-1.006877e+02 8.004862e+02 
-1.004324e+02 7.798594e+02 
-1.001772e+02 7.597642e+02 
-9.992192e+01 7.401867e+02 
-9.966667e+01 7.211137e+02 
-9.941141e+01 7.025322e+02 
-9.915616e+01 6.844294e+02 
-9.890090e+01 6.667931e+02 
-9.864565e+01 6.496112e+02 
-9.839039e+01 6.328721e+02 
-9.813514e+01 6.165642e+02 
-9.787988e+01 6.006766e+02 
-9.762462e+01 5.851983e+02 
-9.736937e+01 5.701189e+02 
-9.711411e+01 5.554280e+02 
-9.685886e+01 5.411157e+02 
-9.660360e+01 5.271721e+02 
-9.634835e+01 5.135878e+02 
-9.609309e+01 5.003536e+02 
-9.583784e+01 4.874603e+02 
-9.558258e+01 4.748993e+02 
-9.532733e+01 4.626619e+02 
-9.507207e+01 4.507399e+02 
-9.481682e+01 4.391250e+02 
-9.456156e+01 4.278094e+02 
-9.430631e+01 4.167854e+02 
-9.405105e+01 4.060455e+02 
-9.379580e+01 3.955822e+02 
-9.354054e+01 3.853886e+02 
-9.328529e+01 3.754576e+02 
-9.303003e+01 3.657826e+02 
-9.277477e+01 3.563568e+02 
-9.251952e+01 3.471739e+02 
-9.226426e+01 3.382276e+02 
-9.200901e+01 3.295118e+02 
-9.175375e+01 3.210207e+02 
-9.149850e+01 3.127483e+02 
-9.124324e+01 3.046890e+02 
-9.098799e+01 2.968374e+02 
-9.073273e+01 2.891881e+02 
-9.047748e+01 2.817360e+02 
-9.022222e+01 2.744758e+02 
-8.996697e+01 2.674027e+02 
-8.971171e+01 2.605119e+02 
-8.945646e+01 2.537986e+02 
-8.920120e+01 2.472583e+02 
-8.894595e+01 2.408866e+02 
-8.869069e+01 2.346790e+02 
-8.843544e+01 2.286313e+02 
-8.818018e+01 2.227395e+02 
-8.792492e+01 2.169995e+02 
-8.766967e+01 2.114074e+02 
-8.741441e+01 2.059594e+02 
-8.715916e+01 2.006518e+02 
-8.690390e+01 1.954809e+02 
-8.664865e+01 1.904433e+02 
-8.639339e+01 1.855354e+02 
-8.613814e+01 1.807541e+02 
-8.588288e+01 1.760959e+02 
-8.562763e+01 1.715578e+02 
-8.537237e+01 1.671366e+02 
-8.511712e+01 1.628293e+02 
-8.486186e+01 1.586330e+02 
-8.460661e+01 1.545448e+02 
-8.435135e+01 1.505620e+02 
-8.409610e+01 1.466817e+02 
-8.384084e+01 1.429015e+02 
-8.358559e+01 1.392187e+02 
-8.333033e+01 1.356308e+02 
-8.307508e+01 1.321353e+02 
-8.281982e+01 1.287299e+02 
-8.256456e+01 1.254122e+02 
-8.230931e+01 1.221800e+02 
-8.205405e+01 1.190311e+02 
-8.179880e+01 1.159634e+02 
-8.154354e+01 1.129747e+02 
-8.128829e+01 1.100630e+02 
-8.103303e+01 1.072263e+02 
-8.077778e+01 1.044627e+02 
-8.052252e+01 1.017703e+02 
-8.026727e+01 9.914732e+01 
-8.001201e+01 9.659190e+01 
-7.975676e+01 9.410233e+01 
-7.950150e+01 9.167691e+01 
-7.924625e+01 8.931399e+01 
-7.899099e+01 8.701195e+01 
-7.873574e+01 8.476922e+01 
-7.848048e+01 8.258428e+01 
-7.822523e+01 8.045565e+01 
-7.796997e+01 7.838186e+01 
-7.771471e+01 7.636150e+01 
-7.745946e+01 7.439321e+01 
-7.720420e+01 7.247563e+01 
-7.694895e+01 7.060746e+01 
-7.669369e+01 6.878743e+01 
-7.643844e+01 6.701429e+01 
-7.618318e+01 6.528685e+01 
-7.592793e+01 6.360391e+01 
-7.567267e+01 6.196434e+01 
-7.541742e+01 6.036701e+01 
-7.516216e+01 5.881084e+01 
-7.490691e+01 5.729478e+01 
-7.465165e+01 5.581777e+01 
-7.439640e+01 5.437882e+01 
-7.414114e+01 5.297695e+01 
-7.388589e+01 5.161120e+01 
-7.363063e+01 5.028065e+01 
-7.337538e+01 4.898437e+01 
-7.312012e+01 4.772150e+01 
-7.286486e+01 4.649117e+01 
-7.260961e+01 4.529254e+01 
-7.235435e+01 4.412479e+01 
-7.209910e+01 4.298714e+01 
-7.184384e+01 4.187879e+01 
-7.158859e+01 4.079901e+01 
-7.133333e+01 3.974705e+01 
-7.107808e+01 3.872219e+01 
-7.082282e+01 3.772375e+01 
-7.056757e+01 3.675102e+01 
-7.031231e+01 3.580337e+01 
-7.005706e+01 3.488013e+01 
-6.980180e+01 3.398068e+01 
-6.954655e+01 3.310440e+01 
-6.929129e+01 3.225071e+01 
-6.903604e+01 3.141901e+01 
-6.878078e+01 3.060874e+01 
-6.852553e+01 2.981935e+01 
-6.827027e+01 2.905030e+01 
-6.801502e+01 2.830107e+01 
-6.775976e+01 2.757114e+01 
-6.750450e+01 2.686002e+01 
-6.724925e+01 2.616723e+01 
-6.699399e+01 2.549228e+01 
-6.673874e+01 2.483473e+01 
-6.648348e+01 2.419412e+01 
-6.622823e+01 2.357001e+01 
-6.597297e+01 2.296199e+01 
-6.571772e+01 2.236963e+01 
-6.546246e+01 2.179254e+01 
-6.520721e+01 2.123031e+01 
-6.495195e+01 2.068258e+01 
-6.469670e+01 2.014895e+01 
-6.444144e+01 1.962908e+01 
-6.418619e+01 1.912260e+01 
-6.393093e+01 1.862917e+01 
-6.367568e+01 1.814846e+01 
-6.342042e+01 1.768013e+01 
-6.316517e+01 1.722387e+01 
-6.290991e+01 1.677937e+01 
-6.265465e+01 1.634632e+01 
-6.239940e+01 1.592443e+01 
-6.214414e+01 1.551341e+01 
-6.188889e+01 1.511298e+01 
-6.163363e+01 1.472287e+01 
-6.137838e+01 1.434281e+01 
-6.112312e+01 1.397254e+01 
-6.086787e+01 1.361181e+01 
-6.061261e+01 1.326038e+01 
-6.035736e+01 1.291801e+01 
-6.010210e+01 1.258445e+01 
-5.984685e+01 1.225949e+01 
-5.959159e+01 1.194290e+01 
-5.933634e+01 1.163448e+01 
-5.908108e+01 1.133399e+01 
-5.882583e+01 1.104125e+01 
-5.857057e+01 1.075606e+01 
-5.831532e+01 1.047821e+01 
-5.806006e+01 1.020752e+01 
-5.780480e+01 9.943807e+00 
-5.754955e+01 9.686889e+00 
-5.729429e+01 9.436590e+00 
-5.703904e+01 9.192741e+00 
-5.678378e+01 8.955175e+00 
-5.652853e+01 8.723730e+00 
-5.627327e+01 8.498249e+00 
-5.601802e+01 8.278578e+00 
-5.576276e+01 8.064567e+00 
-5.550751e+01 7.856071e+00 
-5.525225e+01 7.652946e+00 
-5.499700e+01 7.455056e+00 
-5.474174e+01 7.262265e+00 
-5.448649e+01 7.074441e+00 
-5.423123e+01 6.891457e+00 
-5.397598e+01 6.713188e+00 
-5.372072e+01 6.539512e+00 
-5.346547e+01 6.370312e+00 
-5.321021e+01 6.205471e+00 
-5.295495e+01 6.044878e+00 
-5.269970e+01 5.888422e+00 
-5.244444e+01 5.735998e+00 
-5.218919e+01 5.587502e+00 
-5.193393e+01 5.442831e+00 
-5.167868e+01 5.301889e+00 
-5.142342e+01 5.164578e+00 
-5.116817e+01 5.030805e+00 
-5.091291e+01 4.900479e+00 
-5.065766e+01 4.773511e+00 
-5.040240e+01 4.649815e+00 
-5.014715e+01 4.529306e+00 
-4.989189e+01 4.411902e+00 
-4.963664e+01 4.297524e+00 
-4.938138e+01 4.186092e+00 
-4.912613e+01 4.077532e+00 
-4.887087e+01 3.971769e+00 
-4.861562e+01 3.868731e+00 
-4.836036e+01 3.768348e+00 
-4.810511e+01 3.670552e+00 
-4.784985e+01 3.575275e+00 
-4.759459e+01 3.482454e+00 
-4.733934e+01 3.392024e+00 
-4.708408e+01 3.303924e+00 
-4.682883e+01 3.218095e+00 
-4.657357e+01 3.134477e+00 
-4.631832e+01 3.053013e+00 
-4.606306e+01 2.973649e+00 
-4.580781e+01 2.896329e+00 
-4.555255e+01 2.821002e+00 
-4.529730e+01 2.747616e+00 
-4.504204e+01 2.676121e+00 
-4.478679e+01 2.606468e+00 
-4.453153e+01 2.538609e+00 
-4.427628e+01 2.472499e+00 
-4.402102e+01 2.408093e+00 
-4.376577e+01 2.345346e+00 
-4.351051e+01 2.284216e+00 
-4.325526e+01 2.224661e+00 
-4.300000e+01 2.166641e+00 
-4.274474e+01 2.110115e+00 
-4.248949e+01 2.055047e+00 
-4.223423e+01 2.001397e+00 
-4.197898e+01 1.949129e+00 
-4.172372e+01 1.898208e+00 
-4.146847e+01 1.848600e+00 
-4.121321e+01 1.800269e+00 
-4.095796e+01 1.753184e+00 
-4.070270e+01 1.707312e+00 
-4.044745e+01 1.662622e+00 
-4.019219e+01 1.619084e+00 
-3.993694e+01 1.576667e+00 
-3.968168e+01 1.535343e+00 
-3.942643e+01 1.495085e+00 
-3.917117e+01 1.455863e+00 
-3.891592e+01 1.417652e+00 
-3.866066e+01 1.380426e+00 
-3.840541e+01 1.344159e+00 
-3.815015e+01 1.308826e+00 
-3.789489e+01 1.274404e+00 
-3.763964e+01 1.240869e+00 
-3.738438e+01 1.208197e+00 
-3.712913e+01 1.176368e+00 
-3.687387e+01 1.145359e+00 
-3.661862e+01 1.115149e+00 
-3.636336e+01 1.085717e+00 
-3.610811e+01 1.057043e+00 
-3.585285e+01 1.029109e+00 
-3.559760e+01 1.001894e+00 
-3.534234e+01 9.753802e-01 
-3.508709e+01 9.495498e-01 
-3.483183e+01 9.243849e-01 
-3.457658e+01 8.998684e-01 
-3.432132e+01 8.759837e-01 
-3.406607e+01 8.527144e-01 
-3.381081e+01 8.300446e-01 
-3.355556e+01 8.079590e-01 
-3.330030e+01 7.864424e-01 
-3.304505e+01 7.654803e-01 
-3.278979e+01 7.450582e-01 
-3.253453e+01 7.251624e-01 
-3.227928e+01 7.057792e-01 
-3.202402e+01 6.868955e-01 
-3.176877e+01 6.684983e-01 
-3.151351e+01 6.505751e-01 
-3.125826e+01 6.331138e-01 
-3.100300e+01 6.161024e-01 
-3.074775e+01 5.995293e-01 
-3.049249e+01 5.833832e-01 
-3.023724e+01 5.676531e-01 
-2.998198e+01 5.523284e-01 
-2.972673e+01 5.373985e-01 
-2.947147e+01 5.228533e-01 
-2.921622e+01 5.086829e-01 
-2.896096e+01 4.948775e-01 
-2.870571e+01 4.814279e-01 
-2.845045e+01 4.683249e-01 
-2.819520e+01 4.555594e-01 
-2.793994e+01 4.431229e-01 
-2.768468e+01 4.310068e-01 
-2.742943e+01 4.192028e-01 
-2.717417e+01 4.077030e-01 
-2.691892e+01 3.964996e-01 
-2.666366e+01 3.855847e-01 
-2.640841e+01 3.749511e-01 
-2.615315e+01 3.645915e-01 
-2.589790e+01 3.544988e-01 
-2.564264e+01 3.446661e-01 
-2.538739e+01 3.350868e-01 
-2.513213e+01 3.257542e-01 
-2.487688e+01 3.166622e-01 
-2.462162e+01 3.078044e-01 
-2.436637e+01 2.991747e-01 
-2.411111e+01 2.907675e-01 
-2.385586e+01 2.825768e-01 
-2.360060e+01 2.745972e-01 
-2.334535e+01 2.668231e-01 
-2.309009e+01 2.592494e-01 
-2.283483e+01 2.518707e-01 
-2.257958e+01 2.446822e-01 
-2.232432e+01 2.376788e-01 
-2.206907e+01 2.308559e-01 
-2.181381e+01 2.242088e-01 
-2.155856e+01 2.177329e-01 
-2.130330e+01 2.114238e-01 
-2.104805e+01 2.052773e-01 
-2.079279e+01 1.992891e-01 
-2.053754e+01 1.934551e-01 
-2.028228e+01 1.877715e-01 
-2.002703e+01 1.822343e-01 
-1.977177e+01 1.768397e-01 
-1.951652e+01 1.715840e-01 
-1.926126e+01 1.664638e-01 
-1.900601e+01 1.614754e-01 
-1.875075e+01 1.566155e-01 
-1.849550e+01 1.518808e-01 
-1.824024e+01 1.472680e-01 
-1.798498e+01 1.427741e-01 
-1.772973e+01 1.383958e-01 
-1.747447e+01 1.341304e-01 
-1.721922e+01 1.299748e-01 
-1.696396e+01 1.259262e-01 
-1.670871e+01 1.219818e-01 
-1.645345e+01 1.181390e-01 
-1.619820e+01 1.143952e-01 
-1.594294e+01 1.107478e-01 
-1.568769e+01 1.071942e-01 
-1.543243e+01 1.037322e-01 
-1.517718e+01 1.003593e-01 
-1.492192e+01 9.707316e-02 
-1.466667e+01 9.387164e-02 
-1.441141e+01 9.075251e-02 
-1.415616e+01 8.771365e-02 
-1.390090e+01 8.475299e-02 
-1.364565e+01 8.186850e-02 
-1.339039e+01 7.905822e-02 
-1.313514e+01 7.632023e-02 
-1.287988e+01 7.365266e-02 
-1.262462e+01 7.105369e-02 
-1.236937e+01 6.852154e-02 
-1.211411e+01 6.605448e-02 
-1.185886e+01 6.365083e-02 
-1.160360e+01 6.130895e-02 
-1.134835e+01 5.902723e-02 
-1.109309e+01 5.680411e-02 
-1.083784e+01 5.463808e-02 
-1.058258e+01 5.252764e-02 
-1.032733e+01 5.047135e-02 
-1.007207e+01 4.846780e-02 
-9.816817e+00 4.651562e-02 
-9.561562e+00 4.461347e-02 
-9.306306e+00 4.276002e-02 
-9.051051e+00 4.095402e-02 
-8.795796e+00 3.919422e-02 
-8.540541e+00 3.747939e-02 
-8.285285e+00 3.580835e-02 
-8.030030e+00 3.417995e-02 
-7.774775e+00 3.259304e-02 
-7.519520e+00 3.104652e-02 
-7.264264e+00 2.953932e-02 
-7.009009e+00 2.807035e-02 
-6.753754e+00 2.663860e-02 
-6.498498e+00 2.524303e-02 
-6.243243e+00 2.388264e-02 
-5.987988e+00 2.255646e-02 
-5.732733e+00 2.126351e-02 
-5.477477e+00 2.000283e-02 
-5.222222e+00 1.877348e-02 
-4.966967e+00 1.757452e-02 
-4.711712e+00 1.640501e-02 
-4.456456e+00 1.526401e-02 
-4.201201e+00 1.415058e-02 
-3.945946e+00 1.306377e-02 
-3.690691e+00 1.200260e-02 
-3.435435e+00 1.096609e-02 
-3.180180e+00 9.953188e-03 
-2.924925e+00 8.962834e-03 
-2.669670e+00 7.993890e-03 
-2.414414e+00 7.045151e-03 
-2.159159e+00 6.115333e-03 
-1.903904e+00 5.203052e-03 
-1.648649e+00 4.306830e-03 
-1.393393e+00 3.425094e-03 
-1.138138e+00 2.556204e-03 
-8.828829e-01 1.698502e-03 
-6.276276e-01 8.504013e-04 
-3.723724e-01 1.049941e-05 
-1.171171e-01 -8.222845e-04 
1.381381e-01 -1.648589e-03 
3.933934e-01 -2.468539e-03 
6.486486e-01 -3.281754e-03 
9.039039e-01 -4.087436e-03 
1.159159e+00 -4.884512e-03 
1.414414e+00 -5.671789e-03 
1.669670e+00 -6.448088e-03 
1.924925e+00 -7.212338e-03 
2.180180e+00 -7.963626e-03 
2.435435e+00 -8.701219e-03 
2.690691e+00 -9.424560e-03 
2.945946e+00 -1.013325e-02 
3.201201e+00 -1.082702e-02 
3.456456e+00 -1.150574e-02 
3.711712e+00 -1.216934e-02 
3.966967e+00 -1.281787e-02 
4.222222e+00 -1.345139e-02 
4.477477e+00 -1.407006e-02 
4.732733e+00 -1.467405e-02 
4.987988e+00 -1.526355e-02 
5.243243e+00 -1.583881e-02 
5.498498e+00 -1.640005e-02 
5.753754e+00 -1.694754e-02 
6.009009e+00 -1.748155e-02 
6.264264e+00 -1.800234e-02 
6.519520e+00 -1.851019e-02 
6.774775e+00 -1.900538e-02 
7.030030e+00 -1.948818e-02 
7.285285e+00 -1.995888e-02 
7.540541e+00 -2.041775e-02 
7.795796e+00 -2.086506e-02 
8.051051e+00 -2.130108e-02 
8.306306e+00 -2.172608e-02 
8.561562e+00 -2.214033e-02 
8.816817e+00 -2.254407e-02 
9.072072e+00 -2.293757e-02 
9.327327e+00 -2.332106e-02 
9.582583e+00 -2.369481e-02 
9.837838e+00 -2.405904e-02 
1.009309e+01 -2.441400e-02 
1.034835e+01 -2.475990e-02 
1.060360e+01 -2.509698e-02 
1.085886e+01 -2.542546e-02 
1.111411e+01 -2.574555e-02 
1.136937e+01 -2.605745e-02 
1.162462e+01 -2.636138e-02 
1.187988e+01 -2.665754e-02 
1.213514e+01 -2.694612e-02 
1.239039e+01 -2.722731e-02 
1.264565e+01 -2.750130e-02 
1.290090e+01 -2.776828e-02 
1.315616e+01 -2.802841e-02 
1.341141e+01 -2.828187e-02 
1.366667e+01 -2.852884e-02 
1.392192e+01 -2.876947e-02 
1.417718e+01 -2.900393e-02 
1.443243e+01 -2.923237e-02 
1.468769e+01 -2.945495e-02 
1.494294e+01 -2.967182e-02 
1.519820e+01 -2.988312e-02 
1.545345e+01 -3.008900e-02 
1.570871e+01 -3.028958e-02 
1.596396e+01 -3.048502e-02 
1.621922e+01 -3.067544e-02 
1.647447e+01 -3.086096e-02 
1.672973e+01 -3.104172e-02 
1.698498e+01 -3.121783e-02 
1.724024e+01 -3.138942e-02 
1.749550e+01 -3.155660e-02 
1.775075e+01 -3.171948e-02 
1.800601e+01 -3.187817e-02 
1.826126e+01 -3.203278e-02 
1.851652e+01 -3.218342e-02 
1.877177e+01 -3.233018e-02 
1.902703e+01 -3.247317e-02 
1.928228e+01 -3.261248e-02 
1.953754e+01 -3.274821e-02 
1.979279e+01 -3.288045e-02 
2.004805e+01 -3.300928e-02 
2.030330e+01 -3.313480e-02 
2.055856e+01 -3.325709e-02 
2.081381e+01 -3.337624e-02 
2.106907e+01 -3.349232e-02 
2.132432e+01 -3.360541e-02 
2.157958e+01 -3.371560e-02 
2.183483e+01 -3.382294e-02 
2.209009e+01 -3.392753e-02 
2.234535e+01 -3.402942e-02 
2.260060e+01 -3.412869e-02 
2.285586e+01 -3.422541e-02 
2.311111e+01 -3.431963e-02 
2.336637e+01 -3.441144e-02 
2.362162e+01 -3.450087e-02 
2.387688e+01 -3.458801e-02 
2.413213e+01 -3.467290e-02 
2.438739e+01 -3.475561e-02 
2.464264e+01 -3.483619e-02 
2.489790e+01 -3.491469e-02 
2.515315e+01 -3.499118e-02 
2.540841e+01 -3.506569e-02 
2.566366e+01 -3.513828e-02 
2.591892e+01 -3.520901e-02 
2.617417e+01 -3.527791e-02 
2.642943e+01 -3.534505e-02 
2.668468e+01 -3.541045e-02 
2.693994e+01 -3.547417e-02 
2.719520e+01 -3.553624e-02 
2.745045e+01 -3.559672e-02 
2.770571e+01 -3.565564e-02 
2.796096e+01 -3.571305e-02 
2.821622e+01 -3.576897e-02 
2.847147e+01 -3.582346e-02 
2.872673e+01 -3.587654e-02 
2.898198e+01 -3.592826e-02 
2.923724e+01 -3.597864e-02 
2.949249e+01 -3.602772e-02 
2.974775e+01 -3.607555e-02 
3.000300e+01 -3.612214e-02 
3.025826e+01 -3.616753e-02 
3.051351e+01 -3.621175e-02 
3.076877e+01 -3.625483e-02 
3.102402e+01 -3.629680e-02 
3.127928e+01 -3.633769e-02 
3.153453e+01 -3.637753e-02 
3.178979e+01 -3.641634e-02 
3.204505e+01 -3.645416e-02 
3.230030e+01 -3.649099e-02 
3.255556e+01 -3.652688e-02 
3.281081e+01 -3.656185e-02 
3.306607e+01 -3.659591e-02 
3.332132e+01 -3.662910e-02 
3.357658e+01 -3.666143e-02 
3.383183e+01 -3.669293e-02 
3.408709e+01 -3.672362e-02 
3.434234e+01 -3.675352e-02 
3.459760e+01 -3.678264e-02 
3.485285e+01 -3.681102e-02 
3.510811e+01 -3.683867e-02 
3.536336e+01 -3.686560e-02 
3.561862e+01 -3.689184e-02 
3.587387e+01 -3.691740e-02 
3.612913e+01 -3.694231e-02 
3.638438e+01 -3.696657e-02 
3.663964e+01 -3.699021e-02 
3.689489e+01 -3.701324e-02 
3.715015e+01 -3.703568e-02 
3.740541e+01 -3.705753e-02 
3.766066e+01 -3.707883e-02 
3.791592e+01 -3.709958e-02 
3.817117e+01 -3.711979e-02 
3.842643e+01 -3.713948e-02 
3.868168e+01 -3.715866e-02 
3.893694e+01 -3.717735e-02 
3.919219e+01 -3.719556e-02 
3.944745e+01 -3.721330e-02 
3.970270e+01 -3.723058e-02 
3.995796e+01 -3.724742e-02 
4.021321e+01 -3.726383e-02 
4.046847e+01 -3.727981e-02 
4.072372e+01 -3.729537e-02 
4.097898e+01 -3.731054e-02 
4.123423e+01 -3.732532e-02 
4.148949e+01 -3.733972e-02 
4.174474e+01 -3.735374e-02 
4.200000e+01 -3.736741e-02 
4.225526e+01 -3.738072e-02 
4.251051e+01 -3.739369e-02 
4.276577e+01 -3.740632e-02 
4.302102e+01 -3.741863e-02 
4.327628e+01 -3.743062e-02 
4.353153e+01 -3.744231e-02 
4.378679e+01 -3.745369e-02 
4.404204e+01 -3.746478e-02 
4.429730e+01 -3.747558e-02 
4.455255e+01 -3.748611e-02 
4.480781e+01 -3.749636e-02 
4.506306e+01 -3.750635e-02 
4.531832e+01 -3.751608e-02 
4.557357e+01 -3.752556e-02 
4.582883e+01 -3.753480e-02 
4.608408e+01 -3.754380e-02 
4.633934e+01 -3.755257e-02 
4.659459e+01 -3.756111e-02 
4.684985e+01 -3.756943e-02 
4.710511e+01 -3.757754e-02 
4.736036e+01 -3.758544e-02 
4.761562e+01 -3.759313e-02 
4.787087e+01 -3.760063e-02 
4.812613e+01 -3.760793e-02 
4.838138e+01 -3.761505e-02 
4.863664e+01 -3.762198e-02 
4.889189e+01 -3.762873e-02 
4.914715e+01 -3.763531e-02 
4.940240e+01 -3.764172e-02 
4.965766e+01 -3.764796e-02 
4.991291e+01 -3.765405e-02 
5.016817e+01 -3.765997e-02 
5.042342e+01 -3.766575e-02 
5.067868e+01 -3.767137e-02 
5.093393e+01 -3.767685e-02 
5.118919e+01 -3.768219e-02 
5.144444e+01 -3.768740e-02 
5.169970e+01 -3.769246e-02 
5.195495e+01 -3.769740e-02 
5.221021e+01 -3.770221e-02 
5.246547e+01 -3.770690e-02 
5.272072e+01 -3.771146e-02 
5.297598e+01 -3.771591e-02 
5.323123e+01 -3.772024e-02 
5.348649e+01 -3.772446e-02 
5.374174e+01 -3.772858e-02 
5.399700e+01 -3.773258e-02 
5.425225e+01 -3.773649e-02 
5.450751e+01 -3.774029e-02 
5.476276e+01 -3.774399e-02 
5.501802e+01 -3.774760e-02 
5.527327e+01 -3.775112e-02 
5.552853e+01 -3.775454e-02 
5.578378e+01 -3.775788e-02 
5.603904e+01 -3.776113e-02 
5.629429e+01 -3.776430e-02 
5.654955e+01 -3.776739e-02 
5.680480e+01 -3.777039e-02 
5.706006e+01 -3.777332e-02 
5.731532e+01 -3.777618e-02 
5.757057e+01 -3.777896e-02 
5.782583e+01 -3.778167e-02 
5.808108e+01 -3.778430e-02 
5.833634e+01 -3.778687e-02 
5.859159e+01 -3.778938e-02 
5.884685e+01 -3.779182e-02 
5.910210e+01 -3.779420e-02 
5.935736e+01 -3.779651e-02 
5.961261e+01 -3.779877e-02 
5.986787e+01 -3.780097e-02 
6.012312e+01 -3.780311e-02 
6.037838e+01 -3.780519e-02 
6.063363e+01 -3.780723e-02 
6.088889e+01 -3.780921e-02 
6.114414e+01 -3.781114e-02 
6.139940e+01 -3.781301e-02 
6.165465e+01 -3.781485e-02 
6.190991e+01 -3.781663e-02 
6.216517e+01 -3.781837e-02 
6.242042e+01 -3.782006e-02 
6.267568e+01 -3.782171e-02 
6.293093e+01 -3.782332e-02 
6.318619e+01 -3.782488e-02 
6.344144e+01 -3.782641e-02 
6.369670e+01 -3.782789e-02 
6.395195e+01 -3.782934e-02 
6.420721e+01 -3.783075e-02 
6.446246e+01 -3.783212e-02 
6.471772e+01 -3.783346e-02 
6.497297e+01 -3.783477e-02 
6.522823e+01 -3.783604e-02 
6.548348e+01 -3.783728e-02 
6.573874e+01 -3.783848e-02 
6.599399e+01 -3.783966e-02 
6.624925e+01 -3.784080e-02 
6.650450e+01 -3.784192e-02 
6.675976e+01 -3.784300e-02 
6.701502e+01 -3.784406e-02 
6.727027e+01 -3.784509e-02 
6.752553e+01 -3.784610e-02 
6.778078e+01 -3.784707e-02 
6.803604e+01 -3.784803e-02 
6.829129e+01 -3.784896e-02 
6.854655e+01 -3.784986e-02 
6.880180e+01 -3.785074e-02 
6.905706e+01 -3.785160e-02 
6.931231e+01 -3.785244e-02 
6.956757e+01 -3.785325e-02 
6.982282e+01 -3.785405e-02 
7.007808e+01 -3.785482e-02 
7.033333e+01 -3.785557e-02 
7.058859e+01 -3.785631e-02 
7.084384e+01 -3.785702e-02 
7.109910e+01 -3.785772e-02 
7.135435e+01 -3.785840e-02 
7.160961e+01 -3.785906e-02 
7.186486e+01 -3.785971e-02 
7.212012e+01 -3.786033e-02 
7.237538e+01 -3.786095e-02 
7.263063e+01 -3.786154e-02 
7.288589e+01 -3.786212e-02 
7.314114e+01 -3.786269e-02 
7.339640e+01 -3.786324e-02 
7.365165e+01 -3.786378e-02 
7.390691e+01 -3.786430e-02 
7.416216e+01 -3.786481e-02 
7.441742e+01 -3.786530e-02 
7.467267e+01 -3.786579e-02 
7.492793e+01 -3.786626e-02 
7.518318e+01 -3.786672e-02 
7.543844e+01 -3.786717e-02 
7.569369e+01 -3.786760e-02 
7.594895e+01 -3.786803e-02 
7.620420e+01 -3.786844e-02 
7.645946e+01 -3.786884e-02 
7.671471e+01 -3.786923e-02 
7.696997e+01 -3.786962e-02 
7.722523e+01 -3.786999e-02 
7.748048e+01 -3.787035e-02 
7.773574e+01 -3.787071e-02 
7.799099e+01 -3.787105e-02 
7.824625e+01 -3.787139e-02 
7.850150e+01 -3.787171e-02 
7.875676e+01 -3.787203e-02 
7.901201e+01 -3.787234e-02 
7.926727e+01 -3.787264e-02 
7.952252e+01 -3.787294e-02 
7.977778e+01 -3.787322e-02 
8.003303e+01 -3.787350e-02 
8.028829e+01 -3.787378e-02 
8.054354e+01 -3.787404e-02 
8.079880e+01 -3.787430e-02 
8.105405e+01 -3.787455e-02 
8.130931e+01 -3.787480e-02 
8.156456e+01 -3.787504e-02 
8.181982e+01 -3.787527e-02 
8.207508e+01 -3.787550e-02 
8.233033e+01 -3.787572e-02 
8.258559e+01 -3.787593e-02 
8.284084e+01 -3.787614e-02 
8.309610e+01 -3.787635e-02 
8.335135e+01 -3.787655e-02 
8.360661e+01 -3.787674e-02 
8.386186e+01 -3.787693e-02 
8.411712e+01 -3.787711e-02 
8.437237e+01 -3.787729e-02 
8.462763e+01 -3.787747e-02 
8.488288e+01 -3.787764e-02 
8.513814e+01 -3.787780e-02 
8.539339e+01 -3.787796e-02 
8.564865e+01 -3.787812e-02 
8.590390e+01 -3.787827e-02 
8.615916e+01 -3.787842e-02 
8.641441e+01 -3.787857e-02 
8.666967e+01 -3.787871e-02 
8.692492e+01 -3.787885e-02 
8.718018e+01 -3.787898e-02 
8.743544e+01 -3.787912e-02 
8.769069e+01 -3.787924e-02 
8.794595e+01 -3.787937e-02 
8.820120e+01 -3.787949e-02 
8.845646e+01 -3.787961e-02 
8.871171e+01 -3.787972e-02 
8.896697e+01 -3.787983e-02 
8.922222e+01 -3.787994e-02 
8.947748e+01 -3.788005e-02 
8.973273e+01 -3.788015e-02 
8.998799e+01 -3.788025e-02 
9.024324e+01 -3.788035e-02 
9.049850e+01 -3.788045e-02 
9.075375e+01 -3.788054e-02 
9.100901e+01 -3.788063e-02 
9.126426e+01 -3.788072e-02 
9.151952e+01 -3.788081e-02 
9.177477e+01 -3.788089e-02 
9.203003e+01 -3.788097e-02 
9.228529e+01 -3.788105e-02 
9.254054e+01 -3.788113e-02 
9.279580e+01 -3.788121e-02 
9.305105e+01 -3.788128e-02 
9.330631e+01 -3.788135e-02 
9.356156e+01 -3.788142e-02 
9.381682e+01 -3.788149e-02 
9.407207e+01 -3.788156e-02 
9.432733e+01 -3.788162e-02 
9.458258e+01 -3.788169e-02 
9.483784e+01 -3.788175e-02 
9.509309e+01 -3.788181e-02 
9.534835e+01 -3.788187e-02 
9.560360e+01 -3.788192e-02 
9.585886e+01 -3.788198e-02 
9.611411e+01 -3.788203e-02 
9.636937e+01 -3.788208e-02 
9.662462e+01 -3.788214e-02 
9.687988e+01 -3.788219e-02 
9.713514e+01 -3.788223e-02 
9.739039e+01 -3.788228e-02 
9.764565e+01 -3.788233e-02 
9.790090e+01 -3.788237e-02 
9.815616e+01 -3.788242e-02 
9.841141e+01 -3.788246e-02 
9.866667e+01 -3.788250e-02 
9.892192e+01 -3.788254e-02 
9.917718e+01 -3.788258e-02 
9.943243e+01 -3.788262e-02 
9.968769e+01 -3.788266e-02 
9.994294e+01 -3.788269e-02 
1.001982e+02 -3.788273e-02 
1.004535e+02 -3.788276e-02 
1.007087e+02 -3.788280e-02 
1.009640e+02 -3.788283e-02 
1.012192e+02 -3.788286e-02 
1.014745e+02 -3.788289e-02 
1.017297e+02 -3.788292e-02 
1.019850e+02 -3.788295e-02 
1.022402e+02 -3.788298e-02 
1.024955e+02 -3.788301e-02 
1.027508e+02 -3.788304e-02 
1.030060e+02 -3.788306e-02 
1.032613e+02 -3.788309e-02 
1.035165e+02 -3.788312e-02 
1.037718e+02 -3.788314e-02 
1.040270e+02 -3.788316e-02 
1.042823e+02 -3.788319e-02 
1.045375e+02 -3.788321e-02 
1.047928e+02 -3.788323e-02 
1.050480e+02 -3.788325e-02 
1.053033e+02 -3.788328e-02 
1.055586e+02 -3.788330e-02 
1.058138e+02 -3.788332e-02 
1.060691e+02 -3.788334e-02 
1.063243e+02 -3.788335e-02 
1.065796e+02 -3.788337e-02 
1.068348e+02 -3.788339e-02 
1.070901e+02 -3.788341e-02 
1.073453e+02 -3.788343e-02 
1.076006e+02 -3.788344e-02 
1.078559e+02 -3.788346e-02 
1.081111e+02 -3.788347e-02 
1.083664e+02 -3.788349e-02 
1.086216e+02 -3.788350e-02 
1.088769e+02 -3.788352e-02 
1.091321e+02 -3.788353e-02 
1.093874e+02 -3.788355e-02 
1.096426e+02 -3.788356e-02 
1.098979e+02 -3.788357e-02 
1.101532e+02 -3.788359e-02 
1.104084e+02 -3.788360e-02 
1.106637e+02 -3.788361e-02 
1.109189e+02 -3.788362e-02 
1.111742e+02 -3.788364e-02 
1.114294e+02 -3.788365e-02 
1.116847e+02 -3.788366e-02 
1.119399e+02 -3.788367e-02 
1.121952e+02 -3.788368e-02 
1.124505e+02 -3.788369e-02 
1.127057e+02 -3.788370e-02 
1.129610e+02 -3.788371e-02 
1.132162e+02 -3.788372e-02 
1.134715e+02 -3.788373e-02 
1.137267e+02 -3.788374e-02 
1.139820e+02 -3.788374e-02 
1.142372e+02 -3.788375e-02 
1.144925e+02 -3.788376e-02 
1.147477e+02 -3.788377e-02 
1.150030e+02 -3.788378e-02 
1.152583e+02 -3.788378e-02 
1.155135e+02 -3.788379e-02 
1.157688e+02 -3.788380e-02 
1.160240e+02 -3.788381e-02 
1.162793e+02 -3.788381e-02 
1.165345e+02 -3.788382e-02 
1.167898e+02 -3.788383e-02 
1.170450e+02 -3.788383e-02 
1.173003e+02 -3.788384e-02 
1.175556e+02 -3.788384e-02 
1.178108e+02 -3.788385e-02 
1.180661e+02 -3.788386e-02 
1.183213e+02 -3.788386e-02 
1.185766e+02 -3.788387e-02 
1.188318e+02 -3.788387e-02 
1.190871e+02 -3.788388e-02 
1.193423e+02 -3.788388e-02 
1.195976e+02 -3.788389e-02 
1.198529e+02 -3.788389e-02 
1.201081e+02 -3.788390e-02 
1.203634e+02 -3.788390e-02 
1.206186e+02 -3.788391e-02 
1.208739e+02 -3.788391e-02 
1.211291e+02 -3.788391e-02 
1.213844e+02 -3.788392e-02 
1.216396e+02 -3.788392e-02 
1.218949e+02 -3.788393e-02 
1.221502e+02 -3.788393e-02 
1.224054e+02 -3.788393e-02 
1.226607e+02 -3.788394e-02 
1.229159e+02 -3.788394e-02 
1.231712e+02 -3.788394e-02 
1.234264e+02 -3.788395e-02 
1.236817e+02 -3.788395e-02 
1.239369e+02 -3.788395e-02 
1.241922e+02 -3.788396e-02 
1.244474e+02 -3.788396e-02 
1.247027e+02 -3.788396e-02 
1.249580e+02 -3.788397e-02 
1.252132e+02 -3.788397e-02 
1.254685e+02 -3.788397e-02 
1.257237e+02 -3.788397e-02 
1.259790e+02 -3.788398e-02 
1.262342e+02 -3.788398e-02 
1.264895e+02 -3.788398e-02 
1.267447e+02 -3.788398e-02 
1.270000e+02 -3.788399e-02 
1.270000e+02 -2.691699e-02 
1.267447e+02 -2.691699e-02 
1.264895e+02 -2.691698e-02 
1.262342e+02 -2.691698e-02 
1.259790e+02 -2.691698e-02 
1.257237e+02 -2.691698e-02 
1.254685e+02 -2.691698e-02 
1.252132e+02 -2.691698e-02 
1.249580e+02 -2.691697e-02 
1.247027e+02 -2.691697e-02 
1.244474e+02 -2.691697e-02 
1.241922e+02 -2.691697e-02 
1.239369e+02 -2.691697e-02 
1.236817e+02 -2.691696e-02 
1.234264e+02 -2.691696e-02 
1.231712e+02 -2.691696e-02 
1.229159e+02 -2.691696e-02 
1.226607e+02 -2.691695e-02 
1.224054e+02 -2.691695e-02 
1.221502e+02 -2.691695e-02 
1.218949e+02 -2.691695e-02 
1.216396e+02 -2.691694e-02 
1.213844e+02 -2.691694e-02 
1.211291e+02 -2.691694e-02 
1.208739e+02 -2.691693e-02 
1.206186e+02 -2.691693e-02 
1.203634e+02 -2.691693e-02 
1.201081e+02 -2.691692e-02 
1.198529e+02 -2.691692e-02 
1.195976e+02 -2.691692e-02 
1.193423e+02 -2.691691e-02 
1.190871e+02 -2.691691e-02 
1.188318e+02 -2.691691e-02 
1.185766e+02 -2.691690e-02 
1.183213e+02 -2.691690e-02 
1.180661e+02 -2.691690e-02 
1.178108e+02 -2.691689e-02 
1.175556e+02 -2.691689e-02 
1.173003e+02 -2.691688e-02 
1.170450e+02 -2.691688e-02 
1.167898e+02 -2.691687e-02 
1.165345e+02 -2.691687e-02 
1.162793e+02 -2.691686e-02 
1.160240e+02 -2.691686e-02 
1.157688e+02 -2.691685e-02 
1.155135e+02 -2.691685e-02 
1.152583e+02 -2.691684e-02 
1.150030e+02 -2.691684e-02 
1.147477e+02 -2.691683e-02 
1.144925e+02 -2.691683e-02 
1.142372e+02 -2.691682e-02 
1.139820e+02 -2.691681e-02 
1.137267e+02 -2.691681e-02 
1.134715e+02 -2.691680e-02 
1.132162e+02 -2.691680e-02 
1.129610e+02 -2.691679e-02 
1.127057e+02 -2.691678e-02 
1.124505e+02 -2.691677e-02 
1.121952e+02 -2.691677e-02 
1.119399e+02 -2.691676e-02 
1.116847e+02 -2.691675e-02 
1.114294e+02 -2.691674e-02 
1.111742e+02 -2.691674e-02 
1.109189e+02 -2.691673e-02 
1.106637e+02 -2.691672e-02 
1.104084e+02 -2.691671e-02 
1.101532e+02 -2.691670e-02 
1.098979e+02 -2.691669e-02 
1.096426e+02 -2.691668e-02 
1.093874e+02 -2.691667e-02 
1.091321e+02 -2.691666e-02 
1.088769e+02 -2.691665e-02 
1.086216e+02 -2.691664e-02 
1.083664e+02 -2.691663e-02 
1.081111e+02 -2.691662e-02 
1.078559e+02 -2.691661e-02 
1.076006e+02 -2.691660e-02 
1.073453e+02 -2.691659e-02 
1.070901e+02 -2.691657e-02 
1.068348e+02 -2.691656e-02 
1.065796e+02 -2.691655e-02 
1.063243e+02 -2.691654e-02 
1.060691e+02 -2.691652e-02 
1.058138e+02 -2.691651e-02 
1.055586e+02 -2.691649e-02 
1.053033e+02 -2.691648e-02 
1.050480e+02 -2.691646e-02 
1.047928e+02 -2.691645e-02 
1.045375e+02 -2.691643e-02 
1.042823e+02 -2.691642e-02 
1.040270e+02 -2.691640e-02 
1.037718e+02 -2.691638e-02 
1.035165e+02 -2.691636e-02 
1.032613e+02 -2.691635e-02 
1.030060e+02 -2.691633e-02 
1.027508e+02 -2.691631e-02 
1.024955e+02 -2.691629e-02 
1.022402e+02 -2.691627e-02 
1.019850e+02 -2.691625e-02 
1.017297e+02 -2.691623e-02 
1.014745e+02 -2.691620e-02 
1.012192e+02 -2.691618e-02 
1.009640e+02 -2.691616e-02 
1.007087e+02 -2.691614e-02 
1.004535e+02 -2.691611e-02 
1.001982e+02 -2.691609e-02 
9.994294e+01 -2.691606e-02 
9.968769e+01 -2.691604e-02 
9.943243e+01 -2.691601e-02 
9.917718e+01 -2.691598e-02 
9.892192e+01 -2.691595e-02 
9.866667e+01 -2.691592e-02 
9.841141e+01 -2.691589e-02 
9.815616e+01 -2.691586e-02 
9.790090e+01 -2.691583e-02 
9.764565e+01 -2.691580e-02 
9.739039e+01 -2.691577e-02 
9.713514e+01 -2.691573e-02 
9.687988e+01 -2.691570e-02 
9.662462e+01 -2.691566e-02 
9.636937e+01 -2.691563e-02 
9.611411e+01 -2.691559e-02 
9.585886e+01 -2.691555e-02 
9.560360e+01 -2.691551e-02 
9.534835e+01 -2.691547e-02 
9.509309e+01 -2.691543e-02 
9.483784e+01 -2.691538e-02 
9.458258e+01 -2.691534e-02 
9.432733e+01 -2.691529e-02 
9.407207e+01 -2.691525e-02 
9.381682e+01 -2.691520e-02 
9.356156e+01 -2.691515e-02 
9.330631e+01 -2.691510e-02 
9.305105e+01 -2.691505e-02 
9.279580e+01 -2.691500e-02 
9.254054e+01 -2.691494e-02 
9.228529e+01 -2.691489e-02 
9.203003e+01 -2.691483e-02 
9.177477e+01 -2.691477e-02 
9.151952e+01 -2.691471e-02 
9.126426e+01 -2.691465e-02 
9.100901e+01 -2.691459e-02 
9.075375e+01 -2.691452e-02 
9.049850e+01 -2.691445e-02 
9.024324e+01 -2.691438e-02 
8.998799e+01 -2.691431e-02 
8.973273e+01 -2.691424e-02 
8.947748e+01 -2.691417e-02 
8.922222e+01 -2.691409e-02 
8.896697e+01 -2.691401e-02 
8.871171e+01 -2.691393e-02 
8.845646e+01 -2.691385e-02 
8.820120e+01 -2.691377e-02 
8.794595e+01 -2.691368e-02 
8.769069e+01 -2.691359e-02 
8.743544e+01 -2.691350e-02 
8.718018e+01 -2.691340e-02 
8.692492e+01 -2.691331e-02 
8.666967e+01 -2.691321e-02 
8.641441e+01 -2.691311e-02 
8.615916e+01 -2.691300e-02 
8.590390e+01 -2.691290e-02 
8.564865e+01 -2.691279e-02 
8.539339e+01 -2.691267e-02 
8.513814e+01 -2.691256e-02 
8.488288e+01 -2.691244e-02 
8.462763e+01 -2.691232e-02 
8.437237e+01 -2.691219e-02 
8.411712e+01 -2.691206e-02 
8.386186e+01 -2.691193e-02 
8.360661e+01 -2.691180e-02 
8.335135e+01 -2.691166e-02 
8.309610e+01 -2.691151e-02 
8.284084e+01 -2.691137e-02 
8.258559e+01 -2.691122e-02 
8.233033e+01 -2.691106e-02 
8.207508e+01 -2.691090e-02 
8.181982e+01 -2.691074e-02 
8.156456e+01 -2.691057e-02 
8.130931e+01 -2.691040e-02 
8.105405e+01 -2.691023e-02 
8.079880e+01 -2.691005e-02 
8.054354e+01 -2.690986e-02 
8.028829e+01 -2.690967e-02 
8.003303e+01 -2.690948e-02 
7.977778e+01 -2.690928e-02 
7.952252e+01 -2.690907e-02 
7.926727e+01 -2.690886e-02 
7.901201e+01 -2.690864e-02 
7.875676e+01 -2.690842e-02 
7.850150e+01 -2.690819e-02 
7.824625e+01 -2.690796e-02 
7.799099e+01 -2.690772e-02 
7.773574e+01 -2.690747e-02 
7.748048e+01 -2.690722e-02 
7.722523e+01 -2.690696e-02 
7.696997e+01 -2.690669e-02 
7.671471e+01 -2.690642e-02 
7.645946e+01 -2.690614e-02 
7.620420e+01 -2.690585e-02 
7.594895e+01 -2.690555e-02 
7.569369e+01 -2.690525e-02 
7.543844e+01 -2.690493e-02 
7.518318e+01 -2.690461e-02 
7.492793e+01 -2.690428e-02 
7.467267e+01 -2.690395e-02 
7.441742e+01 -2.690360e-02 
7.416216e+01 -2.690324e-02 
7.390691e+01 -2.690288e-02 
7.365165e+01 -2.690250e-02 
7.339640e+01 -2.690212e-02 
7.314114e+01 -2.690173e-02 
7.288589e+01 -2.690132e-02 
7.263063e+01 -2.690090e-02 
7.237538e+01 -2.690048e-02 
7.212012e+01 -2.690004e-02 
7.186486e+01 -2.689959e-02 
7.160961e+01 -2.689913e-02 
7.135435e+01 -2.689865e-02 
7.109910e+01 -2.689817e-02 
7.084384e+01 -2.689767e-02 
7.058859e+01 -2.689715e-02 
7.033333e+01 -2.689663e-02 
7.007808e+01 -2.689609e-02 
6.982282e+01 -2.689553e-02 
6.956757e+01 -2.689496e-02 
6.931231e+01 -2.689438e-02 
6.905706e+01 -2.689378e-02 
6.880180e+01 -2.689317e-02 
6.854655e+01 -2.689253e-02 
6.829129e+01 -2.689189e-02 
6.803604e+01 -2.689122e-02 
6.778078e+01 -2.689054e-02 
6.752553e+01 -2.688984e-02 
6.727027e+01 -2.688912e-02 
6.701502e+01 -2.688838e-02 
6.675976e+01 -2.688762e-02 
6.650450e+01 -2.688684e-02 
6.624925e+01 -2.688604e-02 
6.599399e+01 -2.688522e-02 
6.573874e+01 -2.688438e-02 
6.548348e+01 -2.688351e-02 
6.522823e+01 -2.688263e-02 
6.497297e+01 -2.688172e-02 
6.471772e+01 -2.688078e-02 
6.446246e+01 -2.687982e-02 
6.420721e+01 -2.687884e-02 
6.395195e+01 -2.687783e-02 
6.369670e+01 -2.687679e-02 
6.344144e+01 -2.687573e-02 
6.318619e+01 -2.687463e-02 
6.293093e+01 -2.687351e-02 
6.267568e+01 -2.687236e-02 
6.242042e+01 -2.687118e-02 
6.216517e+01 -2.686996e-02 
6.190991e+01 -2.686872e-02 
6.165465e+01 -2.686744e-02 
6.139940e+01 -2.686613e-02 
6.114414e+01 -2.686478e-02 
6.088889e+01 -2.686340e-02 
6.063363e+01 -2.686198e-02 
6.037838e+01 -2.686052e-02 
6.012312e+01 -2.685903e-02 
5.986787e+01 -2.685749e-02 
5.961261e+01 -2.685592e-02 
5.935736e+01 -2.685430e-02 
5.910210e+01 -2.685264e-02 
5.884685e+01 -2.685094e-02 
5.859159e+01 -2.684919e-02 
5.833634e+01 -2.684740e-02 
5.808108e+01 -2.684555e-02 
5.782583e+01 -2.684366e-02 
5.757057e+01 -2.684172e-02 
5.731532e+01 -2.683973e-02 
5.706006e+01 -2.683768e-02 
5.680480e+01 -2.683558e-02 
5.654955e+01 -2.683343e-02 
5.629429e+01 -2.683122e-02 
5.603904e+01 -2.682895e-02 
5.578378e+01 -2.682662e-02 
5.552853e+01 -2.682423e-02 
5.527327e+01 -2.682177e-02 
5.501802e+01 -2.681925e-02 
5.476276e+01 -2.681666e-02 
5.450751e+01 -2.681401e-02 
5.425225e+01 -2.681128e-02 
5.399700e+01 -2.680849e-02 
5.374174e+01 -2.680562e-02 
5.348649e+01 -2.680267e-02 
5.323123e+01 -2.679964e-02 
5.297598e+01 -2.679654e-02 
5.272072e+01 -2.679335e-02 
5.246547e+01 -2.679008e-02 
5.221021e+01 -2.678672e-02 
5.195495e+01 -2.678327e-02 
5.169970e+01 -2.677973e-02 
5.144444e+01 -2.677610e-02 
5.118919e+01 -2.677237e-02 
5.093393e+01 -2.676855e-02 
5.067868e+01 -2.676462e-02 
5.042342e+01 -2.676059e-02 
5.016817e+01 -2.675645e-02 
4.991291e+01 -2.675220e-02 
4.965766e+01 -2.674784e-02 
4.940240e+01 -2.674337e-02 
4.914715e+01 -2.673877e-02 
4.889189e+01 -2.673406e-02 
4.863664e+01 -2.672922e-02 
4.838138e+01 -2.672425e-02 
4.812613e+01 -2.671915e-02 
4.787087e+01 -2.671392e-02 
4.761562e+01 -2.670854e-02 
4.736036e+01 -2.670303e-02 
4.710511e+01 -2.669737e-02 
4.684985e+01 -2.669156e-02 
4.659459e+01 -2.668559e-02 
4.633934e+01 -2.667947e-02 
4.608408e+01 -2.667319e-02 
4.582883e+01 -2.666674e-02 
4.557357e+01 -2.666012e-02 
4.531832e+01 -2.665332e-02 
4.506306e+01 -2.664634e-02 
4.480781e+01 -2.663918e-02 
4.455255e+01 -2.663183e-02 
4.429730e+01 -2.662429e-02 
4.404204e+01 -2.661655e-02 
4.378679e+01 -2.660860e-02 
4.353153e+01 -2.660044e-02 
4.327628e+01 -2.659207e-02 
4.302102e+01 -2.658347e-02 
4.276577e+01 -2.657465e-02 
4.251051e+01 -2.656559e-02 
4.225526e+01 -2.655629e-02 
4.200000e+01 -2.654675e-02 
4.174474e+01 -2.653696e-02 
4.148949e+01 -2.652690e-02 
4.123423e+01 -2.651658e-02 
4.097898e+01 -2.650599e-02 
4.072372e+01 -2.649512e-02 
4.046847e+01 -2.648396e-02 
4.021321e+01 -2.647250e-02 
3.995796e+01 -2.646074e-02 
3.970270e+01 -2.644867e-02 
3.944745e+01 -2.643628e-02 
3.919219e+01 -2.642357e-02 
3.893694e+01 -2.641051e-02 
3.868168e+01 -2.639711e-02 
3.842643e+01 -2.638336e-02 
3.817117e+01 -2.636924e-02 
3.791592e+01 -2.635475e-02 
3.766066e+01 -2.633988e-02 
3.740541e+01 -2.632461e-02 
3.715015e+01 -2.630894e-02 
3.689489e+01 -2.629286e-02 
3.663964e+01 -2.627634e-02 
3.638438e+01 -2.625940e-02 
3.612913e+01 -2.624200e-02 
3.587387e+01 -2.622414e-02 
3.561862e+01 -2.620581e-02 
3.536336e+01 -2.618700e-02 
3.510811e+01 -2.616769e-02 
3.485285e+01 -2.614787e-02 
3.459760e+01 -2.612752e-02 
3.434234e+01 -2.610663e-02 
3.408709e+01 -2.608519e-02 
3.383183e+01 -2.606319e-02 
3.357658e+01 -2.604060e-02 
3.332132e+01 -2.601741e-02 
3.306607e+01 -2.599362e-02 
3.281081e+01 -2.596919e-02 
3.255556e+01 -2.594411e-02 
3.230030e+01 -2.591837e-02 
3.204505e+01 -2.589195e-02 
3.178979e+01 -2.586483e-02 
3.153453e+01 -2.583700e-02 
3.127928e+01 -2.580842e-02 
3.102402e+01 -2.577910e-02 
3.076877e+01 -2.574899e-02 
3.051351e+01 -2.571809e-02 
3.025826e+01 -2.568637e-02 
3.000300e+01 -2.565381e-02 
2.974775e+01 -2.562039e-02 
2.949249e+01 -2.558608e-02 
2.923724e+01 -2.555087e-02 
2.898198e+01 -2.551472e-02 
2.872673e+01 -2.547762e-02 
2.847147e+01 -2.543954e-02 
2.821622e+01 -2.540044e-02 
2.796096e+01 -2.536032e-02 
2.770571e+01 -2.531913e-02 
2.745045e+01 -2.527685e-02 
2.719520e+01 -2.523345e-02 
2.693994e+01 -2.518890e-02 
2.668468e+01 -2.514318e-02 
2.642943e+01 -2.509624e-02 
2.617417e+01 -2.504806e-02 
2.591892e+01 -2.499860e-02 
2.566366e+01 -2.494784e-02 
2.540841e+01 -2.489573e-02 
2.515315e+01 -2.484224e-02 
2.489790e+01 -2.478734e-02 
2.464264e+01 -2.473098e-02 
2.438739e+01 -2.467312e-02 
2.413213e+01 -2.461374e-02 
2.387688e+01 -2.455279e-02 
2.362162e+01 -2.449021e-02 
2.336637e+01 -2.442599e-02 
2.311111e+01 -2.436006e-02 
2.285586e+01 -2.429238e-02 
2.260060e+01 -2.422291e-02 
2.234535e+01 -2.415161e-02 
2.209009e+01 -2.407841e-02 
2.183483e+01 -2.400327e-02 
2.157958e+01 -2.392615e-02 
2.132432e+01 -2.384697e-02 
2.106907e+01 -2.376570e-02 
2.081381e+01 -2.368228e-02 
2.055856e+01 -2.359665e-02 
2.030330e+01 -2.350874e-02 
2.004805e+01 -2.341851e-02 
1.979279e+01 -2.332589e-02 
1.953754e+01 -2.323080e-02 
1.928228e+01 -2.313320e-02 
1.902703e+01 -2.303301e-02 
1.877177e+01 -2.293016e-02 
1.851652e+01 -2.282459e-02 
1.826126e+01 -2.271621e-02 
1.800601e+01 -2.260496e-02 
1.775075e+01 -2.249076e-02 
1.749550e+01 -2.237353e-02 
1.724024e+01 -2.225319e-02 
1.698498e+01 -2.212965e-02 
1.672973e+01 -2.200283e-02 
1.647447e+01 -2.187265e-02 
1.621922e+01 -2.173900e-02 
1.596396e+01 -2.160181e-02 
1.570871e+01 -2.146098e-02 
1.545345e+01 -2.131640e-02 
1.519820e+01 -2.116798e-02 
1.494294e+01 -2.101562e-02 
1.468769e+01 -2.085920e-02 
1.443243e+01 -2.069863e-02 
1.417718e+01 -2.053378e-02 
1.392192e+01 -2.036455e-02 
1.366667e+01 -2.019081e-02 
1.341141e+01 -2.001244e-02 
1.315616e+01 -1.982933e-02 
1.290090e+01 -1.964133e-02 
1.264565e+01 -1.944833e-02 
1.239039e+01 -1.925018e-02 
1.213514e+01 -1.904674e-02 
1.187988e+01 -1.883787e-02 
1.162462e+01 -1.862342e-02 
1.136937e+01 -1.840324e-02 
1.111411e+01 -1.817718e-02 
1.085886e+01 -1.794507e-02 
1.060360e+01 -1.770674e-02 
1.034835e+01 -1.746202e-02 
1.009309e+01 -1.721075e-02 
9.837838e+00 -1.695272e-02 
9.582583e+00 -1.668777e-02 
9.327327e+00 -1.641568e-02 
9.072072e+00 -1.613627e-02 
8.816817e+00 -1.584932e-02 
8.561562e+00 -1.555462e-02 
8.306306e+00 -1.525195e-02 
8.051051e+00 -1.494108e-02 
7.795796e+00 -1.462176e-02 
7.540541e+00 -1.429376e-02 
7.285285e+00 -1.395680e-02 
7.030030e+00 -1.361063e-02 
6.774775e+00 -1.325496e-02 
6.519520e+00 -1.288950e-02 
6.264264e+00 -1.251394e-02 
6.009009e+00 -1.212795e-02 
5.753754e+00 -1.173119e-02 
5.498498e+00 -1.132330e-02 
5.243243e+00 -1.090390e-02 
4.987988e+00 -1.047257e-02 
4.732733e+00 -1.002887e-02 
4.477477e+00 -9.572323e-03 
4.222222e+00 -9.102410e-03 
3.966967e+00 -8.618564e-03 
3.711712e+00 -8.120161e-03 
3.456456e+00 -7.606507e-03 
3.201201e+00 -7.076826e-03 
2.945946e+00 -6.530244e-03 
2.690691e+00 -5.965770e-03 
2.435435e+00 -5.382275e-03 
2.180180e+00 -4.778470e-03 
1.924925e+00 -4.152881e-03 
1.669670e+00 -3.503838e-03 
1.414414e+00 -2.829465e-03 
1.159159e+00 -2.127701e-03 
9.039039e-01 -1.396355e-03 
6.486486e-01 -6.331898e-04 
3.933934e-01 1.639356e-04 
1.381381e-01 9.969169e-04 
-1.171171e-01 1.867261e-03 
-3.723724e-01 2.776000e-03 
-6.276276e-01 3.723681e-03 
-8.828829e-01 4.710441e-03 
-1.138138e+00 5.736130e-03 
-1.393393e+00 6.800443e-03 
-1.648649e+00 7.903040e-03 
-1.903904e+00 9.043634e-03 
-2.159159e+00 1.022204e-02 
-2.414414e+00 1.143820e-02 
-2.669670e+00 1.269220e-02 
-2.924925e+00 1.398426e-02 
-3.180180e+00 1.531470e-02 
-3.435435e+00 1.668398e-02 
-3.690691e+00 1.809265e-02 
-3.945946e+00 1.954134e-02 
-4.201201e+00 2.103076e-02 
-4.456456e+00 2.256171e-02 
-4.711712e+00 2.413502e-02 
-4.966967e+00 2.575161e-02 
-5.222222e+00 2.741244e-02 
-5.477477e+00 2.911852e-02 
-5.732733e+00 3.087091e-02 
-5.987988e+00 3.267071e-02 
-6.243243e+00 3.451908e-02 
-6.498498e+00 3.641721e-02 
-6.753754e+00 3.836634e-02 
-7.009009e+00 4.036774e-02 
-7.264264e+00 4.242274e-02 
-7.519520e+00 4.453270e-02 
-7.774775e+00 4.669901e-02 
-8.030030e+00 4.892313e-02 
-8.285285e+00 5.120656e-02 
-8.540541e+00 5.355081e-02 
-8.795796e+00 5.595746e-02 
-9.051051e+00 5.842815e-02 
-9.306306e+00 6.096453e-02 
-9.561562e+00 6.356832e-02 
-9.816817e+00 6.624128e-02 
-1.007207e+01 6.898522e-02 
-1.032733e+01 7.180200e-02 
-1.058258e+01 7.469353e-02 
-1.083784e+01 7.766177e-02 
-1.109309e+01 8.070873e-02 
-1.134835e+01 8.383649e-02 
-1.160360e+01 8.704717e-02 
-1.185886e+01 9.034295e-02 
-1.211411e+01 9.372607e-02 
-1.236937e+01 9.719883e-02 
-1.262462e+01 1.007636e-01 
-1.287988e+01 1.044228e-01 
-1.313514e+01 1.081789e-01 
-1.339039e+01 1.120345e-01 
-1.364565e+01 1.159922e-01 
-1.390090e+01 1.200547e-01 
-1.415616e+01 1.242248e-01 
-1.441141e+01 1.285052e-01 
-1.466667e+01 1.328990e-01 
-1.492192e+01 1.374091e-01 
-1.517718e+01 1.420385e-01 
-1.543243e+01 1.467905e-01 
-1.568769e+01 1.516682e-01 
-1.594294e+01 1.566751e-01 
-1.619820e+01 1.618144e-01 
-1.645345e+01 1.670898e-01 
-1.670871e+01 1.725047e-01 
-1.696396e+01 1.780630e-01 
-1.721922e+01 1.837683e-01 
-1.747447e+01 1.896245e-01 
-1.772973e+01 1.956357e-01 
-1.798498e+01 2.018060e-01 
-1.824024e+01 2.081395e-01 
-1.849550e+01 2.146406e-01 
-1.875075e+01 2.213137e-01 
-1.900601e+01 2.281633e-01 
-1.926126e+01 2.351941e-01 
-1.951652e+01 2.424109e-01 
-1.977177e+01 2.498186e-01 
-2.002703e+01 2.574223e-01 
-2.028228e+01 2.652272e-01 
-2.053754e+01 2.732385e-01 
-2.079279e+01 2.814618e-01 
-2.104805e+01 2.899025e-01 
-2.130330e+01 2.985666e-01 
-2.155856e+01 3.074598e-01 
-2.181381e+01 3.165883e-01 
-2.206907e+01 3.259582e-01 
-2.232432e+01 3.355760e-01 
-2.257958e+01 3.454482e-01 
-2.283483e+01 3.555816e-01 
-2.309009e+01 3.659829e-01 
-2.334535e+01 3.766594e-01 
-2.360060e+01 3.876183e-01 
-2.385586e+01 3.988671e-01 
-2.411111e+01 4.104134e-01 
-2.436637e+01 4.222651e-01 
-2.462162e+01 4.344303e-01 
-2.487688e+01 4.469173e-01 
-2.513213e+01 4.597345e-01 
-2.538739e+01 4.728908e-01 
-2.564264e+01 4.863950e-01 
-2.589790e+01 5.002565e-01 
-2.615315e+01 5.144845e-01 
-2.640841e+01 5.290889e-01 
-2.666366e+01 5.440796e-01 
-2.691892e+01 5.594668e-01 
-2.717417e+01 5.752609e-01 
-2.742943e+01 5.914728e-01 
-2.768468e+01 6.081135e-01 
-2.793994e+01 6.251943e-01 
-2.819520e+01 6.427269e-01 
-2.845045e+01 6.607232e-01 
-2.870571e+01 6.791955e-01 
-2.896096e+01 6.981564e-01 
-2.921622e+01 7.176188e-01 
-2.947147e+01 7.375959e-01 
-2.972673e+01 7.581014e-01 
-2.998198e+01 7.791493e-01 
-3.023724e+01 8.007539e-01 
-3.049249e+01 8.229298e-01 
-3.074775e+01 8.456923e-01 
-3.100300e+01 8.690569e-01 
-3.125826e+01 8.930394e-01 
-3.151351e+01 9.176562e-01 
-3.176877e+01 9.429241e-01 
-3.202402e+01 9.688603e-01 
-3.227928e+01 9.954825e-01 
-3.253453e+01 1.022809e+00 
-3.278979e+01 1.050858e+00 
-3.304505e+01 1.079649e+00 
-3.330030e+01 1.109201e+00 
-3.355556e+01 1.139535e+00 
-3.381081e+01 1.170672e+00 
-3.406607e+01 1.202631e+00 
-3.432132e+01 1.235436e+00 
-3.457658e+01 1.269109e+00 
-3.483183e+01 1.303673e+00 
-3.508709e+01 1.339150e+00 
-3.534234e+01 1.375566e+00 
-3.559760e+01 1.412945e+00 
-3.585285e+01 1.451313e+00 
-3.610811e+01 1.490695e+00 
-3.636336e+01 1.531119e+00 
-3.661862e+01 1.572612e+00 
-3.687387e+01 1.615203e+00 
-3.712913e+01 1.658920e+00 
-3.738438e+01 1.703793e+00 
-3.763964e+01 1.749853e+00 
-3.789489e+01 1.797131e+00 
-3.815015e+01 1.845660e+00 
-3.840541e+01 1.895472e+00 
-3.866066e+01 1.946602e+00 
-3.891592e+01 1.999084e+00 
-3.917117e+01 2.052954e+00 
-3.942643e+01 2.108249e+00 
-3.968168e+01 2.165006e+00 
-3.993694e+01 2.223265e+00 
-4.019219e+01 2.283064e+00 
-4.044745e+01 2.344445e+00 
-4.070270e+01 2.407450e+00 
-4.095796e+01 2.472120e+00 
-4.121321e+01 2.538501e+00 
-4.146847e+01 2.606638e+00 
-4.172372e+01 2.676577e+00 
-4.197898e+01 2.748366e+00 
-4.223423e+01 2.822053e+00 
-4.248949e+01 2.897690e+00 
-4.274474e+01 2.975327e+00 
-4.300000e+01 3.055017e+00 
-4.325526e+01 3.136815e+00 
-4.351051e+01 3.220776e+00 
-4.376577e+01 3.306958e+00 
-4.402102e+01 3.395419e+00 
-4.427628e+01 3.486220e+00 
-4.453153e+01 3.579423e+00 
-4.478679e+01 3.675090e+00 
-4.504204e+01 3.773288e+00 
-4.529730e+01 3.874083e+00 
-4.555255e+01 3.977544e+00 
-4.580781e+01 4.083741e+00 
-4.606306e+01 4.192747e+00 
-4.631832e+01 4.304636e+00 
-4.657357e+01 4.419484e+00 
-4.682883e+01 4.537370e+00 
-4.708408e+01 4.658374e+00 
-4.733934e+01 4.782578e+00 
-4.759459e+01 4.910067e+00 
-4.784985e+01 5.040928e+00 
-4.810511e+01 5.175250e+00 
-4.836036e+01 5.313125e+00 
-4.861562e+01 5.454646e+00 
-4.887087e+01 5.599910e+00 
-4.912613e+01 5.749016e+00 
-4.938138e+01 5.902066e+00 
-4.963664e+01 6.059164e+00 
-4.989189e+01 6.220417e+00 
-5.014715e+01 6.385934e+00 
-5.040240e+01 6.555830e+00 
-5.065766e+01 6.730218e+00 
-5.091291e+01 6.909219e+00 
-5.116817e+01 7.092955e+00 
-5.142342e+01 7.281549e+00 
-5.167868e+01 7.475132e+00 
-5.193393e+01 7.673835e+00 
-5.218919e+01 7.877793e+00 
-5.244444e+01 8.087146e+00 
-5.269970e+01 8.302035e+00 
-5.295495e+01 8.522608e+00 
-5.321021e+01 8.749015e+00 
-5.346547e+01 8.981410e+00 
-5.372072e+01 9.219952e+00 
-5.397598e+01 9.464802e+00 
-5.423123e+01 9.716128e+00 
-5.448649e+01 9.974102e+00 
-5.474174e+01 1.023890e+01 
-5.499700e+01 1.051070e+01 
-5.525225e+01 1.078969e+01 
-5.550751e+01 1.107605e+01 
-5.576276e+01 1.137000e+01 
-5.601802e+01 1.167171e+01 
-5.627327e+01 1.198141e+01 
-5.652853e+01 1.229929e+01 
-5.678378e+01 1.262559e+01 
-5.703904e+01 1.296051e+01 
-5.729429e+01 1.330429e+01 
-5.754955e+01 1.365717e+01 
-5.780480e+01 1.401938e+01 
-5.806006e+01 1.439116e+01 
-5.831532e+01 1.477278e+01 
-5.857057e+01 1.516450e+01 
-5.882583e+01 1.556657e+01 
-5.908108e+01 1.597928e+01 
-5.933634e+01 1.640290e+01 
-5.959159e+01 1.683773e+01 
-5.984685e+01 1.728406e+01 
-6.010210e+01 1.774219e+01 
-6.035736e+01 1.821244e+01 
-6.061261e+01 1.869513e+01 
-6.086787e+01 1.919058e+01 
-6.112312e+01 1.969914e+01 
-6.137838e+01 2.022115e+01 
-6.163363e+01 2.075696e+01 
-6.188889e+01 2.130695e+01 
-6.214414e+01 2.187148e+01 
-6.239940e+01 2.245094e+01 
-6.265465e+01 2.304573e+01 
-6.290991e+01 2.365625e+01 
-6.316517e+01 2.428292e+01 
-6.342042e+01 2.492616e+01 
-6.367568e+01 2.558642e+01 
-6.393093e+01 2.626413e+01 
-6.418619e+01 2.695977e+01 
-6.444144e+01 2.767381e+01 
-6.469670e+01 2.840674e+01 
-6.495195e+01 2.915905e+01 
-6.520721e+01 2.993126e+01 
-6.546246e+01 3.072389e+01 
-6.571772e+01 3.153748e+01 
-6.597297e+01 3.237259e+01 
-6.622823e+01 3.322979e+01 
-6.648348e+01 3.410967e+01 
-6.673874e+01 3.501281e+01 
-6.699399e+01 3.593984e+01 
-6.724925e+01 3.689139e+01 
-6.750450e+01 3.786810e+01 
-6.775976e+01 3.887065e+01 
-6.801502e+01 3.989971e+01 
-6.827027e+01 4.095599e+01 
-6.852553e+01 4.204021e+01 
-6.878078e+01 4.315310e+01 
-6.903604e+01 4.429543e+01 
-6.929129e+01 4.546797e+01 
-6.954655e+01 4.667152e+01 
-6.980180e+01 4.790691e+01 
-7.005706e+01 4.917496e+01 
-7.031231e+01 5.047656e+01 
-7.056757e+01 5.181258e+01 
-7.082282e+01 5.318394e+01 
-7.107808e+01 5.459156e+01 
-7.133333e+01 5.603642e+01 
-7.158859e+01 5.751949e+01 
-7.184384e+01 5.904178e+01 
-7.209910e+01 6.060434e+01 
-7.235435e+01 6.220822e+01 
-7.260961e+01 6.385453e+01 
-7.286486e+01 6.554438e+01 
-7.312012e+01 6.727892e+01 
-7.337538e+01 6.905933e+01 
-7.363063e+01 7.088684e+01 
-7.388589e+01 7.276268e+01 
-7.414114e+01 7.468813e+01 
-7.439640e+01 7.666451e+01 
-7.465165e+01 7.869315e+01 
-7.490691e+01 8.077546e+01 
-7.516216e+01 8.291284e+01 
-7.541742e+01 8.510674e+01 
-7.567267e+01 8.735868e+01 
-7.592793e+01 8.967017e+01 
-7.618318e+01 9.204280e+01 
-7.643844e+01 9.447818e+01 
-7.669369e+01 9.697797e+01 
-7.694895e+01 9.954388e+01 
-7.720420e+01 1.021776e+02 
-7.745946e+01 1.048811e+02 
-7.771471e+01 1.076560e+02 
-7.796997e+01 1.105043e+02 
-7.822523e+01 1.134280e+02 
-7.848048e+01 1.164290e+02 
-7.873574e+01 1.195093e+02 
-7.899099e+01 1.226712e+02 
-7.924625e+01 1.259166e+02 
-7.950150e+01 1.292479e+02 
-7.975676e+01 1.326673e+02 
-8.001201e+01 1.361771e+02 
-8.026727e+01 1.397798e+02 
-8.052252e+01 1.434777e+02 
-8.077778e+01 1.472735e+02 
-8.103303e+01 1.511696e+02 
-8.128829e+01 1.551688e+02 
-8.154354e+01 1.592738e+02 
-8.179880e+01 1.634873e+02 
-8.205405e+01 1.678123e+02 
-8.230931e+01 1.722516e+02 
-8.256456e+01 1.768084e+02 
-8.281982e+01 1.814857e+02 
-8.307508e+01 1.862867e+02 
-8.333033e+01 1.912147e+02 
-8.358559e+01 1.962730e+02 
-8.384084e+01 2.014651e+02 
-8.409610e+01 2.067945e+02 
-8.435135e+01 2.122649e+02 
-8.460661e+01 2.178800e+02 
-8.486186e+01 2.236435e+02 
-8.511712e+01 2.295595e+02 
-8.537237e+01 2.356320e+02 
-8.562763e+01 2.418651e+02 
-8.588288e+01 2.482630e+02 
-8.613814e+01 2.548302e+02 
-8.639339e+01 2.615710e+02 
-8.664865e+01 2.684901e+02 
-8.690390e+01 2.755923e+02 
-8.715916e+01 2.828822e+02 
-8.741441e+01 2.903650e+02 
-8.766967e+01 2.980457e+02 
-8.792492e+01 3.059295e+02 
-8.818018e+01 3.140218e+02 
-8.843544e+01 3.223282e+02 
-8.869069e+01 3.308543e+02 
-8.894595e+01 3.396058e+02 
-8.920120e+01 3.485888e+02 
-8.945646e+01 3.578094e+02 
-8.971171e+01 3.672739e+02 
-8.996697e+01 3.769887e+02 
-9.022222e+01 3.869605e+02 
-9.047748e+01 3.971959e+02 
-9.073273e+01 4.077021e+02 
-9.098799e+01 4.184862e+02 
-9.124324e+01 4.295554e+02 
-9.149850e+01 4.409175e+02 
-9.175375e+01 4.525800e+02 
-9.200901e+01 4.645510e+02 
-9.226426e+01 4.768387e+02 
-9.251952e+01 4.894513e+02 
-9.277477e+01 5.023975e+02 
-9.303003e+01 5.156861e+02 
-9.328529e+01 5.293261e+02 
-9.354054e+01 5.433269e+02 
-9.379580e+01 5.576980e+02 
-9.405105e+01 5.724492e+02 
-9.430631e+01 5.875906e+02 
-9.456156e+01 6.031324e+02 
-9.481682e+01 6.190853e+02 
-9.507207e+01 6.354601e+02 
-9.532733e+01 6.522680e+02 
-9.558258e+01 6.695204e+02 
-9.583784e+01 6.872291e+02 
-9.609309e+01 7.054062e+02 
-9.634835e+01 7.240640e+02 
-9.660360e+01 7.432154e+02 
-9.685886e+01 7.628732e+02 
-9.711411e+01 7.830510e+02 
-9.736937e+01 8.037624e+02 
-9.762462e+01 8.250216e+02 
-9.787988e+01 8.468431e+02 
-9.813514e+01 8.692417e+02 
-9.839039e+01 8.922327e+02 
-9.864565e+01 9.158318e+02 
-9.890090e+01 9.400551e+02 
-9.915616e+01 9.649190e+02 
-9.941141e+01 9.904405e+02 
-9.966667e+01 1.016637e+03 
-9.992192e+01 1.043526e+03 
-1.001772e+02 1.071127e+03 
-1.004324e+02 1.099458e+03 
-1.006877e+02 1.128537e+03 
-1.009429e+02 1.158386e+03 
-1.011982e+02 1.189025e+03 
-1.014535e+02 1.220474e+03 
-1.017087e+02 1.252754e+03 
-1.019640e+02 1.285889e+03 
-1.022192e+02 1.319899e+03 
-1.024745e+02 1.354809e+03 
-1.027297e+02 1.390643e+03 
-1.029850e+02 1.427424e+03 
-1.032402e+02 1.465178e+03 
-1.034955e+02 1.503931e+03 
-1.037508e+02 1.543708e+03 
-1.040060e+02 1.584538e+03 
-1.042613e+02 1.626447e+03 
-1.045165e+02 1.669465e+03 
-1.047718e+02 1.713621e+03 
-1.050270e+02 1.758944e+03 
-1.052823e+02 1.805467e+03 
-1.055375e+02 1.853219e+03 
-1.057928e+02 1.902235e+03 
-1.060480e+02 1.952547e+03 
-1.063033e+02 2.004190e+03 
-1.065586e+02 2.057198e+03 
-1.068138e+02 2.111609e+03 
-1.070691e+02 2.167458e+03 
-1.073243e+02 2.224785e+03 
-1.075796e+02 2.283628e+03 
-1.078348e+02 2.344027e+03 
-1.080901e+02 2.406024e+03 
-1.083453e+02 2.469660e+03 
-1.086006e+02 2.534980e+03 
-1.088559e+02 2.602027e+03 
-1.091111e+02 2.670847e+03 
-1.093664e+02 2.741488e+03 
-1.096216e+02 2.813997e+03 
-1.098769e+02 2.888423e+03 
-1.101321e+02 2.964819e+03 
-1.103874e+02 3.043234e+03 
-1.106426e+02 3.123724e+03 
-1.108979e+02 3.206342e+03 
-1.111532e+02 3.291146e+03 
-1.114084e+02 3.378192e+03 
-1.116637e+02 3.467541e+03 
-1.119189e+02 3.559253e+03 
-1.121742e+02 3.653390e+03 
-1.124294e+02 3.750017e+03 
-1.126847e+02 3.849200e+03 
-1.129399e+02 3.951006e+03 
-1.131952e+02 4.055505e+03 
-1.134505e+02 4.162768e+03 
-1.137057e+02 4.272867e+03 
-1.139610e+02 4.385878e+03 
-1.142162e+02 4.501879e+03 
-1.144715e+02 4.620947e+03 
-1.147267e+02 4.743165e+03 
-1.149820e+02 4.868615e+03 
-1.152372e+02 4.997383e+03 
-1.154925e+02 5.129556e+03 
-1.157477e+02 5.265226e+03 
-1.160030e+02 5.404483e+03 
-1.162583e+02 5.547424e+03 
-1.165135e+02 5.694146e+03 
-1.167688e+02 5.844748e+03 
-1.170240e+02 5.999333e+03 
-1.172793e+02 6.158006e+03 
-1.175345e+02 6.320876e+03 
-1.177898e+02 6.488054e+03 
-1.180450e+02 6.659654e+03 
-1.183003e+02 6.835792e+03 
-1.185556e+02 7.016589e+03 
-1.188108e+02 7.202167e+03 
-1.190661e+02 7.392654e+03 
-1.193213e+02 7.588178e+03 
-1.195766e+02 7.788874e+03 
-1.198318e+02 7.994878e+03 
-1.200871e+02 8.206331e+03 
-1.203423e+02 8.423376e+03 
-1.205976e+02 8.646162e+03 
-1.208529e+02 8.874839e+03 
-1.211081e+02 9.109566e+03 
-1.213634e+02 9.350500e+03 
-1.216186e+02 9.597806e+03 
-1.218739e+02 9.851654e+03 
-1.221291e+02 1.011221e+04 
-1.223844e+02 1.037967e+04 
-1.226396e+02 1.065419e+04 
-1.228949e+02 1.093598e+04 
-1.231502e+02 1.122522e+04 
-1.234054e+02 1.152211e+04 
-1.236607e+02 1.182685e+04 
-1.239159e+02 1.213965e+04 
-1.241712e+02 1.246073e+04 
-1.244264e+02 1.279030e+04 
-1.246817e+02 1.312858e+04 
-1.249369e+02 1.347581e+04 
-1.251922e+02 1.383223e+04 
-1.254474e+02 1.419807e+04 
-1.257027e+02 1.457358e+04 
-1.259580e+02 1.495903e+04 
-1.262132e+02 1.535468e+04 
-1.264685e+02 1.576078e+04 
-1.267237e+02 1.617763e+04 
-1.269790e+02 1.660550e+04 
-1.272342e+02 1.704469e+04 
-1.274895e+02 1.749550e+04 
-1.277447e+02 1.795823e+04 
-1.280000e+02 1.843319e+04 
-1.280000e+02 1.307491e+04 


==> Figures/4pt_I_sig_NE_muZ/points_2.dat <==
7.000000e-01 -3.444475e-03 
7.046046e-01 -3.459051e-03 
7.092092e-01 -3.473625e-03 
7.138138e-01 -3.488195e-03 
7.184184e-01 -3.502764e-03 
7.230230e-01 -3.517329e-03 
7.276276e-01 -3.531893e-03 
7.322322e-01 -3.546453e-03 
7.368368e-01 -3.561011e-03 
7.414414e-01 -3.575567e-03 
7.460460e-01 -3.590120e-03 
7.506507e-01 -3.604670e-03 
7.552553e-01 -3.619218e-03 
7.598599e-01 -3.633764e-03 
7.644645e-01 -3.648306e-03 
7.690691e-01 -3.662846e-03 
7.736737e-01 -3.677384e-03 
7.782783e-01 -3.691919e-03 
7.828829e-01 -3.706451e-03 
7.874875e-01 -3.720980e-03 
7.920921e-01 -3.735507e-03 
7.966967e-01 -3.750032e-03 
8.013013e-01 -3.764554e-03 
8.059059e-01 -3.779073e-03 
8.105105e-01 -3.793589e-03 
8.151151e-01 -3.808103e-03 
8.197197e-01 -3.822614e-03 
8.243243e-01 -3.837122e-03 
8.289289e-01 -3.851628e-03 
8.335335e-01 -3.866131e-03 
8.381381e-01 -3.880631e-03 
8.427427e-01 -3.895129e-03 
8.473473e-01 -3.909624e-03 
8.519520e-01 -3.924116e-03 
8.565566e-01 -3.938606e-03 
8.611612e-01 -3.953093e-03 
8.657658e-01 -3.967577e-03 
8.703704e-01 -3.982058e-03 
8.749750e-01 -3.996537e-03 
8.795796e-01 -4.011012e-03 
8.841842e-01 -4.025485e-03 
8.887888e-01 -4.039956e-03 
8.933934e-01 -4.054423e-03 
8.979980e-01 -4.068888e-03 
9.026026e-01 -4.083350e-03 
9.072072e-01 -4.097809e-03 
9.118118e-01 -4.112265e-03 
9.164164e-01 -4.126719e-03 
9.210210e-01 -4.141170e-03 
9.256256e-01 -4.155617e-03 
9.302302e-01 -4.170063e-03 
9.348348e-01 -4.184505e-03 
9.394394e-01 -4.198944e-03 
9.440440e-01 -4.213381e-03 
9.486486e-01 -4.227814e-03 
9.532533e-01 -4.242245e-03 
9.578579e-01 -4.256673e-03 
9.624625e-01 -4.271098e-03 
9.670671e-01 -4.285520e-03 
9.716717e-01 -4.299940e-03 
9.762763e-01 -4.314356e-03 
9.808809e-01 -4.328769e-03 
9.854855e-01 -4.343180e-03 
9.900901e-01 -4.357588e-03 
9.946947e-01 -4.371992e-03 
9.992993e-01 -4.386394e-03 
1.003904e+00 -4.400793e-03 
1.008509e+00 -4.415189e-03 
1.013113e+00 -4.429582e-03 
1.017718e+00 -4.443972e-03 
1.022322e+00 -4.458359e-03 
1.026927e+00 -4.472743e-03 
1.031532e+00 -4.487124e-03 
1.036136e+00 -4.501502e-03 
1.040741e+00 -4.515877e-03 
1.045345e+00 -4.530249e-03 
1.049950e+00 -4.544618e-03 
1.054555e+00 -4.558984e-03 
1.059159e+00 -4.573347e-03 
1.063764e+00 -4.587707e-03 
1.068368e+00 -4.602064e-03 
1.072973e+00 -4.616418e-03 
1.077578e+00 -4.630768e-03 
1.082182e+00 -4.645116e-03 
1.086787e+00 -4.659461e-03 
1.091391e+00 -4.673802e-03 
1.095996e+00 -4.688141e-03 
1.100601e+00 -4.702476e-03 
1.105205e+00 -4.716808e-03 
1.109810e+00 -4.731138e-03 
1.114414e+00 -4.745464e-03 
1.119019e+00 -4.759787e-03 
1.123624e+00 -4.774107e-03 
1.128228e+00 -4.788423e-03 
1.132833e+00 -4.802737e-03 
1.137437e+00 -4.817047e-03 
1.142042e+00 -4.831355e-03 
1.146647e+00 -4.845659e-03 
1.151251e+00 -4.859960e-03 
1.155856e+00 -4.874257e-03 
1.160460e+00 -4.888552e-03 
1.165065e+00 -4.902843e-03 
1.169670e+00 -4.917131e-03 
1.174274e+00 -4.931416e-03 
1.178879e+00 -4.945698e-03 
1.183483e+00 -4.959977e-03 
1.188088e+00 -4.974252e-03 
1.192693e+00 -4.988524e-03 
1.197297e+00 -5.002793e-03 
1.201902e+00 -5.017059e-03 
1.206507e+00 -5.031321e-03 
1.211111e+00 -5.045580e-03 
1.215716e+00 -5.059836e-03 
1.220320e+00 -5.074088e-03 
1.224925e+00 -5.088338e-03 
1.229530e+00 -5.102584e-03 
1.234134e+00 -5.116826e-03 
1.238739e+00 -5.131066e-03 
1.243343e+00 -5.145302e-03 
1.247948e+00 -5.159534e-03 
1.252553e+00 -5.173764e-03 
1.257157e+00 -5.187990e-03 
1.261762e+00 -5.202212e-03 
1.266366e+00 -5.216432e-03 
1.270971e+00 -5.230648e-03 
1.275576e+00 -5.244861e-03 
1.280180e+00 -5.259070e-03 
1.284785e+00 -5.273276e-03 
1.289389e+00 -5.287478e-03 
1.293994e+00 -5.301677e-03 
1.298599e+00 -5.315873e-03 
1.303203e+00 -5.330065e-03 
1.307808e+00 -5.344254e-03 
1.312412e+00 -5.358440e-03 
1.317017e+00 -5.372622e-03 
1.321622e+00 -5.386801e-03 
1.326226e+00 -5.400976e-03 
1.330831e+00 -5.415148e-03 
1.335435e+00 -5.429316e-03 
1.340040e+00 -5.443481e-03 
1.344645e+00 -5.457642e-03 
1.349249e+00 -5.471800e-03 
1.353854e+00 -5.485955e-03 
1.358458e+00 -5.500106e-03 
1.363063e+00 -5.514253e-03 
1.367668e+00 -5.528397e-03 
1.372272e+00 -5.542538e-03 
1.376877e+00 -5.556674e-03 
1.381481e+00 -5.570808e-03 
1.386086e+00 -5.584938e-03 
1.390691e+00 -5.599064e-03 
1.395295e+00 -5.613187e-03 
1.399900e+00 -5.627306e-03 
1.404505e+00 -5.641422e-03 
1.409109e+00 -5.655534e-03 
1.413714e+00 -5.669643e-03 
1.418318e+00 -5.683748e-03 
1.422923e+00 -5.697849e-03 
1.427528e+00 -5.711947e-03 
1.432132e+00 -5.726041e-03 
1.436737e+00 -5.740132e-03 
1.441341e+00 -5.754219e-03 
1.445946e+00 -5.768302e-03 
1.450551e+00 -5.782382e-03 
1.455155e+00 -5.796458e-03 
1.459760e+00 -5.810531e-03 
1.464364e+00 -5.824600e-03 
1.468969e+00 -5.838665e-03 
1.473574e+00 -5.852727e-03 
1.478178e+00 -5.866785e-03 
1.482783e+00 -5.880839e-03 
1.487387e+00 -5.894890e-03 
1.491992e+00 -5.908937e-03 
1.496597e+00 -5.922980e-03 
1.501201e+00 -5.937019e-03 
1.505806e+00 -5.951055e-03 
1.510410e+00 -5.965087e-03 
1.515015e+00 -5.979116e-03 
1.519620e+00 -5.993141e-03 
1.524224e+00 -6.007161e-03 
1.528829e+00 -6.021179e-03 
1.533433e+00 -6.035192e-03 
1.538038e+00 -6.049202e-03 
1.542643e+00 -6.063208e-03 
1.547247e+00 -6.077210e-03 
1.551852e+00 -6.091209e-03 
1.556456e+00 -6.105204e-03 
1.561061e+00 -6.119194e-03 
1.565666e+00 -6.133182e-03 
1.570270e+00 -6.147165e-03 
1.574875e+00 -6.161145e-03 
1.579479e+00 -6.175120e-03 
1.584084e+00 -6.189092e-03 
1.588689e+00 -6.203061e-03 
1.593293e+00 -6.217025e-03 
1.597898e+00 -6.230985e-03 
1.602503e+00 -6.244942e-03 
1.607107e+00 -6.258895e-03 
1.611712e+00 -6.272844e-03 
1.616316e+00 -6.286789e-03 
1.620921e+00 -6.300730e-03 
1.625526e+00 -6.314668e-03 
1.630130e+00 -6.328601e-03 
1.634735e+00 -6.342531e-03 
1.639339e+00 -6.356457e-03 
1.643944e+00 -6.370379e-03 
1.648549e+00 -6.384297e-03 
1.653153e+00 -6.398211e-03 
1.657758e+00 -6.412121e-03 
1.662362e+00 -6.426028e-03 
1.666967e+00 -6.439930e-03 
1.671572e+00 -6.453828e-03 
1.676176e+00 -6.467723e-03 
1.680781e+00 -6.481614e-03 
1.685385e+00 -6.495500e-03 
1.689990e+00 -6.509383e-03 
1.694595e+00 -6.523262e-03 
1.699199e+00 -6.537137e-03 
1.703804e+00 -6.551008e-03 
1.708408e+00 -6.564874e-03 
1.713013e+00 -6.578737e-03 
1.717618e+00 -6.592596e-03 
1.722222e+00 -6.606451e-03 
1.726827e+00 -6.620302e-03 
1.731431e+00 -6.634149e-03 
1.736036e+00 -6.647992e-03 
1.740641e+00 -6.661831e-03 
1.745245e+00 -6.675666e-03 
1.749850e+00 -6.689497e-03 
1.754454e+00 -6.703324e-03 
1.759059e+00 -6.717147e-03 
1.763664e+00 -6.730966e-03 
1.768268e+00 -6.744780e-03 
1.772873e+00 -6.758591e-03 
1.777477e+00 -6.772398e-03 
1.782082e+00 -6.786200e-03 
1.786687e+00 -6.799999e-03 
1.791291e+00 -6.813794e-03 
1.795896e+00 -6.827584e-03 
1.800501e+00 -6.841370e-03 
1.805105e+00 -6.855153e-03 
1.809710e+00 -6.868931e-03 
1.814314e+00 -6.882705e-03 
1.818919e+00 -6.896475e-03 
1.823524e+00 -6.910241e-03 
1.828128e+00 -6.924002e-03 
1.832733e+00 -6.937760e-03 
1.837337e+00 -6.951514e-03 
1.841942e+00 -6.965263e-03 
1.846547e+00 -6.979008e-03 
1.851151e+00 -6.992749e-03 
1.855756e+00 -7.006486e-03 
1.860360e+00 -7.020219e-03 
1.864965e+00 -7.033948e-03 
1.869570e+00 -7.047672e-03 
1.874174e+00 -7.061393e-03 
1.878779e+00 -7.075109e-03 
1.883383e+00 -7.088821e-03 
1.887988e+00 -7.102529e-03 
1.892593e+00 -7.116232e-03 
1.897197e+00 -7.129932e-03 
1.901802e+00 -7.143627e-03 
1.906406e+00 -7.157318e-03 
1.911011e+00 -7.171005e-03 
1.915616e+00 -7.184688e-03 
1.920220e+00 -7.198366e-03 
1.924825e+00 -7.212040e-03 
1.929429e+00 -7.225710e-03 
1.934034e+00 -7.239376e-03 
1.938639e+00 -7.253038e-03 
1.943243e+00 -7.266695e-03 
1.947848e+00 -7.280348e-03 
1.952452e+00 -7.293997e-03 
1.957057e+00 -7.307642e-03 
1.961662e+00 -7.321282e-03 
1.966266e+00 -7.334918e-03 
1.970871e+00 -7.348550e-03 
1.975475e+00 -7.362177e-03 
1.980080e+00 -7.375800e-03 
1.984685e+00 -7.389419e-03 
1.989289e+00 -7.403034e-03 
1.993894e+00 -7.416645e-03 
1.998498e+00 -7.430251e-03 
2.003103e+00 -7.443852e-03 
2.007708e+00 -7.457450e-03 
2.012312e+00 -7.471043e-03 
2.016917e+00 -7.484632e-03 
2.021522e+00 -7.498217e-03 
2.026126e+00 -7.511797e-03 
2.030731e+00 -7.525373e-03 
2.035335e+00 -7.538944e-03 
2.039940e+00 -7.552512e-03 
2.044545e+00 -7.566075e-03 
2.049149e+00 -7.579633e-03 
2.053754e+00 -7.593187e-03 
2.058358e+00 -7.606737e-03 
2.062963e+00 -7.620283e-03 
2.067568e+00 -7.633824e-03 
2.072172e+00 -7.647361e-03 
2.076777e+00 -7.660893e-03 
2.081381e+00 -7.674421e-03 
2.085986e+00 -7.687945e-03 
2.090591e+00 -7.701464e-03 
2.095195e+00 -7.714979e-03 
2.099800e+00 -7.728490e-03 
2.104404e+00 -7.741996e-03 
2.109009e+00 -7.755498e-03 
2.113614e+00 -7.768995e-03 
2.118218e+00 -7.782488e-03 
2.122823e+00 -7.795977e-03 
2.127427e+00 -7.809461e-03 
2.132032e+00 -7.822940e-03 
2.136637e+00 -7.836416e-03 
2.141241e+00 -7.849887e-03 
2.145846e+00 -7.863353e-03 
2.150450e+00 -7.876815e-03 
2.155055e+00 -7.890273e-03 
2.159660e+00 -7.903726e-03 
2.164264e+00 -7.917174e-03 
2.168869e+00 -7.930619e-03 
2.173473e+00 -7.944058e-03 
2.178078e+00 -7.957494e-03 
2.182683e+00 -7.970925e-03 
2.187287e+00 -7.984351e-03 
2.191892e+00 -7.997773e-03 
2.196496e+00 -8.011190e-03 
2.201101e+00 -8.024603e-03 
2.205706e+00 -8.038012e-03 
2.210310e+00 -8.051416e-03 
2.214915e+00 -8.064816e-03 
2.219520e+00 -8.078211e-03 
2.224124e+00 -8.091601e-03 
2.228729e+00 -8.104987e-03 
2.233333e+00 -8.118369e-03 
2.237938e+00 -8.131746e-03 
2.242543e+00 -8.145118e-03 
2.247147e+00 -8.158486e-03 
2.251752e+00 -8.171850e-03 
2.256356e+00 -8.185209e-03 
2.260961e+00 -8.198564e-03 
2.265566e+00 -8.211913e-03 
2.270170e+00 -8.225259e-03 
2.274775e+00 -8.238600e-03 
2.279379e+00 -8.251936e-03 
2.283984e+00 -8.265268e-03 
2.288589e+00 -8.278595e-03 
2.293193e+00 -8.291918e-03 
2.297798e+00 -8.305236e-03 
2.302402e+00 -8.318550e-03 
2.307007e+00 -8.331859e-03 
2.311612e+00 -8.345164e-03 
2.316216e+00 -8.358464e-03 
2.320821e+00 -8.371759e-03 
2.325425e+00 -8.385050e-03 
2.330030e+00 -8.398336e-03 
2.334635e+00 -8.411618e-03 
2.339239e+00 -8.424895e-03 
2.343844e+00 -8.438168e-03 
2.348448e+00 -8.451435e-03 
2.353053e+00 -8.464699e-03 
2.357658e+00 -8.477958e-03 
2.362262e+00 -8.491212e-03 
2.366867e+00 -8.504461e-03 
2.371471e+00 -8.517706e-03 
2.376076e+00 -8.530947e-03 
2.380681e+00 -8.544183e-03 
2.385285e+00 -8.557414e-03 
2.389890e+00 -8.570640e-03 
2.394494e+00 -8.583862e-03 
2.399099e+00 -8.597080e-03 
2.403704e+00 -8.610292e-03 
2.408308e+00 -8.623500e-03 
2.412913e+00 -8.636704e-03 
2.417518e+00 -8.649903e-03 
2.422122e+00 -8.663097e-03 
2.426727e+00 -8.676287e-03 
2.431331e+00 -8.689471e-03 
2.435936e+00 -8.702652e-03 
2.440541e+00 -8.715827e-03 
2.445145e+00 -8.728998e-03 
2.449750e+00 -8.742165e-03 
2.454354e+00 -8.755327e-03 
2.458959e+00 -8.768484e-03 
2.463564e+00 -8.781636e-03 
2.468168e+00 -8.794784e-03 
2.472773e+00 -8.807927e-03 
2.477377e+00 -8.821065e-03 
2.481982e+00 -8.834199e-03 
2.486587e+00 -8.847328e-03 
2.491191e+00 -8.860452e-03 
2.495796e+00 -8.873572e-03 
2.500400e+00 -8.886687e-03 
2.505005e+00 -8.899798e-03 
2.509610e+00 -8.912903e-03 
2.514214e+00 -8.926004e-03 
2.518819e+00 -8.939101e-03 
2.523423e+00 -8.952192e-03 
2.528028e+00 -8.965279e-03 
2.532633e+00 -8.978361e-03 
2.537237e+00 -8.991439e-03 
2.541842e+00 -9.004512e-03 
2.546446e+00 -9.017580e-03 
2.551051e+00 -9.030643e-03 
2.555656e+00 -9.043702e-03 
2.560260e+00 -9.056756e-03 
2.564865e+00 -9.069805e-03 
2.569469e+00 -9.082850e-03 
2.574074e+00 -9.095890e-03 
2.578679e+00 -9.108925e-03 
2.583283e+00 -9.121956e-03 
2.587888e+00 -9.134981e-03 
2.592492e+00 -9.148002e-03 
2.597097e+00 -9.161018e-03 
2.601702e+00 -9.174030e-03 
2.606306e+00 -9.187037e-03 
2.610911e+00 -9.200039e-03 
2.615516e+00 -9.213036e-03 
2.620120e+00 -9.226029e-03 
2.624725e+00 -9.239017e-03 
2.629329e+00 -9.252000e-03 
2.633934e+00 -9.264978e-03 
2.638539e+00 -9.277952e-03 
2.643143e+00 -9.290921e-03 
2.647748e+00 -9.303885e-03 
2.652352e+00 -9.316844e-03 
2.656957e+00 -9.329799e-03 
2.661562e+00 -9.342749e-03 
2.666166e+00 -9.355694e-03 
2.670771e+00 -9.368634e-03 
2.675375e+00 -9.381570e-03 
2.679980e+00 -9.394500e-03 
2.684585e+00 -9.407426e-03 
2.689189e+00 -9.420348e-03 
2.693794e+00 -9.433264e-03 
2.698398e+00 -9.446176e-03 
2.703003e+00 -9.459083e-03 
2.707608e+00 -9.471985e-03 
2.712212e+00 -9.484882e-03 
2.716817e+00 -9.497775e-03 
2.721421e+00 -9.510663e-03 
2.726026e+00 -9.523546e-03 
2.730631e+00 -9.536424e-03 
2.735235e+00 -9.549297e-03 
2.739840e+00 -9.562166e-03 
2.744444e+00 -9.575030e-03 
2.749049e+00 -9.587889e-03 
2.753654e+00 -9.600743e-03 
2.758258e+00 -9.613593e-03 
2.762863e+00 -9.626438e-03 
2.767467e+00 -9.639278e-03 
2.772072e+00 -9.652113e-03 
2.776677e+00 -9.664943e-03 
2.781281e+00 -9.677768e-03 
2.785886e+00 -9.690589e-03 
2.790490e+00 -9.703405e-03 
2.795095e+00 -9.716216e-03 
2.799700e+00 -9.729022e-03 
2.804304e+00 -9.741824e-03 
2.808909e+00 -9.754620e-03 
2.813514e+00 -9.767412e-03 
2.818118e+00 -9.780199e-03 
2.822723e+00 -9.792981e-03 
2.827327e+00 -9.805759e-03 
2.831932e+00 -9.818531e-03 
2.836537e+00 -9.831299e-03 
2.841141e+00 -9.844062e-03 
2.845746e+00 -9.856820e-03 
2.850350e+00 -9.869573e-03 
2.854955e+00 -9.882322e-03 
2.859560e+00 -9.895065e-03 
2.864164e+00 -9.907804e-03 
2.868769e+00 -9.920538e-03 
2.873373e+00 -9.933267e-03 
2.877978e+00 -9.945991e-03 
2.882583e+00 -9.958710e-03 
2.887187e+00 -9.971425e-03 
2.891792e+00 -9.984135e-03 
2.896396e+00 -9.996840e-03 
2.901001e+00 -1.000954e-02 
2.905606e+00 -1.002223e-02 
2.910210e+00 -1.003493e-02 
2.914815e+00 -1.004761e-02 
2.919419e+00 -1.006029e-02 
2.924024e+00 -1.007297e-02 
2.928629e+00 -1.008564e-02 
2.933233e+00 -1.009830e-02 
2.937838e+00 -1.011097e-02 
2.942442e+00 -1.012362e-02 
2.947047e+00 -1.013627e-02 
2.951652e+00 -1.014892e-02 
2.956256e+00 -1.016156e-02 
2.960861e+00 -1.017420e-02 
2.965465e+00 -1.018683e-02 
2.970070e+00 -1.019946e-02 
2.974675e+00 -1.021208e-02 
2.979279e+00 -1.022470e-02 
2.983884e+00 -1.023731e-02 
2.988488e+00 -1.024992e-02 
2.993093e+00 -1.026252e-02 
2.997698e+00 -1.027512e-02 
3.002302e+00 -1.028771e-02 
3.006907e+00 -1.030030e-02 
3.011512e+00 -1.031288e-02 
3.016116e+00 -1.032546e-02 
3.020721e+00 -1.033804e-02 
3.025325e+00 -1.035061e-02 
3.029930e+00 -1.036317e-02 
3.034535e+00 -1.037573e-02 
3.039139e+00 -1.038828e-02 
3.043744e+00 -1.040083e-02 
3.048348e+00 -1.041338e-02 
3.052953e+00 -1.042592e-02 
3.057558e+00 -1.043845e-02 
3.062162e+00 -1.045098e-02 
3.066767e+00 -1.046351e-02 
3.071371e+00 -1.047603e-02 
3.075976e+00 -1.048854e-02 
3.080581e+00 -1.050105e-02 
3.085185e+00 -1.051356e-02 
3.089790e+00 -1.052606e-02 
3.094394e+00 -1.053855e-02 
3.098999e+00 -1.055104e-02 
3.103604e+00 -1.056353e-02 
3.108208e+00 -1.057601e-02 
3.112813e+00 -1.058849e-02 
3.117417e+00 -1.060096e-02 
3.122022e+00 -1.061342e-02 
3.126627e+00 -1.062588e-02 
3.131231e+00 -1.063834e-02 
3.135836e+00 -1.065079e-02 
3.140440e+00 -1.066324e-02 
3.145045e+00 -1.067568e-02 
3.149650e+00 -1.068812e-02 
3.154254e+00 -1.070055e-02 
3.158859e+00 -1.071298e-02 
3.163463e+00 -1.072540e-02 
3.168068e+00 -1.073782e-02 
3.172673e+00 -1.075023e-02 
3.177277e+00 -1.076264e-02 
3.181882e+00 -1.077504e-02 
3.186486e+00 -1.078744e-02 
3.191091e+00 -1.079983e-02 
3.195696e+00 -1.081222e-02 
3.200300e+00 -1.082460e-02 
3.204905e+00 -1.083698e-02 
3.209510e+00 -1.084935e-02 
3.214114e+00 -1.086172e-02 
3.218719e+00 -1.087408e-02 
3.223323e+00 -1.088644e-02 
3.227928e+00 -1.089880e-02 
3.232533e+00 -1.091114e-02 
3.237137e+00 -1.092349e-02 
3.241742e+00 -1.093583e-02 
3.246346e+00 -1.094816e-02 
3.250951e+00 -1.096049e-02 
3.255556e+00 -1.097281e-02 
3.260160e+00 -1.098513e-02 
3.264765e+00 -1.099745e-02 
3.269369e+00 -1.100976e-02 
3.273974e+00 -1.102206e-02 
3.278579e+00 -1.103436e-02 
3.283183e+00 -1.104666e-02 
3.287788e+00 -1.105895e-02 
3.292392e+00 -1.107123e-02 
3.296997e+00 -1.108351e-02 
3.301602e+00 -1.109579e-02 
3.306206e+00 -1.110806e-02 
3.310811e+00 -1.112032e-02 
3.315415e+00 -1.113258e-02 
3.320020e+00 -1.114484e-02 
3.324625e+00 -1.115709e-02 
3.329229e+00 -1.116933e-02 
3.333834e+00 -1.118157e-02 
3.338438e+00 -1.119381e-02 
3.343043e+00 -1.120604e-02 
3.347648e+00 -1.121827e-02 
3.352252e+00 -1.123049e-02 
3.356857e+00 -1.124270e-02 
3.361461e+00 -1.125491e-02 
3.366066e+00 -1.126712e-02 
3.370671e+00 -1.127932e-02 
3.375275e+00 -1.129152e-02 
3.379880e+00 -1.130371e-02 
3.384484e+00 -1.131590e-02 
3.389089e+00 -1.132808e-02 
3.393694e+00 -1.134025e-02 
3.398298e+00 -1.135243e-02 
3.402903e+00 -1.136459e-02 
3.407508e+00 -1.137676e-02 
3.412112e+00 -1.138891e-02 
3.416717e+00 -1.140106e-02 
3.421321e+00 -1.141321e-02 
3.425926e+00 -1.142535e-02 
3.430531e+00 -1.143749e-02 
3.435135e+00 -1.144962e-02 
3.439740e+00 -1.146175e-02 
3.444344e+00 -1.147387e-02 
3.448949e+00 -1.148599e-02 
3.453554e+00 -1.149810e-02 
3.458158e+00 -1.151021e-02 
3.462763e+00 -1.152232e-02 
3.467367e+00 -1.153441e-02 
3.471972e+00 -1.154651e-02 
3.476577e+00 -1.155859e-02 
3.481181e+00 -1.157068e-02 
3.485786e+00 -1.158276e-02 
3.490390e+00 -1.159483e-02 
3.494995e+00 -1.160690e-02 
3.499600e+00 -1.161896e-02 
3.504204e+00 -1.163102e-02 
3.508809e+00 -1.164307e-02 
3.513413e+00 -1.165512e-02 
3.518018e+00 -1.166717e-02 
3.522623e+00 -1.167921e-02 
3.527227e+00 -1.169124e-02 
3.531832e+00 -1.170327e-02 
3.536436e+00 -1.171529e-02 
3.541041e+00 -1.172731e-02 
3.545646e+00 -1.173933e-02 
3.550250e+00 -1.175134e-02 
3.554855e+00 -1.176334e-02 
3.559459e+00 -1.177534e-02 
3.564064e+00 -1.178734e-02 
3.568669e+00 -1.179933e-02 
3.573273e+00 -1.181131e-02 
3.577878e+00 -1.182329e-02 
3.582482e+00 -1.183527e-02 
3.587087e+00 -1.184724e-02 
3.591692e+00 -1.185920e-02 
3.596296e+00 -1.187116e-02 
3.600901e+00 -1.188312e-02 
3.605506e+00 -1.189507e-02 
3.610110e+00 -1.190701e-02 
3.614715e+00 -1.191895e-02 
3.619319e+00 -1.193089e-02 
3.623924e+00 -1.194282e-02 
3.628529e+00 -1.195475e-02 
3.633133e+00 -1.196667e-02 
3.637738e+00 -1.197858e-02 
3.642342e+00 -1.199049e-02 
3.646947e+00 -1.200240e-02 
3.651552e+00 -1.201430e-02 
3.656156e+00 -1.202620e-02 
3.660761e+00 -1.203809e-02 
3.665365e+00 -1.204998e-02 
3.669970e+00 -1.206186e-02 
3.674575e+00 -1.207374e-02 
3.679179e+00 -1.208561e-02 
3.683784e+00 -1.209747e-02 
3.688388e+00 -1.210934e-02 
3.692993e+00 -1.212119e-02 
3.697598e+00 -1.213305e-02 
3.702202e+00 -1.214489e-02 
3.706807e+00 -1.215673e-02 
3.711411e+00 -1.216857e-02 
3.716016e+00 -1.218040e-02 
3.720621e+00 -1.219223e-02 
3.725225e+00 -1.220406e-02 
3.729830e+00 -1.221587e-02 
3.734434e+00 -1.222769e-02 
3.739039e+00 -1.223949e-02 
3.743644e+00 -1.225130e-02 
3.748248e+00 -1.226310e-02 
3.752853e+00 -1.227489e-02 
3.757457e+00 -1.228668e-02 
3.762062e+00 -1.229846e-02 
3.766667e+00 -1.231024e-02 
3.771271e+00 -1.232201e-02 
3.775876e+00 -1.233378e-02 
3.780480e+00 -1.234555e-02 
3.785085e+00 -1.235730e-02 
3.789690e+00 -1.236906e-02 
3.794294e+00 -1.238081e-02 
3.798899e+00 -1.239255e-02 
3.803504e+00 -1.240429e-02 
3.808108e+00 -1.241603e-02 
3.812713e+00 -1.242776e-02 
3.817317e+00 -1.243948e-02 
3.821922e+00 -1.245120e-02 
3.826527e+00 -1.246291e-02 
3.831131e+00 -1.247462e-02 
3.835736e+00 -1.248633e-02 
3.840340e+00 -1.249803e-02 
3.844945e+00 -1.250972e-02 
3.849550e+00 -1.252142e-02 
3.854154e+00 -1.253310e-02 
3.858759e+00 -1.254478e-02 
3.863363e+00 -1.255646e-02 
3.867968e+00 -1.256813e-02 
3.872573e+00 -1.257979e-02 
3.877177e+00 -1.259145e-02 
3.881782e+00 -1.260311e-02 
3.886386e+00 -1.261476e-02 
3.890991e+00 -1.262641e-02 
3.895596e+00 -1.263805e-02 
3.900200e+00 -1.264969e-02 
3.904805e+00 -1.266132e-02 
3.909409e+00 -1.267294e-02 
3.914014e+00 -1.268457e-02 
3.918619e+00 -1.269618e-02 
3.923223e+00 -1.270780e-02 
3.927828e+00 -1.271940e-02 
3.932432e+00 -1.273101e-02 
3.937037e+00 -1.274260e-02 
3.941642e+00 -1.275420e-02 
3.946246e+00 -1.276578e-02 
3.950851e+00 -1.277737e-02 
3.955455e+00 -1.278894e-02 
3.960060e+00 -1.280052e-02 
3.964665e+00 -1.281208e-02 
3.969269e+00 -1.282365e-02 
3.973874e+00 -1.283521e-02 
3.978478e+00 -1.284676e-02 
3.983083e+00 -1.285831e-02 
3.987688e+00 -1.286985e-02 
3.992292e+00 -1.288139e-02 
3.996897e+00 -1.289292e-02 
4.001502e+00 -1.290445e-02 
4.006106e+00 -1.291598e-02 
4.010711e+00 -1.292750e-02 
4.015315e+00 -1.293901e-02 
4.019920e+00 -1.295052e-02 
4.024525e+00 -1.296203e-02 
4.029129e+00 -1.297353e-02 
4.033734e+00 -1.298502e-02 
4.038338e+00 -1.299651e-02 
4.042943e+00 -1.300800e-02 
4.047548e+00 -1.301948e-02 
4.052152e+00 -1.303095e-02 
4.056757e+00 -1.304242e-02 
4.061361e+00 -1.305389e-02 
4.065966e+00 -1.306535e-02 
4.070571e+00 -1.307681e-02 
4.075175e+00 -1.308826e-02 
4.079780e+00 -1.309970e-02 
4.084384e+00 -1.311114e-02 
4.088989e+00 -1.312258e-02 
4.093594e+00 -1.313401e-02 
4.098198e+00 -1.314544e-02 
4.102803e+00 -1.315686e-02 
4.107407e+00 -1.316828e-02 
4.112012e+00 -1.317969e-02 
4.116617e+00 -1.319110e-02 
4.121221e+00 -1.320250e-02 
4.125826e+00 -1.321390e-02 
4.130430e+00 -1.322529e-02 
4.135035e+00 -1.323668e-02 
4.139640e+00 -1.324806e-02 
4.144244e+00 -1.325944e-02 
4.148849e+00 -1.327081e-02 
4.153453e+00 -1.328218e-02 
4.158058e+00 -1.329355e-02 
4.162663e+00 -1.330491e-02 
4.167267e+00 -1.331626e-02 
4.171872e+00 -1.332761e-02 
4.176476e+00 -1.333895e-02 
4.181081e+00 -1.335029e-02 
4.185686e+00 -1.336163e-02 
4.190290e+00 -1.337296e-02 
4.194895e+00 -1.338428e-02 
4.199499e+00 -1.339560e-02 
4.204104e+00 -1.340692e-02 
4.208709e+00 -1.341823e-02 
4.213313e+00 -1.342953e-02 
4.217918e+00 -1.344083e-02 
4.222523e+00 -1.345213e-02 
4.227127e+00 -1.346342e-02 
4.231732e+00 -1.347471e-02 
4.236336e+00 -1.348599e-02 
4.240941e+00 -1.349727e-02 
4.245546e+00 -1.350854e-02 
4.250150e+00 -1.351980e-02 
4.254755e+00 -1.353107e-02 
4.259359e+00 -1.354232e-02 
4.263964e+00 -1.355358e-02 
4.268569e+00 -1.356482e-02 
4.273173e+00 -1.357607e-02 
4.277778e+00 -1.358731e-02 
4.282382e+00 -1.359854e-02 
4.286987e+00 -1.360977e-02 
4.291592e+00 -1.362099e-02 
4.296196e+00 -1.363221e-02 
4.300801e+00 -1.364342e-02 
4.305405e+00 -1.365463e-02 
4.310010e+00 -1.366584e-02 
4.314615e+00 -1.367704e-02 
4.319219e+00 -1.368823e-02 
4.323824e+00 -1.369942e-02 
4.328428e+00 -1.371060e-02 
4.333033e+00 -1.372178e-02 
4.337638e+00 -1.373296e-02 
4.342242e+00 -1.374413e-02 
4.346847e+00 -1.375530e-02 
4.351451e+00 -1.376646e-02 
4.356056e+00 -1.377761e-02 
4.360661e+00 -1.378876e-02 
4.365265e+00 -1.379991e-02 
4.369870e+00 -1.381105e-02 
4.374474e+00 -1.382219e-02 
4.379079e+00 -1.383332e-02 
4.383684e+00 -1.384445e-02 
4.388288e+00 -1.385557e-02 
4.392893e+00 -1.386669e-02 
4.397497e+00 -1.387780e-02 
4.402102e+00 -1.388891e-02 
4.406707e+00 -1.390001e-02 
4.411311e+00 -1.391111e-02 
4.415916e+00 -1.392221e-02 
4.420521e+00 -1.393329e-02 
4.425125e+00 -1.394438e-02 
4.429730e+00 -1.395546e-02 
4.434334e+00 -1.396653e-02 
4.438939e+00 -1.397760e-02 
4.443544e+00 -1.398867e-02 
4.448148e+00 -1.399973e-02 
4.452753e+00 -1.401078e-02 
4.457357e+00 -1.402183e-02 
4.461962e+00 -1.403288e-02 
4.466567e+00 -1.404392e-02 
4.471171e+00 -1.405496e-02 
4.475776e+00 -1.406599e-02 
4.480380e+00 -1.407701e-02 
4.484985e+00 -1.408804e-02 
4.489590e+00 -1.409905e-02 
4.494194e+00 -1.411007e-02 
4.498799e+00 -1.412107e-02 
4.503403e+00 -1.413208e-02 
4.508008e+00 -1.414307e-02 
4.512613e+00 -1.415407e-02 
4.517217e+00 -1.416506e-02 
4.521822e+00 -1.417604e-02 
4.526426e+00 -1.418702e-02 
4.531031e+00 -1.419799e-02 
4.535636e+00 -1.420896e-02 
4.540240e+00 -1.421993e-02 
4.544845e+00 -1.423089e-02 
4.549449e+00 -1.424184e-02 
4.554054e+00 -1.425279e-02 
4.558659e+00 -1.426374e-02 
4.563263e+00 -1.427468e-02 
4.567868e+00 -1.428561e-02 
4.572472e+00 -1.429655e-02 
4.577077e+00 -1.430747e-02 
4.581682e+00 -1.431839e-02 
4.586286e+00 -1.432931e-02 
4.590891e+00 -1.434022e-02 
4.595495e+00 -1.435113e-02 
4.600100e+00 -1.436203e-02 
4.604705e+00 -1.437293e-02 
4.609309e+00 -1.438382e-02 
4.613914e+00 -1.439471e-02 
4.618519e+00 -1.440560e-02 
4.623123e+00 -1.441648e-02 
4.627728e+00 -1.442735e-02 
4.632332e+00 -1.443822e-02 
4.636937e+00 -1.444908e-02 
4.641542e+00 -1.445994e-02 
4.646146e+00 -1.447080e-02 
4.650751e+00 -1.448165e-02 
4.655355e+00 -1.449250e-02 
4.659960e+00 -1.450334e-02 
4.664565e+00 -1.451417e-02 
4.669169e+00 -1.452501e-02 
4.673774e+00 -1.453583e-02 
4.678378e+00 -1.454666e-02 
4.682983e+00 -1.455747e-02 
4.687588e+00 -1.456829e-02 
4.692192e+00 -1.457909e-02 
4.696797e+00 -1.458990e-02 
4.701401e+00 -1.460070e-02 
4.706006e+00 -1.461149e-02 
4.710611e+00 -1.462228e-02 
4.715215e+00 -1.463306e-02 
4.719820e+00 -1.464384e-02 
4.724424e+00 -1.465462e-02 
4.729029e+00 -1.466539e-02 
4.733634e+00 -1.467615e-02 
4.738238e+00 -1.468691e-02 
4.742843e+00 -1.469767e-02 
4.747447e+00 -1.470842e-02 
4.752052e+00 -1.471917e-02 
4.756657e+00 -1.472991e-02 
4.761261e+00 -1.474065e-02 
4.765866e+00 -1.475138e-02 
4.770470e+00 -1.476211e-02 
4.775075e+00 -1.477283e-02 
4.779680e+00 -1.478355e-02 
4.784284e+00 -1.479426e-02 
4.788889e+00 -1.480497e-02 
4.793493e+00 -1.481568e-02 
4.798098e+00 -1.482638e-02 
4.802703e+00 -1.483707e-02 
4.807307e+00 -1.484776e-02 
4.811912e+00 -1.485845e-02 
4.816517e+00 -1.486913e-02 
4.821121e+00 -1.487981e-02 
4.825726e+00 -1.489048e-02 
4.830330e+00 -1.490114e-02 
4.834935e+00 -1.491181e-02 
4.839540e+00 -1.492246e-02 
4.844144e+00 -1.493312e-02 
4.848749e+00 -1.494377e-02 
4.853353e+00 -1.495441e-02 
4.857958e+00 -1.496505e-02 
4.862563e+00 -1.497568e-02 
4.867167e+00 -1.498631e-02 
4.871772e+00 -1.499694e-02 
4.876376e+00 -1.500756e-02 
4.880981e+00 -1.501817e-02 
4.885586e+00 -1.502878e-02 
4.890190e+00 -1.503939e-02 
4.894795e+00 -1.504999e-02 
4.899399e+00 -1.506059e-02 
4.904004e+00 -1.507118e-02 
4.908609e+00 -1.508177e-02 
4.913213e+00 -1.509235e-02 
4.917818e+00 -1.510293e-02 
4.922422e+00 -1.511350e-02 
4.927027e+00 -1.512407e-02 
4.931632e+00 -1.513463e-02 
4.936236e+00 -1.514519e-02 
4.940841e+00 -1.515575e-02 
4.945445e+00 -1.516630e-02 
4.950050e+00 -1.517684e-02 
4.954655e+00 -1.518738e-02 
4.959259e+00 -1.519792e-02 
4.963864e+00 -1.520845e-02 
4.968468e+00 -1.521898e-02 
4.973073e+00 -1.522950e-02 
4.977678e+00 -1.524002e-02 
4.982282e+00 -1.525053e-02 
4.986887e+00 -1.526104e-02 
4.991491e+00 -1.527154e-02 
4.996096e+00 -1.528204e-02 
5.000701e+00 -1.529254e-02 
5.005305e+00 -1.530303e-02 
5.009910e+00 -1.531351e-02 
5.014515e+00 -1.532399e-02 
5.019119e+00 -1.533447e-02 
5.023724e+00 -1.534494e-02 
5.028328e+00 -1.535541e-02 
5.032933e+00 -1.536587e-02 
5.037538e+00 -1.537633e-02 
5.042142e+00 -1.538678e-02 
5.046747e+00 -1.539723e-02 
5.051351e+00 -1.540767e-02 
5.055956e+00 -1.541811e-02 
5.060561e+00 -1.542855e-02 
5.065165e+00 -1.543897e-02 
5.069770e+00 -1.544940e-02 
5.074374e+00 -1.545982e-02 
5.078979e+00 -1.547024e-02 
5.083584e+00 -1.548065e-02 
5.088188e+00 -1.549105e-02 
5.092793e+00 -1.550146e-02 
5.097397e+00 -1.551185e-02 
5.102002e+00 -1.552225e-02 
5.106607e+00 -1.553263e-02 
5.111211e+00 -1.554302e-02 
5.115816e+00 -1.555340e-02 
5.120420e+00 -1.556377e-02 
5.125025e+00 -1.557414e-02 
5.129630e+00 -1.558451e-02 
5.134234e+00 -1.559487e-02 
5.138839e+00 -1.560522e-02 
5.143443e+00 -1.561557e-02 
5.148048e+00 -1.562592e-02 
5.152653e+00 -1.563626e-02 
5.157257e+00 -1.564660e-02 
5.161862e+00 -1.565693e-02 
5.166466e+00 -1.566726e-02 
5.171071e+00 -1.567759e-02 
5.175676e+00 -1.568791e-02 
5.180280e+00 -1.569822e-02 
5.184885e+00 -1.570853e-02 
5.189489e+00 -1.571884e-02 
5.194094e+00 -1.572914e-02 
5.198699e+00 -1.573943e-02 
5.203303e+00 -1.574973e-02 
5.207908e+00 -1.576001e-02 
5.212513e+00 -1.577030e-02 
5.217117e+00 -1.578057e-02 
5.221722e+00 -1.579085e-02 
5.226326e+00 -1.580112e-02 
5.230931e+00 -1.581138e-02 
5.235536e+00 -1.582164e-02 
5.240140e+00 -1.583190e-02 
5.244745e+00 -1.584215e-02 
5.249349e+00 -1.585239e-02 
5.253954e+00 -1.586264e-02 
5.258559e+00 -1.587287e-02 
5.263163e+00 -1.588311e-02 
5.267768e+00 -1.589333e-02 
5.272372e+00 -1.590356e-02 
5.276977e+00 -1.591378e-02 
5.281582e+00 -1.592399e-02 
5.286186e+00 -1.593420e-02 
5.290791e+00 -1.594441e-02 
5.295395e+00 -1.595461e-02 
5.300000e+00 -1.596480e-02 
5.300000e+00 -1.099817e-02 
5.295395e+00 -1.099055e-02 
5.290791e+00 -1.098292e-02 
5.286186e+00 -1.097528e-02 
5.281582e+00 -1.096764e-02 
5.276977e+00 -1.096000e-02 
5.272372e+00 -1.095236e-02 
5.267768e+00 -1.094471e-02 
5.263163e+00 -1.093705e-02 
5.258559e+00 -1.092940e-02 
5.253954e+00 -1.092174e-02 
5.249349e+00 -1.091407e-02 
5.244745e+00 -1.090640e-02 
5.240140e+00 -1.089873e-02 
5.235536e+00 -1.089105e-02 
5.230931e+00 -1.088337e-02 
5.226326e+00 -1.087569e-02 
5.221722e+00 -1.086800e-02 
5.217117e+00 -1.086031e-02 
5.212513e+00 -1.085261e-02 
5.207908e+00 -1.084491e-02 
5.203303e+00 -1.083721e-02 
5.198699e+00 -1.082950e-02 
5.194094e+00 -1.082179e-02 
5.189489e+00 -1.081407e-02 
5.184885e+00 -1.080635e-02 
5.180280e+00 -1.079863e-02 
5.175676e+00 -1.079090e-02 
5.171071e+00 -1.078317e-02 
5.166466e+00 -1.077544e-02 
5.161862e+00 -1.076770e-02 
5.157257e+00 -1.075996e-02 
5.152653e+00 -1.075221e-02 
5.148048e+00 -1.074446e-02 
5.143443e+00 -1.073670e-02 
5.138839e+00 -1.072894e-02 
5.134234e+00 -1.072118e-02 
5.129630e+00 -1.071342e-02 
5.125025e+00 -1.070564e-02 
5.120420e+00 -1.069787e-02 
5.115816e+00 -1.069009e-02 
5.111211e+00 -1.068231e-02 
5.106607e+00 -1.067452e-02 
5.102002e+00 -1.066673e-02 
5.097397e+00 -1.065894e-02 
5.092793e+00 -1.065114e-02 
5.088188e+00 -1.064334e-02 
5.083584e+00 -1.063553e-02 
5.078979e+00 -1.062772e-02 
5.074374e+00 -1.061991e-02 
5.069770e+00 -1.061209e-02 
5.065165e+00 -1.060427e-02 
5.060561e+00 -1.059644e-02 
5.055956e+00 -1.058861e-02 
5.051351e+00 -1.058078e-02 
5.046747e+00 -1.057294e-02 
5.042142e+00 -1.056510e-02 
5.037538e+00 -1.055725e-02 
5.032933e+00 -1.054940e-02 
5.028328e+00 -1.054155e-02 
5.023724e+00 -1.053369e-02 
5.019119e+00 -1.052583e-02 
5.014515e+00 -1.051796e-02 
5.009910e+00 -1.051009e-02 
5.005305e+00 -1.050222e-02 
5.000701e+00 -1.049434e-02 
4.996096e+00 -1.048646e-02 
4.991491e+00 -1.047857e-02 
4.986887e+00 -1.047068e-02 
4.982282e+00 -1.046279e-02 
4.977678e+00 -1.045489e-02 
4.973073e+00 -1.044699e-02 
4.968468e+00 -1.043908e-02 
4.963864e+00 -1.043117e-02 
4.959259e+00 -1.042326e-02 
4.954655e+00 -1.041534e-02 
4.950050e+00 -1.040742e-02 
4.945445e+00 -1.039949e-02 
4.940841e+00 -1.039156e-02 
4.936236e+00 -1.038363e-02 
4.931632e+00 -1.037569e-02 
4.927027e+00 -1.036775e-02 
4.922422e+00 -1.035980e-02 
4.917818e+00 -1.035185e-02 
4.913213e+00 -1.034389e-02 
4.908609e+00 -1.033594e-02 
4.904004e+00 -1.032797e-02 
4.899399e+00 -1.032001e-02 
4.894795e+00 -1.031203e-02 
4.890190e+00 -1.030406e-02 
4.885586e+00 -1.029608e-02 
4.880981e+00 -1.028810e-02 
4.876376e+00 -1.028011e-02 
4.871772e+00 -1.027212e-02 
4.867167e+00 -1.026412e-02 
4.862563e+00 -1.025612e-02 
4.857958e+00 -1.024812e-02 
4.853353e+00 -1.024011e-02 
4.848749e+00 -1.023210e-02 
4.844144e+00 -1.022408e-02 
4.839540e+00 -1.021606e-02 
4.834935e+00 -1.020804e-02 
4.830330e+00 -1.020001e-02 
4.825726e+00 -1.019198e-02 
4.821121e+00 -1.018394e-02 
4.816517e+00 -1.017590e-02 
4.811912e+00 -1.016786e-02 
4.807307e+00 -1.015981e-02 
4.802703e+00 -1.015175e-02 
4.798098e+00 -1.014370e-02 
4.793493e+00 -1.013563e-02 
4.788889e+00 -1.012757e-02 
4.784284e+00 -1.011950e-02 
4.779680e+00 -1.011143e-02 
4.775075e+00 -1.010335e-02 
4.770470e+00 -1.009527e-02 
4.765866e+00 -1.008718e-02 
4.761261e+00 -1.007909e-02 
4.756657e+00 -1.007099e-02 
4.752052e+00 -1.006290e-02 
4.747447e+00 -1.005479e-02 
4.742843e+00 -1.004669e-02 
4.738238e+00 -1.003857e-02 
4.733634e+00 -1.003046e-02 
4.729029e+00 -1.002234e-02 
4.724424e+00 -1.001421e-02 
4.719820e+00 -1.000609e-02 
4.715215e+00 -9.997955e-03 
4.710611e+00 -9.989818e-03 
4.706006e+00 -9.981678e-03 
4.701401e+00 -9.973533e-03 
4.696797e+00 -9.965384e-03 
4.692192e+00 -9.957231e-03 
4.687588e+00 -9.949073e-03 
4.682983e+00 -9.940912e-03 
4.678378e+00 -9.932746e-03 
4.673774e+00 -9.924576e-03 
4.669169e+00 -9.916402e-03 
4.664565e+00 -9.908223e-03 
4.659960e+00 -9.900040e-03 
4.655355e+00 -9.891853e-03 
4.650751e+00 -9.883662e-03 
4.646146e+00 -9.875467e-03 
4.641542e+00 -9.867267e-03 
4.636937e+00 -9.859063e-03 
4.632332e+00 -9.850855e-03 
4.627728e+00 -9.842643e-03 
4.623123e+00 -9.834426e-03 
4.618519e+00 -9.826206e-03 
4.613914e+00 -9.817980e-03 
4.609309e+00 -9.809751e-03 
4.604705e+00 -9.801518e-03 
4.600100e+00 -9.793280e-03 
4.595495e+00 -9.785037e-03 
4.590891e+00 -9.776791e-03 
4.586286e+00 -9.768540e-03 
4.581682e+00 -9.760285e-03 
4.577077e+00 -9.752026e-03 
4.572472e+00 -9.743763e-03 
4.567868e+00 -9.735495e-03 
4.563263e+00 -9.727223e-03 
4.558659e+00 -9.718946e-03 
4.554054e+00 -9.710666e-03 
4.549449e+00 -9.702381e-03 
4.544845e+00 -9.694092e-03 
4.540240e+00 -9.685798e-03 
4.535636e+00 -9.677500e-03 
4.531031e+00 -9.669198e-03 
4.526426e+00 -9.660892e-03 
4.521822e+00 -9.652581e-03 
4.517217e+00 -9.644266e-03 
4.512613e+00 -9.635946e-03 
4.508008e+00 -9.627622e-03 
4.503403e+00 -9.619294e-03 
4.498799e+00 -9.610962e-03 
4.494194e+00 -9.602625e-03 
4.489590e+00 -9.594284e-03 
4.484985e+00 -9.585939e-03 
4.480380e+00 -9.577589e-03 
4.475776e+00 -9.569235e-03 
4.471171e+00 -9.560876e-03 
4.466567e+00 -9.552514e-03 
4.461962e+00 -9.544146e-03 
4.457357e+00 -9.535775e-03 
4.452753e+00 -9.527399e-03 
4.448148e+00 -9.519019e-03 
4.443544e+00 -9.510634e-03 
4.438939e+00 -9.502245e-03 
4.434334e+00 -9.493852e-03 
4.429730e+00 -9.485454e-03 
4.425125e+00 -9.477052e-03 
4.420521e+00 -9.468645e-03 
4.415916e+00 -9.460234e-03 
4.411311e+00 -9.451819e-03 
4.406707e+00 -9.443399e-03 
4.402102e+00 -9.434975e-03 
4.397497e+00 -9.426547e-03 
4.392893e+00 -9.418114e-03 
4.388288e+00 -9.409677e-03 
4.383684e+00 -9.401235e-03 
4.379079e+00 -9.392789e-03 
4.374474e+00 -9.384338e-03 
4.369870e+00 -9.375883e-03 
4.365265e+00 -9.367424e-03 
4.360661e+00 -9.358960e-03 
4.356056e+00 -9.350492e-03 
4.351451e+00 -9.342019e-03 
4.346847e+00 -9.333542e-03 
4.342242e+00 -9.325061e-03 
4.337638e+00 -9.316575e-03 
4.333033e+00 -9.308084e-03 
4.328428e+00 -9.299589e-03 
4.323824e+00 -9.291090e-03 
4.319219e+00 -9.282586e-03 
4.314615e+00 -9.274078e-03 
4.310010e+00 -9.265565e-03 
4.305405e+00 -9.257048e-03 
4.300801e+00 -9.248526e-03 
4.296196e+00 -9.240000e-03 
4.291592e+00 -9.231469e-03 
4.286987e+00 -9.222934e-03 
4.282382e+00 -9.214395e-03 
4.277778e+00 -9.205851e-03 
4.273173e+00 -9.197302e-03 
4.268569e+00 -9.188749e-03 
4.263964e+00 -9.180192e-03 
4.259359e+00 -9.171630e-03 
4.254755e+00 -9.163063e-03 
4.250150e+00 -9.154492e-03 
4.245546e+00 -9.145916e-03 
4.240941e+00 -9.137336e-03 
4.236336e+00 -9.128752e-03 
4.231732e+00 -9.120163e-03 
4.227127e+00 -9.111569e-03 
4.222523e+00 -9.102971e-03 
4.217918e+00 -9.094368e-03 
4.213313e+00 -9.085761e-03 
4.208709e+00 -9.077149e-03 
4.204104e+00 -9.068533e-03 
4.199499e+00 -9.059912e-03 
4.194895e+00 -9.051286e-03 
4.190290e+00 -9.042656e-03 
4.185686e+00 -9.034022e-03 
4.181081e+00 -9.025383e-03 
4.176476e+00 -9.016739e-03 
4.171872e+00 -9.008091e-03 
4.167267e+00 -8.999438e-03 
4.162663e+00 -8.990781e-03 
4.158058e+00 -8.982119e-03 
4.153453e+00 -8.973452e-03 
4.148849e+00 -8.964781e-03 
4.144244e+00 -8.956105e-03 
4.139640e+00 -8.947425e-03 
4.135035e+00 -8.938740e-03 
4.130430e+00 -8.930051e-03 
4.125826e+00 -8.921357e-03 
4.121221e+00 -8.912658e-03 
4.116617e+00 -8.903955e-03 
4.112012e+00 -8.895247e-03 
4.107407e+00 -8.886534e-03 
4.102803e+00 -8.877817e-03 
4.098198e+00 -8.869095e-03 
4.093594e+00 -8.860369e-03 
4.088989e+00 -8.851638e-03 
4.084384e+00 -8.842902e-03 
4.079780e+00 -8.834162e-03 
4.075175e+00 -8.825417e-03 
4.070571e+00 -8.816667e-03 
4.065966e+00 -8.807913e-03 
4.061361e+00 -8.799154e-03 
4.056757e+00 -8.790390e-03 
4.052152e+00 -8.781622e-03 
4.047548e+00 -8.772849e-03 
4.042943e+00 -8.764072e-03 
4.038338e+00 -8.755289e-03 
4.033734e+00 -8.746502e-03 
4.029129e+00 -8.737711e-03 
4.024525e+00 -8.728915e-03 
4.019920e+00 -8.720114e-03 
4.015315e+00 -8.711308e-03 
4.010711e+00 -8.702498e-03 
4.006106e+00 -8.693682e-03 
4.001502e+00 -8.684863e-03 
3.996897e+00 -8.676038e-03 
3.992292e+00 -8.667209e-03 
3.987688e+00 -8.658375e-03 
3.983083e+00 -8.649537e-03 
3.978478e+00 -8.640693e-03 
3.973874e+00 -8.631845e-03 
3.969269e+00 -8.622992e-03 
3.964665e+00 -8.614135e-03 
3.960060e+00 -8.605273e-03 
3.955455e+00 -8.596406e-03 
3.950851e+00 -8.587534e-03 
3.946246e+00 -8.578657e-03 
3.941642e+00 -8.569776e-03 
3.937037e+00 -8.560890e-03 
3.932432e+00 -8.551999e-03 
3.927828e+00 -8.543104e-03 
3.923223e+00 -8.534204e-03 
3.918619e+00 -8.525298e-03 
3.914014e+00 -8.516389e-03 
3.909409e+00 -8.507474e-03 
3.904805e+00 -8.498555e-03 
3.900200e+00 -8.489630e-03 
3.895596e+00 -8.480701e-03 
3.890991e+00 -8.471768e-03 
3.886386e+00 -8.462829e-03 
3.881782e+00 -8.453886e-03 
3.877177e+00 -8.444937e-03 
3.872573e+00 -8.435984e-03 
3.867968e+00 -8.427027e-03 
3.863363e+00 -8.418064e-03 
3.858759e+00 -8.409096e-03 
3.854154e+00 -8.400124e-03 
3.849550e+00 -8.391147e-03 
3.844945e+00 -8.382165e-03 
3.840340e+00 -8.373178e-03 
3.835736e+00 -8.364187e-03 
3.831131e+00 -8.355190e-03 
3.826527e+00 -8.346189e-03 
3.821922e+00 -8.337183e-03 
3.817317e+00 -8.328171e-03 
3.812713e+00 -8.319156e-03 
3.808108e+00 -8.310135e-03 
3.803504e+00 -8.301109e-03 
3.798899e+00 -8.292079e-03 
3.794294e+00 -8.283043e-03 
3.789690e+00 -8.274003e-03 
3.785085e+00 -8.264958e-03 
3.780480e+00 -8.255907e-03 
3.775876e+00 -8.246852e-03 
3.771271e+00 -8.237793e-03 
3.766667e+00 -8.228728e-03 
3.762062e+00 -8.219658e-03 
3.757457e+00 -8.210583e-03 
3.752853e+00 -8.201504e-03 
3.748248e+00 -8.192419e-03 
3.743644e+00 -8.183330e-03 
3.739039e+00 -8.174236e-03 
3.734434e+00 -8.165136e-03 
3.729830e+00 -8.156032e-03 
3.725225e+00 -8.146923e-03 
3.720621e+00 -8.137809e-03 
3.716016e+00 -8.128690e-03 
3.711411e+00 -8.119566e-03 
3.706807e+00 -8.110437e-03 
3.702202e+00 -8.101303e-03 
3.697598e+00 -8.092164e-03 
3.692993e+00 -8.083020e-03 
3.688388e+00 -8.073871e-03 
3.683784e+00 -8.064718e-03 
3.679179e+00 -8.055559e-03 
3.674575e+00 -8.046395e-03 
3.669970e+00 -8.037226e-03 
3.665365e+00 -8.028052e-03 
3.660761e+00 -8.018873e-03 
3.656156e+00 -8.009690e-03 
3.651552e+00 -8.000501e-03 
3.646947e+00 -7.991307e-03 
3.642342e+00 -7.982108e-03 
3.637738e+00 -7.972904e-03 
3.633133e+00 -7.963695e-03 
3.628529e+00 -7.954481e-03 
3.623924e+00 -7.945262e-03 
3.619319e+00 -7.936038e-03 
3.614715e+00 -7.926809e-03 
3.610110e+00 -7.917575e-03 
3.605506e+00 -7.908336e-03 
3.600901e+00 -7.899092e-03 
3.596296e+00 -7.889842e-03 
3.591692e+00 -7.880588e-03 
3.587087e+00 -7.871328e-03 
3.582482e+00 -7.862064e-03 
3.577878e+00 -7.852794e-03 
3.573273e+00 -7.843519e-03 
3.568669e+00 -7.834239e-03 
3.564064e+00 -7.824955e-03 
3.559459e+00 -7.815665e-03 
3.554855e+00 -7.806369e-03 
3.550250e+00 -7.797069e-03 
3.545646e+00 -7.787764e-03 
3.541041e+00 -7.778453e-03 
3.536436e+00 -7.769138e-03 
3.531832e+00 -7.759817e-03 
3.527227e+00 -7.750491e-03 
3.522623e+00 -7.741160e-03 
3.518018e+00 -7.731824e-03 
3.513413e+00 -7.722483e-03 
3.508809e+00 -7.713136e-03 
3.504204e+00 -7.703784e-03 
3.499600e+00 -7.694428e-03 
3.494995e+00 -7.685066e-03 
3.490390e+00 -7.675699e-03 
3.485786e+00 -7.666326e-03 
3.481181e+00 -7.656949e-03 
3.476577e+00 -7.647566e-03 
3.471972e+00 -7.638178e-03 
3.467367e+00 -7.628785e-03 
3.462763e+00 -7.619387e-03 
3.458158e+00 -7.609983e-03 
3.453554e+00 -7.600575e-03 
3.448949e+00 -7.591161e-03 
3.444344e+00 -7.581742e-03 
3.439740e+00 -7.572317e-03 
3.435135e+00 -7.562888e-03 
3.430531e+00 -7.553453e-03 
3.425926e+00 -7.544013e-03 
3.421321e+00 -7.534568e-03 
3.416717e+00 -7.525117e-03 
3.412112e+00 -7.515661e-03 
3.407508e+00 -7.506200e-03 
3.402903e+00 -7.496734e-03 
3.398298e+00 -7.487262e-03 
3.393694e+00 -7.477785e-03 
3.389089e+00 -7.468303e-03 
3.384484e+00 -7.458816e-03 
3.379880e+00 -7.449323e-03 
3.375275e+00 -7.439825e-03 
3.370671e+00 -7.430322e-03 
3.366066e+00 -7.420813e-03 
3.361461e+00 -7.411299e-03 
3.356857e+00 -7.401780e-03 
3.352252e+00 -7.392255e-03 
3.347648e+00 -7.382725e-03 
3.343043e+00 -7.373190e-03 
3.338438e+00 -7.363650e-03 
3.333834e+00 -7.354104e-03 
3.329229e+00 -7.344553e-03 
3.324625e+00 -7.334996e-03 
3.320020e+00 -7.325434e-03 
3.315415e+00 -7.315867e-03 
3.310811e+00 -7.306294e-03 
3.306206e+00 -7.296716e-03 
3.301602e+00 -7.287133e-03 
3.296997e+00 -7.277544e-03 
3.292392e+00 -7.267950e-03 
3.287788e+00 -7.258350e-03 
3.283183e+00 -7.248745e-03 
3.278579e+00 -7.239135e-03 
3.273974e+00 -7.229519e-03 
3.269369e+00 -7.219898e-03 
3.264765e+00 -7.210271e-03 
3.260160e+00 -7.200639e-03 
3.255556e+00 -7.191002e-03 
3.250951e+00 -7.181359e-03 
3.246346e+00 -7.171710e-03 
3.241742e+00 -7.162057e-03 
3.237137e+00 -7.152397e-03 
3.232533e+00 -7.142733e-03 
3.227928e+00 -7.133063e-03 
3.223323e+00 -7.123387e-03 
3.218719e+00 -7.113706e-03 
3.214114e+00 -7.104019e-03 
3.209510e+00 -7.094327e-03 
3.204905e+00 -7.084630e-03 
3.200300e+00 -7.074927e-03 
3.195696e+00 -7.065218e-03 
3.191091e+00 -7.055504e-03 
3.186486e+00 -7.045785e-03 
3.181882e+00 -7.036060e-03 
3.177277e+00 -7.026329e-03 
3.172673e+00 -7.016593e-03 
3.168068e+00 -7.006851e-03 
3.163463e+00 -6.997104e-03 
3.158859e+00 -6.987352e-03 
3.154254e+00 -6.977593e-03 
3.149650e+00 -6.967830e-03 
3.145045e+00 -6.958060e-03 
3.140440e+00 -6.948285e-03 
3.135836e+00 -6.938505e-03 
3.131231e+00 -6.928719e-03 
3.126627e+00 -6.918927e-03 
3.122022e+00 -6.909130e-03 
3.117417e+00 -6.899327e-03 
3.112813e+00 -6.889519e-03 
3.108208e+00 -6.879705e-03 
3.103604e+00 -6.869885e-03 
3.098999e+00 -6.860060e-03 
3.094394e+00 -6.850229e-03 
3.089790e+00 -6.840393e-03 
3.085185e+00 -6.830550e-03 
3.080581e+00 -6.820703e-03 
3.075976e+00 -6.810849e-03 
3.071371e+00 -6.800990e-03 
3.066767e+00 -6.791126e-03 
3.062162e+00 -6.781255e-03 
3.057558e+00 -6.771379e-03 
3.052953e+00 -6.761497e-03 
3.048348e+00 -6.751610e-03 
3.043744e+00 -6.741717e-03 
3.039139e+00 -6.731818e-03 
3.034535e+00 -6.721914e-03 
3.029930e+00 -6.712004e-03 
3.025325e+00 -6.702088e-03 
3.020721e+00 -6.692166e-03 
3.016116e+00 -6.682239e-03 
3.011512e+00 -6.672306e-03 
3.006907e+00 -6.662367e-03 
3.002302e+00 -6.652423e-03 
2.997698e+00 -6.642472e-03 
2.993093e+00 -6.632516e-03 
2.988488e+00 -6.622555e-03 
2.983884e+00 -6.612587e-03 
2.979279e+00 -6.602614e-03 
2.974675e+00 -6.592635e-03 
2.970070e+00 -6.582650e-03 
2.965465e+00 -6.572659e-03 
2.960861e+00 -6.562663e-03 
2.956256e+00 -6.552661e-03 
2.951652e+00 -6.542653e-03 
2.947047e+00 -6.532639e-03 
2.942442e+00 -6.522619e-03 
2.937838e+00 -6.512594e-03 
2.933233e+00 -6.502563e-03 
2.928629e+00 -6.492526e-03 
2.924024e+00 -6.482483e-03 
2.919419e+00 -6.472434e-03 
2.914815e+00 -6.462379e-03 
2.910210e+00 -6.452319e-03 
2.905606e+00 -6.442252e-03 
2.901001e+00 -6.432180e-03 
2.896396e+00 -6.422102e-03 
2.891792e+00 -6.412018e-03 
2.887187e+00 -6.401928e-03 
2.882583e+00 -6.391832e-03 
2.877978e+00 -6.381730e-03 
2.873373e+00 -6.371623e-03 
2.868769e+00 -6.361509e-03 
2.864164e+00 -6.351390e-03 
2.859560e+00 -6.341264e-03 
2.854955e+00 -6.331133e-03 
2.850350e+00 -6.320996e-03 
2.845746e+00 -6.310852e-03 
2.841141e+00 -6.300703e-03 
2.836537e+00 -6.290548e-03 
2.831932e+00 -6.280387e-03 
2.827327e+00 -6.270220e-03 
2.822723e+00 -6.260047e-03 
2.818118e+00 -6.249868e-03 
2.813514e+00 -6.239682e-03 
2.808909e+00 -6.229491e-03 
2.804304e+00 -6.219294e-03 
2.799700e+00 -6.209091e-03 
2.795095e+00 -6.198882e-03 
2.790490e+00 -6.188667e-03 
2.785886e+00 -6.178446e-03 
2.781281e+00 -6.168218e-03 
2.776677e+00 -6.157985e-03 
2.772072e+00 -6.147746e-03 
2.767467e+00 -6.137500e-03 
2.762863e+00 -6.127249e-03 
2.758258e+00 -6.116991e-03 
2.753654e+00 -6.106728e-03 
2.749049e+00 -6.096458e-03 
2.744444e+00 -6.086182e-03 
2.739840e+00 -6.075900e-03 
2.735235e+00 -6.065612e-03 
2.730631e+00 -6.055318e-03 
2.726026e+00 -6.045018e-03 
2.721421e+00 -6.034711e-03 
2.716817e+00 -6.024399e-03 
2.712212e+00 -6.014080e-03 
2.707608e+00 -6.003755e-03 
2.703003e+00 -5.993424e-03 
2.698398e+00 -5.983087e-03 
2.693794e+00 -5.972744e-03 
2.689189e+00 -5.962394e-03 
2.684585e+00 -5.952039e-03 
2.679980e+00 -5.941677e-03 
2.675375e+00 -5.931309e-03 
2.670771e+00 -5.920934e-03 
2.666166e+00 -5.910554e-03 
2.661562e+00 -5.900167e-03 
2.656957e+00 -5.889774e-03 
2.652352e+00 -5.879375e-03 
2.647748e+00 -5.868969e-03 
2.643143e+00 -5.858558e-03 
2.638539e+00 -5.848140e-03 
2.633934e+00 -5.837715e-03 
2.629329e+00 -5.827285e-03 
2.624725e+00 -5.816848e-03 
2.620120e+00 -5.806405e-03 
2.615516e+00 -5.795955e-03 
2.610911e+00 -5.785500e-03 
2.606306e+00 -5.775038e-03 
2.601702e+00 -5.764569e-03 
2.597097e+00 -5.754095e-03 
2.592492e+00 -5.743614e-03 
2.587888e+00 -5.733127e-03 
2.583283e+00 -5.722633e-03 
2.578679e+00 -5.712133e-03 
2.574074e+00 -5.701626e-03 
2.569469e+00 -5.691114e-03 
2.564865e+00 -5.680595e-03 
2.560260e+00 -5.670069e-03 
2.555656e+00 -5.659537e-03 
2.551051e+00 -5.648999e-03 
2.546446e+00 -5.638454e-03 
2.541842e+00 -5.627903e-03 
2.537237e+00 -5.617345e-03 
2.532633e+00 -5.606782e-03 
2.528028e+00 -5.596211e-03 
2.523423e+00 -5.585634e-03 
2.518819e+00 -5.575051e-03 
2.514214e+00 -5.564461e-03 
2.509610e+00 -5.553865e-03 
2.505005e+00 -5.543262e-03 
2.500400e+00 -5.532653e-03 
2.495796e+00 -5.522037e-03 
2.491191e+00 -5.511415e-03 
2.486587e+00 -5.500786e-03 
2.481982e+00 -5.490151e-03 
2.477377e+00 -5.479509e-03 
2.472773e+00 -5.468861e-03 
2.468168e+00 -5.458206e-03 
2.463564e+00 -5.447545e-03 
2.458959e+00 -5.436877e-03 
2.454354e+00 -5.426202e-03 
2.449750e+00 -5.415521e-03 
2.445145e+00 -5.404834e-03 
2.440541e+00 -5.394140e-03 
2.435936e+00 -5.383439e-03 
2.431331e+00 -5.372731e-03 
2.426727e+00 -5.362017e-03 
2.422122e+00 -5.351297e-03 
2.417518e+00 -5.340569e-03 
2.412913e+00 -5.329835e-03 
2.408308e+00 -5.319095e-03 
2.403704e+00 -5.308348e-03 
2.399099e+00 -5.297594e-03 
2.394494e+00 -5.286833e-03 
2.389890e+00 -5.276066e-03 
2.385285e+00 -5.265292e-03 
2.380681e+00 -5.254511e-03 
2.376076e+00 -5.243724e-03 
2.371471e+00 -5.232930e-03 
2.366867e+00 -5.222129e-03 
2.362262e+00 -5.211322e-03 
2.357658e+00 -5.200508e-03 
2.353053e+00 -5.189687e-03 
2.348448e+00 -5.178859e-03 
2.343844e+00 -5.168025e-03 
2.339239e+00 -5.157184e-03 
2.334635e+00 -5.146336e-03 
2.330030e+00 -5.135481e-03 
2.325425e+00 -5.124619e-03 
2.320821e+00 -5.113751e-03 
2.316216e+00 -5.102876e-03 
2.311612e+00 -5.091994e-03 
2.307007e+00 -5.081105e-03 
2.302402e+00 -5.070209e-03 
2.297798e+00 -5.059307e-03 
2.293193e+00 -5.048397e-03 
2.288589e+00 -5.037481e-03 
2.283984e+00 -5.026558e-03 
2.279379e+00 -5.015628e-03 
2.274775e+00 -5.004691e-03 
2.270170e+00 -4.993747e-03 
2.265566e+00 -4.982796e-03 
2.260961e+00 -4.971839e-03 
2.256356e+00 -4.960874e-03 
2.251752e+00 -4.949903e-03 
2.247147e+00 -4.938924e-03 
2.242543e+00 -4.927939e-03 
2.237938e+00 -4.916947e-03 
2.233333e+00 -4.905947e-03 
2.228729e+00 -4.894941e-03 
2.224124e+00 -4.883928e-03 
2.219520e+00 -4.872908e-03 
2.214915e+00 -4.861880e-03 
2.210310e+00 -4.850846e-03 
2.205706e+00 -4.839805e-03 
2.201101e+00 -4.828757e-03 
2.196496e+00 -4.817701e-03 
2.191892e+00 -4.806639e-03 
2.187287e+00 -4.795569e-03 
2.182683e+00 -4.784493e-03 
2.178078e+00 -4.773409e-03 
2.173473e+00 -4.762318e-03 
2.168869e+00 -4.751221e-03 
2.164264e+00 -4.740116e-03 
2.159660e+00 -4.729004e-03 
2.155055e+00 -4.717885e-03 
2.150450e+00 -4.706758e-03 
2.145846e+00 -4.695625e-03 
2.141241e+00 -4.684484e-03 
2.136637e+00 -4.673336e-03 
2.132032e+00 -4.662182e-03 
2.127427e+00 -4.651019e-03 
2.122823e+00 -4.639850e-03 
2.118218e+00 -4.628674e-03 
2.113614e+00 -4.617490e-03 
2.109009e+00 -4.606299e-03 
2.104404e+00 -4.595101e-03 
2.099800e+00 -4.583896e-03 
2.095195e+00 -4.572683e-03 
2.090591e+00 -4.561463e-03 
2.085986e+00 -4.550236e-03 
2.081381e+00 -4.539001e-03 
2.076777e+00 -4.527760e-03 
2.072172e+00 -4.516511e-03 
2.067568e+00 -4.505254e-03 
2.062963e+00 -4.493991e-03 
2.058358e+00 -4.482720e-03 
2.053754e+00 -4.471442e-03 
2.049149e+00 -4.460156e-03 
2.044545e+00 -4.448863e-03 
2.039940e+00 -4.437563e-03 
2.035335e+00 -4.426255e-03 
2.030731e+00 -4.414940e-03 
2.026126e+00 -4.403617e-03 
2.021522e+00 -4.392287e-03 
2.016917e+00 -4.380950e-03 
2.012312e+00 -4.369605e-03 
2.007708e+00 -4.358253e-03 
2.003103e+00 -4.346894e-03 
1.998498e+00 -4.335527e-03 
1.993894e+00 -4.324152e-03 
1.989289e+00 -4.312770e-03 
1.984685e+00 -4.301380e-03 
1.980080e+00 -4.289984e-03 
1.975475e+00 -4.278579e-03 
1.970871e+00 -4.267167e-03 
1.966266e+00 -4.255748e-03 
1.961662e+00 -4.244320e-03 
1.957057e+00 -4.232886e-03 
1.952452e+00 -4.221444e-03 
1.947848e+00 -4.209994e-03 
1.943243e+00 -4.198537e-03 
1.938639e+00 -4.187072e-03 
1.934034e+00 -4.175599e-03 
1.929429e+00 -4.164119e-03 
1.924825e+00 -4.152632e-03 
1.920220e+00 -4.141136e-03 
1.915616e+00 -4.129633e-03 
1.911011e+00 -4.118123e-03 
1.906406e+00 -4.106604e-03 
1.901802e+00 -4.095078e-03 
1.897197e+00 -4.083545e-03 
1.892593e+00 -4.072003e-03 
1.887988e+00 -4.060454e-03 
1.883383e+00 -4.048898e-03 
1.878779e+00 -4.037333e-03 
1.874174e+00 -4.025761e-03 
1.869570e+00 -4.014181e-03 
1.864965e+00 -4.002594e-03 
1.860360e+00 -3.990998e-03 
1.855756e+00 -3.979395e-03 
1.851151e+00 -3.967784e-03 
1.846547e+00 -3.956165e-03 
1.841942e+00 -3.944538e-03 
1.837337e+00 -3.932904e-03 
1.832733e+00 -3.921262e-03 
1.828128e+00 -3.909612e-03 
1.823524e+00 -3.897954e-03 
1.818919e+00 -3.886288e-03 
1.814314e+00 -3.874614e-03 
1.809710e+00 -3.862933e-03 
1.805105e+00 -3.851243e-03 
1.800501e+00 -3.839546e-03 
1.795896e+00 -3.827841e-03 
1.791291e+00 -3.816127e-03 
1.786687e+00 -3.804406e-03 
1.782082e+00 -3.792677e-03 
1.777477e+00 -3.780940e-03 
1.772873e+00 -3.769195e-03 
1.768268e+00 -3.757442e-03 
1.763664e+00 -3.745681e-03 
1.759059e+00 -3.733912e-03 
1.754454e+00 -3.722135e-03 
1.749850e+00 -3.710350e-03 
1.745245e+00 -3.698557e-03 
1.740641e+00 -3.686756e-03 
1.736036e+00 -3.674947e-03 
1.731431e+00 -3.663129e-03 
1.726827e+00 -3.651304e-03 
1.722222e+00 -3.639471e-03 
1.717618e+00 -3.627629e-03 
1.713013e+00 -3.615779e-03 
1.708408e+00 -3.603922e-03 
1.703804e+00 -3.592056e-03 
1.699199e+00 -3.580181e-03 
1.694595e+00 -3.568299e-03 
1.689990e+00 -3.556409e-03 
1.685385e+00 -3.544510e-03 
1.680781e+00 -3.532603e-03 
1.676176e+00 -3.520688e-03 
1.671572e+00 -3.508765e-03 
1.666967e+00 -3.496834e-03 
1.662362e+00 -3.484894e-03 
1.657758e+00 -3.472946e-03 
1.653153e+00 -3.460990e-03 
1.648549e+00 -3.449025e-03 
1.643944e+00 -3.437052e-03 
1.639339e+00 -3.425071e-03 
1.634735e+00 -3.413082e-03 
1.630130e+00 -3.401084e-03 
1.625526e+00 -3.389078e-03 
1.620921e+00 -3.377063e-03 
1.616316e+00 -3.365041e-03 
1.611712e+00 -3.353009e-03 
1.607107e+00 -3.340970e-03 
1.602503e+00 -3.328922e-03 
1.597898e+00 -3.316865e-03 
1.593293e+00 -3.304801e-03 
1.588689e+00 -3.292727e-03 
1.584084e+00 -3.280646e-03 
1.579479e+00 -3.268556e-03 
1.574875e+00 -3.256457e-03 
1.570270e+00 -3.244350e-03 
1.565666e+00 -3.232234e-03 
1.561061e+00 -3.220110e-03 
1.556456e+00 -3.207978e-03 
1.551852e+00 -3.195837e-03 
1.547247e+00 -3.183687e-03 
1.542643e+00 -3.171529e-03 
1.538038e+00 -3.159362e-03 
1.533433e+00 -3.147187e-03 
1.528829e+00 -3.135003e-03 
1.524224e+00 -3.122810e-03 
1.519620e+00 -3.110609e-03 
1.515015e+00 -3.098399e-03 
1.510410e+00 -3.086181e-03 
1.505806e+00 -3.073954e-03 
1.501201e+00 -3.061718e-03 
1.496597e+00 -3.049473e-03 
1.491992e+00 -3.037220e-03 
1.487387e+00 -3.024959e-03 
1.482783e+00 -3.012688e-03 
1.478178e+00 -3.000409e-03 
1.473574e+00 -2.988121e-03 
1.468969e+00 -2.975824e-03 
1.464364e+00 -2.963519e-03 
1.459760e+00 -2.951204e-03 
1.455155e+00 -2.938881e-03 
1.450551e+00 -2.926550e-03 
1.445946e+00 -2.914209e-03 
1.441341e+00 -2.901859e-03 
1.436737e+00 -2.889501e-03 
1.432132e+00 -2.877134e-03 
1.427528e+00 -2.864758e-03 
1.422923e+00 -2.852373e-03 
1.418318e+00 -2.839979e-03 
1.413714e+00 -2.827577e-03 
1.409109e+00 -2.815165e-03 
1.404505e+00 -2.802744e-03 
1.399900e+00 -2.790315e-03 
1.395295e+00 -2.777877e-03 
1.390691e+00 -2.765429e-03 
1.386086e+00 -2.752973e-03 
1.381481e+00 -2.740508e-03 
1.376877e+00 -2.728033e-03 
1.372272e+00 -2.715550e-03 
1.367668e+00 -2.703058e-03 
1.363063e+00 -2.690556e-03 
1.358458e+00 -2.678046e-03 
1.353854e+00 -2.665526e-03 
1.349249e+00 -2.652998e-03 
1.344645e+00 -2.640460e-03 
1.340040e+00 -2.627913e-03 
1.335435e+00 -2.615357e-03 
1.330831e+00 -2.602792e-03 
1.326226e+00 -2.590218e-03 
1.321622e+00 -2.577635e-03 
1.317017e+00 -2.565042e-03 
1.312412e+00 -2.552441e-03 
1.307808e+00 -2.539830e-03 
1.303203e+00 -2.527210e-03 
1.298599e+00 -2.514581e-03 
1.293994e+00 -2.501942e-03 
1.289389e+00 -2.489294e-03 
1.284785e+00 -2.476637e-03 
1.280180e+00 -2.463971e-03 
1.275576e+00 -2.451296e-03 
1.270971e+00 -2.438611e-03 
1.266366e+00 -2.425917e-03 
1.261762e+00 -2.413213e-03 
1.257157e+00 -2.400500e-03 
1.252553e+00 -2.387778e-03 
1.247948e+00 -2.375047e-03 
1.243343e+00 -2.362306e-03 
1.238739e+00 -2.349555e-03 
1.234134e+00 -2.336796e-03 
1.229530e+00 -2.324027e-03 
1.224925e+00 -2.311248e-03 
1.220320e+00 -2.298460e-03 
1.215716e+00 -2.285663e-03 
1.211111e+00 -2.272856e-03 
1.206507e+00 -2.260040e-03 
1.201902e+00 -2.247214e-03 
1.197297e+00 -2.234378e-03 
1.192693e+00 -2.221534e-03 
1.188088e+00 -2.208679e-03 
1.183483e+00 -2.195815e-03 
1.178879e+00 -2.182942e-03 
1.174274e+00 -2.170059e-03 
1.169670e+00 -2.157166e-03 
1.165065e+00 -2.144264e-03 
1.160460e+00 -2.131352e-03 
1.155856e+00 -2.118431e-03 
1.151251e+00 -2.105500e-03 
1.146647e+00 -2.092559e-03 
1.142042e+00 -2.079608e-03 
1.137437e+00 -2.066648e-03 
1.132833e+00 -2.053679e-03 
1.128228e+00 -2.040699e-03 
1.123624e+00 -2.027710e-03 
1.119019e+00 -2.014711e-03 
1.114414e+00 -2.001702e-03 
1.109810e+00 -1.988684e-03 
1.105205e+00 -1.975656e-03 
1.100601e+00 -1.962618e-03 
1.095996e+00 -1.949570e-03 
1.091391e+00 -1.936513e-03 
1.086787e+00 -1.923445e-03 
1.082182e+00 -1.910368e-03 
1.077578e+00 -1.897281e-03 
1.072973e+00 -1.884184e-03 
1.068368e+00 -1.871077e-03 
1.063764e+00 -1.857961e-03 
1.059159e+00 -1.844834e-03 
1.054555e+00 -1.831698e-03 
1.049950e+00 -1.818551e-03 
1.045345e+00 -1.805395e-03 
1.040741e+00 -1.792229e-03 
1.036136e+00 -1.779052e-03 
1.031532e+00 -1.765866e-03 
1.026927e+00 -1.752670e-03 
1.022322e+00 -1.739464e-03 
1.017718e+00 -1.726247e-03 
1.013113e+00 -1.713021e-03 
1.008509e+00 -1.699785e-03 
1.003904e+00 -1.686538e-03 
9.992993e-01 -1.673282e-03 
9.946947e-01 -1.660015e-03 
9.900901e-01 -1.646739e-03 
9.854855e-01 -1.633452e-03 
9.808809e-01 -1.620155e-03 
9.762763e-01 -1.606848e-03 
9.716717e-01 -1.593531e-03 
9.670671e-01 -1.580204e-03 
9.624625e-01 -1.566866e-03 
9.578579e-01 -1.553518e-03 
9.532533e-01 -1.540161e-03 
9.486486e-01 -1.526792e-03 
9.440440e-01 -1.513414e-03 
9.394394e-01 -1.500026e-03 
9.348348e-01 -1.486627e-03 
9.302302e-01 -1.473218e-03 
9.256256e-01 -1.459798e-03 
9.210210e-01 -1.446369e-03 
9.164164e-01 -1.432929e-03 
9.118118e-01 -1.419478e-03 
9.072072e-01 -1.406018e-03 
9.026026e-01 -1.392547e-03 
8.979980e-01 -1.379065e-03 
8.933934e-01 -1.365574e-03 
8.887888e-01 -1.352071e-03 
8.841842e-01 -1.338559e-03 
8.795796e-01 -1.325036e-03 
8.749750e-01 -1.311503e-03 
8.703704e-01 -1.297959e-03 
8.657658e-01 -1.284405e-03 
8.611612e-01 -1.270840e-03 
8.565566e-01 -1.257265e-03 
8.519520e-01 -1.243679e-03 
8.473473e-01 -1.230083e-03 
8.427427e-01 -1.216476e-03 
8.381381e-01 -1.202859e-03 
8.335335e-01 -1.189231e-03 
8.289289e-01 -1.175593e-03 
8.243243e-01 -1.161944e-03 
8.197197e-01 -1.148285e-03 
8.151151e-01 -1.134615e-03 
8.105105e-01 -1.120934e-03 
8.059059e-01 -1.107243e-03 
8.013013e-01 -1.093541e-03 
7.966967e-01 -1.079828e-03 
7.920921e-01 -1.066105e-03 
7.874875e-01 -1.052371e-03 
7.828829e-01 -1.038626e-03 
7.782783e-01 -1.024871e-03 
7.736737e-01 -1.011105e-03 
7.690691e-01 -9.973285e-04 
7.644645e-01 -9.835411e-04 
7.598599e-01 -9.697429e-04 
7.552553e-01 -9.559340e-04 
7.506507e-01 -9.421143e-04 
7.460460e-01 -9.282838e-04 
7.414414e-01 -9.144425e-04 
7.368368e-01 -9.005904e-04 
7.322322e-01 -8.867275e-04 
7.276276e-01 -8.728538e-04 
7.230230e-01 -8.589692e-04 
7.184184e-01 -8.450737e-04 
7.138138e-01 -8.311674e-04 
7.092092e-01 -8.172502e-04 
7.046046e-01 -8.033221e-04 
7.000000e-01 -7.893830e-04 
7.000000e-01 -3.444475e-03 


==> Figures/4pt_I_sig_NE_muZ/points_3.dat <==
-1.280000e+02 1.575405e+04 
-1.277447e+02 1.534812e+04 
-1.274895e+02 1.495264e+04 
-1.272342e+02 1.456736e+04 
-1.269790e+02 1.419200e+04 
-1.267237e+02 1.382632e+04 
-1.264685e+02 1.347006e+04 
-1.262132e+02 1.312297e+04 
-1.259580e+02 1.278483e+04 
-1.257027e+02 1.245541e+04 
-1.254474e+02 1.213447e+04 
-1.251922e+02 1.182180e+04 
-1.249369e+02 1.151719e+04 
-1.246817e+02 1.122043e+04 
-1.244264e+02 1.093131e+04 
-1.241712e+02 1.064964e+04 
-1.239159e+02 1.037524e+04 
-1.236607e+02 1.010790e+04 
-1.234054e+02 9.847448e+03 
-1.231502e+02 9.593709e+03 
-1.228949e+02 9.346508e+03 
-1.226396e+02 9.105677e+03 
-1.223844e+02 8.871051e+03 
-1.221291e+02 8.642471e+03 
-1.218739e+02 8.419780e+03 
-1.216186e+02 8.202828e+03 
-1.213634e+02 7.991466e+03 
-1.211081e+02 7.785550e+03 
-1.208529e+02 7.584940e+03 
-1.205976e+02 7.389499e+03 
-1.203423e+02 7.199093e+03 
-1.200871e+02 7.013594e+03 
-1.198318e+02 6.832875e+03 
-1.195766e+02 6.656812e+03 
-1.193213e+02 6.485286e+03 
-1.190661e+02 6.318180e+03 
-1.188108e+02 6.155379e+03 
-1.185556e+02 5.996773e+03 
-1.183003e+02 5.842254e+03 
-1.180450e+02 5.691717e+03 
-1.177898e+02 5.545058e+03 
-1.175345e+02 5.402178e+03 
-1.172793e+02 5.262980e+03 
-1.170240e+02 5.127369e+03 
-1.167688e+02 4.995252e+03 
-1.165135e+02 4.866539e+03 
-1.162583e+02 4.741142e+03 
-1.160030e+02 4.618977e+03 
-1.157477e+02 4.499960e+03 
-1.154925e+02 4.384009e+03 
-1.152372e+02 4.271046e+03 
-1.149820e+02 4.160993e+03 
-1.147267e+02 4.053777e+03 
-1.144715e+02 3.949323e+03 
-1.142162e+02 3.847560e+03 
-1.139610e+02 3.748420e+03 
-1.137057e+02 3.651834e+03 
-1.134505e+02 3.557737e+03 
-1.131952e+02 3.466064e+03 
-1.129399e+02 3.376753e+03 
-1.126847e+02 3.289744e+03 
-1.124294e+02 3.204977e+03 
-1.121742e+02 3.122394e+03 
-1.119189e+02 3.041939e+03 
-1.116637e+02 2.963556e+03 
-1.114084e+02 2.887194e+03 
-1.111532e+02 2.812799e+03 
-1.108979e+02 2.740321e+03 
-1.106426e+02 2.669711e+03 
-1.103874e+02 2.600920e+03 
-1.101321e+02 2.533902e+03 
-1.098769e+02 2.468610e+03 
-1.096216e+02 2.405001e+03 
-1.093664e+02 2.343031e+03 
-1.091111e+02 2.282657e+03 
-1.088559e+02 2.223839e+03 
-1.086006e+02 2.166537e+03 
-1.083453e+02 2.110711e+03 
-1.080901e+02 2.056324e+03 
-1.078348e+02 2.003338e+03 
-1.075796e+02 1.951718e+03 
-1.073243e+02 1.901427e+03 
-1.070691e+02 1.852432e+03 
-1.068138e+02 1.804700e+03 
-1.065586e+02 1.758198e+03 
-1.063033e+02 1.712894e+03 
-1.060480e+02 1.668757e+03 
-1.057928e+02 1.625757e+03 
-1.055375e+02 1.583866e+03 
-1.052823e+02 1.543054e+03 
-1.050270e+02 1.503293e+03 
-1.047718e+02 1.464557e+03 
-1.045165e+02 1.426819e+03 
-1.042613e+02 1.390054e+03 
-1.040060e+02 1.354236e+03 
-1.037508e+02 1.319340e+03 
-1.034955e+02 1.285344e+03 
-1.032402e+02 1.252224e+03 
-1.029850e+02 1.219957e+03 
-1.027297e+02 1.188522e+03 
-1.024745e+02 1.157897e+03 
-1.022192e+02 1.128060e+03 
-1.019640e+02 1.098993e+03 
-1.017087e+02 1.070674e+03 
-1.014535e+02 1.043086e+03 
-1.011982e+02 1.016208e+03 
-1.009429e+02 9.900225e+02 
-1.006877e+02 9.645118e+02 
-1.004324e+02 9.396585e+02 
-1.001772e+02 9.154456e+02 
-9.992192e+01 8.918566e+02 
-9.966667e+01 8.688754e+02 
-9.941141e+01 8.464864e+02 
-9.915616e+01 8.246742e+02 
-9.890090e+01 8.034241e+02 
-9.864565e+01 7.827215e+02 
-9.839039e+01 7.625524e+02 
-9.813514e+01 7.429030e+02 
-9.787988e+01 7.237598e+02 
-9.762462e+01 7.051100e+02 
-9.736937e+01 6.869406e+02 
-9.711411e+01 6.692395e+02 
-9.685886e+01 6.519944e+02 
-9.660360e+01 6.351937e+02 
-9.634835e+01 6.188259e+02 
-9.609309e+01 6.028799e+02 
-9.583784e+01 5.873447e+02 
-9.558258e+01 5.722098e+02 
-9.532733e+01 5.574649e+02 
-9.507207e+01 5.431000e+02 
-9.481682e+01 5.291051e+02 
-9.456156e+01 5.154709e+02 
-9.430631e+01 5.021880e+02 
-9.405105e+01 4.892473e+02 
-9.379580e+01 4.766401e+02 
-9.354054e+01 4.643578e+02 
-9.328529e+01 4.523919e+02 
-9.303003e+01 4.407343e+02 
-9.277477e+01 4.293771e+02 
-9.251952e+01 4.183126e+02 
-9.226426e+01 4.075331e+02 
-9.200901e+01 3.970314e+02 
-9.175375e+01 3.868003e+02 
-9.149850e+01 3.768329e+02 
-9.124324e+01 3.671222e+02 
-9.098799e+01 3.576618e+02 
-9.073273e+01 3.484451e+02 
-9.047748e+01 3.394660e+02 
-9.022222e+01 3.307181e+02 
-8.996697e+01 3.221957e+02 
-8.971171e+01 3.138929e+02 
-8.945646e+01 3.058040e+02 
-8.920120e+01 2.979236e+02 
-8.894595e+01 2.902462e+02 
-8.869069e+01 2.827666e+02 
-8.843544e+01 2.754798e+02 
-8.818018e+01 2.683807e+02 
-8.792492e+01 2.614645e+02 
-8.766967e+01 2.547265e+02 
-8.741441e+01 2.481622e+02 
-8.715916e+01 2.417670e+02 
-8.690390e+01 2.355366e+02 
-8.664865e+01 2.294667e+02 
-8.639339e+01 2.235532e+02 
-8.613814e+01 2.177921e+02 
-8.588288e+01 2.121795e+02 
-8.562763e+01 2.067114e+02 
-8.537237e+01 2.013843e+02 
-8.511712e+01 1.961944e+02 
-8.486186e+01 1.911382e+02 
-8.460661e+01 1.862124e+02 
-8.435135e+01 1.814134e+02 
-8.409610e+01 1.767381e+02 
-8.384084e+01 1.721833e+02 
-8.358559e+01 1.677458e+02 
-8.333033e+01 1.634227e+02 
-8.307508e+01 1.592110e+02 
-8.281982e+01 1.551078e+02 
-8.256456e+01 1.511103e+02 
-8.230931e+01 1.472158e+02 
-8.205405e+01 1.434217e+02 
-8.179880e+01 1.397253e+02 
-8.154354e+01 1.361242e+02 
-8.128829e+01 1.326159e+02 
-8.103303e+01 1.291980e+02 
-8.077778e+01 1.258681e+02 
-8.052252e+01 1.226240e+02 
-8.026727e+01 1.194636e+02 
-8.001201e+01 1.163845e+02 
-7.975676e+01 1.133848e+02 
-7.950150e+01 1.104624e+02 
-7.924625e+01 1.076153e+02 
-7.899099e+01 1.048416e+02 
-7.873574e+01 1.021393e+02 
-7.848048e+01 9.950663e+01 
-7.822523e+01 9.694182e+01 
-7.796997e+01 9.444310e+01 
-7.771471e+01 9.200876e+01 
-7.745946e+01 8.963714e+01 
-7.720420e+01 8.732664e+01 
-7.694895e+01 8.507567e+01 
-7.669369e+01 8.288270e+01 
-7.643844e+01 8.074624e+01 
-7.618318e+01 7.866482e+01 
-7.592793e+01 7.663704e+01 
-7.567267e+01 7.466151e+01 
-7.541742e+01 7.273688e+01 
-7.516216e+01 7.086184e+01 
-7.490691e+01 6.903512e+01 
-7.465165e+01 6.725546e+01 
-7.439640e+01 6.552166e+01 
-7.414114e+01 6.383254e+01 
-7.388589e+01 6.218694e+01 
-7.363063e+01 6.058374e+01 
-7.337538e+01 5.902185e+01 
-7.312012e+01 5.750021e+01 
-7.286486e+01 5.601777e+01 
-7.260961e+01 5.457353e+01 
-7.235435e+01 5.316651e+01 
-7.209910e+01 5.179574e+01 
-7.184384e+01 5.046029e+01 
-7.158859e+01 4.915925e+01 
-7.133333e+01 4.789173e+01 
-7.107808e+01 4.665688e+01 
-7.082282e+01 4.545384e+01 
-7.056757e+01 4.428180e+01 
-7.031231e+01 4.313996e+01 
-7.005706e+01 4.202755e+01 
-6.980180e+01 4.094379e+01 
-6.954655e+01 3.988796e+01 
-6.929129e+01 3.885934e+01 
-6.903604e+01 3.785722e+01 
-6.878078e+01 3.688092e+01 
-6.852553e+01 3.592978e+01 
-6.827027e+01 3.500315e+01 
-6.801502e+01 3.410039e+01 
-6.775976e+01 3.322090e+01 
-6.750450e+01 3.236406e+01 
-6.724925e+01 3.152931e+01 
-6.699399e+01 3.071606e+01 
-6.673874e+01 2.992377e+01 
-6.648348e+01 2.915189e+01 
-6.622823e+01 2.839990e+01 
-6.597297e+01 2.766729e+01 
-6.571772e+01 2.695356e+01 
-6.546246e+01 2.625821e+01 
-6.520721e+01 2.558078e+01 
-6.495195e+01 2.492081e+01 
-6.469670e+01 2.427785e+01 
-6.444144e+01 2.365145e+01 
-6.418619e+01 2.304119e+01 
-6.393093e+01 2.244665e+01 
-6.367568e+01 2.186744e+01 
-6.342042e+01 2.130315e+01 
-6.316517e+01 2.075340e+01 
-6.290991e+01 2.021781e+01 
-6.265465e+01 1.969603e+01 
-6.239940e+01 1.918769e+01 
-6.214414e+01 1.869245e+01 
-6.188889e+01 1.820996e+01 
-6.163363e+01 1.773992e+01 
-6.137838e+01 1.728198e+01 
-6.112312e+01 1.683584e+01 
-6.086787e+01 1.640120e+01 
-6.061261e+01 1.597776e+01 
-6.035736e+01 1.556522e+01 
-6.010210e+01 1.516332e+01 
-5.984685e+01 1.477178e+01 
-5.959159e+01 1.439032e+01 
-5.933634e+01 1.401869e+01 
-5.908108e+01 1.365664e+01 
-5.882583e+01 1.330391e+01 
-5.857057e+01 1.296028e+01 
-5.831532e+01 1.262550e+01 
-5.806006e+01 1.229934e+01 
-5.780480e+01 1.198159e+01 
-5.754955e+01 1.167203e+01 
-5.729429e+01 1.137044e+01 
-5.703904e+01 1.107663e+01 
-5.678378e+01 1.079038e+01 
-5.652853e+01 1.051151e+01 
-5.627327e+01 1.023983e+01 
-5.601802e+01 9.975145e+00 
-5.576276e+01 9.717281e+00 
-5.550751e+01 9.466063e+00 
-5.525225e+01 9.221317e+00 
-5.499700e+01 8.982877e+00 
-5.474174e+01 8.750582e+00 
-5.448649e+01 8.524272e+00 
-5.423123e+01 8.303793e+00 
-5.397598e+01 8.088995e+00 
-5.372072e+01 7.879732e+00 
-5.346547e+01 7.675861e+00 
-5.321021e+01 7.477243e+00 
-5.295495e+01 7.283743e+00 
-5.269970e+01 7.095229e+00 
-5.244444e+01 6.911572e+00 
-5.218919e+01 6.732647e+00 
-5.193393e+01 6.558333e+00 
-5.167868e+01 6.388511e+00 
-5.142342e+01 6.223064e+00 
-5.116817e+01 6.061880e+00 
-5.091291e+01 5.904849e+00 
-5.065766e+01 5.751865e+00 
-5.040240e+01 5.602822e+00 
-5.014715e+01 5.457620e+00 
-4.989189e+01 5.316160e+00 
-4.963664e+01 5.178344e+00 
-4.938138e+01 5.044079e+00 
-4.912613e+01 4.913274e+00 
-4.887087e+01 4.785839e+00 
-4.861562e+01 4.661688e+00 
-4.836036e+01 4.540736e+00 
-4.810511e+01 4.422901e+00 
-4.784985e+01 4.308102e+00 
-4.759459e+01 4.196260e+00 
-4.733934e+01 4.087301e+00 
-4.708408e+01 3.981149e+00 
-4.682883e+01 3.877732e+00 
-4.657357e+01 3.776981e+00 
-4.631832e+01 3.678825e+00 
-4.606306e+01 3.583198e+00 
-4.580781e+01 3.490035e+00 
-4.555255e+01 3.399273e+00 
-4.529730e+01 3.310850e+00 
-4.504204e+01 3.224704e+00 
-4.478679e+01 3.140779e+00 
-4.453153e+01 3.059016e+00 
-4.427628e+01 2.979360e+00 
-4.402102e+01 2.901756e+00 
-4.376577e+01 2.826152e+00 
-4.351051e+01 2.752496e+00 
-4.325526e+01 2.680738e+00 
-4.300000e+01 2.610829e+00 
-4.274474e+01 2.542721e+00 
-4.248949e+01 2.476368e+00 
-4.223423e+01 2.411725e+00 
-4.197898e+01 2.348748e+00 
-4.172372e+01 2.287393e+00 
-4.146847e+01 2.227619e+00 
-4.121321e+01 2.169385e+00 
-4.095796e+01 2.112652e+00 
-4.070270e+01 2.057381e+00 
-4.044745e+01 2.003534e+00 
-4.019219e+01 1.951074e+00 
-3.993694e+01 1.899966e+00 
-3.968168e+01 1.850175e+00 
-3.942643e+01 1.801667e+00 
-3.917117e+01 1.754409e+00 
-3.891592e+01 1.708368e+00 
-3.866066e+01 1.663514e+00 
-3.840541e+01 1.619816e+00 
-3.815015e+01 1.577243e+00 
-3.789489e+01 1.535768e+00 
-3.763964e+01 1.495361e+00 
-3.738438e+01 1.455995e+00 
-3.712913e+01 1.417644e+00 
-3.687387e+01 1.380281e+00 
-3.661862e+01 1.343880e+00 
-3.636336e+01 1.308418e+00 
-3.610811e+01 1.273869e+00 
-3.585285e+01 1.240211e+00 
-3.559760e+01 1.207419e+00 
-3.534234e+01 1.175473e+00 
-3.508709e+01 1.144350e+00 
-3.483183e+01 1.114029e+00 
-3.457658e+01 1.084489e+00 
-3.432132e+01 1.055710e+00 
-3.406607e+01 1.027673e+00 
-3.381081e+01 1.000358e+00 
-3.355556e+01 9.737471e-01 
-3.330030e+01 9.478218e-01 
-3.304505e+01 9.225645e-01 
-3.278979e+01 8.979580e-01 
-3.253453e+01 8.739856e-01 
-3.227928e+01 8.506309e-01 
-3.202402e+01 8.278779e-01 
-3.176877e+01 8.057112e-01 
-3.151351e+01 7.841157e-01 
-3.125826e+01 7.630766e-01 
-3.100300e+01 7.425796e-01 
-3.074775e+01 7.226108e-01 
-3.049249e+01 7.031565e-01 
-3.023724e+01 6.842035e-01 
-2.998198e+01 6.657388e-01 
-2.972673e+01 6.477500e-01 
-2.947147e+01 6.302246e-01 
-2.921622e+01 6.131508e-01 
-2.896096e+01 5.965170e-01 
-2.870571e+01 5.803117e-01 
-2.845045e+01 5.645240e-01 
-2.819520e+01 5.491432e-01 
-2.793994e+01 5.341586e-01 
-2.768468e+01 5.195601e-01 
-2.742943e+01 5.053378e-01 
-2.717417e+01 4.914820e-01 
-2.691892e+01 4.779832e-01 
-2.666366e+01 4.648322e-01 
-2.640841e+01 4.520200e-01 
-2.615315e+01 4.395380e-01 
-2.589790e+01 4.273776e-01 
-2.564264e+01 4.155306e-01 
-2.538739e+01 4.039888e-01 
-2.513213e+01 3.927444e-01 
-2.487688e+01 3.817897e-01 
-2.462162e+01 3.711173e-01 
-2.436637e+01 3.607199e-01 
-2.411111e+01 3.505904e-01 
-2.385586e+01 3.407220e-01 
-2.360060e+01 3.311078e-01 
-2.334535e+01 3.217413e-01 
-2.309009e+01 3.126161e-01 
-2.283483e+01 3.037261e-01 
-2.257958e+01 2.950652e-01 
-2.232432e+01 2.866274e-01 
-2.206907e+01 2.784071e-01 
-2.181381e+01 2.703985e-01 
-2.155856e+01 2.625963e-01 
-2.130330e+01 2.549952e-01 
-2.104805e+01 2.475899e-01 
-2.079279e+01 2.403754e-01 
-2.053754e+01 2.333468e-01 
-2.028228e+01 2.264993e-01 
-2.002703e+01 2.198283e-01 
-1.977177e+01 2.133292e-01 
-1.951652e+01 2.069975e-01 
-1.926126e+01 2.008289e-01 
-1.900601e+01 1.948193e-01 
-1.875075e+01 1.889646e-01 
-1.849550e+01 1.832607e-01 
-1.824024e+01 1.777038e-01 
-1.798498e+01 1.722900e-01 
-1.772973e+01 1.670158e-01 
-1.747447e+01 1.618775e-01 
-1.721922e+01 1.568715e-01 
-1.696396e+01 1.519946e-01 
-1.670871e+01 1.472433e-01 
-1.645345e+01 1.426144e-01 
-1.619820e+01 1.381048e-01 
-1.594294e+01 1.337114e-01 
-1.568769e+01 1.294312e-01 
-1.543243e+01 1.252613e-01 
-1.517718e+01 1.211989e-01 
-1.492192e+01 1.172411e-01 
-1.466667e+01 1.133853e-01 
-1.441141e+01 1.096289e-01 
-1.415616e+01 1.059692e-01 
-1.390090e+01 1.024038e-01 
-1.364565e+01 9.893036e-02 
-1.339039e+01 9.554637e-02 
-1.313514e+01 9.224958e-02 
-1.287988e+01 8.903773e-02 
-1.262462e+01 8.590864e-02 
-1.236937e+01 8.286019e-02 
-1.211411e+01 7.989028e-02 
-1.185886e+01 7.699689e-02 
-1.160360e+01 7.417806e-02 
-1.134835e+01 7.143186e-02 
-1.109309e+01 6.875642e-02 
-1.083784e+01 6.614992e-02 
-1.058258e+01 6.361058e-02 
-1.032733e+01 6.113667e-02 
-1.007207e+01 5.872651e-02 
-9.816817e+00 5.637845e-02 
-9.561562e+00 5.409089e-02 
-9.306306e+00 5.186228e-02 
-9.051051e+00 4.969109e-02 
-8.795796e+00 4.757584e-02 
-8.540541e+00 4.551510e-02 
-8.285285e+00 4.350745e-02 
-8.030030e+00 4.155154e-02 
-7.774775e+00 3.964603e-02 
-7.519520e+00 3.778961e-02 
-7.264264e+00 3.598103e-02 
-7.009009e+00 3.421905e-02 
-6.753754e+00 3.250247e-02 
-6.498498e+00 3.083012e-02 
-6.243243e+00 2.920086e-02 
-5.987988e+00 2.761358e-02 
-5.732733e+00 2.606721e-02 
-5.477477e+00 2.456068e-02 
-5.222222e+00 2.309296e-02 
-4.966967e+00 2.166307e-02 
-4.711712e+00 2.027002e-02 
-4.456456e+00 1.891286e-02 
-4.201201e+00 1.759067e-02 
-3.945946e+00 1.630255e-02 
-3.690691e+00 1.504763e-02 
-3.435435e+00 1.382503e-02 
-3.180180e+00 1.263394e-02 
-2.924925e+00 1.147355e-02 
-2.669670e+00 1.034305e-02 
-2.414414e+00 9.241677e-03 
-2.159159e+00 8.168686e-03 
-1.903904e+00 7.123343e-03 
-1.648649e+00 6.104935e-03 
-1.393393e+00 5.112769e-03 
-1.138138e+00 4.146167e-03 
-8.828829e-01 3.204472e-03 
-6.276276e-01 2.287041e-03 
-3.723724e-01 1.393250e-03 
-1.171171e-01 5.224884e-04 
1.381381e-01 -3.258360e-04 
3.933934e-01 -1.152302e-03 
6.486486e-01 -1.957472e-03 
9.039039e-01 -2.741896e-03 
1.159159e+00 -3.506107e-03 
1.414414e+00 -4.250627e-03 
1.669670e+00 -4.975963e-03 
1.924925e+00 -5.682609e-03 
2.180180e+00 -6.371048e-03 
2.435435e+00 -7.041747e-03 
2.690691e+00 -7.695165e-03 
2.945946e+00 -8.331746e-03 
3.201201e+00 -8.951924e-03 
3.456456e+00 -9.556123e-03 
3.711712e+00 -1.014475e-02 
3.966967e+00 -1.071822e-02 
4.222222e+00 -1.127690e-02 
4.477477e+00 -1.182119e-02 
4.732733e+00 -1.235146e-02 
4.987988e+00 -1.286806e-02 
5.243243e+00 -1.337135e-02 
5.498498e+00 -1.386168e-02 
5.753754e+00 -1.433937e-02 
6.009009e+00 -1.480475e-02 
6.264264e+00 -1.525814e-02 
6.519520e+00 -1.569984e-02 
6.774775e+00 -1.613017e-02 
7.030030e+00 -1.654941e-02 
7.285285e+00 -1.695784e-02 
7.540541e+00 -1.735575e-02 
7.795796e+00 -1.774341e-02 
8.051051e+00 -1.812108e-02 
8.306306e+00 -1.848902e-02 
8.561562e+00 -1.884747e-02 
8.816817e+00 -1.919669e-02 
9.072072e+00 -1.953692e-02 
9.327327e+00 -1.986837e-02 
9.582583e+00 -2.019129e-02 
9.837838e+00 -2.050588e-02 
1.009309e+01 -2.081237e-02 
1.034835e+01 -2.111096e-02 
1.060360e+01 -2.140186e-02 
1.085886e+01 -2.168526e-02 
1.111411e+01 -2.196136e-02 
1.136937e+01 -2.223035e-02 
1.162462e+01 -2.249240e-02 
1.187988e+01 -2.274771e-02 
1.213514e+01 -2.299643e-02 
1.239039e+01 -2.323875e-02 
1.264565e+01 -2.347482e-02 
1.290090e+01 -2.370481e-02 
1.315616e+01 -2.392887e-02 
1.341141e+01 -2.414716e-02 
1.366667e+01 -2.435982e-02 
1.392192e+01 -2.456701e-02 
1.417718e+01 -2.476885e-02 
1.443243e+01 -2.496550e-02 
1.468769e+01 -2.515708e-02 
1.494294e+01 -2.534372e-02 
1.519820e+01 -2.552555e-02 
1.545345e+01 -2.570270e-02 
1.570871e+01 -2.587528e-02 
1.596396e+01 -2.604342e-02 
1.621922e+01 -2.620722e-02 
1.647447e+01 -2.636680e-02 
1.672973e+01 -2.652228e-02 
1.698498e+01 -2.667374e-02 
1.724024e+01 -2.682130e-02 
1.749550e+01 -2.696506e-02 
1.775075e+01 -2.710512e-02 
1.800601e+01 -2.724157e-02 
1.826126e+01 -2.737450e-02 
1.851652e+01 -2.750400e-02 
1.877177e+01 -2.763017e-02 
1.902703e+01 -2.775309e-02 
1.928228e+01 -2.787284e-02 
1.953754e+01 -2.798951e-02 
1.979279e+01 -2.810317e-02 
2.004805e+01 -2.821390e-02 
2.030330e+01 -2.832177e-02 
2.055856e+01 -2.842687e-02 
2.081381e+01 -2.852926e-02 
2.106907e+01 -2.862901e-02 
2.132432e+01 -2.872619e-02 
2.157958e+01 -2.882087e-02 
2.183483e+01 -2.891311e-02 
2.209009e+01 -2.900297e-02 
2.234535e+01 -2.909051e-02 
2.260060e+01 -2.917580e-02 
2.285586e+01 -2.925890e-02 
2.311111e+01 -2.933985e-02 
2.336637e+01 -2.941871e-02 
2.362162e+01 -2.949554e-02 
2.387688e+01 -2.957040e-02 
2.413213e+01 -2.964332e-02 
2.438739e+01 -2.971437e-02 
2.464264e+01 -2.978358e-02 
2.489790e+01 -2.985101e-02 
2.515315e+01 -2.991671e-02 
2.540841e+01 -2.998071e-02 
2.566366e+01 -3.004306e-02 
2.591892e+01 -3.010381e-02 
2.617417e+01 -3.016299e-02 
2.642943e+01 -3.022064e-02 
2.668468e+01 -3.027681e-02 
2.693994e+01 -3.033153e-02 
2.719520e+01 -3.038485e-02 
2.745045e+01 -3.043679e-02 
2.770571e+01 -3.048739e-02 
2.796096e+01 -3.053668e-02 
2.821622e+01 -3.058471e-02 
2.847147e+01 -3.063150e-02 
2.872673e+01 -3.067708e-02 
2.898198e+01 -3.072149e-02 
2.923724e+01 -3.076475e-02 
2.949249e+01 -3.080690e-02 
2.974775e+01 -3.084797e-02 
3.000300e+01 -3.088797e-02 
3.025826e+01 -3.092695e-02 
3.051351e+01 -3.096492e-02 
3.076877e+01 -3.100191e-02 
3.102402e+01 -3.103795e-02 
3.127928e+01 -3.107306e-02 
3.153453e+01 -3.110726e-02 
3.178979e+01 -3.114059e-02 
3.204505e+01 -3.117305e-02 
3.230030e+01 -3.120468e-02 
3.255556e+01 -3.123550e-02 
3.281081e+01 -3.126552e-02 
3.306607e+01 -3.129476e-02 
3.332132e+01 -3.132326e-02 
3.357658e+01 -3.135102e-02 
3.383183e+01 -3.137806e-02 
3.408709e+01 -3.140441e-02 
3.434234e+01 -3.143007e-02 
3.459760e+01 -3.145508e-02 
3.485285e+01 -3.147944e-02 
3.510811e+01 -3.150318e-02 
3.536336e+01 -3.152630e-02 
3.561862e+01 -3.154883e-02 
3.587387e+01 -3.157077e-02 
3.612913e+01 -3.159215e-02 
3.638438e+01 -3.161298e-02 
3.663964e+01 -3.163328e-02 
3.689489e+01 -3.165305e-02 
3.715015e+01 -3.167231e-02 
3.740541e+01 -3.169107e-02 
3.766066e+01 -3.170936e-02 
3.791592e+01 -3.172717e-02 
3.817117e+01 -3.174452e-02 
3.842643e+01 -3.176142e-02 
3.868168e+01 -3.177789e-02 
3.893694e+01 -3.179393e-02 
3.919219e+01 -3.180956e-02 
3.944745e+01 -3.182479e-02 
3.970270e+01 -3.183963e-02 
3.995796e+01 -3.185408e-02 
4.021321e+01 -3.186816e-02 
4.046847e+01 -3.188188e-02 
4.072372e+01 -3.189525e-02 
4.097898e+01 -3.190827e-02 
4.123423e+01 -3.192095e-02 
4.148949e+01 -3.193331e-02 
4.174474e+01 -3.194535e-02 
4.200000e+01 -3.195708e-02 
4.225526e+01 -3.196851e-02 
4.251051e+01 -3.197964e-02 
4.276577e+01 -3.199048e-02 
4.302102e+01 -3.200105e-02 
4.327628e+01 -3.201134e-02 
4.353153e+01 -3.202137e-02 
4.378679e+01 -3.203114e-02 
4.404204e+01 -3.204066e-02 
4.429730e+01 -3.204994e-02 
4.455255e+01 -3.205897e-02 
4.480781e+01 -3.206777e-02 
4.506306e+01 -3.207635e-02 
4.531832e+01 -3.208470e-02 
4.557357e+01 -3.209284e-02 
4.582883e+01 -3.210077e-02 
4.608408e+01 -3.210849e-02 
4.633934e+01 -3.211602e-02 
4.659459e+01 -3.212335e-02 
4.684985e+01 -3.213049e-02 
4.710511e+01 -3.213745e-02 
4.736036e+01 -3.214423e-02 
4.761562e+01 -3.215084e-02 
4.787087e+01 -3.215727e-02 
4.812613e+01 -3.216354e-02 
4.838138e+01 -3.216965e-02 
4.863664e+01 -3.217560e-02 
4.889189e+01 -3.218139e-02 
4.914715e+01 -3.218704e-02 
4.940240e+01 -3.219254e-02 
4.965766e+01 -3.219790e-02 
4.991291e+01 -3.220313e-02 
5.016817e+01 -3.220821e-02 
5.042342e+01 -3.221317e-02 
5.067868e+01 -3.221800e-02 
5.093393e+01 -3.222270e-02 
5.118919e+01 -3.222728e-02 
5.144444e+01 -3.223175e-02 
5.169970e+01 -3.223610e-02 
5.195495e+01 -3.224034e-02 
5.221021e+01 -3.224447e-02 
5.246547e+01 -3.224849e-02 
5.272072e+01 -3.225241e-02 
5.297598e+01 -3.225622e-02 
5.323123e+01 -3.225994e-02 
5.348649e+01 -3.226357e-02 
5.374174e+01 -3.226710e-02 
5.399700e+01 -3.227053e-02 
5.425225e+01 -3.227389e-02 
5.450751e+01 -3.227715e-02 
5.476276e+01 -3.228033e-02 
5.501802e+01 -3.228343e-02 
5.527327e+01 -3.228645e-02 
5.552853e+01 -3.228939e-02 
5.578378e+01 -3.229225e-02 
5.603904e+01 -3.229504e-02 
5.629429e+01 -3.229776e-02 
5.654955e+01 -3.230041e-02 
5.680480e+01 -3.230299e-02 
5.706006e+01 -3.230550e-02 
5.731532e+01 -3.230795e-02 
5.757057e+01 -3.231034e-02 
5.782583e+01 -3.231266e-02 
5.808108e+01 -3.231493e-02 
5.833634e+01 -3.231714e-02 
5.859159e+01 -3.231928e-02 
5.884685e+01 -3.232138e-02 
5.910210e+01 -3.232342e-02 
5.935736e+01 -3.232541e-02 
5.961261e+01 -3.232734e-02 
5.986787e+01 -3.232923e-02 
6.012312e+01 -3.233107e-02 
6.037838e+01 -3.233286e-02 
6.063363e+01 -3.233460e-02 
6.088889e+01 -3.233630e-02 
6.114414e+01 -3.233796e-02 
6.139940e+01 -3.233957e-02 
6.165465e+01 -3.234114e-02 
6.190991e+01 -3.234267e-02 
6.216517e+01 -3.234417e-02 
6.242042e+01 -3.234562e-02 
6.267568e+01 -3.234703e-02 
6.293093e+01 -3.234841e-02 
6.318619e+01 -3.234976e-02 
6.344144e+01 -3.235107e-02 
6.369670e+01 -3.235234e-02 
6.395195e+01 -3.235358e-02 
6.420721e+01 -3.235479e-02 
6.446246e+01 -3.235597e-02 
6.471772e+01 -3.235712e-02 
6.497297e+01 -3.235824e-02 
6.522823e+01 -3.235933e-02 
6.548348e+01 -3.236039e-02 
6.573874e+01 -3.236143e-02 
6.599399e+01 -3.236244e-02 
6.624925e+01 -3.236342e-02 
6.650450e+01 -3.236438e-02 
6.675976e+01 -3.236531e-02 
6.701502e+01 -3.236622e-02 
6.727027e+01 -3.236710e-02 
6.752553e+01 -3.236797e-02 
6.778078e+01 -3.236881e-02 
6.803604e+01 -3.236962e-02 
6.829129e+01 -3.237042e-02 
6.854655e+01 -3.237120e-02 
6.880180e+01 -3.237195e-02 
6.905706e+01 -3.237269e-02 
6.931231e+01 -3.237341e-02 
6.956757e+01 -3.237411e-02 
6.982282e+01 -3.237479e-02 
7.007808e+01 -3.237545e-02 
7.033333e+01 -3.237610e-02 
7.058859e+01 -3.237673e-02 
7.084384e+01 -3.237735e-02 
7.109910e+01 -3.237794e-02 
7.135435e+01 -3.237853e-02 
7.160961e+01 -3.237909e-02 
7.186486e+01 -3.237965e-02 
7.212012e+01 -3.238019e-02 
7.237538e+01 -3.238071e-02 
7.263063e+01 -3.238122e-02 
7.288589e+01 -3.238172e-02 
7.314114e+01 -3.238221e-02 
7.339640e+01 -3.238268e-02 
7.365165e+01 -3.238314e-02 
7.390691e+01 -3.238359e-02 
7.416216e+01 -3.238403e-02 
7.441742e+01 -3.238445e-02 
7.467267e+01 -3.238487e-02 
7.492793e+01 -3.238527e-02 
7.518318e+01 -3.238567e-02 
7.543844e+01 -3.238605e-02 
7.569369e+01 -3.238642e-02 
7.594895e+01 -3.238679e-02 
7.620420e+01 -3.238714e-02 
7.645946e+01 -3.238749e-02 
7.671471e+01 -3.238783e-02 
7.696997e+01 -3.238815e-02 
7.722523e+01 -3.238847e-02 
7.748048e+01 -3.238878e-02 
7.773574e+01 -3.238909e-02 
7.799099e+01 -3.238938e-02 
7.824625e+01 -3.238967e-02 
7.850150e+01 -3.238995e-02 
7.875676e+01 -3.239023e-02 
7.901201e+01 -3.239049e-02 
7.926727e+01 -3.239075e-02 
7.952252e+01 -3.239100e-02 
7.977778e+01 -3.239125e-02 
8.003303e+01 -3.239149e-02 
8.028829e+01 -3.239172e-02 
8.054354e+01 -3.239195e-02 
8.079880e+01 -3.239217e-02 
8.105405e+01 -3.239239e-02 
8.130931e+01 -3.239260e-02 
8.156456e+01 -3.239281e-02 
8.181982e+01 -3.239301e-02 
8.207508e+01 -3.239320e-02 
8.233033e+01 -3.239339e-02 
8.258559e+01 -3.239357e-02 
8.284084e+01 -3.239375e-02 
8.309610e+01 -3.239393e-02 
8.335135e+01 -3.239410e-02 
8.360661e+01 -3.239427e-02 
8.386186e+01 -3.239443e-02 
8.411712e+01 -3.239459e-02 
8.437237e+01 -3.239474e-02 
8.462763e+01 -3.239489e-02 
8.488288e+01 -3.239504e-02 
8.513814e+01 -3.239518e-02 
8.539339e+01 -3.239532e-02 
8.564865e+01 -3.239545e-02 
8.590390e+01 -3.239559e-02 
8.615916e+01 -3.239571e-02 
8.641441e+01 -3.239584e-02 
8.666967e+01 -3.239596e-02 
8.692492e+01 -3.239608e-02 
8.718018e+01 -3.239619e-02 
8.743544e+01 -3.239631e-02 
8.769069e+01 -3.239642e-02 
8.794595e+01 -3.239652e-02 
8.820120e+01 -3.239663e-02 
8.845646e+01 -3.239673e-02 
8.871171e+01 -3.239683e-02 
8.896697e+01 -3.239692e-02 
8.922222e+01 -3.239702e-02 
8.947748e+01 -3.239711e-02 
8.973273e+01 -3.239720e-02 
8.998799e+01 -3.239728e-02 
9.024324e+01 -3.239737e-02 
9.049850e+01 -3.239745e-02 
9.075375e+01 -3.239753e-02 
9.100901e+01 -3.239761e-02 
9.126426e+01 -3.239769e-02 
9.151952e+01 -3.239776e-02 
9.177477e+01 -3.239783e-02 
9.203003e+01 -3.239790e-02 
9.228529e+01 -3.239797e-02 
9.254054e+01 -3.239804e-02 
9.279580e+01 -3.239810e-02 
9.305105e+01 -3.239817e-02 
9.330631e+01 -3.239823e-02 
9.356156e+01 -3.239829e-02 
9.381682e+01 -3.239835e-02 
9.407207e+01 -3.239840e-02 
9.432733e+01 -3.239846e-02 
9.458258e+01 -3.239851e-02 
9.483784e+01 -3.239857e-02 
9.509309e+01 -3.239862e-02 
9.534835e+01 -3.239867e-02 
9.560360e+01 -3.239872e-02 
9.585886e+01 -3.239876e-02 
9.611411e+01 -3.239881e-02 
9.636937e+01 -3.239885e-02 
9.662462e+01 -3.239890e-02 
9.687988e+01 -3.239894e-02 
9.713514e+01 -3.239898e-02 
9.739039e+01 -3.239902e-02 
9.764565e+01 -3.239906e-02 
9.790090e+01 -3.239910e-02 
9.815616e+01 -3.239914e-02 
9.841141e+01 -3.239918e-02 
9.866667e+01 -3.239921e-02 
9.892192e+01 -3.239925e-02 
9.917718e+01 -3.239928e-02 
9.943243e+01 -3.239931e-02 
9.968769e+01 -3.239935e-02 
9.994294e+01 -3.239938e-02 
1.001982e+02 -3.239941e-02 
1.004535e+02 -3.239944e-02 
1.007087e+02 -3.239947e-02 
1.009640e+02 -3.239949e-02 
1.012192e+02 -3.239952e-02 
1.014745e+02 -3.239955e-02 
1.017297e+02 -3.239958e-02 
1.019850e+02 -3.239960e-02 
1.022402e+02 -3.239963e-02 
1.024955e+02 -3.239965e-02 
1.027508e+02 -3.239967e-02 
1.030060e+02 -3.239970e-02 
1.032613e+02 -3.239972e-02 
1.035165e+02 -3.239974e-02 
1.037718e+02 -3.239976e-02 
1.040270e+02 -3.239978e-02 
1.042823e+02 -3.239980e-02 
1.045375e+02 -3.239982e-02 
1.047928e+02 -3.239984e-02 
1.050480e+02 -3.239986e-02 
1.053033e+02 -3.239988e-02 
1.055586e+02 -3.239989e-02 
1.058138e+02 -3.239991e-02 
1.060691e+02 -3.239993e-02 
1.063243e+02 -3.239994e-02 
1.065796e+02 -3.239996e-02 
1.068348e+02 -3.239998e-02 
1.070901e+02 -3.239999e-02 
1.073453e+02 -3.240001e-02 
1.076006e+02 -3.240002e-02 
1.078559e+02 -3.240003e-02 
1.081111e+02 -3.240005e-02 
1.083664e+02 -3.240006e-02 
1.086216e+02 -3.240007e-02 
1.088769e+02 -3.240009e-02 
1.091321e+02 -3.240010e-02 
1.093874e+02 -3.240011e-02 
1.096426e+02 -3.240012e-02 
1.098979e+02 -3.240013e-02 
1.101532e+02 -3.240014e-02 
1.104084e+02 -3.240016e-02 
1.106637e+02 -3.240017e-02 
1.109189e+02 -3.240018e-02 
1.111742e+02 -3.240019e-02 
1.114294e+02 -3.240020e-02 
1.116847e+02 -3.240020e-02 
1.119399e+02 -3.240021e-02 
1.121952e+02 -3.240022e-02 
1.124505e+02 -3.240023e-02 
1.127057e+02 -3.240024e-02 
1.129610e+02 -3.240025e-02 
1.132162e+02 -3.240026e-02 
1.134715e+02 -3.240026e-02 
1.137267e+02 -3.240027e-02 
1.139820e+02 -3.240028e-02 
1.142372e+02 -3.240029e-02 
1.144925e+02 -3.240029e-02 
1.147477e+02 -3.240030e-02 
1.150030e+02 -3.240031e-02 
1.152583e+02 -3.240031e-02 
1.155135e+02 -3.240032e-02 
1.157688e+02 -3.240033e-02 
1.160240e+02 -3.240033e-02 
1.162793e+02 -3.240034e-02 
1.165345e+02 -3.240034e-02 
1.167898e+02 -3.240035e-02 
1.170450e+02 -3.240036e-02 
1.173003e+02 -3.240036e-02 
1.175556e+02 -3.240037e-02 
1.178108e+02 -3.240037e-02 
1.180661e+02 -3.240038e-02 
1.183213e+02 -3.240038e-02 
1.185766e+02 -3.240039e-02 
1.188318e+02 -3.240039e-02 
1.190871e+02 -3.240039e-02 
1.193423e+02 -3.240040e-02 
1.195976e+02 -3.240040e-02 
1.198529e+02 -3.240041e-02 
1.201081e+02 -3.240041e-02 
1.203634e+02 -3.240041e-02 
1.206186e+02 -3.240042e-02 
1.208739e+02 -3.240042e-02 
1.211291e+02 -3.240043e-02 
1.213844e+02 -3.240043e-02 
1.216396e+02 -3.240043e-02 
1.218949e+02 -3.240044e-02 
1.221502e+02 -3.240044e-02 
1.224054e+02 -3.240044e-02 
1.226607e+02 -3.240045e-02 
1.229159e+02 -3.240045e-02 
1.231712e+02 -3.240045e-02 
1.234264e+02 -3.240045e-02 
1.236817e+02 -3.240046e-02 
1.239369e+02 -3.240046e-02 
1.241922e+02 -3.240046e-02 
1.244474e+02 -3.240046e-02 
1.247027e+02 -3.240047e-02 
1.249580e+02 -3.240047e-02 
1.252132e+02 -3.240047e-02 
1.254685e+02 -3.240047e-02 
1.257237e+02 -3.240048e-02 
1.259790e+02 -3.240048e-02 
1.262342e+02 -3.240048e-02 
1.264895e+02 -3.240048e-02 
1.267447e+02 -3.240048e-02 
1.270000e+02 -3.240049e-02 


==> Figures/4pt_I_sig_NE_muZ/points_4.dat <==
1.000000e+00 -3.155974e-03 7.343014e-04 
2.000000e+00 -5.769053e-03 1.322647e-03 
3.000000e+00 -8.418788e-03 1.777582e-03 
4.000000e+00 -1.079775e-02 2.127341e-03 
5.000000e+00 -1.302971e-02 2.388295e-03 
6.000000e+00 -1.541807e-02 2.614067e-03 
7.000000e+00 -1.829374e-02 2.884205e-03 
8.000000e+00 -2.060796e-02 3.127606e-03 


==> Figures/4pt_I_sig_NE_sub_muT/points_0.dat <==
-1.280000e+02 -2.332303e-01 
1.270000e+02 -2.332303e-01 
1.270000e+02 8.494759e-03 
-1.280000e+02 8.494759e-03 
-1.280000e+02 -2.332303e-01 


==> Figures/4pt_I_sig_NE_sub_muT/points_1.dat <==
-1.280000e+02 -3.332167e+03 
-1.277447e+02 -3.246308e+03 
-1.274895e+02 -3.162660e+03 
-1.272342e+02 -3.081168e+03 
-1.269790e+02 -3.001776e+03 
-1.267237e+02 -2.924429e+03 
-1.264685e+02 -2.849075e+03 
-1.262132e+02 -2.775663e+03 
-1.259580e+02 -2.704143e+03 
-1.257027e+02 -2.634465e+03 
-1.254474e+02 -2.566583e+03 
-1.251922e+02 -2.500450e+03 
-1.249369e+02 -2.436021e+03 
-1.246817e+02 -2.373252e+03 
-1.244264e+02 -2.312101e+03 
-1.241712e+02 -2.252525e+03 
-1.239159e+02 -2.194484e+03 
-1.236607e+02 -2.137939e+03 
-1.234054e+02 -2.082851e+03 
-1.231502e+02 -2.029182e+03 
-1.228949e+02 -1.976896e+03 
-1.226396e+02 -1.925957e+03 
-1.223844e+02 -1.876331e+03 
-1.221291e+02 -1.827984e+03 
-1.218739e+02 -1.780882e+03 
-1.216186e+02 -1.734994e+03 
-1.213634e+02 -1.690289e+03 
-1.211081e+02 -1.646735e+03 
-1.208529e+02 -1.604303e+03 
-1.205976e+02 -1.562965e+03 
-1.203423e+02 -1.522692e+03 
-1.200871e+02 -1.483457e+03 
-1.198318e+02 -1.445233e+03 
-1.195766e+02 -1.407993e+03 
-1.193213e+02 -1.371714e+03 
-1.190661e+02 -1.336369e+03 
-1.188108e+02 -1.301934e+03 
-1.185556e+02 -1.268387e+03 
-1.183003e+02 -1.235705e+03 
-1.180450e+02 -1.203864e+03 
-1.177898e+02 -1.172844e+03 
-1.175345e+02 -1.142624e+03 
-1.172793e+02 -1.113181e+03 
-1.170240e+02 -1.084498e+03 
-1.167688e+02 -1.056554e+03 
-1.165135e+02 -1.029329e+03 
-1.162583e+02 -1.002807e+03 
-1.160030e+02 -9.769671e+02 
-1.157477e+02 -9.517935e+02 
-1.154925e+02 -9.272685e+02 
-1.152372e+02 -9.033755e+02 
-1.149820e+02 -8.800981e+02 
-1.147267e+02 -8.574205e+02 
-1.144715e+02 -8.353273e+02 
-1.142162e+02 -8.138033e+02 
-1.139610e+02 -7.928339e+02 
-1.137057e+02 -7.724048e+02 
-1.134505e+02 -7.525021e+02 
-1.131952e+02 -7.331123e+02 
-1.129399e+02 -7.142220e+02 
-1.126847e+02 -6.958186e+02 
-1.124294e+02 -6.778893e+02 
-1.121742e+02 -6.604220e+02 
-1.119189e+02 -6.434047e+02 
-1.116637e+02 -6.268260e+02 
-1.114084e+02 -6.106744e+02 
-1.111532e+02 -5.949390e+02 
-1.108979e+02 -5.796091e+02 
-1.106426e+02 -5.646742e+02 
-1.103874e+02 -5.501241e+02 
-1.101321e+02 -5.359489e+02 
-1.098769e+02 -5.221389e+02 
-1.096216e+02 -5.086848e+02 
-1.093664e+02 -4.955774e+02 
-1.091111e+02 -4.828077e+02 
-1.088559e+02 -4.703670e+02 
-1.086006e+02 -4.582469e+02 
-1.083453e+02 -4.464391e+02 
-1.080901e+02 -4.349355e+02 
-1.078348e+02 -4.237284e+02 
-1.075796e+02 -4.128100e+02 
-1.073243e+02 -4.021730e+02 
-1.070691e+02 -3.918100e+02 
-1.068138e+02 -3.817141e+02 
-1.065586e+02 -3.718783e+02 
-1.063033e+02 -3.622959e+02 
-1.060480e+02 -3.529605e+02 
-1.057928e+02 -3.438656e+02 
-1.055375e+02 -3.350050e+02 
-1.052823e+02 -3.263728e+02 
-1.050270e+02 -3.179629e+02 
-1.047718e+02 -3.097698e+02 
-1.045165e+02 -3.017878e+02 
-1.042613e+02 -2.940115e+02 
-1.040060e+02 -2.864355e+02 
-1.037508e+02 -2.790547e+02 
-1.034955e+02 -2.718641e+02 
-1.032402e+02 -2.648588e+02 
-1.029850e+02 -2.580340e+02 
-1.027297e+02 -2.513851e+02 
-1.024745e+02 -2.449075e+02 
-1.022192e+02 -2.385968e+02 
-1.019640e+02 -2.324486e+02 
-1.017087e+02 -2.264590e+02 
-1.014535e+02 -2.206236e+02 
-1.011982e+02 -2.149386e+02 
-1.009429e+02 -2.094001e+02 
-1.006877e+02 -2.040043e+02 
-1.004324e+02 -1.987475e+02 
-1.001772e+02 -1.936262e+02 
-9.992192e+01 -1.886368e+02 
-9.966667e+01 -1.837761e+02 
-9.941141e+01 -1.790405e+02 
-9.915616e+01 -1.744270e+02 
-9.890090e+01 -1.699323e+02 
-9.864565e+01 -1.655535e+02 
-9.839039e+01 -1.612875e+02 
-9.813514e+01 -1.571314e+02 
-9.787988e+01 -1.530824e+02 
-9.762462e+01 -1.491377e+02 
-9.736937e+01 -1.452947e+02 
-9.711411e+01 -1.415507e+02 
-9.685886e+01 -1.379031e+02 
-9.660360e+01 -1.343496e+02 
-9.634835e+01 -1.308876e+02 
-9.609309e+01 -1.275148e+02 
-9.583784e+01 -1.242290e+02 
-9.558258e+01 -1.210278e+02 
-9.532733e+01 -1.179090e+02 
-9.507207e+01 -1.148707e+02 
-9.481682e+01 -1.119106e+02 
-9.456156e+01 -1.090268e+02 
-9.430631e+01 -1.062173e+02 
-9.405105e+01 -1.034802e+02 
-9.379580e+01 -1.008136e+02 
-9.354054e+01 -9.821576e+01 
-9.328529e+01 -9.568484e+01 
-9.303003e+01 -9.321912e+01 
-9.277477e+01 -9.081694e+01 
-9.251952e+01 -8.847666e+01 
-9.226426e+01 -8.619668e+01 
-9.200901e+01 -8.397545e+01 
-9.175375e+01 -8.181145e+01 
-9.149850e+01 -7.970321e+01 
-9.124324e+01 -7.764929e+01 
-9.098799e+01 -7.564830e+01 
-9.073273e+01 -7.369887e+01 
-9.047748e+01 -7.179966e+01 
-9.022222e+01 -6.994940e+01 
-8.996697e+01 -6.814680e+01 
-8.971171e+01 -6.639066e+01 
-8.945646e+01 -6.467977e+01 
-8.920120e+01 -6.301296e+01 
-8.894595e+01 -6.138910e+01 
-8.869069e+01 -5.980708e+01 
-8.843544e+01 -5.826582e+01 
-8.818018e+01 -5.676428e+01 
-8.792492e+01 -5.530143e+01 
-8.766967e+01 -5.387627e+01 
-8.741441e+01 -5.248783e+01 
-8.715916e+01 -5.113517e+01 
-8.690390e+01 -4.981737e+01 
-8.664865e+01 -4.853351e+01 
-8.639339e+01 -4.728274e+01 
-8.613814e+01 -4.606420e+01 
-8.588288e+01 -4.487706e+01 
-8.562763e+01 -4.372050e+01 
-8.537237e+01 -4.259375e+01 
-8.511712e+01 -4.149603e+01 
-8.486186e+01 -4.042659e+01 
-8.460661e+01 -3.938471e+01 
-8.435135e+01 -3.836968e+01 
-8.409610e+01 -3.738080e+01 
-8.384084e+01 -3.641740e+01 
-8.358559e+01 -3.547882e+01 
-8.333033e+01 -3.456443e+01 
-8.307508e+01 -3.367360e+01 
-8.281982e+01 -3.280572e+01 
-8.256456e+01 -3.196021e+01 
-8.230931e+01 -3.113648e+01 
-8.205405e+01 -3.033398e+01 
-8.179880e+01 -2.955215e+01 
-8.154354e+01 -2.879047e+01 
-8.128829e+01 -2.804842e+01 
-8.103303e+01 -2.732548e+01 
-8.077778e+01 -2.662118e+01 
-8.052252e+01 -2.593502e+01 
-8.026727e+01 -2.526654e+01 
-8.001201e+01 -2.461529e+01 
-7.975676e+01 -2.398082e+01 
-7.950150e+01 -2.336269e+01 
-7.924625e+01 -2.276049e+01 
-7.899099e+01 -2.217381e+01 
-7.873574e+01 -2.160225e+01 
-7.848048e+01 -2.104542e+01 
-7.822523e+01 -2.050293e+01 
-7.796997e+01 -1.997442e+01 
-7.771471e+01 -1.945953e+01 
-7.745946e+01 -1.895790e+01 
-7.720420e+01 -1.846920e+01 
-7.694895e+01 -1.799310e+01 
-7.669369e+01 -1.752926e+01 
-7.643844e+01 -1.707737e+01 
-7.618318e+01 -1.663713e+01 
-7.592793e+01 -1.620823e+01 
-7.567267e+01 -1.579038e+01 
-7.541742e+01 -1.538329e+01 
-7.516216e+01 -1.498670e+01 
-7.490691e+01 -1.460033e+01 
-7.465165e+01 -1.422391e+01 
-7.439640e+01 -1.385719e+01 
-7.414114e+01 -1.349992e+01 
-7.388589e+01 -1.315186e+01 
-7.363063e+01 -1.281276e+01 
-7.337538e+01 -1.248240e+01 
-7.312012e+01 -1.216056e+01 
-7.286486e+01 -1.184701e+01 
-7.260961e+01 -1.154153e+01 
-7.235435e+01 -1.124393e+01 
-7.209910e+01 -1.095399e+01 
-7.184384e+01 -1.067153e+01 
-7.158859e+01 -1.039635e+01 
-7.133333e+01 -1.012825e+01 
-7.107808e+01 -9.867065e+00 
-7.082282e+01 -9.612608e+00 
-7.056757e+01 -9.364708e+00 
-7.031231e+01 -9.123196e+00 
-7.005706e+01 -8.887906e+00 
-6.980180e+01 -8.658680e+00 
-6.954655e+01 -8.435359e+00 
-6.929129e+01 -8.217793e+00 
-6.903604e+01 -8.005833e+00 
-6.878078e+01 -7.799335e+00 
-6.852553e+01 -7.598157e+00 
-6.827027e+01 -7.402163e+00 
-6.801502e+01 -7.211219e+00 
-6.775976e+01 -7.025195e+00 
-6.750450e+01 -6.843965e+00 
-6.724925e+01 -6.667404e+00 
-6.699399e+01 -6.495393e+00 
-6.673874e+01 -6.327813e+00 
-6.648348e+01 -6.164552e+00 
-6.622823e+01 -6.005498e+00 
-6.597297e+01 -5.850542e+00 
-6.571772e+01 -5.699578e+00 
-6.546246e+01 -5.552505e+00 
-6.520721e+01 -5.409221e+00 
-6.495195e+01 -5.269629e+00 
-6.469670e+01 -5.133634e+00 
-6.444144e+01 -5.001143e+00 
-6.418619e+01 -4.872066e+00 
-6.393093e+01 -4.746315e+00 
-6.367568e+01 -4.623804e+00 
-6.342042e+01 -4.504450e+00 
-6.316517e+01 -4.388171e+00 
-6.290991e+01 -4.274889e+00 
-6.265465e+01 -4.164525e+00 
-6.239940e+01 -4.057005e+00 
-6.214414e+01 -3.952255e+00 
-6.188889e+01 -3.850205e+00 
-6.163363e+01 -3.750784e+00 
-6.137838e+01 -3.653925e+00 
-6.112312e+01 -3.559562e+00 
-6.086787e+01 -3.467630e+00 
-6.061261e+01 -3.378066e+00 
-6.035736e+01 -3.290811e+00 
-6.010210e+01 -3.205804e+00 
-5.984685e+01 -3.122987e+00 
-5.959159e+01 -3.042305e+00 
-5.933634e+01 -2.963701e+00 
-5.908108e+01 -2.887122e+00 
-5.882583e+01 -2.812517e+00 
-5.857057e+01 -2.739834e+00 
-5.831532e+01 -2.669024e+00 
-5.806006e+01 -2.600038e+00 
-5.780480e+01 -2.532830e+00 
-5.754955e+01 -2.467354e+00 
-5.729429e+01 -2.403565e+00 
-5.703904e+01 -2.341419e+00 
-5.678378e+01 -2.280875e+00 
-5.652853e+01 -2.221891e+00 
-5.627327e+01 -2.164427e+00 
-5.601802e+01 -2.108443e+00 
-5.576276e+01 -2.053902e+00 
-5.550751e+01 -2.000766e+00 
-5.525225e+01 -1.949000e+00 
-5.499700e+01 -1.898567e+00 
-5.474174e+01 -1.849434e+00 
-5.448649e+01 -1.801566e+00 
-5.423123e+01 -1.754933e+00 
-5.397598e+01 -1.709500e+00 
-5.372072e+01 -1.665239e+00 
-5.346547e+01 -1.622118e+00 
-5.321021e+01 -1.580108e+00 
-5.295495e+01 -1.539180e+00 
-5.269970e+01 -1.499307e+00 
-5.244444e+01 -1.460461e+00 
-5.218919e+01 -1.422617e+00 
-5.193393e+01 -1.385747e+00 
-5.167868e+01 -1.349828e+00 
-5.142342e+01 -1.314834e+00 
-5.116817e+01 -1.280742e+00 
-5.091291e+01 -1.247528e+00 
-5.065766e+01 -1.215170e+00 
-5.040240e+01 -1.183646e+00 
-5.014715e+01 -1.152934e+00 
-4.989189e+01 -1.123013e+00 
-4.963664e+01 -1.093863e+00 
-4.938138e+01 -1.065465e+00 
-4.912613e+01 -1.037798e+00 
-4.887087e+01 -1.010844e+00 
-4.861562e+01 -9.845848e-01 
-4.836036e+01 -9.590021e-01 
-4.810511e+01 -9.340785e-01 
-4.784985e+01 -9.097972e-01 
-4.759459e+01 -8.861415e-01 
-4.733934e+01 -8.630953e-01 
-4.708408e+01 -8.406430e-01 
-4.682883e+01 -8.187692e-01 
-4.657357e+01 -7.974590e-01 
-4.631832e+01 -7.766979e-01 
-4.606306e+01 -7.564718e-01 
-4.580781e+01 -7.367668e-01 
-4.555255e+01 -7.175696e-01 
-4.529730e+01 -6.988670e-01 
-4.504204e+01 -6.806463e-01 
-4.478679e+01 -6.628952e-01 
-4.453153e+01 -6.456014e-01 
-4.427628e+01 -6.287532e-01 
-4.402102e+01 -6.123392e-01 
-4.376577e+01 -5.963481e-01 
-4.351051e+01 -5.807690e-01 
-4.325526e+01 -5.655914e-01 
-4.300000e+01 -5.508049e-01 
-4.274474e+01 -5.363993e-01 
-4.248949e+01 -5.223650e-01 
-4.223423e+01 -5.086923e-01 
-4.197898e+01 -4.953719e-01 
-4.172372e+01 -4.823947e-01 
-4.146847e+01 -4.697519e-01 
-4.121321e+01 -4.574349e-01 
-4.095796e+01 -4.454352e-01 
-4.070270e+01 -4.337448e-01 
-4.044745e+01 -4.223555e-01 
-4.019219e+01 -4.112598e-01 
-3.993694e+01 -4.004499e-01 
-3.968168e+01 -3.899186e-01 
-3.942643e+01 -3.796587e-01 
-3.917117e+01 -3.696631e-01 
-3.891592e+01 -3.599251e-01 
-3.866066e+01 -3.504381e-01 
-3.840541e+01 -3.411954e-01 
-3.815015e+01 -3.321910e-01 
-3.789489e+01 -3.234185e-01 
-3.763964e+01 -3.148721e-01 
-3.738438e+01 -3.065460e-01 
-3.712913e+01 -2.984343e-01 
-3.687387e+01 -2.905317e-01 
-3.661862e+01 -2.828328e-01 
-3.636336e+01 -2.753322e-01 
-3.610811e+01 -2.680248e-01 
-3.585285e+01 -2.609058e-01 
-3.559760e+01 -2.539702e-01 
-3.534234e+01 -2.472134e-01 
-3.508709e+01 -2.406306e-01 
-3.483183e+01 -2.342175e-01 
-3.457658e+01 -2.279696e-01 
-3.432132e+01 -2.218828e-01 
-3.406607e+01 -2.159527e-01 
-3.381081e+01 -2.101755e-01 
-3.355556e+01 -2.045472e-01 
-3.330030e+01 -1.990639e-01 
-3.304505e+01 -1.937219e-01 
-3.278979e+01 -1.885175e-01 
-3.253453e+01 -1.834473e-01 
-3.227928e+01 -1.785077e-01 
-3.202402e+01 -1.736954e-01 
-3.176877e+01 -1.690071e-01 
-3.151351e+01 -1.644397e-01 
-3.125826e+01 -1.599899e-01 
-3.100300e+01 -1.556548e-01 
-3.074775e+01 -1.514314e-01 
-3.049249e+01 -1.473169e-01 
-3.023724e+01 -1.433084e-01 
-2.998198e+01 -1.394032e-01 
-2.972673e+01 -1.355986e-01 
-2.947147e+01 -1.318921e-01 
-2.921622e+01 -1.282811e-01 
-2.896096e+01 -1.247631e-01 
-2.870571e+01 -1.213359e-01 
-2.845045e+01 -1.179969e-01 
-2.819520e+01 -1.147440e-01 
-2.793994e+01 -1.115750e-01 
-2.768468e+01 -1.084876e-01 
-2.742943e+01 -1.054798e-01 
-2.717417e+01 -1.025495e-01 
-2.691892e+01 -9.969477e-02 
-2.666366e+01 -9.691359e-02 
-2.640841e+01 -9.420411e-02 
-2.615315e+01 -9.156446e-02 
-2.589790e+01 -8.899285e-02 
-2.564264e+01 -8.648753e-02 
-2.538739e+01 -8.404679e-02 
-2.513213e+01 -8.166897e-02 
-2.487688e+01 -7.935244e-02 
-2.462162e+01 -7.709564e-02 
-2.436637e+01 -7.489701e-02 
-2.411111e+01 -7.275507e-02 
-2.385586e+01 -7.066835e-02 
-2.360060e+01 -6.863544e-02 
-2.334535e+01 -6.665494e-02 
-2.309009e+01 -6.472550e-02 
-2.283483e+01 -6.284582e-02 
-2.257958e+01 -6.101461e-02 
-2.232432e+01 -5.923063e-02 
-2.206907e+01 -5.749265e-02 
-2.181381e+01 -5.579950e-02 
-2.155856e+01 -5.415002e-02 
-2.130330e+01 -5.254309e-02 
-2.104805e+01 -5.097761e-02 
-2.079279e+01 -4.945252e-02 
-2.053754e+01 -4.796677e-02 
-2.028228e+01 -4.651936e-02 
-2.002703e+01 -4.510930e-02 
-1.977177e+01 -4.373563e-02 
-1.951652e+01 -4.239742e-02 
-1.926126e+01 -4.109374e-02 
-1.900601e+01 -3.982372e-02 
-1.875075e+01 -3.858650e-02 
-1.849550e+01 -3.738122e-02 
-1.824024e+01 -3.620706e-02 
-1.798498e+01 -3.506324e-02 
-1.772973e+01 -3.394897e-02 
-1.747447e+01 -3.286349e-02 
-1.721922e+01 -3.180606e-02 
-1.696396e+01 -3.077596e-02 
-1.670871e+01 -2.977250e-02 
-1.645345e+01 -2.879499e-02 
-1.619820e+01 -2.784277e-02 
-1.594294e+01 -2.691519e-02 
-1.568769e+01 -2.601162e-02 
-1.543243e+01 -2.513144e-02 
-1.517718e+01 -2.427406e-02 
-1.492192e+01 -2.343890e-02 
-1.466667e+01 -2.262539e-02 
-1.441141e+01 -2.183298e-02 
-1.415616e+01 -2.106113e-02 
-1.390090e+01 -2.030931e-02 
-1.364565e+01 -1.957703e-02 
-1.339039e+01 -1.886379e-02 
-1.313514e+01 -1.816909e-02 
-1.287988e+01 -1.749249e-02 
-1.262462e+01 -1.683351e-02 
-1.236937e+01 -1.619172e-02 
-1.211411e+01 -1.556669e-02 
-1.185886e+01 -1.495799e-02 
-1.160360e+01 -1.436521e-02 
-1.134835e+01 -1.378798e-02 
-1.109309e+01 -1.322589e-02 
-1.083784e+01 -1.267858e-02 
-1.058258e+01 -1.214568e-02 
-1.032733e+01 -1.162684e-02 
-1.007207e+01 -1.112173e-02 
-9.816817e+00 -1.063002e-02 
-9.561562e+00 -1.015138e-02 
-9.306306e+00 -9.685506e-03 
-9.051051e+00 -9.232109e-03 
-8.795796e+00 -8.790900e-03 
-8.540541e+00 -8.361606e-03 
-8.285285e+00 -7.943965e-03 
-8.030030e+00 -7.537725e-03 
-7.774775e+00 -7.142649e-03 
-7.519520e+00 -6.758513e-03 
-7.264264e+00 -6.385106e-03 
-7.009009e+00 -6.022230e-03 
-6.753754e+00 -5.669708e-03 
-6.498498e+00 -5.327376e-03 
-6.243243e+00 -4.995091e-03 
-5.987988e+00 -4.672735e-03 
-5.732733e+00 -4.360211e-03 
-5.477477e+00 -4.057456e-03 
-5.222222e+00 -3.764439e-03 
-4.966967e+00 -3.481174e-03 
-4.711712e+00 -3.207723e-03 
-4.456456e+00 -2.944213e-03 
-4.201201e+00 -2.690852e-03 
-3.945946e+00 -2.447947e-03 
-3.690691e+00 -2.215941e-03 
-3.435435e+00 -1.995450e-03 
-3.180180e+00 -1.787329e-03 
-2.924925e+00 -1.592762e-03 
-2.669670e+00 -1.413399e-03 
-2.414414e+00 -1.251566e-03 
-2.159159e+00 -1.110605e-03 
-1.903904e+00 -9.954303e-04 
-1.648649e+00 -9.134955e-04 
-1.393393e+00 -8.765413e-04 
-1.138138e+00 -9.039347e-04 
-8.828829e-01 -1.029429e-03 
-6.276276e-01 -1.315579e-03 
-3.723724e-01 -1.884946e-03 
-1.171171e-01 -2.978608e-03 
1.381381e-01 -4.990048e-03 
3.933934e-01 -8.220997e-03 
6.486486e-01 -1.247272e-02 
9.039039e-01 -1.728272e-02 
1.159159e+00 -2.232118e-02 
1.414414e+00 -2.741862e-02 
1.669670e+00 -3.249243e-02 
1.924925e+00 -3.750111e-02 
2.180180e+00 -4.242304e-02 
2.435435e+00 -4.724673e-02 
2.690691e+00 -5.196622e-02 
2.945946e+00 -5.657868e-02 
3.201201e+00 -6.108315e-02 
3.456456e+00 -6.547984e-02 
3.711712e+00 -6.976967e-02 
3.966967e+00 -7.395405e-02 
4.222222e+00 -7.803470e-02 
4.477477e+00 -8.201351e-02 
4.732733e+00 -8.589252e-02 
4.987988e+00 -8.967384e-02 
5.243243e+00 -9.335961e-02 
5.498498e+00 -9.695201e-02 
5.753754e+00 -1.004532e-01 
6.009009e+00 -1.038653e-01 
6.264264e+00 -1.071905e-01 
6.519520e+00 -1.104309e-01 
6.774775e+00 -1.135886e-01 
7.030030e+00 -1.166655e-01 
7.285285e+00 -1.196637e-01 
7.540541e+00 -1.225852e-01 
7.795796e+00 -1.254319e-01 
8.051051e+00 -1.282056e-01 
8.306306e+00 -1.309082e-01 
8.561562e+00 -1.335414e-01 
8.816817e+00 -1.361071e-01 
9.072072e+00 -1.386070e-01 
9.327327e+00 -1.410426e-01 
9.582583e+00 -1.434157e-01 
9.837838e+00 -1.457278e-01 
1.009309e+01 -1.479806e-01 
1.034835e+01 -1.501754e-01 
1.060360e+01 -1.523138e-01 
1.085886e+01 -1.543973e-01 
1.111411e+01 -1.564271e-01 
1.136937e+01 -1.584048e-01 
1.162462e+01 -1.603316e-01 
1.187988e+01 -1.622089e-01 
1.213514e+01 -1.640378e-01 
1.239039e+01 -1.658198e-01 
1.264565e+01 -1.675558e-01 
1.290090e+01 -1.692472e-01 
1.315616e+01 -1.708951e-01 
1.341141e+01 -1.725005e-01 
1.366667e+01 -1.740647e-01 
1.392192e+01 -1.755886e-01 
1.417718e+01 -1.770732e-01 
1.443243e+01 -1.785197e-01 
1.468769e+01 -1.799289e-01 
1.494294e+01 -1.813018e-01 
1.519820e+01 -1.826394e-01 
1.545345e+01 -1.839426e-01 
1.570871e+01 -1.852122e-01 
1.596396e+01 -1.864491e-01 
1.621922e+01 -1.876541e-01 
1.647447e+01 -1.888282e-01 
1.672973e+01 -1.899720e-01 
1.698498e+01 -1.910863e-01 
1.724024e+01 -1.921720e-01 
1.749550e+01 -1.932297e-01 
1.775075e+01 -1.942601e-01 
1.800601e+01 -1.952641e-01 
1.826126e+01 -1.962421e-01 
1.851652e+01 -1.971950e-01 
1.877177e+01 -1.981233e-01 
1.902703e+01 -1.990278e-01 
1.928228e+01 -1.999089e-01 
1.953754e+01 -2.007673e-01 
1.979279e+01 -2.016037e-01 
2.004805e+01 -2.024184e-01 
2.030330e+01 -2.032122e-01 
2.055856e+01 -2.039856e-01 
2.081381e+01 -2.047390e-01 
2.106907e+01 -2.054730e-01 
2.132432e+01 -2.061882e-01 
2.157958e+01 -2.068849e-01 
2.183483e+01 -2.075636e-01 
2.209009e+01 -2.082249e-01 
2.234535e+01 -2.088691e-01 
2.260060e+01 -2.094967e-01 
2.285586e+01 -2.101082e-01 
2.311111e+01 -2.107039e-01 
2.336637e+01 -2.112843e-01 
2.362162e+01 -2.118497e-01 
2.387688e+01 -2.124006e-01 
2.413213e+01 -2.129372e-01 
2.438739e+01 -2.134601e-01 
2.464264e+01 -2.139695e-01 
2.489790e+01 -2.144657e-01 
2.515315e+01 -2.149492e-01 
2.540841e+01 -2.154202e-01 
2.566366e+01 -2.158790e-01 
2.591892e+01 -2.163261e-01 
2.617417e+01 -2.167616e-01 
2.642943e+01 -2.171859e-01 
2.668468e+01 -2.175993e-01 
2.693994e+01 -2.180021e-01 
2.719520e+01 -2.183944e-01 
2.745045e+01 -2.187767e-01 
2.770571e+01 -2.191491e-01 
2.796096e+01 -2.195119e-01 
2.821622e+01 -2.198653e-01 
2.847147e+01 -2.202097e-01 
2.872673e+01 -2.205452e-01 
2.898198e+01 -2.208720e-01 
2.923724e+01 -2.211904e-01 
2.949249e+01 -2.215006e-01 
2.974775e+01 -2.218029e-01 
3.000300e+01 -2.220973e-01 
3.025826e+01 -2.223841e-01 
3.051351e+01 -2.226636e-01 
3.076877e+01 -2.229359e-01 
3.102402e+01 -2.232011e-01 
3.127928e+01 -2.234595e-01 
3.153453e+01 -2.237113e-01 
3.178979e+01 -2.239565e-01 
3.204505e+01 -2.241955e-01 
3.230030e+01 -2.244283e-01 
3.255556e+01 -2.246551e-01 
3.281081e+01 -2.248760e-01 
3.306607e+01 -2.250913e-01 
3.332132e+01 -2.253010e-01 
3.357658e+01 -2.255053e-01 
3.383183e+01 -2.257043e-01 
3.408709e+01 -2.258982e-01 
3.434234e+01 -2.260872e-01 
3.459760e+01 -2.262712e-01 
3.485285e+01 -2.264505e-01 
3.510811e+01 -2.266252e-01 
3.536336e+01 -2.267954e-01 
3.561862e+01 -2.269612e-01 
3.587387e+01 -2.271227e-01 
3.612913e+01 -2.272801e-01 
3.638438e+01 -2.274334e-01 
3.663964e+01 -2.275828e-01 
3.689489e+01 -2.277283e-01 
3.715015e+01 -2.278701e-01 
3.740541e+01 -2.280082e-01 
3.766066e+01 -2.281427e-01 
3.791592e+01 -2.282738e-01 
3.817117e+01 -2.284015e-01 
3.842643e+01 -2.285259e-01 
3.868168e+01 -2.286472e-01 
3.893694e+01 -2.287653e-01 
3.919219e+01 -2.288803e-01 
3.944745e+01 -2.289924e-01 
3.970270e+01 -2.291016e-01 
3.995796e+01 -2.292080e-01 
4.021321e+01 -2.293116e-01 
4.046847e+01 -2.294126e-01 
4.072372e+01 -2.295109e-01 
4.097898e+01 -2.296068e-01 
4.123423e+01 -2.297001e-01 
4.148949e+01 -2.297911e-01 
4.174474e+01 -2.298797e-01 
4.200000e+01 -2.299661e-01 
4.225526e+01 -2.300502e-01 
4.251051e+01 -2.301321e-01 
4.276577e+01 -2.302119e-01 
4.302102e+01 -2.302897e-01 
4.327628e+01 -2.303655e-01 
4.353153e+01 -2.304393e-01 
4.378679e+01 -2.305112e-01 
4.404204e+01 -2.305813e-01 
4.429730e+01 -2.306495e-01 
4.455255e+01 -2.307160e-01 
4.480781e+01 -2.307808e-01 
4.506306e+01 -2.308439e-01 
4.531832e+01 -2.309054e-01 
4.557357e+01 -2.309653e-01 
4.582883e+01 -2.310237e-01 
4.608408e+01 -2.310805e-01 
4.633934e+01 -2.311359e-01 
4.659459e+01 -2.311899e-01 
4.684985e+01 -2.312425e-01 
4.710511e+01 -2.312937e-01 
4.736036e+01 -2.313436e-01 
4.761562e+01 -2.313922e-01 
4.787087e+01 -2.314396e-01 
4.812613e+01 -2.314857e-01 
4.838138e+01 -2.315307e-01 
4.863664e+01 -2.315744e-01 
4.889189e+01 -2.316171e-01 
4.914715e+01 -2.316587e-01 
4.940240e+01 -2.316992e-01 
4.965766e+01 -2.317386e-01 
4.991291e+01 -2.317771e-01 
5.016817e+01 -2.318145e-01 
5.042342e+01 -2.318510e-01 
5.067868e+01 -2.318865e-01 
5.093393e+01 -2.319212e-01 
5.118919e+01 -2.319549e-01 
5.144444e+01 -2.319877e-01 
5.169970e+01 -2.320198e-01 
5.195495e+01 -2.320510e-01 
5.221021e+01 -2.320813e-01 
5.246547e+01 -2.321109e-01 
5.272072e+01 -2.321398e-01 
5.297598e+01 -2.321679e-01 
5.323123e+01 -2.321953e-01 
5.348649e+01 -2.322219e-01 
5.374174e+01 -2.322479e-01 
5.399700e+01 -2.322732e-01 
5.425225e+01 -2.322979e-01 
5.450751e+01 -2.323219e-01 
5.476276e+01 -2.323453e-01 
5.501802e+01 -2.323681e-01 
5.527327e+01 -2.323903e-01 
5.552853e+01 -2.324120e-01 
5.578378e+01 -2.324331e-01 
5.603904e+01 -2.324536e-01 
5.629429e+01 -2.324736e-01 
5.654955e+01 -2.324931e-01 
5.680480e+01 -2.325121e-01 
5.706006e+01 -2.325306e-01 
5.731532e+01 -2.325486e-01 
5.757057e+01 -2.325662e-01 
5.782583e+01 -2.325833e-01 
5.808108e+01 -2.326000e-01 
5.833634e+01 -2.326162e-01 
5.859159e+01 -2.326321e-01 
5.884685e+01 -2.326475e-01 
5.910210e+01 -2.326625e-01 
5.935736e+01 -2.326771e-01 
5.961261e+01 -2.326914e-01 
5.986787e+01 -2.327053e-01 
6.012312e+01 -2.327188e-01 
6.037838e+01 -2.327320e-01 
6.063363e+01 -2.327448e-01 
6.088889e+01 -2.327573e-01 
6.114414e+01 -2.327695e-01 
6.139940e+01 -2.327814e-01 
6.165465e+01 -2.327929e-01 
6.190991e+01 -2.328042e-01 
6.216517e+01 -2.328152e-01 
6.242042e+01 -2.328259e-01 
6.267568e+01 -2.328363e-01 
6.293093e+01 -2.328465e-01 
6.318619e+01 -2.328564e-01 
6.344144e+01 -2.328660e-01 
6.369670e+01 -2.328754e-01 
6.395195e+01 -2.328845e-01 
6.420721e+01 -2.328934e-01 
6.446246e+01 -2.329021e-01 
6.471772e+01 -2.329106e-01 
6.497297e+01 -2.329188e-01 
6.522823e+01 -2.329268e-01 
6.548348e+01 -2.329346e-01 
6.573874e+01 -2.329423e-01 
6.599399e+01 -2.329497e-01 
6.624925e+01 -2.329569e-01 
6.650450e+01 -2.329640e-01 
6.675976e+01 -2.329708e-01 
6.701502e+01 -2.329775e-01 
6.727027e+01 -2.329840e-01 
6.752553e+01 -2.329904e-01 
6.778078e+01 -2.329966e-01 
6.803604e+01 -2.330026e-01 
6.829129e+01 -2.330084e-01 
6.854655e+01 -2.330142e-01 
6.880180e+01 -2.330197e-01 
6.905706e+01 -2.330252e-01 
6.931231e+01 -2.330304e-01 
6.956757e+01 -2.330356e-01 
6.982282e+01 -2.330406e-01 
7.007808e+01 -2.330455e-01 
7.033333e+01 -2.330503e-01 
7.058859e+01 -2.330549e-01 
7.084384e+01 -2.330594e-01 
7.109910e+01 -2.330638e-01 
7.135435e+01 -2.330681e-01 
7.160961e+01 -2.330723e-01 
7.186486e+01 -2.330764e-01 
7.212012e+01 -2.330803e-01 
7.237538e+01 -2.330842e-01 
7.263063e+01 -2.330880e-01 
7.288589e+01 -2.330916e-01 
7.314114e+01 -2.330952e-01 
7.339640e+01 -2.330987e-01 
7.365165e+01 -2.331021e-01 
7.390691e+01 -2.331054e-01 
7.416216e+01 -2.331086e-01 
7.441742e+01 -2.331117e-01 
7.467267e+01 -2.331148e-01 
7.492793e+01 -2.331178e-01 
7.518318e+01 -2.331207e-01 
7.543844e+01 -2.331235e-01 
7.569369e+01 -2.331262e-01 
7.594895e+01 -2.331289e-01 
7.620420e+01 -2.331315e-01 
7.645946e+01 -2.331341e-01 
7.671471e+01 -2.331366e-01 
7.696997e+01 -2.331390e-01 
7.722523e+01 -2.331413e-01 
7.748048e+01 -2.331436e-01 
7.773574e+01 -2.331458e-01 
7.799099e+01 -2.331480e-01 
7.824625e+01 -2.331501e-01 
7.850150e+01 -2.331522e-01 
7.875676e+01 -2.331542e-01 
7.901201e+01 -2.331562e-01 
7.926727e+01 -2.331581e-01 
7.952252e+01 -2.331600e-01 
7.977778e+01 -2.331618e-01 
8.003303e+01 -2.331635e-01 
8.028829e+01 -2.331653e-01 
8.054354e+01 -2.331669e-01 
8.079880e+01 -2.331686e-01 
8.105405e+01 -2.331701e-01 
8.130931e+01 -2.331717e-01 
8.156456e+01 -2.331732e-01 
8.181982e+01 -2.331747e-01 
8.207508e+01 -2.331761e-01 
8.233033e+01 -2.331775e-01 
8.258559e+01 -2.331789e-01 
8.284084e+01 -2.331802e-01 
8.309610e+01 -2.331815e-01 
8.335135e+01 -2.331827e-01 
8.360661e+01 -2.331840e-01 
8.386186e+01 -2.331852e-01 
8.411712e+01 -2.331863e-01 
8.437237e+01 -2.331875e-01 
8.462763e+01 -2.331886e-01 
8.488288e+01 -2.331896e-01 
8.513814e+01 -2.331907e-01 
8.539339e+01 -2.331917e-01 
8.564865e+01 -2.331927e-01 
8.590390e+01 -2.331937e-01 
8.615916e+01 -2.331946e-01 
8.641441e+01 -2.331955e-01 
8.666967e+01 -2.331964e-01 
8.692492e+01 -2.331973e-01 
8.718018e+01 -2.331982e-01 
8.743544e+01 -2.331990e-01 
8.769069e+01 -2.331998e-01 
8.794595e+01 -2.332006e-01 
8.820120e+01 -2.332013e-01 
8.845646e+01 -2.332021e-01 
8.871171e+01 -2.332028e-01 
8.896697e+01 -2.332035e-01 
8.922222e+01 -2.332042e-01 
8.947748e+01 -2.332049e-01 
8.973273e+01 -2.332055e-01 
8.998799e+01 -2.332062e-01 
9.024324e+01 -2.332068e-01 
9.049850e+01 -2.332074e-01 
9.075375e+01 -2.332080e-01 
9.100901e+01 -2.332086e-01 
9.126426e+01 -2.332091e-01 
9.151952e+01 -2.332097e-01 
9.177477e+01 -2.332102e-01 
9.203003e+01 -2.332107e-01 
9.228529e+01 -2.332112e-01 
9.254054e+01 -2.332117e-01 
9.279580e+01 -2.332122e-01 
9.305105e+01 -2.332127e-01 
9.330631e+01 -2.332131e-01 
9.356156e+01 -2.332136e-01 
9.381682e+01 -2.332140e-01 
9.407207e+01 -2.332144e-01 
9.432733e+01 -2.332148e-01 
9.458258e+01 -2.332152e-01 
9.483784e+01 -2.332156e-01 
9.509309e+01 -2.332160e-01 
9.534835e+01 -2.332164e-01 
9.560360e+01 -2.332167e-01 
9.585886e+01 -2.332171e-01 
9.611411e+01 -2.332174e-01 
9.636937e+01 -2.332177e-01 
9.662462e+01 -2.332181e-01 
9.687988e+01 -2.332184e-01 
9.713514e+01 -2.332187e-01 
9.739039e+01 -2.332190e-01 
9.764565e+01 -2.332193e-01 
9.790090e+01 -2.332196e-01 
9.815616e+01 -2.332198e-01 
9.841141e+01 -2.332201e-01 
9.866667e+01 -2.332204e-01 
9.892192e+01 -2.332206e-01 
9.917718e+01 -2.332209e-01 
9.943243e+01 -2.332211e-01 
9.968769e+01 -2.332214e-01 
9.994294e+01 -2.332216e-01 
1.001982e+02 -2.332218e-01 
1.004535e+02 -2.332220e-01 
1.007087e+02 -2.332222e-01 
1.009640e+02 -2.332224e-01 
1.012192e+02 -2.332226e-01 
1.014745e+02 -2.332228e-01 
1.017297e+02 -2.332230e-01 
1.019850e+02 -2.332232e-01 
1.022402e+02 -2.332234e-01 
1.024955e+02 -2.332236e-01 
1.027508e+02 -2.332238e-01 
1.030060e+02 -2.332239e-01 
1.032613e+02 -2.332241e-01 
1.035165e+02 -2.332242e-01 
1.037718e+02 -2.332244e-01 
1.040270e+02 -2.332246e-01 
1.042823e+02 -2.332247e-01 
1.045375e+02 -2.332248e-01 
1.047928e+02 -2.332250e-01 
1.050480e+02 -2.332251e-01 
1.053033e+02 -2.332253e-01 
1.055586e+02 -2.332254e-01 
1.058138e+02 -2.332255e-01 
1.060691e+02 -2.332256e-01 
1.063243e+02 -2.332258e-01 
1.065796e+02 -2.332259e-01 
1.068348e+02 -2.332260e-01 
1.070901e+02 -2.332261e-01 
1.073453e+02 -2.332262e-01 
1.076006e+02 -2.332263e-01 
1.078559e+02 -2.332264e-01 
1.081111e+02 -2.332265e-01 
1.083664e+02 -2.332266e-01 
1.086216e+02 -2.332267e-01 
1.088769e+02 -2.332268e-01 
1.091321e+02 -2.332269e-01 
1.093874e+02 -2.332270e-01 
1.096426e+02 -2.332271e-01 
1.098979e+02 -2.332271e-01 
1.101532e+02 -2.332272e-01 
1.104084e+02 -2.332273e-01 
1.106637e+02 -2.332274e-01 
1.109189e+02 -2.332275e-01 
1.111742e+02 -2.332275e-01 
1.114294e+02 -2.332276e-01 
1.116847e+02 -2.332277e-01 
1.119399e+02 -2.332277e-01 
1.121952e+02 -2.332278e-01 
1.124505e+02 -2.332279e-01 
1.127057e+02 -2.332279e-01 
1.129610e+02 -2.332280e-01 
1.132162e+02 -2.332281e-01 
1.134715e+02 -2.332281e-01 
1.137267e+02 -2.332282e-01 
1.139820e+02 -2.332282e-01 
1.142372e+02 -2.332283e-01 
1.144925e+02 -2.332283e-01 
1.147477e+02 -2.332284e-01 
1.150030e+02 -2.332284e-01 
1.152583e+02 -2.332285e-01 
1.155135e+02 -2.332285e-01 
1.157688e+02 -2.332286e-01 
1.160240e+02 -2.332286e-01 
1.162793e+02 -2.332287e-01 
1.165345e+02 -2.332287e-01 
1.167898e+02 -2.332287e-01 
1.170450e+02 -2.332288e-01 
1.173003e+02 -2.332288e-01 
1.175556e+02 -2.332289e-01 
1.178108e+02 -2.332289e-01 
1.180661e+02 -2.332289e-01 
1.183213e+02 -2.332290e-01 
1.185766e+02 -2.332290e-01 
1.188318e+02 -2.332290e-01 
1.190871e+02 -2.332291e-01 
1.193423e+02 -2.332291e-01 
1.195976e+02 -2.332291e-01 
1.198529e+02 -2.332292e-01 
1.201081e+02 -2.332292e-01 
1.203634e+02 -2.332292e-01 
1.206186e+02 -2.332292e-01 
1.208739e+02 -2.332293e-01 
1.211291e+02 -2.332293e-01 
1.213844e+02 -2.332293e-01 
1.216396e+02 -2.332293e-01 
1.218949e+02 -2.332294e-01 
1.221502e+02 -2.332294e-01 
1.224054e+02 -2.332294e-01 
1.226607e+02 -2.332294e-01 
1.229159e+02 -2.332295e-01 
1.231712e+02 -2.332295e-01 
1.234264e+02 -2.332295e-01 
1.236817e+02 -2.332295e-01 
1.239369e+02 -2.332295e-01 
1.241922e+02 -2.332296e-01 
1.244474e+02 -2.332296e-01 
1.247027e+02 -2.332296e-01 
1.249580e+02 -2.332296e-01 
1.252132e+02 -2.332296e-01 
1.254685e+02 -2.332297e-01 
1.257237e+02 -2.332297e-01 
1.259790e+02 -2.332297e-01 
1.262342e+02 -2.332297e-01 
1.264895e+02 -2.332297e-01 
1.267447e+02 -2.332297e-01 
1.270000e+02 -2.332297e-01 
1.270000e+02 8.494744e-03 
1.267447e+02 8.494743e-03 
1.264895e+02 8.494743e-03 
1.262342e+02 8.494743e-03 
1.259790e+02 8.494742e-03 
1.257237e+02 8.494742e-03 
1.254685e+02 8.494741e-03 
1.252132e+02 8.494741e-03 
1.249580e+02 8.494740e-03 
1.247027e+02 8.494740e-03 
1.244474e+02 8.494739e-03 
1.241922e+02 8.494739e-03 
1.239369e+02 8.494738e-03 
1.236817e+02 8.494738e-03 
1.234264e+02 8.494737e-03 
1.231712e+02 8.494737e-03 
1.229159e+02 8.494736e-03 
1.226607e+02 8.494735e-03 
1.224054e+02 8.494735e-03 
1.221502e+02 8.494734e-03 
1.218949e+02 8.494733e-03 
1.216396e+02 8.494733e-03 
1.213844e+02 8.494732e-03 
1.211291e+02 8.494731e-03 
1.208739e+02 8.494731e-03 
1.206186e+02 8.494730e-03 
1.203634e+02 8.494729e-03 
1.201081e+02 8.494728e-03 
1.198529e+02 8.494727e-03 
1.195976e+02 8.494727e-03 
1.193423e+02 8.494726e-03 
1.190871e+02 8.494725e-03 
1.188318e+02 8.494724e-03 
1.185766e+02 8.494723e-03 
1.183213e+02 8.494722e-03 
1.180661e+02 8.494721e-03 
1.178108e+02 8.494720e-03 
1.175556e+02 8.494719e-03 
1.173003e+02 8.494718e-03 
1.170450e+02 8.494717e-03 
1.167898e+02 8.494716e-03 
1.165345e+02 8.494715e-03 
1.162793e+02 8.494714e-03 
1.160240e+02 8.494712e-03 
1.157688e+02 8.494711e-03 
1.155135e+02 8.494710e-03 
1.152583e+02 8.494709e-03 
1.150030e+02 8.494707e-03 
1.147477e+02 8.494706e-03 
1.144925e+02 8.494704e-03 
1.142372e+02 8.494703e-03 
1.139820e+02 8.494701e-03 
1.137267e+02 8.494700e-03 
1.134715e+02 8.494698e-03 
1.132162e+02 8.494697e-03 
1.129610e+02 8.494695e-03 
1.127057e+02 8.494693e-03 
1.124505e+02 8.494692e-03 
1.121952e+02 8.494690e-03 
1.119399e+02 8.494688e-03 
1.116847e+02 8.494686e-03 
1.114294e+02 8.494684e-03 
1.111742e+02 8.494682e-03 
1.109189e+02 8.494680e-03 
1.106637e+02 8.494678e-03 
1.104084e+02 8.494676e-03 
1.101532e+02 8.494674e-03 
1.098979e+02 8.494672e-03 
1.096426e+02 8.494669e-03 
1.093874e+02 8.494667e-03 
1.091321e+02 8.494664e-03 
1.088769e+02 8.494662e-03 
1.086216e+02 8.494659e-03 
1.083664e+02 8.494657e-03 
1.081111e+02 8.494654e-03 
1.078559e+02 8.494651e-03 
1.076006e+02 8.494648e-03 
1.073453e+02 8.494645e-03 
1.070901e+02 8.494642e-03 
1.068348e+02 8.494639e-03 
1.065796e+02 8.494636e-03 
1.063243e+02 8.494633e-03 
1.060691e+02 8.494630e-03 
1.058138e+02 8.494626e-03 
1.055586e+02 8.494623e-03 
1.053033e+02 8.494619e-03 
1.050480e+02 8.494615e-03 
1.047928e+02 8.494612e-03 
1.045375e+02 8.494608e-03 
1.042823e+02 8.494604e-03 
1.040270e+02 8.494600e-03 
1.037718e+02 8.494595e-03 
1.035165e+02 8.494591e-03 
1.032613e+02 8.494587e-03 
1.030060e+02 8.494582e-03 
1.027508e+02 8.494577e-03 
1.024955e+02 8.494573e-03 
1.022402e+02 8.494568e-03 
1.019850e+02 8.494563e-03 
1.017297e+02 8.494557e-03 
1.014745e+02 8.494552e-03 
1.012192e+02 8.494547e-03 
1.009640e+02 8.494541e-03 
1.007087e+02 8.494535e-03 
1.004535e+02 8.494529e-03 
1.001982e+02 8.494523e-03 
9.994294e+01 8.494517e-03 
9.968769e+01 8.494511e-03 
9.943243e+01 8.494504e-03 
9.917718e+01 8.494497e-03 
9.892192e+01 8.494490e-03 
9.866667e+01 8.494483e-03 
9.841141e+01 8.494476e-03 
9.815616e+01 8.494468e-03 
9.790090e+01 8.494461e-03 
9.764565e+01 8.494453e-03 
9.739039e+01 8.494445e-03 
9.713514e+01 8.494436e-03 
9.687988e+01 8.494428e-03 
9.662462e+01 8.494419e-03 
9.636937e+01 8.494410e-03 
9.611411e+01 8.494401e-03 
9.585886e+01 8.494391e-03 
9.560360e+01 8.494382e-03 
9.534835e+01 8.494372e-03 
9.509309e+01 8.494361e-03 
9.483784e+01 8.494351e-03 
9.458258e+01 8.494340e-03 
9.432733e+01 8.494329e-03 
9.407207e+01 8.494318e-03 
9.381682e+01 8.494306e-03 
9.356156e+01 8.494294e-03 
9.330631e+01 8.494282e-03 
9.305105e+01 8.494269e-03 
9.279580e+01 8.494256e-03 
9.254054e+01 8.494243e-03 
9.228529e+01 8.494229e-03 
9.203003e+01 8.494215e-03 
9.177477e+01 8.494201e-03 
9.151952e+01 8.494186e-03 
9.126426e+01 8.494171e-03 
9.100901e+01 8.494155e-03 
9.075375e+01 8.494139e-03 
9.049850e+01 8.494123e-03 
9.024324e+01 8.494106e-03 
8.998799e+01 8.494089e-03 
8.973273e+01 8.494071e-03 
8.947748e+01 8.494053e-03 
8.922222e+01 8.494034e-03 
8.896697e+01 8.494015e-03 
8.871171e+01 8.493995e-03 
8.845646e+01 8.493975e-03 
8.820120e+01 8.493954e-03 
8.794595e+01 8.493933e-03 
8.769069e+01 8.493911e-03 
8.743544e+01 8.493889e-03 
8.718018e+01 8.493866e-03 
8.692492e+01 8.493842e-03 
8.666967e+01 8.493818e-03 
8.641441e+01 8.493793e-03 
8.615916e+01 8.493768e-03 
8.590390e+01 8.493741e-03 
8.564865e+01 8.493714e-03 
8.539339e+01 8.493687e-03 
8.513814e+01 8.493658e-03 
8.488288e+01 8.493629e-03 
8.462763e+01 8.493599e-03 
8.437237e+01 8.493569e-03 
8.411712e+01 8.493537e-03 
8.386186e+01 8.493505e-03 
8.360661e+01 8.493472e-03 
8.335135e+01 8.493438e-03 
8.309610e+01 8.493403e-03 
8.284084e+01 8.493367e-03 
8.258559e+01 8.493330e-03 
8.233033e+01 8.493292e-03 
8.207508e+01 8.493253e-03 
8.181982e+01 8.493214e-03 
8.156456e+01 8.493173e-03 
8.130931e+01 8.493131e-03 
8.105405e+01 8.493088e-03 
8.079880e+01 8.493044e-03 
8.054354e+01 8.492998e-03 
8.028829e+01 8.492952e-03 
8.003303e+01 8.492904e-03 
7.977778e+01 8.492855e-03 
7.952252e+01 8.492804e-03 
7.926727e+01 8.492753e-03 
7.901201e+01 8.492700e-03 
7.875676e+01 8.492645e-03 
7.850150e+01 8.492589e-03 
7.824625e+01 8.492532e-03 
7.799099e+01 8.492473e-03 
7.773574e+01 8.492412e-03 
7.748048e+01 8.492350e-03 
7.722523e+01 8.492287e-03 
7.696997e+01 8.492221e-03 
7.671471e+01 8.492154e-03 
7.645946e+01 8.492085e-03 
7.620420e+01 8.492015e-03 
7.594895e+01 8.491942e-03 
7.569369e+01 8.491867e-03 
7.543844e+01 8.491791e-03 
7.518318e+01 8.491712e-03 
7.492793e+01 8.491632e-03 
7.467267e+01 8.491549e-03 
7.441742e+01 8.491464e-03 
7.416216e+01 8.491377e-03 
7.390691e+01 8.491288e-03 
7.365165e+01 8.491196e-03 
7.339640e+01 8.491102e-03 
7.314114e+01 8.491005e-03 
7.288589e+01 8.490906e-03 
7.263063e+01 8.490804e-03 
7.237538e+01 8.490699e-03 
7.212012e+01 8.490592e-03 
7.186486e+01 8.490482e-03 
7.160961e+01 8.490368e-03 
7.135435e+01 8.490252e-03 
7.109910e+01 8.490133e-03 
7.084384e+01 8.490011e-03 
7.058859e+01 8.489885e-03 
7.033333e+01 8.489756e-03 
7.007808e+01 8.489624e-03 
6.982282e+01 8.489488e-03 
6.956757e+01 8.489349e-03 
6.931231e+01 8.489206e-03 
6.905706e+01 8.489059e-03 
6.880180e+01 8.488908e-03 
6.854655e+01 8.488753e-03 
6.829129e+01 8.488594e-03 
6.803604e+01 8.488431e-03 
6.778078e+01 8.488264e-03 
6.752553e+01 8.488092e-03 
6.727027e+01 8.487916e-03 
6.701502e+01 8.487735e-03 
6.675976e+01 8.487549e-03 
6.650450e+01 8.487358e-03 
6.624925e+01 8.487163e-03 
6.599399e+01 8.486962e-03 
6.573874e+01 8.486756e-03 
6.548348e+01 8.486544e-03 
6.522823e+01 8.486327e-03 
6.497297e+01 8.486104e-03 
6.471772e+01 8.485875e-03 
6.446246e+01 8.485640e-03 
6.420721e+01 8.485399e-03 
6.395195e+01 8.485151e-03 
6.369670e+01 8.484897e-03 
6.344144e+01 8.484636e-03 
6.318619e+01 8.484368e-03 
6.293093e+01 8.484094e-03 
6.267568e+01 8.483812e-03 
6.242042e+01 8.483522e-03 
6.216517e+01 8.483225e-03 
6.190991e+01 8.482920e-03 
6.165465e+01 8.482607e-03 
6.139940e+01 8.482285e-03 
6.114414e+01 8.481955e-03 
6.088889e+01 8.481617e-03 
6.063363e+01 8.481269e-03 
6.037838e+01 8.480913e-03 
6.012312e+01 8.480546e-03 
5.986787e+01 8.480170e-03 
5.961261e+01 8.479785e-03 
5.935736e+01 8.479389e-03 
5.910210e+01 8.478982e-03 
5.884685e+01 8.478565e-03 
5.859159e+01 8.478137e-03 
5.833634e+01 8.477697e-03 
5.808108e+01 8.477246e-03 
5.782583e+01 8.476783e-03 
5.757057e+01 8.476307e-03 
5.731532e+01 8.475819e-03 
5.706006e+01 8.475318e-03 
5.680480e+01 8.474804e-03 
5.654955e+01 8.474277e-03 
5.629429e+01 8.473735e-03 
5.603904e+01 8.473179e-03 
5.578378e+01 8.472608e-03 
5.552853e+01 8.472022e-03 
5.527327e+01 8.471421e-03 
5.501802e+01 8.470804e-03 
5.476276e+01 8.470170e-03 
5.450751e+01 8.469520e-03 
5.425225e+01 8.468853e-03 
5.399700e+01 8.468168e-03 
5.374174e+01 8.467464e-03 
5.348649e+01 8.466743e-03 
5.323123e+01 8.466002e-03 
5.297598e+01 8.465241e-03 
5.272072e+01 8.464461e-03 
5.246547e+01 8.463660e-03 
5.221021e+01 8.462837e-03 
5.195495e+01 8.461993e-03 
5.169970e+01 8.461127e-03 
5.144444e+01 8.460237e-03 
5.118919e+01 8.459324e-03 
5.093393e+01 8.458387e-03 
5.067868e+01 8.457426e-03 
5.042342e+01 8.456438e-03 
5.016817e+01 8.455425e-03 
4.991291e+01 8.454385e-03 
4.965766e+01 8.453317e-03 
4.940240e+01 8.452222e-03 
4.914715e+01 8.451097e-03 
4.889189e+01 8.449942e-03 
4.863664e+01 8.448757e-03 
4.838138e+01 8.447541e-03 
4.812613e+01 8.446292e-03 
4.787087e+01 8.445011e-03 
4.761562e+01 8.443695e-03 
4.736036e+01 8.442345e-03 
4.710511e+01 8.440959e-03 
4.684985e+01 8.439537e-03 
4.659459e+01 8.438077e-03 
4.633934e+01 8.436578e-03 
4.608408e+01 8.435040e-03 
4.582883e+01 8.433461e-03 
4.557357e+01 8.431840e-03 
4.531832e+01 8.430176e-03 
4.506306e+01 8.428469e-03 
4.480781e+01 8.426716e-03 
4.455255e+01 8.424917e-03 
4.429730e+01 8.423071e-03 
4.404204e+01 8.421176e-03 
4.378679e+01 8.419230e-03 
4.353153e+01 8.417233e-03 
4.327628e+01 8.415184e-03 
4.302102e+01 8.413080e-03 
4.276577e+01 8.410921e-03 
4.251051e+01 8.408705e-03 
4.225526e+01 8.406430e-03 
4.200000e+01 8.404095e-03 
4.174474e+01 8.401698e-03 
4.148949e+01 8.399238e-03 
4.123423e+01 8.396713e-03 
4.097898e+01 8.394121e-03 
4.072372e+01 8.391461e-03 
4.046847e+01 8.388730e-03 
4.021321e+01 8.385928e-03 
3.995796e+01 8.383051e-03 
3.970270e+01 8.380098e-03 
3.944745e+01 8.377068e-03 
3.919219e+01 8.373957e-03 
3.893694e+01 8.370764e-03 
3.868168e+01 8.367487e-03 
3.842643e+01 8.364123e-03 
3.817117e+01 8.360671e-03 
3.791592e+01 8.357127e-03 
3.766066e+01 8.353489e-03 
3.740541e+01 8.349756e-03 
3.715015e+01 8.345924e-03 
3.689489e+01 8.341991e-03 
3.663964e+01 8.337954e-03 
3.638438e+01 8.333810e-03 
3.612913e+01 8.329557e-03 
3.587387e+01 8.325192e-03 
3.561862e+01 8.320712e-03 
3.536336e+01 8.316113e-03 
3.510811e+01 8.311393e-03 
3.485285e+01 8.306548e-03 
3.459760e+01 8.301576e-03 
3.434234e+01 8.296472e-03 
3.408709e+01 8.291233e-03 
3.383183e+01 8.285857e-03 
3.357658e+01 8.280338e-03 
3.332132e+01 8.274674e-03 
3.306607e+01 8.268861e-03 
3.281081e+01 8.262894e-03 
3.255556e+01 8.256770e-03 
3.230030e+01 8.250484e-03 
3.204505e+01 8.244032e-03 
3.178979e+01 8.237411e-03 
3.153453e+01 8.230615e-03 
3.127928e+01 8.223639e-03 
3.102402e+01 8.216480e-03 
3.076877e+01 8.209132e-03 
3.051351e+01 8.201590e-03 
3.025826e+01 8.193850e-03 
3.000300e+01 8.185905e-03 
2.974775e+01 8.177752e-03 
2.949249e+01 8.169383e-03 
2.923724e+01 8.160794e-03 
2.898198e+01 8.151979e-03 
2.872673e+01 8.142932e-03 
2.847147e+01 8.133646e-03 
2.821622e+01 8.124116e-03 
2.796096e+01 8.114335e-03 
2.770571e+01 8.104297e-03 
2.745045e+01 8.093994e-03 
2.719520e+01 8.083421e-03 
2.693994e+01 8.072569e-03 
2.668468e+01 8.061432e-03 
2.642943e+01 8.050002e-03 
2.617417e+01 8.038271e-03 
2.591892e+01 8.026232e-03 
2.566366e+01 8.013877e-03 
2.540841e+01 8.001197e-03 
2.515315e+01 7.988184e-03 
2.489790e+01 7.974829e-03 
2.464264e+01 7.961123e-03 
2.438739e+01 7.947058e-03 
2.413213e+01 7.932623e-03 
2.387688e+01 7.917810e-03 
2.362162e+01 7.902608e-03 
2.336637e+01 7.887007e-03 
2.311111e+01 7.870997e-03 
2.285586e+01 7.854568e-03 
2.260060e+01 7.837708e-03 
2.234535e+01 7.820407e-03 
2.209009e+01 7.802652e-03 
2.183483e+01 7.784433e-03 
2.157958e+01 7.765738e-03 
2.132432e+01 7.746553e-03 
2.106907e+01 7.726867e-03 
2.081381e+01 7.706666e-03 
2.055856e+01 7.685938e-03 
2.030330e+01 7.664668e-03 
2.004805e+01 7.642844e-03 
1.979279e+01 7.620450e-03 
1.953754e+01 7.597473e-03 
1.928228e+01 7.573898e-03 
1.902703e+01 7.549708e-03 
1.877177e+01 7.524889e-03 
1.851652e+01 7.499425e-03 
1.826126e+01 7.473299e-03 
1.800601e+01 7.446496e-03 
1.775075e+01 7.418996e-03 
1.749550e+01 7.390784e-03 
1.724024e+01 7.361842e-03 
1.698498e+01 7.332151e-03 
1.672973e+01 7.301692e-03 
1.647447e+01 7.270447e-03 
1.621922e+01 7.238396e-03 
1.596396e+01 7.205520e-03 
1.570871e+01 7.171798e-03 
1.545345e+01 7.137209e-03 
1.519820e+01 7.101733e-03 
1.494294e+01 7.065348e-03 
1.468769e+01 7.028033e-03 
1.443243e+01 6.989765e-03 
1.417718e+01 6.950521e-03 
1.392192e+01 6.910280e-03 
1.366667e+01 6.869017e-03 
1.341141e+01 6.826710e-03 
1.315616e+01 6.783334e-03 
1.290090e+01 6.738865e-03 
1.264565e+01 6.693279e-03 
1.239039e+01 6.646552e-03 
1.213514e+01 6.598659e-03 
1.187988e+01 6.549575e-03 
1.162462e+01 6.499276e-03 
1.136937e+01 6.447736e-03 
1.111411e+01 6.394932e-03 
1.085886e+01 6.340838e-03 
1.060360e+01 6.285432e-03 
1.034835e+01 6.228690e-03 
1.009309e+01 6.170589e-03 
9.837838e+00 6.111108e-03 
9.582583e+00 6.050226e-03 
9.327327e+00 5.987924e-03 
9.072072e+00 5.924186e-03 
8.816817e+00 5.858995e-03 
8.561562e+00 5.792340e-03 
8.306306e+00 5.724212e-03 
8.051051e+00 5.654605e-03 
7.795796e+00 5.583521e-03 
7.540541e+00 5.510964e-03 
7.285285e+00 5.436947e-03 
7.030030e+00 5.361493e-03 
6.774775e+00 5.284633e-03 
6.519520e+00 5.206413e-03 
6.264264e+00 5.126895e-03 
6.009009e+00 5.046158e-03 
5.753754e+00 4.964310e-03 
5.498498e+00 4.881486e-03 
5.243243e+00 4.797863e-03 
4.987988e+00 4.713663e-03 
4.732733e+00 4.629176e-03 
4.477477e+00 4.544770e-03 
4.222222e+00 4.460926e-03 
3.966967e+00 4.378264e-03 
3.711712e+00 4.297604e-03 
3.456456e+00 4.220031e-03 
3.201201e+00 4.147014e-03 
2.945946e+00 4.080565e-03 
2.690691e+00 4.023507e-03 
2.435435e+00 3.979901e-03 
2.180180e+00 3.955760e-03 
1.924925e+00 3.960326e-03 
1.669670e+00 4.008434e-03 
1.414414e+00 4.125159e-03 
1.159159e+00 4.355534e-03 
9.039039e-01 4.785804e-03 
6.486486e-01 5.589167e-03 
3.933934e-01 7.099277e-03 
1.381381e-01 9.782550e-03 
-1.171171e-01 1.384175e-02 
-3.723724e-01 1.897929e-02 
-6.276276e-01 2.480594e-02 
-8.828829e-01 3.108496e-02 
-1.138138e+00 3.769827e-02 
-1.393393e+00 4.458792e-02 
-1.648649e+00 5.172486e-02 
-1.903904e+00 5.909456e-02 
-2.159159e+00 6.669025e-02 
-2.414414e+00 7.450958e-02 
-2.669670e+00 8.255286e-02 
-2.924925e+00 9.082212e-02 
-3.180180e+00 9.932055e-02 
-3.435435e+00 1.080522e-01 
-3.690691e+00 1.170216e-01 
-3.945946e+00 1.262339e-01 
-4.201201e+00 1.356946e-01 
-4.456456e+00 1.454096e-01 
-4.711712e+00 1.553850e-01 
-4.966967e+00 1.656272e-01 
-5.222222e+00 1.761428e-01 
-5.477477e+00 1.869388e-01 
-5.732733e+00 1.980224e-01 
-5.987988e+00 2.094009e-01 
-6.243243e+00 2.210818e-01 
-6.498498e+00 2.330732e-01 
-6.753754e+00 2.453829e-01 
-7.009009e+00 2.580193e-01 
-7.264264e+00 2.709910e-01 
-7.519520e+00 2.843067e-01 
-7.774775e+00 2.979754e-01 
-8.030030e+00 3.120064e-01 
-8.285285e+00 3.264093e-01 
-8.540541e+00 3.411937e-01 
-8.795796e+00 3.563698e-01 
-9.051051e+00 3.719477e-01 
-9.306306e+00 3.879383e-01 
-9.561562e+00 4.043522e-01 
-9.816817e+00 4.212007e-01 
-1.007207e+01 4.384952e-01 
-1.032733e+01 4.562476e-01 
-1.058258e+01 4.744698e-01 
-1.083784e+01 4.931743e-01 
-1.109309e+01 5.123738e-01 
-1.134835e+01 5.320815e-01 
-1.160360e+01 5.523106e-01 
-1.185886e+01 5.730751e-01 
-1.211411e+01 5.943889e-01 
-1.236937e+01 6.162668e-01 
-1.262462e+01 6.387235e-01 
-1.287988e+01 6.617743e-01 
-1.313514e+01 6.854350e-01 
-1.339039e+01 7.097217e-01 
-1.364565e+01 7.346509e-01 
-1.390090e+01 7.602396e-01 
-1.415616e+01 7.865053e-01 
-1.441141e+01 8.134658e-01 
-1.466667e+01 8.411395e-01 
-1.492192e+01 8.695452e-01 
-1.517718e+01 8.987024e-01 
-1.543243e+01 9.286309e-01 
-1.568769e+01 9.593511e-01 
-1.594294e+01 9.908839e-01 
-1.619820e+01 1.023251e+00 
-1.645345e+01 1.056474e+00 
-1.670871e+01 1.090576e+00 
-1.696396e+01 1.125579e+00 
-1.721922e+01 1.161509e+00 
-1.747447e+01 1.198389e+00 
-1.772973e+01 1.236245e+00 
-1.798498e+01 1.275102e+00 
-1.824024e+01 1.314987e+00 
-1.849550e+01 1.355926e+00 
-1.875075e+01 1.397949e+00 
-1.900601e+01 1.441083e+00 
-1.926126e+01 1.485358e+00 
-1.951652e+01 1.530804e+00 
-1.977177e+01 1.577452e+00 
-2.002703e+01 1.625334e+00 
-2.028228e+01 1.674482e+00 
-2.053754e+01 1.724930e+00 
-2.079279e+01 1.776713e+00 
-2.104805e+01 1.829865e+00 
-2.130330e+01 1.884423e+00 
-2.155856e+01 1.940424e+00 
-2.181381e+01 1.997907e+00 
-2.206907e+01 2.056909e+00 
-2.232432e+01 2.117472e+00 
-2.257958e+01 2.179637e+00 
-2.283483e+01 2.243447e+00 
-2.309009e+01 2.308944e+00 
-2.334535e+01 2.376173e+00 
-2.360060e+01 2.445180e+00 
-2.385586e+01 2.516013e+00 
-2.411111e+01 2.588719e+00 
-2.436637e+01 2.663348e+00 
-2.462162e+01 2.739951e+00 
-2.487688e+01 2.818579e+00 
-2.513213e+01 2.899288e+00 
-2.538739e+01 2.982131e+00 
-2.564264e+01 3.067165e+00 
-2.589790e+01 3.154449e+00 
-2.615315e+01 3.244041e+00 
-2.640841e+01 3.336002e+00 
-2.666366e+01 3.430396e+00 
-2.691892e+01 3.527286e+00 
-2.717417e+01 3.626739e+00 
-2.742943e+01 3.728822e+00 
-2.768468e+01 3.833605e+00 
-2.793994e+01 3.941160e+00 
-2.819520e+01 4.051559e+00 
-2.845045e+01 4.164878e+00 
-2.870571e+01 4.281194e+00 
-2.896096e+01 4.400587e+00 
-2.921622e+01 4.523137e+00 
-2.947147e+01 4.648929e+00 
-2.972673e+01 4.778048e+00 
-2.998198e+01 4.910582e+00 
-3.023724e+01 5.046621e+00 
-3.049249e+01 5.186258e+00 
-3.074775e+01 5.329588e+00 
-3.100300e+01 5.476709e+00 
-3.125826e+01 5.627721e+00 
-3.151351e+01 5.782727e+00 
-3.176877e+01 5.941833e+00 
-3.202402e+01 6.105147e+00 
-3.227928e+01 6.272781e+00 
-3.253453e+01 6.444848e+00 
-3.278979e+01 6.621466e+00 
-3.304505e+01 6.802755e+00 
-3.330030e+01 6.988839e+00 
-3.355556e+01 7.179845e+00 
-3.381081e+01 7.375903e+00 
-3.406607e+01 7.577146e+00 
-3.432132e+01 7.783711e+00 
-3.457658e+01 7.995740e+00 
-3.483183e+01 8.213377e+00 
-3.508709e+01 8.436769e+00 
-3.534234e+01 8.666071e+00 
-3.559760e+01 8.901437e+00 
-3.585285e+01 9.143027e+00 
-3.610811e+01 9.391008e+00 
-3.636336e+01 9.645547e+00 
-3.661862e+01 9.906819e+00 
-3.687387e+01 1.017500e+01 
-3.712913e+01 1.045028e+01 
-3.738438e+01 1.073283e+01 
-3.763964e+01 1.102286e+01 
-3.789489e+01 1.132056e+01 
-3.815015e+01 1.162613e+01 
-3.840541e+01 1.193979e+01 
-3.866066e+01 1.226174e+01 
-3.891592e+01 1.259220e+01 
-3.917117e+01 1.293141e+01 
-3.942643e+01 1.327958e+01 
-3.968168e+01 1.363697e+01 
-3.993694e+01 1.400381e+01 
-4.019219e+01 1.438035e+01 
-4.044745e+01 1.476685e+01 
-4.070270e+01 1.516357e+01 
-4.095796e+01 1.557078e+01 
-4.121321e+01 1.598877e+01 
-4.146847e+01 1.641781e+01 
-4.172372e+01 1.685819e+01 
-4.197898e+01 1.731023e+01 
-4.223423e+01 1.777422e+01 
-4.248949e+01 1.825048e+01 
-4.274474e+01 1.873934e+01 
-4.300000e+01 1.924113e+01 
-4.325526e+01 1.975619e+01 
-4.351051e+01 2.028487e+01 
-4.376577e+01 2.082753e+01 
-4.402102e+01 2.138455e+01 
-4.427628e+01 2.195630e+01 
-4.453153e+01 2.254317e+01 
-4.478679e+01 2.314556e+01 
-4.504204e+01 2.376389e+01 
-4.529730e+01 2.439857e+01 
-4.555255e+01 2.505003e+01 
-4.580781e+01 2.571873e+01 
-4.606306e+01 2.640511e+01 
-4.631832e+01 2.710964e+01 
-4.657357e+01 2.783281e+01 
-4.682883e+01 2.857510e+01 
-4.708408e+01 2.933703e+01 
-4.733934e+01 3.011911e+01 
-4.759459e+01 3.092188e+01 
-4.784985e+01 3.174587e+01 
-4.810511e+01 3.259166e+01 
-4.836036e+01 3.345982e+01 
-4.861562e+01 3.435094e+01 
-4.887087e+01 3.526563e+01 
-4.912613e+01 3.620451e+01 
-4.938138e+01 3.716822e+01 
-4.963664e+01 3.815743e+01 
-4.989189e+01 3.917279e+01 
-5.014715e+01 4.021501e+01 
-5.040240e+01 4.128479e+01 
-5.065766e+01 4.238287e+01 
-5.091291e+01 4.350999e+01 
-5.116817e+01 4.466693e+01 
-5.142342e+01 4.585446e+01 
-5.167868e+01 4.707339e+01 
-5.193393e+01 4.832457e+01 
-5.218919e+01 4.960884e+01 
-5.244444e+01 5.092708e+01 
-5.269970e+01 5.228018e+01 
-5.295495e+01 5.366907e+01 
-5.321021e+01 5.509469e+01 
-5.346547e+01 5.655802e+01 
-5.372072e+01 5.806005e+01 
-5.397598e+01 5.960180e+01 
-5.423123e+01 6.118434e+01 
-5.448649e+01 6.280873e+01 
-5.474174e+01 6.447608e+01 
-5.499700e+01 6.618753e+01 
-5.525225e+01 6.794424e+01 
-5.550751e+01 6.974742e+01 
-5.576276e+01 7.159829e+01 
-5.601802e+01 7.349811e+01 
-5.627327e+01 7.544818e+01 
-5.652853e+01 7.744982e+01 
-5.678378e+01 7.950441e+01 
-5.703904e+01 8.161333e+01 
-5.729429e+01 8.377803e+01 
-5.754955e+01 8.599999e+01 
-5.780480e+01 8.828071e+01 
-5.806006e+01 9.062176e+01 
-5.831532e+01 9.302472e+01 
-5.857057e+01 9.549123e+01 
-5.882583e+01 9.802298e+01 
-5.908108e+01 1.006217e+02 
-5.933634e+01 1.032891e+02 
-5.959159e+01 1.060271e+02 
-5.984685e+01 1.088375e+02 
-6.010210e+01 1.117223e+02 
-6.035736e+01 1.146833e+02 
-6.061261e+01 1.177227e+02 
-6.086787e+01 1.208424e+02 
-6.112312e+01 1.240446e+02 
-6.137838e+01 1.273316e+02 
-6.163363e+01 1.307055e+02 
-6.188889e+01 1.341686e+02 
-6.214414e+01 1.377233e+02 
-6.239940e+01 1.413720e+02 
-6.265465e+01 1.451172e+02 
-6.290991e+01 1.489615e+02 
-6.316517e+01 1.529075e+02 
-6.342042e+01 1.569578e+02 
-6.367568e+01 1.611152e+02 
-6.393093e+01 1.653826e+02 
-6.418619e+01 1.697629e+02 
-6.444144e+01 1.742590e+02 
-6.469670e+01 1.788740e+02 
-6.495195e+01 1.836111e+02 
-6.520721e+01 1.884735e+02 
-6.546246e+01 1.934645e+02 
-6.571772e+01 1.985874e+02 
-6.597297e+01 2.038459e+02 
-6.622823e+01 2.092435e+02 
-6.648348e+01 2.147838e+02 
-6.673874e+01 2.204706e+02 
-6.699399e+01 2.263079e+02 
-6.724925e+01 2.322995e+02 
-6.750450e+01 2.384496e+02 
-6.775976e+01 2.447624e+02 
-6.801502e+01 2.512421e+02 
-6.827027e+01 2.578932e+02 
-6.852553e+01 2.647203e+02 
-6.878078e+01 2.717279e+02 
-6.903604e+01 2.789208e+02 
-6.929129e+01 2.863039e+02 
-6.954655e+01 2.938824e+02 
-6.980180e+01 3.016612e+02 
-7.005706e+01 3.096459e+02 
-7.031231e+01 3.178417e+02 
-7.056757e+01 3.262542e+02 
-7.082282e+01 3.348893e+02 
-7.107808e+01 3.437527e+02 
-7.133333e+01 3.528506e+02 
-7.158859e+01 3.621891e+02 
-7.184384e+01 3.717745e+02 
-7.209910e+01 3.816135e+02 
-7.235435e+01 3.917128e+02 
-7.260961e+01 4.020791e+02 
-7.286486e+01 4.127196e+02 
-7.312012e+01 4.236415e+02 
-7.337538e+01 4.348523e+02 
-7.363063e+01 4.463596e+02 
-7.388589e+01 4.581712e+02 
-7.414114e+01 4.702953e+02 
-7.439640e+01 4.827400e+02 
-7.465165e+01 4.955139e+02 
-7.490691e+01 5.086256e+02 
-7.516216e+01 5.220840e+02 
-7.541742e+01 5.358985e+02 
-7.567267e+01 5.500783e+02 
-7.592793e+01 5.646331e+02 
-7.618318e+01 5.795729e+02 
-7.643844e+01 5.949078e+02 
-7.669369e+01 6.106483e+02 
-7.694895e+01 6.268052e+02 
-7.720420e+01 6.433893e+02 
-7.745946e+01 6.604121e+02 
-7.771471e+01 6.778851e+02 
-7.796997e+01 6.958202e+02 
-7.822523e+01 7.142297e+02 
-7.848048e+01 7.331260e+02 
-7.873574e+01 7.525222e+02 
-7.899099e+01 7.724313e+02 
-7.924625e+01 7.928671e+02 
-7.950150e+01 8.138433e+02 
-7.975676e+01 8.353743e+02 
-8.001201e+01 8.574747e+02 
-8.026727e+01 8.801597e+02 
-8.052252e+01 9.034447e+02 
-8.077778e+01 9.273455e+02 
-8.103303e+01 9.518784e+02 
-8.128829e+01 9.770602e+02 
-8.154354e+01 1.002908e+03 
-8.179880e+01 1.029439e+03 
-8.205405e+01 1.056673e+03 
-8.230931e+01 1.084626e+03 
-8.256456e+01 1.113319e+03 
-8.281982e+01 1.142770e+03 
-8.307508e+01 1.173001e+03 
-8.333033e+01 1.204031e+03 
-8.358559e+01 1.235882e+03 
-8.384084e+01 1.268575e+03 
-8.409610e+01 1.302133e+03 
-8.435135e+01 1.336579e+03 
-8.460661e+01 1.371935e+03 
-8.486186e+01 1.408227e+03 
-8.511712e+01 1.445478e+03 
-8.537237e+01 1.483715e+03 
-8.562763e+01 1.522963e+03 
-8.588288e+01 1.563249e+03 
-8.613814e+01 1.604601e+03 
-8.639339e+01 1.647046e+03 
-8.664865e+01 1.690614e+03 
-8.690390e+01 1.735334e+03 
-8.715916e+01 1.781237e+03 
-8.741441e+01 1.828354e+03 
-8.766967e+01 1.876717e+03 
-8.792492e+01 1.926359e+03 
-8.818018e+01 1.977314e+03 
-8.843544e+01 2.029617e+03 
-8.869069e+01 2.083304e+03 
-8.894595e+01 2.138410e+03 
-8.920120e+01 2.194973e+03 
-8.945646e+01 2.253033e+03 
-8.971171e+01 2.312628e+03 
-8.996697e+01 2.373800e+03 
-9.022222e+01 2.436589e+03 
-9.047748e+01 2.501039e+03 
-9.073273e+01 2.567194e+03 
-9.098799e+01 2.635098e+03 
-9.124324e+01 2.704798e+03 
-9.149850e+01 2.776342e+03 
-9.175375e+01 2.849778e+03 
-9.200901e+01 2.925156e+03 
-9.226426e+01 3.002528e+03 
-9.251952e+01 3.081946e+03 
-9.277477e+01 3.163464e+03 
-9.303003e+01 3.247139e+03 
-9.328529e+01 3.333027e+03 
-9.354054e+01 3.421186e+03 
-9.379580e+01 3.511677e+03 
-9.405105e+01 3.604561e+03 
-9.430631e+01 3.699902e+03 
-9.456156e+01 3.797765e+03 
-9.481682e+01 3.898216e+03 
-9.507207e+01 4.001323e+03 
-9.532733e+01 4.107158e+03 
-9.558258e+01 4.215792e+03 
-9.583784e+01 4.327299e+03 
-9.609309e+01 4.441755e+03 
-9.634835e+01 4.559238e+03 
-9.660360e+01 4.679829e+03 
-9.685886e+01 4.803609e+03 
-9.711411e+01 4.930663e+03 
-9.736937e+01 5.061077e+03 
-9.762462e+01 5.194940e+03 
-9.787988e+01 5.332344e+03 
-9.813514e+01 5.473382e+03 
-9.839039e+01 5.618151e+03 
-9.864565e+01 5.766748e+03 
-9.890090e+01 5.919275e+03 
-9.915616e+01 6.075836e+03 
-9.941141e+01 6.236538e+03 
-9.966667e+01 6.401491e+03 
-9.992192e+01 6.570806e+03 
-1.001772e+02 6.744599e+03 
-1.004324e+02 6.922989e+03 
-1.006877e+02 7.106097e+03 
-1.009429e+02 7.294048e+03 
-1.011982e+02 7.486970e+03 
-1.014535e+02 7.684994e+03 
-1.017087e+02 7.888256e+03 
-1.019640e+02 8.096894e+03 
-1.022192e+02 8.311050e+03 
-1.024745e+02 8.530870e+03 
-1.027297e+02 8.756504e+03 
-1.029850e+02 8.988105e+03 
-1.032402e+02 9.225832e+03 
-1.034955e+02 9.469846e+03 
-1.037508e+02 9.720315e+03 
-1.040060e+02 9.977407e+03 
-1.042613e+02 1.024130e+04 
-1.045165e+02 1.051217e+04 
-1.047718e+02 1.079021e+04 
-1.050270e+02 1.107560e+04 
-1.052823e+02 1.136854e+04 
-1.055375e+02 1.166922e+04 
-1.057928e+02 1.197786e+04 
-1.060480e+02 1.229466e+04 
-1.063033e+02 1.261984e+04 
-1.065586e+02 1.295362e+04 
-1.068138e+02 1.329623e+04 
-1.070691e+02 1.364790e+04 
-1.073243e+02 1.400887e+04 
-1.075796e+02 1.437939e+04 
-1.078348e+02 1.475970e+04 
-1.080901e+02 1.515008e+04 
-1.083453e+02 1.555078e+04 
-1.086006e+02 1.596208e+04 
-1.088559e+02 1.638426e+04 
-1.091111e+02 1.681760e+04 
-1.093664e+02 1.726241e+04 
-1.096216e+02 1.771898e+04 
-1.098769e+02 1.818762e+04 
-1.101321e+02 1.866866e+04 
-1.103874e+02 1.916242e+04 
-1.106426e+02 1.966924e+04 
-1.108979e+02 2.018947e+04 
-1.111532e+02 2.072345e+04 
-1.114084e+02 2.127156e+04 
-1.116637e+02 2.183416e+04 
-1.119189e+02 2.241165e+04 
-1.121742e+02 2.300441e+04 
-1.124294e+02 2.361284e+04 
-1.126847e+02 2.423737e+04 
-1.129399e+02 2.487841e+04 
-1.131952e+02 2.553641e+04 
-1.134505e+02 2.621182e+04 
-1.137057e+02 2.690508e+04 
-1.139610e+02 2.761668e+04 
-1.142162e+02 2.834711e+04 
-1.144715e+02 2.909685e+04 
-1.147267e+02 2.986642e+04 
-1.149820e+02 3.065634e+04 
-1.152372e+02 3.146716e+04 
-1.154925e+02 3.229942e+04 
-1.157477e+02 3.315370e+04 
-1.160030e+02 3.403056e+04 
-1.162583e+02 3.493062e+04 
-1.165135e+02 3.585449e+04 
-1.167688e+02 3.680279e+04 
-1.170240e+02 3.777617e+04 
-1.172793e+02 3.877529e+04 
-1.175345e+02 3.980084e+04 
-1.177898e+02 4.085351e+04 
-1.180450e+02 4.193403e+04 
-1.183003e+02 4.304312e+04 
-1.185556e+02 4.418155e+04 
-1.188108e+02 4.535008e+04 
-1.190661e+02 4.654953e+04 
-1.193213e+02 4.778069e+04 
-1.195766e+02 4.904442e+04 
-1.198318e+02 5.034157e+04 
-1.200871e+02 5.167303e+04 
-1.203423e+02 5.303970e+04 
-1.205976e+02 5.444253e+04 
-1.208529e+02 5.588245e+04 
-1.211081e+02 5.736045e+04 
-1.213634e+02 5.887755e+04 
-1.216186e+02 6.043477e+04 
-1.218739e+02 6.203318e+04 
-1.221291e+02 6.367386e+04 
-1.223844e+02 6.535794e+04 
-1.226396e+02 6.708656e+04 
-1.228949e+02 6.886089e+04 
-1.231502e+02 7.068216e+04 
-1.234054e+02 7.255159e+04 
-1.236607e+02 7.447047e+04 
-1.239159e+02 7.644010e+04 
-1.241712e+02 7.846182e+04 
-1.244264e+02 8.053702e+04 
-1.246817e+02 8.266710e+04 
-1.249369e+02 8.485351e+04 
-1.251922e+02 8.709776e+04 
-1.254474e+02 8.940136e+04 
-1.257027e+02 9.176588e+04 
-1.259580e+02 9.419295e+04 
-1.262132e+02 9.668421e+04 
-1.264685e+02 9.924135e+04 
-1.267237e+02 1.018661e+05 
-1.269790e+02 1.045603e+05 
-1.272342e+02 1.073258e+05 
-1.274895e+02 1.101644e+05 
-1.277447e+02 1.130781e+05 
-1.280000e+02 1.160688e+05 
-1.280000e+02 -3.332167e+03 


==> Figures/4pt_I_sig_NE_sub_muT/points_2.dat <==
7.000000e-01 -1.340902e-02 
7.046046e-01 -1.349393e-02 
7.092092e-01 -1.357899e-02 
7.138138e-01 -1.366420e-02 
7.184184e-01 -1.374954e-02 
7.230230e-01 -1.383503e-02 
7.276276e-01 -1.392065e-02 
7.322322e-01 -1.400641e-02 
7.368368e-01 -1.409231e-02 
7.414414e-01 -1.417833e-02 
7.460460e-01 -1.426449e-02 
7.506507e-01 -1.435077e-02 
7.552553e-01 -1.443718e-02 
7.598599e-01 -1.452371e-02 
7.644645e-01 -1.461036e-02 
7.690691e-01 -1.469713e-02 
7.736737e-01 -1.478402e-02 
7.782783e-01 -1.487103e-02 
7.828829e-01 -1.495815e-02 
7.874875e-01 -1.504538e-02 
7.920921e-01 -1.513272e-02 
7.966967e-01 -1.522017e-02 
8.013013e-01 -1.530772e-02 
8.059059e-01 -1.539538e-02 
8.105105e-01 -1.548314e-02 
8.151151e-01 -1.557101e-02 
8.197197e-01 -1.565897e-02 
8.243243e-01 -1.574703e-02 
8.289289e-01 -1.583519e-02 
8.335335e-01 -1.592344e-02 
8.381381e-01 -1.601178e-02 
8.427427e-01 -1.610021e-02 
8.473473e-01 -1.618873e-02 
8.519520e-01 -1.627735e-02 
8.565566e-01 -1.636604e-02 
8.611612e-01 -1.645482e-02 
8.657658e-01 -1.654369e-02 
8.703704e-01 -1.663264e-02 
8.749750e-01 -1.672166e-02 
8.795796e-01 -1.681077e-02 
8.841842e-01 -1.689995e-02 
8.887888e-01 -1.698921e-02 
8.933934e-01 -1.707854e-02 
8.979980e-01 -1.716795e-02 
9.026026e-01 -1.725742e-02 
9.072072e-01 -1.734697e-02 
9.118118e-01 -1.743659e-02 
9.164164e-01 -1.752627e-02 
9.210210e-01 -1.761602e-02 
9.256256e-01 -1.770584e-02 
9.302302e-01 -1.779571e-02 
9.348348e-01 -1.788566e-02 
9.394394e-01 -1.797566e-02 
9.440440e-01 -1.806572e-02 
9.486486e-01 -1.815584e-02 
9.532533e-01 -1.824602e-02 
9.578579e-01 -1.833626e-02 
9.624625e-01 -1.842655e-02 
9.670671e-01 -1.851689e-02 
9.716717e-01 -1.860729e-02 
9.762763e-01 -1.869774e-02 
9.808809e-01 -1.878824e-02 
9.854855e-01 -1.887879e-02 
9.900901e-01 -1.896939e-02 
9.946947e-01 -1.906004e-02 
9.992993e-01 -1.915073e-02 
1.003904e+00 -1.924147e-02 
1.008509e+00 -1.933225e-02 
1.013113e+00 -1.942308e-02 
1.017718e+00 -1.951395e-02 
1.022322e+00 -1.960486e-02 
1.026927e+00 -1.969581e-02 
1.031532e+00 -1.978680e-02 
1.036136e+00 -1.987783e-02 
1.040741e+00 -1.996890e-02 
1.045345e+00 -2.006000e-02 
1.049950e+00 -2.015114e-02 
1.054555e+00 -2.024231e-02 
1.059159e+00 -2.033352e-02 
1.063764e+00 -2.042477e-02 
1.068368e+00 -2.051604e-02 
1.072973e+00 -2.060735e-02 
1.077578e+00 -2.069868e-02 
1.082182e+00 -2.079005e-02 
1.086787e+00 -2.088145e-02 
1.091391e+00 -2.097287e-02 
1.095996e+00 -2.106432e-02 
1.100601e+00 -2.115580e-02 
1.105205e+00 -2.124730e-02 
1.109810e+00 -2.133883e-02 
1.114414e+00 -2.143039e-02 
1.119019e+00 -2.152197e-02 
1.123624e+00 -2.161357e-02 
1.128228e+00 -2.170519e-02 
1.132833e+00 -2.179683e-02 
1.137437e+00 -2.188850e-02 
1.142042e+00 -2.198018e-02 
1.146647e+00 -2.207189e-02 
1.151251e+00 -2.216361e-02 
1.155856e+00 -2.225535e-02 
1.160460e+00 -2.234711e-02 
1.165065e+00 -2.243889e-02 
1.169670e+00 -2.253068e-02 
1.174274e+00 -2.262249e-02 
1.178879e+00 -2.271431e-02 
1.183483e+00 -2.280615e-02 
1.188088e+00 -2.289800e-02 
1.192693e+00 -2.298986e-02 
1.197297e+00 -2.308174e-02 
1.201902e+00 -2.317363e-02 
1.206507e+00 -2.326553e-02 
1.211111e+00 -2.335744e-02 
1.215716e+00 -2.344936e-02 
1.220320e+00 -2.354129e-02 
1.224925e+00 -2.363323e-02 
1.229530e+00 -2.372517e-02 
1.234134e+00 -2.381713e-02 
1.238739e+00 -2.390909e-02 
1.243343e+00 -2.400106e-02 
1.247948e+00 -2.409304e-02 
1.252553e+00 -2.418502e-02 
1.257157e+00 -2.427701e-02 
1.261762e+00 -2.436900e-02 
1.266366e+00 -2.446100e-02 
1.270971e+00 -2.455300e-02 
1.275576e+00 -2.464501e-02 
1.280180e+00 -2.473701e-02 
1.284785e+00 -2.482902e-02 
1.289389e+00 -2.492104e-02 
1.293994e+00 -2.501305e-02 
1.298599e+00 -2.510507e-02 
1.303203e+00 -2.519708e-02 
1.307808e+00 -2.528910e-02 
1.312412e+00 -2.538111e-02 
1.317017e+00 -2.547313e-02 
1.321622e+00 -2.556515e-02 
1.326226e+00 -2.565716e-02 
1.330831e+00 -2.574917e-02 
1.335435e+00 -2.584118e-02 
1.340040e+00 -2.593319e-02 
1.344645e+00 -2.602519e-02 
1.349249e+00 -2.611719e-02 
1.353854e+00 -2.620919e-02 
1.358458e+00 -2.630118e-02 
1.363063e+00 -2.639317e-02 
1.367668e+00 -2.648515e-02 
1.372272e+00 -2.657713e-02 
1.376877e+00 -2.666910e-02 
1.381481e+00 -2.676107e-02 
1.386086e+00 -2.685303e-02 
1.390691e+00 -2.694498e-02 
1.395295e+00 -2.703693e-02 
1.399900e+00 -2.712887e-02 
1.404505e+00 -2.722080e-02 
1.409109e+00 -2.731272e-02 
1.413714e+00 -2.740463e-02 
1.418318e+00 -2.749654e-02 
1.422923e+00 -2.758844e-02 
1.427528e+00 -2.768033e-02 
1.432132e+00 -2.777220e-02 
1.436737e+00 -2.786407e-02 
1.441341e+00 -2.795593e-02 
1.445946e+00 -2.804778e-02 
1.450551e+00 -2.813961e-02 
1.455155e+00 -2.823144e-02 
1.459760e+00 -2.832325e-02 
1.464364e+00 -2.841506e-02 
1.468969e+00 -2.850685e-02 
1.473574e+00 -2.859863e-02 
1.478178e+00 -2.869039e-02 
1.482783e+00 -2.878214e-02 
1.487387e+00 -2.887388e-02 
1.491992e+00 -2.896561e-02 
1.496597e+00 -2.905732e-02 
1.501201e+00 -2.914902e-02 
1.505806e+00 -2.924071e-02 
1.510410e+00 -2.933238e-02 
1.515015e+00 -2.942403e-02 
1.519620e+00 -2.951568e-02 
1.524224e+00 -2.960730e-02 
1.528829e+00 -2.969891e-02 
1.533433e+00 -2.979051e-02 
1.538038e+00 -2.988209e-02 
1.542643e+00 -2.997365e-02 
1.547247e+00 -3.006520e-02 
1.551852e+00 -3.015673e-02 
1.556456e+00 -3.024824e-02 
1.561061e+00 -3.033974e-02 
1.565666e+00 -3.043122e-02 
1.570270e+00 -3.052268e-02 
1.574875e+00 -3.061412e-02 
1.579479e+00 -3.070555e-02 
1.584084e+00 -3.079696e-02 
1.588689e+00 -3.088835e-02 
1.593293e+00 -3.097972e-02 
1.597898e+00 -3.107107e-02 
1.602503e+00 -3.116241e-02 
1.607107e+00 -3.125372e-02 
1.611712e+00 -3.134502e-02 
1.616316e+00 -3.143629e-02 
1.620921e+00 -3.152755e-02 
1.625526e+00 -3.161879e-02 
1.630130e+00 -3.171000e-02 
1.634735e+00 -3.180120e-02 
1.639339e+00 -3.189238e-02 
1.643944e+00 -3.198353e-02 
1.648549e+00 -3.207467e-02 
1.653153e+00 -3.216578e-02 
1.657758e+00 -3.225688e-02 
1.662362e+00 -3.234795e-02 
1.666967e+00 -3.243900e-02 
1.671572e+00 -3.253003e-02 
1.676176e+00 -3.262103e-02 
1.680781e+00 -3.271202e-02 
1.685385e+00 -3.280298e-02 
1.689990e+00 -3.289392e-02 
1.694595e+00 -3.298484e-02 
1.699199e+00 -3.307574e-02 
1.703804e+00 -3.316661e-02 
1.708408e+00 -3.325746e-02 
1.713013e+00 -3.334829e-02 
1.717618e+00 -3.343909e-02 
1.722222e+00 -3.352987e-02 
1.726827e+00 -3.362063e-02 
1.731431e+00 -3.371136e-02 
1.736036e+00 -3.380207e-02 
1.740641e+00 -3.389276e-02 
1.745245e+00 -3.398342e-02 
1.749850e+00 -3.407406e-02 
1.754454e+00 -3.416467e-02 
1.759059e+00 -3.425526e-02 
1.763664e+00 -3.434582e-02 
1.768268e+00 -3.443636e-02 
1.772873e+00 -3.452688e-02 
1.777477e+00 -3.461737e-02 
1.782082e+00 -3.470783e-02 
1.786687e+00 -3.479827e-02 
1.791291e+00 -3.488869e-02 
1.795896e+00 -3.497908e-02 
1.800501e+00 -3.506944e-02 
1.805105e+00 -3.515978e-02 
1.809710e+00 -3.525009e-02 
1.814314e+00 -3.534037e-02 
1.818919e+00 -3.543063e-02 
1.823524e+00 -3.552087e-02 
1.828128e+00 -3.561107e-02 
1.832733e+00 -3.570126e-02 
1.837337e+00 -3.579141e-02 
1.841942e+00 -3.588154e-02 
1.846547e+00 -3.597164e-02 
1.851151e+00 -3.606171e-02 
1.855756e+00 -3.615176e-02 
1.860360e+00 -3.624178e-02 
1.864965e+00 -3.633177e-02 
1.869570e+00 -3.642174e-02 
1.874174e+00 -3.651168e-02 
1.878779e+00 -3.660159e-02 
1.883383e+00 -3.669147e-02 
1.887988e+00 -3.678133e-02 
1.892593e+00 -3.687115e-02 
1.897197e+00 -3.696095e-02 
1.901802e+00 -3.705073e-02 
1.906406e+00 -3.714047e-02 
1.911011e+00 -3.723019e-02 
1.915616e+00 -3.731987e-02 
1.920220e+00 -3.740953e-02 
1.924825e+00 -3.749916e-02 
1.929429e+00 -3.758877e-02 
1.934034e+00 -3.767834e-02 
1.938639e+00 -3.776789e-02 
1.943243e+00 -3.785740e-02 
1.947848e+00 -3.794689e-02 
1.952452e+00 -3.803635e-02 
1.957057e+00 -3.812578e-02 
1.961662e+00 -3.821518e-02 
1.966266e+00 -3.830455e-02 
1.970871e+00 -3.839389e-02 
1.975475e+00 -3.848321e-02 
1.980080e+00 -3.857249e-02 
1.984685e+00 -3.866174e-02 
1.989289e+00 -3.875097e-02 
1.993894e+00 -3.884016e-02 
1.998498e+00 -3.892933e-02 
2.003103e+00 -3.901846e-02 
2.007708e+00 -3.910757e-02 
2.012312e+00 -3.919665e-02 
2.016917e+00 -3.928569e-02 
2.021522e+00 -3.937471e-02 
2.026126e+00 -3.946369e-02 
2.030731e+00 -3.955265e-02 
2.035335e+00 -3.964157e-02 
2.039940e+00 -3.973047e-02 
2.044545e+00 -3.981933e-02 
2.049149e+00 -3.990817e-02 
2.053754e+00 -3.999697e-02 
2.058358e+00 -4.008574e-02 
2.062963e+00 -4.017448e-02 
2.067568e+00 -4.026320e-02 
2.072172e+00 -4.035188e-02 
2.076777e+00 -4.044053e-02 
2.081381e+00 -4.052914e-02 
2.085986e+00 -4.061773e-02 
2.090591e+00 -4.070629e-02 
2.095195e+00 -4.079481e-02 
2.099800e+00 -4.088331e-02 
2.104404e+00 -4.097177e-02 
2.109009e+00 -4.106020e-02 
2.113614e+00 -4.114860e-02 
2.118218e+00 -4.123697e-02 
2.122823e+00 -4.132531e-02 
2.127427e+00 -4.141362e-02 
2.132032e+00 -4.150189e-02 
2.136637e+00 -4.159014e-02 
2.141241e+00 -4.167835e-02 
2.145846e+00 -4.176653e-02 
2.150450e+00 -4.185468e-02 
2.155055e+00 -4.194279e-02 
2.159660e+00 -4.203088e-02 
2.164264e+00 -4.211893e-02 
2.168869e+00 -4.220695e-02 
2.173473e+00 -4.229494e-02 
2.178078e+00 -4.238290e-02 
2.182683e+00 -4.247082e-02 
2.187287e+00 -4.255871e-02 
2.191892e+00 -4.264657e-02 
2.196496e+00 -4.273440e-02 
2.201101e+00 -4.282220e-02 
2.205706e+00 -4.290996e-02 
2.210310e+00 -4.299769e-02 
2.214915e+00 -4.308539e-02 
2.219520e+00 -4.317306e-02 
2.224124e+00 -4.326069e-02 
2.228729e+00 -4.334829e-02 
2.233333e+00 -4.343586e-02 
2.237938e+00 -4.352340e-02 
2.242543e+00 -4.361090e-02 
2.247147e+00 -4.369837e-02 
2.251752e+00 -4.378581e-02 
2.256356e+00 -4.387321e-02 
2.260961e+00 -4.396059e-02 
2.265566e+00 -4.404793e-02 
2.270170e+00 -4.413523e-02 
2.274775e+00 -4.422251e-02 
2.279379e+00 -4.430975e-02 
2.283984e+00 -4.439696e-02 
2.288589e+00 -4.448413e-02 
2.293193e+00 -4.457127e-02 
2.297798e+00 -4.465838e-02 
2.302402e+00 -4.474546e-02 
2.307007e+00 -4.483250e-02 
2.311612e+00 -4.491951e-02 
2.316216e+00 -4.500648e-02 
2.320821e+00 -4.509343e-02 
2.325425e+00 -4.518034e-02 
2.330030e+00 -4.526721e-02 
2.334635e+00 -4.535405e-02 
2.339239e+00 -4.544086e-02 
2.343844e+00 -4.552764e-02 
2.348448e+00 -4.561438e-02 
2.353053e+00 -4.570109e-02 
2.357658e+00 -4.578777e-02 
2.362262e+00 -4.587441e-02 
2.366867e+00 -4.596102e-02 
2.371471e+00 -4.604759e-02 
2.376076e+00 -4.613413e-02 
2.380681e+00 -4.622064e-02 
2.385285e+00 -4.630711e-02 
2.389890e+00 -4.639355e-02 
2.394494e+00 -4.647996e-02 
2.399099e+00 -4.656633e-02 
2.403704e+00 -4.665267e-02 
2.408308e+00 -4.673897e-02 
2.412913e+00 -4.682524e-02 
2.417518e+00 -4.691148e-02 
2.422122e+00 -4.699768e-02 
2.426727e+00 -4.708385e-02 
2.431331e+00 -4.716999e-02 
2.435936e+00 -4.725609e-02 
2.440541e+00 -4.734216e-02 
2.445145e+00 -4.742819e-02 
2.449750e+00 -4.751419e-02 
2.454354e+00 -4.760016e-02 
2.458959e+00 -4.768609e-02 
2.463564e+00 -4.777198e-02 
2.468168e+00 -4.785785e-02 
2.472773e+00 -4.794368e-02 
2.477377e+00 -4.802947e-02 
2.481982e+00 -4.811523e-02 
2.486587e+00 -4.820096e-02 
2.491191e+00 -4.828665e-02 
2.495796e+00 -4.837231e-02 
2.500400e+00 -4.845793e-02 
2.505005e+00 -4.854352e-02 
2.509610e+00 -4.862907e-02 
2.514214e+00 -4.871459e-02 
2.518819e+00 -4.880008e-02 
2.523423e+00 -4.888553e-02 
2.528028e+00 -4.897095e-02 
2.532633e+00 -4.905633e-02 
2.537237e+00 -4.914168e-02 
2.541842e+00 -4.922699e-02 
2.546446e+00 -4.931227e-02 
2.551051e+00 -4.939752e-02 
2.555656e+00 -4.948273e-02 
2.560260e+00 -4.956791e-02 
2.564865e+00 -4.965305e-02 
2.569469e+00 -4.973815e-02 
2.574074e+00 -4.982323e-02 
2.578679e+00 -4.990827e-02 
2.583283e+00 -4.999327e-02 
2.587888e+00 -5.007824e-02 
2.592492e+00 -5.016317e-02 
2.597097e+00 -5.024807e-02 
2.601702e+00 -5.033294e-02 
2.606306e+00 -5.041777e-02 
2.610911e+00 -5.050256e-02 
2.615516e+00 -5.058732e-02 
2.620120e+00 -5.067205e-02 
2.624725e+00 -5.075674e-02 
2.629329e+00 -5.084140e-02 
2.633934e+00 -5.092602e-02 
2.638539e+00 -5.101061e-02 
2.643143e+00 -5.109516e-02 
2.647748e+00 -5.117968e-02 
2.652352e+00 -5.126416e-02 
2.656957e+00 -5.134861e-02 
2.661562e+00 -5.143302e-02 
2.666166e+00 -5.151740e-02 
2.670771e+00 -5.160175e-02 
2.675375e+00 -5.168605e-02 
2.679980e+00 -5.177033e-02 
2.684585e+00 -5.185457e-02 
2.689189e+00 -5.193877e-02 
2.693794e+00 -5.202294e-02 
2.698398e+00 -5.210708e-02 
2.703003e+00 -5.219118e-02 
2.707608e+00 -5.227524e-02 
2.712212e+00 -5.235927e-02 
2.716817e+00 -5.244327e-02 
2.721421e+00 -5.252723e-02 
2.726026e+00 -5.261115e-02 
2.730631e+00 -5.269504e-02 
2.735235e+00 -5.277890e-02 
2.739840e+00 -5.286272e-02 
2.744444e+00 -5.294650e-02 
2.749049e+00 -5.303025e-02 
2.753654e+00 -5.311397e-02 
2.758258e+00 -5.319765e-02 
2.762863e+00 -5.328129e-02 
2.767467e+00 -5.336490e-02 
2.772072e+00 -5.344848e-02 
2.776677e+00 -5.353202e-02 
2.781281e+00 -5.361553e-02 
2.785886e+00 -5.369900e-02 
2.790490e+00 -5.378243e-02 
2.795095e+00 -5.386583e-02 
2.799700e+00 -5.394920e-02 
2.804304e+00 -5.403253e-02 
2.808909e+00 -5.411582e-02 
2.813514e+00 -5.419908e-02 
2.818118e+00 -5.428231e-02 
2.822723e+00 -5.436550e-02 
2.827327e+00 -5.444865e-02 
2.831932e+00 -5.453177e-02 
2.836537e+00 -5.461485e-02 
2.841141e+00 -5.469790e-02 
2.845746e+00 -5.478092e-02 
2.850350e+00 -5.486390e-02 
2.854955e+00 -5.494684e-02 
2.859560e+00 -5.502975e-02 
2.864164e+00 -5.511262e-02 
2.868769e+00 -5.519546e-02 
2.873373e+00 -5.527827e-02 
2.877978e+00 -5.536103e-02 
2.882583e+00 -5.544377e-02 
2.887187e+00 -5.552647e-02 
2.891792e+00 -5.560913e-02 
2.896396e+00 -5.569176e-02 
2.901001e+00 -5.577435e-02 
2.905606e+00 -5.585691e-02 
2.910210e+00 -5.593943e-02 
2.914815e+00 -5.602192e-02 
2.919419e+00 -5.610437e-02 
2.924024e+00 -5.618679e-02 
2.928629e+00 -5.626917e-02 
2.933233e+00 -5.635151e-02 
2.937838e+00 -5.643383e-02 
2.942442e+00 -5.651610e-02 
2.947047e+00 -5.659834e-02 
2.951652e+00 -5.668055e-02 
2.956256e+00 -5.676272e-02 
2.960861e+00 -5.684486e-02 
2.965465e+00 -5.692696e-02 
2.970070e+00 -5.700902e-02 
2.974675e+00 -5.709105e-02 
2.979279e+00 -5.717305e-02 
2.983884e+00 -5.725501e-02 
2.988488e+00 -5.733693e-02 
2.993093e+00 -5.741882e-02 
2.997698e+00 -5.750067e-02 
3.002302e+00 -5.758249e-02 
3.006907e+00 -5.766428e-02 
3.011512e+00 -5.774603e-02 
3.016116e+00 -5.782774e-02 
3.020721e+00 -5.790942e-02 
3.025325e+00 -5.799106e-02 
3.029930e+00 -5.807267e-02 
3.034535e+00 -5.815424e-02 
3.039139e+00 -5.823578e-02 
3.043744e+00 -5.831728e-02 
3.048348e+00 -5.839875e-02 
3.052953e+00 -5.848018e-02 
3.057558e+00 -5.856158e-02 
3.062162e+00 -5.864294e-02 
3.066767e+00 -5.872426e-02 
3.071371e+00 -5.880556e-02 
3.075976e+00 -5.888681e-02 
3.080581e+00 -5.896803e-02 
3.085185e+00 -5.904922e-02 
3.089790e+00 -5.913037e-02 
3.094394e+00 -5.921149e-02 
3.098999e+00 -5.929257e-02 
3.103604e+00 -5.937361e-02 
3.108208e+00 -5.945462e-02 
3.112813e+00 -5.953560e-02 
3.117417e+00 -5.961654e-02 
3.122022e+00 -5.969744e-02 
3.126627e+00 -5.977831e-02 
3.131231e+00 -5.985914e-02 
3.135836e+00 -5.993994e-02 
3.140440e+00 -6.002071e-02 
3.145045e+00 -6.010144e-02 
3.149650e+00 -6.018213e-02 
3.154254e+00 -6.026279e-02 
3.158859e+00 -6.034341e-02 
3.163463e+00 -6.042400e-02 
3.168068e+00 -6.050455e-02 
3.172673e+00 -6.058507e-02 
3.177277e+00 -6.066555e-02 
3.181882e+00 -6.074600e-02 
3.186486e+00 -6.082641e-02 
3.191091e+00 -6.090679e-02 
3.195696e+00 -6.098713e-02 
3.200300e+00 -6.106744e-02 
3.204905e+00 -6.114771e-02 
3.209510e+00 -6.122795e-02 
3.214114e+00 -6.130815e-02 
3.218719e+00 -6.138832e-02 
3.223323e+00 -6.146845e-02 
3.227928e+00 -6.154855e-02 
3.232533e+00 -6.162861e-02 
3.237137e+00 -6.170864e-02 
3.241742e+00 -6.178863e-02 
3.246346e+00 -6.186859e-02 
3.250951e+00 -6.194851e-02 
3.255556e+00 -6.202840e-02 
3.260160e+00 -6.210825e-02 
3.264765e+00 -6.218806e-02 
3.269369e+00 -6.226785e-02 
3.273974e+00 -6.234759e-02 
3.278579e+00 -6.242730e-02 
3.283183e+00 -6.250698e-02 
3.287788e+00 -6.258662e-02 
3.292392e+00 -6.266623e-02 
3.296997e+00 -6.274580e-02 
3.301602e+00 -6.282533e-02 
3.306206e+00 -6.290484e-02 
3.310811e+00 -6.298430e-02 
3.315415e+00 -6.306373e-02 
3.320020e+00 -6.314313e-02 
3.324625e+00 -6.322249e-02 
3.329229e+00 -6.330182e-02 
3.333834e+00 -6.338111e-02 
3.338438e+00 -6.346037e-02 
3.343043e+00 -6.353959e-02 
3.347648e+00 -6.361877e-02 
3.352252e+00 -6.369793e-02 
3.356857e+00 -6.377704e-02 
3.361461e+00 -6.385612e-02 
3.366066e+00 -6.393517e-02 
3.370671e+00 -6.401418e-02 
3.375275e+00 -6.409316e-02 
3.379880e+00 -6.417210e-02 
3.384484e+00 -6.425101e-02 
3.389089e+00 -6.432988e-02 
3.393694e+00 -6.440872e-02 
3.398298e+00 -6.448752e-02 
3.402903e+00 -6.456629e-02 
3.407508e+00 -6.464502e-02 
3.412112e+00 -6.472372e-02 
3.416717e+00 -6.480239e-02 
3.421321e+00 -6.488101e-02 
3.425926e+00 -6.495961e-02 
3.430531e+00 -6.503817e-02 
3.435135e+00 -6.511669e-02 
3.439740e+00 -6.519518e-02 
3.444344e+00 -6.527363e-02 
3.448949e+00 -6.535205e-02 
3.453554e+00 -6.543044e-02 
3.458158e+00 -6.550879e-02 
3.462763e+00 -6.558710e-02 
3.467367e+00 -6.566538e-02 
3.471972e+00 -6.574363e-02 
3.476577e+00 -6.582184e-02 
3.481181e+00 -6.590002e-02 
3.485786e+00 -6.597816e-02 
3.490390e+00 -6.605626e-02 
3.494995e+00 -6.613433e-02 
3.499600e+00 -6.621237e-02 
3.504204e+00 -6.629037e-02 
3.508809e+00 -6.636834e-02 
3.513413e+00 -6.644627e-02 
3.518018e+00 -6.652417e-02 
3.522623e+00 -6.660204e-02 
3.527227e+00 -6.667987e-02 
3.531832e+00 -6.675766e-02 
3.536436e+00 -6.683542e-02 
3.541041e+00 -6.691314e-02 
3.545646e+00 -6.699084e-02 
3.550250e+00 -6.706849e-02 
3.554855e+00 -6.714611e-02 
3.559459e+00 -6.722370e-02 
3.564064e+00 -6.730125e-02 
3.568669e+00 -6.737877e-02 
3.573273e+00 -6.745625e-02 
3.577878e+00 -6.753370e-02 
3.582482e+00 -6.761111e-02 
3.587087e+00 -6.768849e-02 
3.591692e+00 -6.776583e-02 
3.596296e+00 -6.784314e-02 
3.600901e+00 -6.792042e-02 
3.605506e+00 -6.799766e-02 
3.610110e+00 -6.807487e-02 
3.614715e+00 -6.815204e-02 
3.619319e+00 -6.822918e-02 
3.623924e+00 -6.830628e-02 
3.628529e+00 -6.838335e-02 
3.633133e+00 -6.846038e-02 
3.637738e+00 -6.853738e-02 
3.642342e+00 -6.861434e-02 
3.646947e+00 -6.869127e-02 
3.651552e+00 -6.876817e-02 
3.656156e+00 -6.884503e-02 
3.660761e+00 -6.892186e-02 
3.665365e+00 -6.899865e-02 
3.669970e+00 -6.907541e-02 
3.674575e+00 -6.915213e-02 
3.679179e+00 -6.922882e-02 
3.683784e+00 -6.930548e-02 
3.688388e+00 -6.938210e-02 
3.692993e+00 -6.945868e-02 
3.697598e+00 -6.953523e-02 
3.702202e+00 -6.961175e-02 
3.706807e+00 -6.968824e-02 
3.711411e+00 -6.976468e-02 
3.716016e+00 -6.984110e-02 
3.720621e+00 -6.991748e-02 
3.725225e+00 -6.999382e-02 
3.729830e+00 -7.007014e-02 
3.734434e+00 -7.014641e-02 
3.739039e+00 -7.022266e-02 
3.743644e+00 -7.029886e-02 
3.748248e+00 -7.037504e-02 
3.752853e+00 -7.045118e-02 
3.757457e+00 -7.052729e-02 
3.762062e+00 -7.060336e-02 
3.766667e+00 -7.067939e-02 
3.771271e+00 -7.075540e-02 
3.775876e+00 -7.083137e-02 
3.780480e+00 -7.090730e-02 
3.785085e+00 -7.098320e-02 
3.789690e+00 -7.105907e-02 
3.794294e+00 -7.113490e-02 
3.798899e+00 -7.121070e-02 
3.803504e+00 -7.128646e-02 
3.808108e+00 -7.136219e-02 
3.812713e+00 -7.143789e-02 
3.817317e+00 -7.151355e-02 
3.821922e+00 -7.158918e-02 
3.826527e+00 -7.166477e-02 
3.831131e+00 -7.174033e-02 
3.835736e+00 -7.181586e-02 
3.840340e+00 -7.189135e-02 
3.844945e+00 -7.196681e-02 
3.849550e+00 -7.204223e-02 
3.854154e+00 -7.211762e-02 
3.858759e+00 -7.219297e-02 
3.863363e+00 -7.226829e-02 
3.867968e+00 -7.234358e-02 
3.872573e+00 -7.241884e-02 
3.877177e+00 -7.249405e-02 
3.881782e+00 -7.256924e-02 
3.886386e+00 -7.264439e-02 
3.890991e+00 -7.271951e-02 
3.895596e+00 -7.279459e-02 
3.900200e+00 -7.286964e-02 
3.904805e+00 -7.294466e-02 
3.909409e+00 -7.301964e-02 
3.914014e+00 -7.309459e-02 
3.918619e+00 -7.316950e-02 
3.923223e+00 -7.324438e-02 
3.927828e+00 -7.331923e-02 
3.932432e+00 -7.339404e-02 
3.937037e+00 -7.346882e-02 
3.941642e+00 -7.354356e-02 
3.946246e+00 -7.361827e-02 
3.950851e+00 -7.369295e-02 
3.955455e+00 -7.376759e-02 
3.960060e+00 -7.384220e-02 
3.964665e+00 -7.391678e-02 
3.969269e+00 -7.399132e-02 
3.973874e+00 -7.406583e-02 
3.978478e+00 -7.414030e-02 
3.983083e+00 -7.421474e-02 
3.987688e+00 -7.428915e-02 
3.992292e+00 -7.436352e-02 
3.996897e+00 -7.443786e-02 
4.001502e+00 -7.451217e-02 
4.006106e+00 -7.458644e-02 
4.010711e+00 -7.466068e-02 
4.015315e+00 -7.473488e-02 
4.019920e+00 -7.480905e-02 
4.024525e+00 -7.488319e-02 
4.029129e+00 -7.495730e-02 
4.033734e+00 -7.503137e-02 
4.038338e+00 -7.510540e-02 
4.042943e+00 -7.517940e-02 
4.047548e+00 -7.525337e-02 
4.052152e+00 -7.532731e-02 
4.056757e+00 -7.540121e-02 
4.061361e+00 -7.547508e-02 
4.065966e+00 -7.554892e-02 
4.070571e+00 -7.562272e-02 
4.075175e+00 -7.569649e-02 
4.079780e+00 -7.577022e-02 
4.084384e+00 -7.584392e-02 
4.088989e+00 -7.591759e-02 
4.093594e+00 -7.599122e-02 
4.098198e+00 -7.606482e-02 
4.102803e+00 -7.613839e-02 
4.107407e+00 -7.621193e-02 
4.112012e+00 -7.628543e-02 
4.116617e+00 -7.635889e-02 
4.121221e+00 -7.643233e-02 
4.125826e+00 -7.650573e-02 
4.130430e+00 -7.657909e-02 
4.135035e+00 -7.665243e-02 
4.139640e+00 -7.672573e-02 
4.144244e+00 -7.679899e-02 
4.148849e+00 -7.687223e-02 
4.153453e+00 -7.694543e-02 
4.158058e+00 -7.701859e-02 
4.162663e+00 -7.709173e-02 
4.167267e+00 -7.716483e-02 
4.171872e+00 -7.723789e-02 
4.176476e+00 -7.731093e-02 
4.181081e+00 -7.738393e-02 
4.185686e+00 -7.745690e-02 
4.190290e+00 -7.752983e-02 
4.194895e+00 -7.760273e-02 
4.199499e+00 -7.767560e-02 
4.204104e+00 -7.774843e-02 
4.208709e+00 -7.782123e-02 
4.213313e+00 -7.789400e-02 
4.217918e+00 -7.796674e-02 
4.222523e+00 -7.803944e-02 
4.227127e+00 -7.811211e-02 
4.231732e+00 -7.818474e-02 
4.236336e+00 -7.825734e-02 
4.240941e+00 -7.832991e-02 
4.245546e+00 -7.840245e-02 
4.250150e+00 -7.847495e-02 
4.254755e+00 -7.854742e-02 
4.259359e+00 -7.861986e-02 
4.263964e+00 -7.869226e-02 
4.268569e+00 -7.876463e-02 
4.273173e+00 -7.883697e-02 
4.277778e+00 -7.890928e-02 
4.282382e+00 -7.898155e-02 
4.286987e+00 -7.905379e-02 
4.291592e+00 -7.912599e-02 
4.296196e+00 -7.919816e-02 
4.300801e+00 -7.927030e-02 
4.305405e+00 -7.934241e-02 
4.310010e+00 -7.941448e-02 
4.314615e+00 -7.948653e-02 
4.319219e+00 -7.955853e-02 
4.323824e+00 -7.963051e-02 
4.328428e+00 -7.970245e-02 
4.333033e+00 -7.977436e-02 
4.337638e+00 -7.984624e-02 
4.342242e+00 -7.991808e-02 
4.346847e+00 -7.998989e-02 
4.351451e+00 -8.006167e-02 
4.356056e+00 -8.013342e-02 
4.360661e+00 -8.020513e-02 
4.365265e+00 -8.027681e-02 
4.369870e+00 -8.034845e-02 
4.374474e+00 -8.042007e-02 
4.379079e+00 -8.049165e-02 
4.383684e+00 -8.056320e-02 
4.388288e+00 -8.063472e-02 
4.392893e+00 -8.070620e-02 
4.397497e+00 -8.077765e-02 
4.402102e+00 -8.084907e-02 
4.406707e+00 -8.092045e-02 
4.411311e+00 -8.099180e-02 
4.415916e+00 -8.106312e-02 
4.420521e+00 -8.113441e-02 
4.425125e+00 -8.120567e-02 
4.429730e+00 -8.127689e-02 
4.434334e+00 -8.134808e-02 
4.438939e+00 -8.141923e-02 
4.443544e+00 -8.149036e-02 
4.448148e+00 -8.156145e-02 
4.452753e+00 -8.163251e-02 
4.457357e+00 -8.170354e-02 
4.461962e+00 -8.177453e-02 
4.466567e+00 -8.184549e-02 
4.471171e+00 -8.191642e-02 
4.475776e+00 -8.198732e-02 
4.480380e+00 -8.205818e-02 
4.484985e+00 -8.212901e-02 
4.489590e+00 -8.219981e-02 
4.494194e+00 -8.227058e-02 
4.498799e+00 -8.234131e-02 
4.503403e+00 -8.241201e-02 
4.508008e+00 -8.248268e-02 
4.512613e+00 -8.255332e-02 
4.517217e+00 -8.262393e-02 
4.521822e+00 -8.269450e-02 
4.526426e+00 -8.276504e-02 
4.531031e+00 -8.283554e-02 
4.535636e+00 -8.290602e-02 
4.540240e+00 -8.297646e-02 
4.544845e+00 -8.304687e-02 
4.549449e+00 -8.311725e-02 
4.554054e+00 -8.318760e-02 
4.558659e+00 -8.325791e-02 
4.563263e+00 -8.332819e-02 
4.567868e+00 -8.339844e-02 
4.572472e+00 -8.346866e-02 
4.577077e+00 -8.353884e-02 
4.581682e+00 -8.360900e-02 
4.586286e+00 -8.367912e-02 
4.590891e+00 -8.374920e-02 
4.595495e+00 -8.381926e-02 
4.600100e+00 -8.388928e-02 
4.604705e+00 -8.395928e-02 
4.609309e+00 -8.402923e-02 
4.613914e+00 -8.409916e-02 
4.618519e+00 -8.416906e-02 
4.623123e+00 -8.423892e-02 
4.627728e+00 -8.430875e-02 
4.632332e+00 -8.437855e-02 
4.636937e+00 -8.444832e-02 
4.641542e+00 -8.451805e-02 
4.646146e+00 -8.458775e-02 
4.650751e+00 -8.465743e-02 
4.655355e+00 -8.472706e-02 
4.659960e+00 -8.479667e-02 
4.664565e+00 -8.486625e-02 
4.669169e+00 -8.493579e-02 
4.673774e+00 -8.500530e-02 
4.678378e+00 -8.507478e-02 
4.682983e+00 -8.514423e-02 
4.687588e+00 -8.521364e-02 
4.692192e+00 -8.528302e-02 
4.696797e+00 -8.535237e-02 
4.701401e+00 -8.542169e-02 
4.706006e+00 -8.549098e-02 
4.710611e+00 -8.556024e-02 
4.715215e+00 -8.562946e-02 
4.719820e+00 -8.569865e-02 
4.724424e+00 -8.576781e-02 
4.729029e+00 -8.583694e-02 
4.733634e+00 -8.590604e-02 
4.738238e+00 -8.597510e-02 
4.742843e+00 -8.604413e-02 
4.747447e+00 -8.611314e-02 
4.752052e+00 -8.618211e-02 
4.756657e+00 -8.625104e-02 
4.761261e+00 -8.631995e-02 
4.765866e+00 -8.638882e-02 
4.770470e+00 -8.645767e-02 
4.775075e+00 -8.652648e-02 
4.779680e+00 -8.659526e-02 
4.784284e+00 -8.666400e-02 
4.788889e+00 -8.673272e-02 
4.793493e+00 -8.680140e-02 
4.798098e+00 -8.687006e-02 
4.802703e+00 -8.693868e-02 
4.807307e+00 -8.700727e-02 
4.811912e+00 -8.707582e-02 
4.816517e+00 -8.714435e-02 
4.821121e+00 -8.721284e-02 
4.825726e+00 -8.728131e-02 
4.830330e+00 -8.734974e-02 
4.834935e+00 -8.741814e-02 
4.839540e+00 -8.748651e-02 
4.844144e+00 -8.755484e-02 
4.848749e+00 -8.762315e-02 
4.853353e+00 -8.769142e-02 
4.857958e+00 -8.775967e-02 
4.862563e+00 -8.782788e-02 
4.867167e+00 -8.789606e-02 
4.871772e+00 -8.796421e-02 
4.876376e+00 -8.803232e-02 
4.880981e+00 -8.810041e-02 
4.885586e+00 -8.816846e-02 
4.890190e+00 -8.823648e-02 
4.894795e+00 -8.830448e-02 
4.899399e+00 -8.837244e-02 
4.904004e+00 -8.844036e-02 
4.908609e+00 -8.850826e-02 
4.913213e+00 -8.857613e-02 
4.917818e+00 -8.864396e-02 
4.922422e+00 -8.871177e-02 
4.927027e+00 -8.877954e-02 
4.931632e+00 -8.884728e-02 
4.936236e+00 -8.891499e-02 
4.940841e+00 -8.898267e-02 
4.945445e+00 -8.905031e-02 
4.950050e+00 -8.911793e-02 
4.954655e+00 -8.918551e-02 
4.959259e+00 -8.925307e-02 
4.963864e+00 -8.932059e-02 
4.968468e+00 -8.938808e-02 
4.973073e+00 -8.945554e-02 
4.977678e+00 -8.952297e-02 
4.982282e+00 -8.959037e-02 
4.986887e+00 -8.965773e-02 
4.991491e+00 -8.972507e-02 
4.996096e+00 -8.979238e-02 
5.000701e+00 -8.985965e-02 
5.005305e+00 -8.992689e-02 
5.009910e+00 -8.999410e-02 
5.014515e+00 -9.006128e-02 
5.019119e+00 -9.012843e-02 
5.023724e+00 -9.019555e-02 
5.028328e+00 -9.026264e-02 
5.032933e+00 -9.032969e-02 
5.037538e+00 -9.039672e-02 
5.042142e+00 -9.046371e-02 
5.046747e+00 -9.053068e-02 
5.051351e+00 -9.059761e-02 
5.055956e+00 -9.066451e-02 
5.060561e+00 -9.073138e-02 
5.065165e+00 -9.079822e-02 
5.069770e+00 -9.086503e-02 
5.074374e+00 -9.093181e-02 
5.078979e+00 -9.099856e-02 
5.083584e+00 -9.106527e-02 
5.088188e+00 -9.113196e-02 
5.092793e+00 -9.119861e-02 
5.097397e+00 -9.126524e-02 
5.102002e+00 -9.133183e-02 
5.106607e+00 -9.139839e-02 
5.111211e+00 -9.146492e-02 
5.115816e+00 -9.153143e-02 
5.120420e+00 -9.159790e-02 
5.125025e+00 -9.166434e-02 
5.129630e+00 -9.173074e-02 
5.134234e+00 -9.179712e-02 
5.138839e+00 -9.186347e-02 
5.143443e+00 -9.192979e-02 
5.148048e+00 -9.199607e-02 
5.152653e+00 -9.206233e-02 
5.157257e+00 -9.212855e-02 
5.161862e+00 -9.219475e-02 
5.166466e+00 -9.226091e-02 
5.171071e+00 -9.232704e-02 
5.175676e+00 -9.239314e-02 
5.180280e+00 -9.245922e-02 
5.184885e+00 -9.252526e-02 
5.189489e+00 -9.259127e-02 
5.194094e+00 -9.265725e-02 
5.198699e+00 -9.272320e-02 
5.203303e+00 -9.278912e-02 
5.207908e+00 -9.285501e-02 
5.212513e+00 -9.292086e-02 
5.217117e+00 -9.298669e-02 
5.221722e+00 -9.305249e-02 
5.226326e+00 -9.311825e-02 
5.230931e+00 -9.318399e-02 
5.235536e+00 -9.324970e-02 
5.240140e+00 -9.331537e-02 
5.244745e+00 -9.338102e-02 
5.249349e+00 -9.344663e-02 
5.253954e+00 -9.351222e-02 
5.258559e+00 -9.357777e-02 
5.263163e+00 -9.364329e-02 
5.267768e+00 -9.370879e-02 
5.272372e+00 -9.377425e-02 
5.276977e+00 -9.383968e-02 
5.281582e+00 -9.390509e-02 
5.286186e+00 -9.397046e-02 
5.290791e+00 -9.403580e-02 
5.295395e+00 -9.410111e-02 
5.300000e+00 -9.416639e-02 
5.300000e+00 4.816515e-03 
5.295395e+00 4.815003e-03 
5.290791e+00 4.813491e-03 
5.286186e+00 4.811978e-03 
5.281582e+00 4.810465e-03 
5.276977e+00 4.808952e-03 
5.272372e+00 4.807439e-03 
5.267768e+00 4.805926e-03 
5.263163e+00 4.804412e-03 
5.258559e+00 4.802899e-03 
5.253954e+00 4.801385e-03 
5.249349e+00 4.799871e-03 
5.244745e+00 4.798356e-03 
5.240140e+00 4.796842e-03 
5.235536e+00 4.795327e-03 
5.230931e+00 4.793812e-03 
5.226326e+00 4.792297e-03 
5.221722e+00 4.790782e-03 
5.217117e+00 4.789267e-03 
5.212513e+00 4.787751e-03 
5.207908e+00 4.786235e-03 
5.203303e+00 4.784719e-03 
5.198699e+00 4.783203e-03 
5.194094e+00 4.781687e-03 
5.189489e+00 4.780170e-03 
5.184885e+00 4.778654e-03 
5.180280e+00 4.777137e-03 
5.175676e+00 4.775620e-03 
5.171071e+00 4.774103e-03 
5.166466e+00 4.772585e-03 
5.161862e+00 4.771068e-03 
5.157257e+00 4.769550e-03 
5.152653e+00 4.768033e-03 
5.148048e+00 4.766515e-03 
5.143443e+00 4.764996e-03 
5.138839e+00 4.763478e-03 
5.134234e+00 4.761960e-03 
5.129630e+00 4.760441e-03 
5.125025e+00 4.758922e-03 
5.120420e+00 4.757404e-03 
5.115816e+00 4.755884e-03 
5.111211e+00 4.754365e-03 
5.106607e+00 4.752846e-03 
5.102002e+00 4.751327e-03 
5.097397e+00 4.749807e-03 
5.092793e+00 4.748287e-03 
5.088188e+00 4.746767e-03 
5.083584e+00 4.745247e-03 
5.078979e+00 4.743727e-03 
5.074374e+00 4.742207e-03 
5.069770e+00 4.740686e-03 
5.065165e+00 4.739166e-03 
5.060561e+00 4.737645e-03 
5.055956e+00 4.736124e-03 
5.051351e+00 4.734604e-03 
5.046747e+00 4.733083e-03 
5.042142e+00 4.731561e-03 
5.037538e+00 4.730040e-03 
5.032933e+00 4.728519e-03 
5.028328e+00 4.726997e-03 
5.023724e+00 4.725476e-03 
5.019119e+00 4.723954e-03 
5.014515e+00 4.722432e-03 
5.009910e+00 4.720910e-03 
5.005305e+00 4.719388e-03 
5.000701e+00 4.717866e-03 
4.996096e+00 4.716344e-03 
4.991491e+00 4.714821e-03 
4.986887e+00 4.713299e-03 
4.982282e+00 4.711776e-03 
4.977678e+00 4.710254e-03 
4.973073e+00 4.708731e-03 
4.968468e+00 4.707208e-03 
4.963864e+00 4.705685e-03 
4.959259e+00 4.704162e-03 
4.954655e+00 4.702639e-03 
4.950050e+00 4.701116e-03 
4.945445e+00 4.699593e-03 
4.940841e+00 4.698070e-03 
4.936236e+00 4.696546e-03 
4.931632e+00 4.695023e-03 
4.927027e+00 4.693499e-03 
4.922422e+00 4.691976e-03 
4.917818e+00 4.690452e-03 
4.913213e+00 4.688928e-03 
4.908609e+00 4.687404e-03 
4.904004e+00 4.685881e-03 
4.899399e+00 4.684357e-03 
4.894795e+00 4.682833e-03 
4.890190e+00 4.681309e-03 
4.885586e+00 4.679785e-03 
4.880981e+00 4.678260e-03 
4.876376e+00 4.676736e-03 
4.871772e+00 4.675212e-03 
4.867167e+00 4.673688e-03 
4.862563e+00 4.672163e-03 
4.857958e+00 4.670639e-03 
4.853353e+00 4.669115e-03 
4.848749e+00 4.667590e-03 
4.844144e+00 4.666066e-03 
4.839540e+00 4.664541e-03 
4.834935e+00 4.663017e-03 
4.830330e+00 4.661492e-03 
4.825726e+00 4.659968e-03 
4.821121e+00 4.658443e-03 
4.816517e+00 4.656918e-03 
4.811912e+00 4.655394e-03 
4.807307e+00 4.653869e-03 
4.802703e+00 4.652344e-03 
4.798098e+00 4.650820e-03 
4.793493e+00 4.649295e-03 
4.788889e+00 4.647770e-03 
4.784284e+00 4.646245e-03 
4.779680e+00 4.644721e-03 
4.775075e+00 4.643196e-03 
4.770470e+00 4.641671e-03 
4.765866e+00 4.640147e-03 
4.761261e+00 4.638622e-03 
4.756657e+00 4.637097e-03 
4.752052e+00 4.635572e-03 
4.747447e+00 4.634048e-03 
4.742843e+00 4.632523e-03 
4.738238e+00 4.630999e-03 
4.733634e+00 4.629474e-03 
4.729029e+00 4.627949e-03 
4.724424e+00 4.626425e-03 
4.719820e+00 4.624900e-03 
4.715215e+00 4.623376e-03 
4.710611e+00 4.621851e-03 
4.706006e+00 4.620327e-03 
4.701401e+00 4.618802e-03 
4.696797e+00 4.617278e-03 
4.692192e+00 4.615754e-03 
4.687588e+00 4.614229e-03 
4.682983e+00 4.612705e-03 
4.678378e+00 4.611181e-03 
4.673774e+00 4.609657e-03 
4.669169e+00 4.608133e-03 
4.664565e+00 4.606609e-03 
4.659960e+00 4.605085e-03 
4.655355e+00 4.603561e-03 
4.650751e+00 4.602037e-03 
4.646146e+00 4.600513e-03 
4.641542e+00 4.598990e-03 
4.636937e+00 4.597466e-03 
4.632332e+00 4.595943e-03 
4.627728e+00 4.594419e-03 
4.623123e+00 4.592896e-03 
4.618519e+00 4.591373e-03 
4.613914e+00 4.589849e-03 
4.609309e+00 4.588326e-03 
4.604705e+00 4.586803e-03 
4.600100e+00 4.585280e-03 
4.595495e+00 4.583758e-03 
4.590891e+00 4.582235e-03 
4.586286e+00 4.580712e-03 
4.581682e+00 4.579190e-03 
4.577077e+00 4.577667e-03 
4.572472e+00 4.576145e-03 
4.567868e+00 4.574623e-03 
4.563263e+00 4.573101e-03 
4.558659e+00 4.571579e-03 
4.554054e+00 4.570057e-03 
4.549449e+00 4.568536e-03 
4.544845e+00 4.567014e-03 
4.540240e+00 4.565493e-03 
4.535636e+00 4.563972e-03 
4.531031e+00 4.562450e-03 
4.526426e+00 4.560929e-03 
4.521822e+00 4.559409e-03 
4.517217e+00 4.557888e-03 
4.512613e+00 4.556367e-03 
4.508008e+00 4.554847e-03 
4.503403e+00 4.553327e-03 
4.498799e+00 4.551807e-03 
4.494194e+00 4.550287e-03 
4.489590e+00 4.548767e-03 
4.484985e+00 4.547248e-03 
4.480380e+00 4.545728e-03 
4.475776e+00 4.544209e-03 
4.471171e+00 4.542690e-03 
4.466567e+00 4.541171e-03 
4.461962e+00 4.539653e-03 
4.457357e+00 4.538134e-03 
4.452753e+00 4.536616e-03 
4.448148e+00 4.535098e-03 
4.443544e+00 4.533580e-03 
4.438939e+00 4.532062e-03 
4.434334e+00 4.530545e-03 
4.429730e+00 4.529028e-03 
4.425125e+00 4.527510e-03 
4.420521e+00 4.525994e-03 
4.415916e+00 4.524477e-03 
4.411311e+00 4.522961e-03 
4.406707e+00 4.521444e-03 
4.402102e+00 4.519929e-03 
4.397497e+00 4.518413e-03 
4.392893e+00 4.516897e-03 
4.388288e+00 4.515382e-03 
4.383684e+00 4.513867e-03 
4.379079e+00 4.512352e-03 
4.374474e+00 4.510838e-03 
4.369870e+00 4.509324e-03 
4.365265e+00 4.507810e-03 
4.360661e+00 4.506296e-03 
4.356056e+00 4.504783e-03 
4.351451e+00 4.503269e-03 
4.346847e+00 4.501756e-03 
4.342242e+00 4.500244e-03 
4.337638e+00 4.498731e-03 
4.333033e+00 4.497219e-03 
4.328428e+00 4.495708e-03 
4.323824e+00 4.494196e-03 
4.319219e+00 4.492685e-03 
4.314615e+00 4.491174e-03 
4.310010e+00 4.489663e-03 
4.305405e+00 4.488153e-03 
4.300801e+00 4.486643e-03 
4.296196e+00 4.485133e-03 
4.291592e+00 4.483624e-03 
4.286987e+00 4.482115e-03 
4.282382e+00 4.480606e-03 
4.277778e+00 4.479098e-03 
4.273173e+00 4.477590e-03 
4.268569e+00 4.476082e-03 
4.263964e+00 4.474575e-03 
4.259359e+00 4.473068e-03 
4.254755e+00 4.471561e-03 
4.250150e+00 4.470055e-03 
4.245546e+00 4.468549e-03 
4.240941e+00 4.467043e-03 
4.236336e+00 4.465538e-03 
4.231732e+00 4.464033e-03 
4.227127e+00 4.462528e-03 
4.222523e+00 4.461024e-03 
4.217918e+00 4.459520e-03 
4.213313e+00 4.458017e-03 
4.208709e+00 4.456514e-03 
4.204104e+00 4.455011e-03 
4.199499e+00 4.453509e-03 
4.194895e+00 4.452007e-03 
4.190290e+00 4.450506e-03 
4.185686e+00 4.449005e-03 
4.181081e+00 4.447504e-03 
4.176476e+00 4.446004e-03 
4.171872e+00 4.444504e-03 
4.167267e+00 4.443005e-03 
4.162663e+00 4.441506e-03 
4.158058e+00 4.440007e-03 
4.153453e+00 4.438509e-03 
4.148849e+00 4.437012e-03 
4.144244e+00 4.435515e-03 
4.139640e+00 4.434018e-03 
4.135035e+00 4.432522e-03 
4.130430e+00 4.431026e-03 
4.125826e+00 4.429531e-03 
4.121221e+00 4.428036e-03 
4.116617e+00 4.426542e-03 
4.112012e+00 4.425048e-03 
4.107407e+00 4.423554e-03 
4.102803e+00 4.422061e-03 
4.098198e+00 4.420569e-03 
4.093594e+00 4.419077e-03 
4.088989e+00 4.417586e-03 
4.084384e+00 4.416095e-03 
4.079780e+00 4.414605e-03 
4.075175e+00 4.413115e-03 
4.070571e+00 4.411625e-03 
4.065966e+00 4.410137e-03 
4.061361e+00 4.408648e-03 
4.056757e+00 4.407161e-03 
4.052152e+00 4.405673e-03 
4.047548e+00 4.404187e-03 
4.042943e+00 4.402701e-03 
4.038338e+00 4.401215e-03 
4.033734e+00 4.399730e-03 
4.029129e+00 4.398246e-03 
4.024525e+00 4.396762e-03 
4.019920e+00 4.395279e-03 
4.015315e+00 4.393796e-03 
4.010711e+00 4.392314e-03 
4.006106e+00 4.390832e-03 
4.001502e+00 4.389351e-03 
3.996897e+00 4.387871e-03 
3.992292e+00 4.386391e-03 
3.987688e+00 4.384912e-03 
3.983083e+00 4.383434e-03 
3.978478e+00 4.381956e-03 
3.973874e+00 4.380479e-03 
3.969269e+00 4.379002e-03 
3.964665e+00 4.377526e-03 
3.960060e+00 4.376051e-03 
3.955455e+00 4.374577e-03 
3.950851e+00 4.373103e-03 
3.946246e+00 4.371629e-03 
3.941642e+00 4.370157e-03 
3.937037e+00 4.368685e-03 
3.932432e+00 4.367214e-03 
3.927828e+00 4.365743e-03 
3.923223e+00 4.364273e-03 
3.918619e+00 4.362804e-03 
3.914014e+00 4.361335e-03 
3.909409e+00 4.359868e-03 
3.904805e+00 4.358400e-03 
3.900200e+00 4.356934e-03 
3.895596e+00 4.355469e-03 
3.890991e+00 4.354004e-03 
3.886386e+00 4.352539e-03 
3.881782e+00 4.351076e-03 
3.877177e+00 4.349613e-03 
3.872573e+00 4.348151e-03 
3.867968e+00 4.346690e-03 
3.863363e+00 4.345230e-03 
3.858759e+00 4.343770e-03 
3.854154e+00 4.342312e-03 
3.849550e+00 4.340854e-03 
3.844945e+00 4.339396e-03 
3.840340e+00 4.337940e-03 
3.835736e+00 4.336484e-03 
3.831131e+00 4.335029e-03 
3.826527e+00 4.333575e-03 
3.821922e+00 4.332122e-03 
3.817317e+00 4.330670e-03 
3.812713e+00 4.329218e-03 
3.808108e+00 4.327768e-03 
3.803504e+00 4.326318e-03 
3.798899e+00 4.324869e-03 
3.794294e+00 4.323421e-03 
3.789690e+00 4.321974e-03 
3.785085e+00 4.320527e-03 
3.780480e+00 4.319082e-03 
3.775876e+00 4.317637e-03 
3.771271e+00 4.316193e-03 
3.766667e+00 4.314751e-03 
3.762062e+00 4.313309e-03 
3.757457e+00 4.311868e-03 
3.752853e+00 4.310428e-03 
3.748248e+00 4.308989e-03 
3.743644e+00 4.307551e-03 
3.739039e+00 4.306113e-03 
3.734434e+00 4.304677e-03 
3.729830e+00 4.303242e-03 
3.725225e+00 4.301807e-03 
3.720621e+00 4.300374e-03 
3.716016e+00 4.298942e-03 
3.711411e+00 4.297510e-03 
3.706807e+00 4.296080e-03 
3.702202e+00 4.294651e-03 
3.697598e+00 4.293222e-03 
3.692993e+00 4.291795e-03 
3.688388e+00 4.290368e-03 
3.683784e+00 4.288943e-03 
3.679179e+00 4.287519e-03 
3.674575e+00 4.286096e-03 
3.669970e+00 4.284673e-03 
3.665365e+00 4.283252e-03 
3.660761e+00 4.281832e-03 
3.656156e+00 4.280413e-03 
3.651552e+00 4.278996e-03 
3.646947e+00 4.277579e-03 
3.642342e+00 4.276163e-03 
3.637738e+00 4.274748e-03 
3.633133e+00 4.273335e-03 
3.628529e+00 4.271923e-03 
3.623924e+00 4.270512e-03 
3.619319e+00 4.269101e-03 
3.614715e+00 4.267693e-03 
3.610110e+00 4.266285e-03 
3.605506e+00 4.264878e-03 
3.600901e+00 4.263473e-03 
3.596296e+00 4.262069e-03 
3.591692e+00 4.260666e-03 
3.587087e+00 4.259264e-03 
3.582482e+00 4.257863e-03 
3.577878e+00 4.256464e-03 
3.573273e+00 4.255066e-03 
3.568669e+00 4.253669e-03 
3.564064e+00 4.252273e-03 
3.559459e+00 4.250878e-03 
3.554855e+00 4.249485e-03 
3.550250e+00 4.248093e-03 
3.545646e+00 4.246703e-03 
3.541041e+00 4.245313e-03 
3.536436e+00 4.243925e-03 
3.531832e+00 4.242539e-03 
3.527227e+00 4.241153e-03 
3.522623e+00 4.239769e-03 
3.518018e+00 4.238386e-03 
3.513413e+00 4.237005e-03 
3.508809e+00 4.235625e-03 
3.504204e+00 4.234246e-03 
3.499600e+00 4.232868e-03 
3.494995e+00 4.231492e-03 
3.490390e+00 4.230118e-03 
3.485786e+00 4.228745e-03 
3.481181e+00 4.227373e-03 
3.476577e+00 4.226002e-03 
3.471972e+00 4.224633e-03 
3.467367e+00 4.223266e-03 
3.462763e+00 4.221900e-03 
3.458158e+00 4.220535e-03 
3.453554e+00 4.219172e-03 
3.448949e+00 4.217810e-03 
3.444344e+00 4.216450e-03 
3.439740e+00 4.215091e-03 
3.435135e+00 4.213734e-03 
3.430531e+00 4.212378e-03 
3.425926e+00 4.211024e-03 
3.421321e+00 4.209672e-03 
3.416717e+00 4.208320e-03 
3.412112e+00 4.206971e-03 
3.407508e+00 4.205623e-03 
3.402903e+00 4.204276e-03 
3.398298e+00 4.202932e-03 
3.393694e+00 4.201588e-03 
3.389089e+00 4.200247e-03 
3.384484e+00 4.198907e-03 
3.379880e+00 4.197568e-03 
3.375275e+00 4.196232e-03 
3.370671e+00 4.194897e-03 
3.366066e+00 4.193563e-03 
3.361461e+00 4.192231e-03 
3.356857e+00 4.190901e-03 
3.352252e+00 4.189573e-03 
3.347648e+00 4.188246e-03 
3.343043e+00 4.186922e-03 
3.338438e+00 4.185598e-03 
3.333834e+00 4.184277e-03 
3.329229e+00 4.182957e-03 
3.324625e+00 4.181639e-03 
3.320020e+00 4.180323e-03 
3.315415e+00 4.179009e-03 
3.310811e+00 4.177696e-03 
3.306206e+00 4.176385e-03 
3.301602e+00 4.175076e-03 
3.296997e+00 4.173769e-03 
3.292392e+00 4.172464e-03 
3.287788e+00 4.171161e-03 
3.283183e+00 4.169859e-03 
3.278579e+00 4.168559e-03 
3.273974e+00 4.167262e-03 
3.269369e+00 4.165966e-03 
3.264765e+00 4.164672e-03 
3.260160e+00 4.163380e-03 
3.255556e+00 4.162090e-03 
3.250951e+00 4.160802e-03 
3.246346e+00 4.159516e-03 
3.241742e+00 4.158232e-03 
3.237137e+00 4.156950e-03 
3.232533e+00 4.155669e-03 
3.227928e+00 4.154391e-03 
3.223323e+00 4.153115e-03 
3.218719e+00 4.151841e-03 
3.214114e+00 4.150569e-03 
3.209510e+00 4.149300e-03 
3.204905e+00 4.148032e-03 
3.200300e+00 4.146766e-03 
3.195696e+00 4.145503e-03 
3.191091e+00 4.144241e-03 
3.186486e+00 4.142982e-03 
3.181882e+00 4.141725e-03 
3.177277e+00 4.140470e-03 
3.172673e+00 4.139217e-03 
3.168068e+00 4.137967e-03 
3.163463e+00 4.136718e-03 
3.158859e+00 4.135472e-03 
3.154254e+00 4.134228e-03 
3.149650e+00 4.132987e-03 
3.145045e+00 4.131748e-03 
3.140440e+00 4.130511e-03 
3.135836e+00 4.129276e-03 
3.131231e+00 4.128044e-03 
3.126627e+00 4.126813e-03 
3.122022e+00 4.125586e-03 
3.117417e+00 4.124360e-03 
3.112813e+00 4.123138e-03 
3.108208e+00 4.121917e-03 
3.103604e+00 4.120699e-03 
3.098999e+00 4.119483e-03 
3.094394e+00 4.118270e-03 
3.089790e+00 4.117059e-03 
3.085185e+00 4.115851e-03 
3.080581e+00 4.114645e-03 
3.075976e+00 4.113441e-03 
3.071371e+00 4.112241e-03 
3.066767e+00 4.111042e-03 
3.062162e+00 4.109847e-03 
3.057558e+00 4.108653e-03 
3.052953e+00 4.107463e-03 
3.048348e+00 4.106275e-03 
3.043744e+00 4.105090e-03 
3.039139e+00 4.103907e-03 
3.034535e+00 4.102727e-03 
3.029930e+00 4.101549e-03 
3.025325e+00 4.100375e-03 
3.020721e+00 4.099203e-03 
3.016116e+00 4.098033e-03 
3.011512e+00 4.096867e-03 
3.006907e+00 4.095703e-03 
3.002302e+00 4.094542e-03 
2.997698e+00 4.093384e-03 
2.993093e+00 4.092229e-03 
2.988488e+00 4.091076e-03 
2.983884e+00 4.089926e-03 
2.979279e+00 4.088780e-03 
2.974675e+00 4.087636e-03 
2.970070e+00 4.086495e-03 
2.965465e+00 4.085356e-03 
2.960861e+00 4.084221e-03 
2.956256e+00 4.083089e-03 
2.951652e+00 4.081960e-03 
2.947047e+00 4.080834e-03 
2.942442e+00 4.079710e-03 
2.937838e+00 4.078590e-03 
2.933233e+00 4.077473e-03 
2.928629e+00 4.076359e-03 
2.924024e+00 4.075248e-03 
2.919419e+00 4.074140e-03 
2.914815e+00 4.073036e-03 
2.910210e+00 4.071934e-03 
2.905606e+00 4.070836e-03 
2.901001e+00 4.069741e-03 
2.896396e+00 4.068649e-03 
2.891792e+00 4.067560e-03 
2.887187e+00 4.066475e-03 
2.882583e+00 4.065392e-03 
2.877978e+00 4.064314e-03 
2.873373e+00 4.063238e-03 
2.868769e+00 4.062166e-03 
2.864164e+00 4.061097e-03 
2.859560e+00 4.060032e-03 
2.854955e+00 4.058970e-03 
2.850350e+00 4.057911e-03 
2.845746e+00 4.056856e-03 
2.841141e+00 4.055804e-03 
2.836537e+00 4.054756e-03 
2.831932e+00 4.053712e-03 
2.827327e+00 4.052670e-03 
2.822723e+00 4.051633e-03 
2.818118e+00 4.050599e-03 
2.813514e+00 4.049569e-03 
2.808909e+00 4.048542e-03 
2.804304e+00 4.047519e-03 
2.799700e+00 4.046500e-03 
2.795095e+00 4.045484e-03 
2.790490e+00 4.044472e-03 
2.785886e+00 4.043464e-03 
2.781281e+00 4.042460e-03 
2.776677e+00 4.041459e-03 
2.772072e+00 4.040463e-03 
2.767467e+00 4.039470e-03 
2.762863e+00 4.038481e-03 
2.758258e+00 4.037496e-03 
2.753654e+00 4.036515e-03 
2.749049e+00 4.035538e-03 
2.744444e+00 4.034565e-03 
2.739840e+00 4.033595e-03 
2.735235e+00 4.032630e-03 
2.730631e+00 4.031669e-03 
2.726026e+00 4.030712e-03 
2.721421e+00 4.029759e-03 
2.716817e+00 4.028811e-03 
2.712212e+00 4.027866e-03 
2.707608e+00 4.026926e-03 
2.703003e+00 4.025990e-03 
2.698398e+00 4.025058e-03 
2.693794e+00 4.024130e-03 
2.689189e+00 4.023207e-03 
2.684585e+00 4.022288e-03 
2.679980e+00 4.021373e-03 
2.675375e+00 4.020463e-03 
2.670771e+00 4.019557e-03 
2.666166e+00 4.018656e-03 
2.661562e+00 4.017759e-03 
2.656957e+00 4.016867e-03 
2.652352e+00 4.015979e-03 
2.647748e+00 4.015096e-03 
2.643143e+00 4.014217e-03 
2.638539e+00 4.013343e-03 
2.633934e+00 4.012474e-03 
2.629329e+00 4.011609e-03 
2.624725e+00 4.010749e-03 
2.620120e+00 4.009894e-03 
2.615516e+00 4.009044e-03 
2.610911e+00 4.008198e-03 
2.606306e+00 4.007357e-03 
2.601702e+00 4.006521e-03 
2.597097e+00 4.005690e-03 
2.592492e+00 4.004864e-03 
2.587888e+00 4.004043e-03 
2.583283e+00 4.003227e-03 
2.578679e+00 4.002416e-03 
2.574074e+00 4.001610e-03 
2.569469e+00 4.000810e-03 
2.564865e+00 4.000014e-03 
2.560260e+00 3.999223e-03 
2.555656e+00 3.998438e-03 
2.551051e+00 3.997658e-03 
2.546446e+00 3.996883e-03 
2.541842e+00 3.996114e-03 
2.537237e+00 3.995350e-03 
2.532633e+00 3.994591e-03 
2.528028e+00 3.993838e-03 
2.523423e+00 3.993090e-03 
2.518819e+00 3.992348e-03 
2.514214e+00 3.991611e-03 
2.509610e+00 3.990880e-03 
2.505005e+00 3.990154e-03 
2.500400e+00 3.989434e-03 
2.495796e+00 3.988720e-03 
2.491191e+00 3.988012e-03 
2.486587e+00 3.987309e-03 
2.481982e+00 3.986612e-03 
2.477377e+00 3.985921e-03 
2.472773e+00 3.985235e-03 
2.468168e+00 3.984556e-03 
2.463564e+00 3.983883e-03 
2.458959e+00 3.983215e-03 
2.454354e+00 3.982554e-03 
2.449750e+00 3.981899e-03 
2.445145e+00 3.981249e-03 
2.440541e+00 3.980606e-03 
2.435936e+00 3.979970e-03 
2.431331e+00 3.979339e-03 
2.426727e+00 3.978715e-03 
2.422122e+00 3.978097e-03 
2.417518e+00 3.977485e-03 
2.412913e+00 3.976880e-03 
2.408308e+00 3.976282e-03 
2.403704e+00 3.975689e-03 
2.399099e+00 3.975104e-03 
2.394494e+00 3.974525e-03 
2.389890e+00 3.973952e-03 
2.385285e+00 3.973387e-03 
2.380681e+00 3.972828e-03 
2.376076e+00 3.972275e-03 
2.371471e+00 3.971730e-03 
2.366867e+00 3.971192e-03 
2.362262e+00 3.970660e-03 
2.357658e+00 3.970135e-03 
2.353053e+00 3.969618e-03 
2.348448e+00 3.969107e-03 
2.343844e+00 3.968604e-03 
2.339239e+00 3.968108e-03 
2.334635e+00 3.967619e-03 
2.330030e+00 3.967137e-03 
2.325425e+00 3.966662e-03 
2.320821e+00 3.966195e-03 
2.316216e+00 3.965736e-03 
2.311612e+00 3.965283e-03 
2.307007e+00 3.964839e-03 
2.302402e+00 3.964401e-03 
2.297798e+00 3.963972e-03 
2.293193e+00 3.963550e-03 
2.288589e+00 3.963136e-03 
2.283984e+00 3.962730e-03 
2.279379e+00 3.962331e-03 
2.274775e+00 3.961941e-03 
2.270170e+00 3.961558e-03 
2.265566e+00 3.961183e-03 
2.260961e+00 3.960817e-03 
2.256356e+00 3.960458e-03 
2.251752e+00 3.960108e-03 
2.247147e+00 3.959766e-03 
2.242543e+00 3.959432e-03 
2.237938e+00 3.959107e-03 
2.233333e+00 3.958790e-03 
2.228729e+00 3.958481e-03 
2.224124e+00 3.958181e-03 
2.219520e+00 3.957890e-03 
2.214915e+00 3.957607e-03 
2.210310e+00 3.957333e-03 
2.205706e+00 3.957068e-03 
2.201101e+00 3.956811e-03 
2.196496e+00 3.956564e-03 
2.191892e+00 3.956325e-03 
2.187287e+00 3.956096e-03 
2.182683e+00 3.955876e-03 
2.178078e+00 3.955664e-03 
2.173473e+00 3.955462e-03 
2.168869e+00 3.955270e-03 
2.164264e+00 3.955086e-03 
2.159660e+00 3.954912e-03 
2.155055e+00 3.954748e-03 
2.150450e+00 3.954593e-03 
2.145846e+00 3.954448e-03 
2.141241e+00 3.954312e-03 
2.136637e+00 3.954186e-03 
2.132032e+00 3.954070e-03 
2.127427e+00 3.953964e-03 
2.122823e+00 3.953868e-03 
2.118218e+00 3.953783e-03 
2.113614e+00 3.953707e-03 
2.109009e+00 3.953641e-03 
2.104404e+00 3.953586e-03 
2.099800e+00 3.953541e-03 
2.095195e+00 3.953507e-03 
2.090591e+00 3.953483e-03 
2.085986e+00 3.953469e-03 
2.081381e+00 3.953466e-03 
2.076777e+00 3.953475e-03 
2.072172e+00 3.953493e-03 
2.067568e+00 3.953523e-03 
2.062963e+00 3.953564e-03 
2.058358e+00 3.953616e-03 
2.053754e+00 3.953679e-03 
2.049149e+00 3.953753e-03 
2.044545e+00 3.953839e-03 
2.039940e+00 3.953936e-03 
2.035335e+00 3.954044e-03 
2.030731e+00 3.954165e-03 
2.026126e+00 3.954296e-03 
2.021522e+00 3.954440e-03 
2.016917e+00 3.954595e-03 
2.012312e+00 3.954763e-03 
2.007708e+00 3.954942e-03 
2.003103e+00 3.955133e-03 
1.998498e+00 3.955337e-03 
1.993894e+00 3.955553e-03 
1.989289e+00 3.955782e-03 
1.984685e+00 3.956022e-03 
1.980080e+00 3.956276e-03 
1.975475e+00 3.956542e-03 
1.970871e+00 3.956821e-03 
1.966266e+00 3.957113e-03 
1.961662e+00 3.957418e-03 
1.957057e+00 3.957735e-03 
1.952452e+00 3.958066e-03 
1.947848e+00 3.958411e-03 
1.943243e+00 3.958768e-03 
1.938639e+00 3.959140e-03 
1.934034e+00 3.959524e-03 
1.929429e+00 3.959923e-03 
1.924825e+00 3.960335e-03 
1.920220e+00 3.960761e-03 
1.915616e+00 3.961202e-03 
1.911011e+00 3.961656e-03 
1.906406e+00 3.962125e-03 
1.901802e+00 3.962607e-03 
1.897197e+00 3.963105e-03 
1.892593e+00 3.963617e-03 
1.887988e+00 3.964143e-03 
1.883383e+00 3.964685e-03 
1.878779e+00 3.965241e-03 
1.874174e+00 3.965813e-03 
1.869570e+00 3.966399e-03 
1.864965e+00 3.967001e-03 
1.860360e+00 3.967618e-03 
1.855756e+00 3.968251e-03 
1.851151e+00 3.968900e-03 
1.846547e+00 3.969564e-03 
1.841942e+00 3.970244e-03 
1.837337e+00 3.970940e-03 
1.832733e+00 3.971652e-03 
1.828128e+00 3.972381e-03 
1.823524e+00 3.973126e-03 
1.818919e+00 3.973888e-03 
1.814314e+00 3.974666e-03 
1.809710e+00 3.975461e-03 
1.805105e+00 3.976273e-03 
1.800501e+00 3.977102e-03 
1.795896e+00 3.977948e-03 
1.791291e+00 3.978812e-03 
1.786687e+00 3.979693e-03 
1.782082e+00 3.980592e-03 
1.777477e+00 3.981509e-03 
1.772873e+00 3.982444e-03 
1.768268e+00 3.983396e-03 
1.763664e+00 3.984367e-03 
1.759059e+00 3.985357e-03 
1.754454e+00 3.986365e-03 
1.749850e+00 3.987391e-03 
1.745245e+00 3.988437e-03 
1.740641e+00 3.989501e-03 
1.736036e+00 3.990585e-03 
1.731431e+00 3.991688e-03 
1.726827e+00 3.992810e-03 
1.722222e+00 3.993953e-03 
1.717618e+00 3.995114e-03 
1.713013e+00 3.996296e-03 
1.708408e+00 3.997499e-03 
1.703804e+00 3.998721e-03 
1.699199e+00 3.999964e-03 
1.694595e+00 4.001228e-03 
1.689990e+00 4.002512e-03 
1.685385e+00 4.003817e-03 
1.680781e+00 4.005144e-03 
1.676176e+00 4.006492e-03 
1.671572e+00 4.007862e-03 
1.666967e+00 4.009253e-03 
1.662362e+00 4.010666e-03 
1.657758e+00 4.012102e-03 
1.653153e+00 4.013560e-03 
1.648549e+00 4.015040e-03 
1.643944e+00 4.016543e-03 
1.639339e+00 4.018069e-03 
1.634735e+00 4.019618e-03 
1.630130e+00 4.021190e-03 
1.625526e+00 4.022786e-03 
1.620921e+00 4.024405e-03 
1.616316e+00 4.026048e-03 
1.611712e+00 4.027716e-03 
1.607107e+00 4.029408e-03 
1.602503e+00 4.031124e-03 
1.597898e+00 4.032865e-03 
1.593293e+00 4.034631e-03 
1.588689e+00 4.036422e-03 
1.584084e+00 4.038239e-03 
1.579479e+00 4.040081e-03 
1.574875e+00 4.041950e-03 
1.570270e+00 4.043844e-03 
1.565666e+00 4.045765e-03 
1.561061e+00 4.047712e-03 
1.556456e+00 4.049686e-03 
1.551852e+00 4.051687e-03 
1.547247e+00 4.053715e-03 
1.542643e+00 4.055771e-03 
1.538038e+00 4.057855e-03 
1.533433e+00 4.059967e-03 
1.528829e+00 4.062107e-03 
1.524224e+00 4.064275e-03 
1.519620e+00 4.066473e-03 
1.515015e+00 4.068699e-03 
1.510410e+00 4.070955e-03 
1.505806e+00 4.073241e-03 
1.501201e+00 4.075556e-03 
1.496597e+00 4.077901e-03 
1.491992e+00 4.080277e-03 
1.487387e+00 4.082684e-03 
1.482783e+00 4.085122e-03 
1.478178e+00 4.087591e-03 
1.473574e+00 4.090091e-03 
1.468969e+00 4.092623e-03 
1.464364e+00 4.095188e-03 
1.459760e+00 4.097785e-03 
1.455155e+00 4.100415e-03 
1.450551e+00 4.103077e-03 
1.445946e+00 4.105774e-03 
1.441341e+00 4.108503e-03 
1.436737e+00 4.111267e-03 
1.432132e+00 4.114066e-03 
1.427528e+00 4.116899e-03 
1.422923e+00 4.119766e-03 
1.418318e+00 4.122670e-03 
1.413714e+00 4.125609e-03 
1.409109e+00 4.128583e-03 
1.404505e+00 4.131595e-03 
1.399900e+00 4.134643e-03 
1.395295e+00 4.137728e-03 
1.390691e+00 4.140850e-03 
1.386086e+00 4.144010e-03 
1.381481e+00 4.147209e-03 
1.376877e+00 4.150445e-03 
1.372272e+00 4.153721e-03 
1.367668e+00 4.157036e-03 
1.363063e+00 4.160390e-03 
1.358458e+00 4.163785e-03 
1.353854e+00 4.167220e-03 
1.349249e+00 4.170696e-03 
1.344645e+00 4.174213e-03 
1.340040e+00 4.177772e-03 
1.335435e+00 4.181372e-03 
1.330831e+00 4.185015e-03 
1.326226e+00 4.188701e-03 
1.321622e+00 4.192431e-03 
1.317017e+00 4.196203e-03 
1.312412e+00 4.200021e-03 
1.307808e+00 4.203882e-03 
1.303203e+00 4.207789e-03 
1.298599e+00 4.211741e-03 
1.293994e+00 4.215740e-03 
1.289389e+00 4.219784e-03 
1.284785e+00 4.223876e-03 
1.280180e+00 4.228015e-03 
1.275576e+00 4.232201e-03 
1.270971e+00 4.236437e-03 
1.266366e+00 4.240720e-03 
1.261762e+00 4.245054e-03 
1.257157e+00 4.249437e-03 
1.252553e+00 4.253870e-03 
1.247948e+00 4.258354e-03 
1.243343e+00 4.262890e-03 
1.238739e+00 4.267477e-03 
1.234134e+00 4.272117e-03 
1.229530e+00 4.276810e-03 
1.224925e+00 4.281557e-03 
1.220320e+00 4.286357e-03 
1.215716e+00 4.291212e-03 
1.211111e+00 4.296123e-03 
1.206507e+00 4.301089e-03 
1.201902e+00 4.306111e-03 
1.197297e+00 4.311191e-03 
1.192693e+00 4.316328e-03 
1.188088e+00 4.321523e-03 
1.183483e+00 4.326777e-03 
1.178879e+00 4.332091e-03 
1.174274e+00 4.337465e-03 
1.169670e+00 4.342899e-03 
1.165065e+00 4.348394e-03 
1.160460e+00 4.353952e-03 
1.155856e+00 4.359572e-03 
1.151251e+00 4.365256e-03 
1.146647e+00 4.371003e-03 
1.142042e+00 4.376816e-03 
1.137437e+00 4.382693e-03 
1.132833e+00 4.388637e-03 
1.128228e+00 4.394648e-03 
1.123624e+00 4.400726e-03 
1.119019e+00 4.406872e-03 
1.114414e+00 4.413087e-03 
1.109810e+00 4.419373e-03 
1.105205e+00 4.425728e-03 
1.100601e+00 4.432155e-03 
1.095996e+00 4.438654e-03 
1.091391e+00 4.445226e-03 
1.086787e+00 4.451872e-03 
1.082182e+00 4.458592e-03 
1.077578e+00 4.465387e-03 
1.072973e+00 4.472259e-03 
1.068368e+00 4.479208e-03 
1.063764e+00 4.486234e-03 
1.059159e+00 4.493339e-03 
1.054555e+00 4.500524e-03 
1.049950e+00 4.507789e-03 
1.045345e+00 4.515136e-03 
1.040741e+00 4.522565e-03 
1.036136e+00 4.530077e-03 
1.031532e+00 4.537673e-03 
1.026927e+00 4.545354e-03 
1.022322e+00 4.553122e-03 
1.017718e+00 4.560976e-03 
1.013113e+00 4.568919e-03 
1.008509e+00 4.576950e-03 
1.003904e+00 4.585072e-03 
9.992993e-01 4.593285e-03 
9.946947e-01 4.601589e-03 
9.900901e-01 4.609987e-03 
9.854855e-01 4.618479e-03 
9.808809e-01 4.627067e-03 
9.762763e-01 4.635751e-03 
9.716717e-01 4.644532e-03 
9.670671e-01 4.653412e-03 
9.624625e-01 4.662392e-03 
9.578579e-01 4.671472e-03 
9.532533e-01 4.680655e-03 
9.486486e-01 4.689941e-03 
9.440440e-01 4.699331e-03 
9.394394e-01 4.708828e-03 
9.348348e-01 4.718431e-03 
9.302302e-01 4.728142e-03 
9.256256e-01 4.737962e-03 
9.210210e-01 4.747894e-03 
9.164164e-01 4.757937e-03 
9.118118e-01 4.768093e-03 
9.072072e-01 4.778365e-03 
9.026026e-01 4.788752e-03 
8.979980e-01 4.799256e-03 
8.933934e-01 4.809879e-03 
8.887888e-01 4.820623e-03 
8.841842e-01 4.831488e-03 
8.795796e-01 4.842475e-03 
8.749750e-01 4.853587e-03 
8.703704e-01 4.864825e-03 
8.657658e-01 4.876191e-03 
8.611612e-01 4.887685e-03 
8.565566e-01 4.899310e-03 
8.519520e-01 4.911066e-03 
8.473473e-01 4.922956e-03 
8.427427e-01 4.934982e-03 
8.381381e-01 4.947144e-03 
8.335335e-01 4.959444e-03 
8.289289e-01 4.971884e-03 
8.243243e-01 4.984466e-03 
8.197197e-01 4.997191e-03 
8.151151e-01 5.010061e-03 
8.105105e-01 5.023078e-03 
8.059059e-01 5.036243e-03 
8.013013e-01 5.049559e-03 
7.966967e-01 5.063027e-03 
7.920921e-01 5.076648e-03 
7.874875e-01 5.090426e-03 
7.828829e-01 5.104360e-03 
7.782783e-01 5.118455e-03 
7.736737e-01 5.132710e-03 
7.690691e-01 5.147129e-03 
7.644645e-01 5.161714e-03 
7.598599e-01 5.176465e-03 
7.552553e-01 5.191386e-03 
7.506507e-01 5.206478e-03 
7.460460e-01 5.221743e-03 
7.414414e-01 5.237183e-03 
7.368368e-01 5.252801e-03 
7.322322e-01 5.268598e-03 
7.276276e-01 5.284577e-03 
7.230230e-01 5.300740e-03 
7.184184e-01 5.317088e-03 
7.138138e-01 5.333625e-03 
7.092092e-01 5.350352e-03 
7.046046e-01 5.367272e-03 
7.000000e-01 5.384387e-03 
7.000000e-01 -1.340902e-02 


==> Figures/4pt_I_sig_NE_sub_muT/points_3.dat <==
-1.280000e+02 5.636832e+04 
-1.277447e+02 5.491588e+04 
-1.274895e+02 5.350086e+04 
-1.272342e+02 5.212231e+04 
-1.269790e+02 5.077928e+04 
-1.267237e+02 4.947085e+04 
-1.264685e+02 4.819614e+04 
-1.262132e+02 4.695427e+04 
-1.259580e+02 4.574440e+04 
-1.257027e+02 4.456571e+04 
-1.254474e+02 4.341739e+04 
-1.251922e+02 4.229865e+04 
-1.249369e+02 4.120875e+04 
-1.246817e+02 4.014692e+04 
-1.244264e+02 3.911246e+04 
-1.241712e+02 3.810465e+04 
-1.239159e+02 3.712281e+04 
-1.236607e+02 3.616627e+04 
-1.234054e+02 3.523437e+04 
-1.231502e+02 3.432649e+04 
-1.228949e+02 3.344200e+04 
-1.226396e+02 3.258030e+04 
-1.223844e+02 3.174080e+04 
-1.221291e+02 3.092294e+04 
-1.218739e+02 3.012615e+04 
-1.216186e+02 2.934989e+04 
-1.213634e+02 2.859363e+04 
-1.211081e+02 2.785686e+04 
-1.208529e+02 2.713907e+04 
-1.205976e+02 2.643978e+04 
-1.203423e+02 2.575851e+04 
-1.200871e+02 2.509479e+04 
-1.198318e+02 2.444817e+04 
-1.195766e+02 2.381821e+04 
-1.193213e+02 2.320449e+04 
-1.190661e+02 2.260658e+04 
-1.188108e+02 2.202408e+04 
-1.185556e+02 2.145658e+04 
-1.183003e+02 2.090371e+04 
-1.180450e+02 2.036508e+04 
-1.177898e+02 1.984033e+04 
-1.175345e+02 1.932911e+04 
-1.172793e+02 1.883105e+04 
-1.170240e+02 1.834583e+04 
-1.167688e+02 1.787312e+04 
-1.165135e+02 1.741258e+04 
-1.162583e+02 1.696391e+04 
-1.160030e+02 1.652680e+04 
-1.157477e+02 1.610095e+04 
-1.154925e+02 1.568608e+04 
-1.152372e+02 1.528189e+04 
-1.149820e+02 1.488812e+04 
-1.147267e+02 1.450450e+04 
-1.144715e+02 1.413076e+04 
-1.142162e+02 1.376665e+04 
-1.139610e+02 1.341193e+04 
-1.137057e+02 1.306634e+04 
-1.134505e+02 1.272966e+04 
-1.131952e+02 1.240165e+04 
-1.129399e+02 1.208210e+04 
-1.126847e+02 1.177078e+04 
-1.124294e+02 1.146748e+04 
-1.121742e+02 1.117199e+04 
-1.119189e+02 1.088412e+04 
-1.116637e+02 1.060367e+04 
-1.114084e+02 1.033044e+04 
-1.111532e+02 1.006426e+04 
-1.108979e+02 9.804929e+03 
-1.106426e+02 9.552284e+03 
-1.103874e+02 9.306148e+03 
-1.101321e+02 9.066355e+03 
-1.098769e+02 8.832740e+03 
-1.096216e+02 8.605145e+03 
-1.093664e+02 8.383414e+03 
-1.091111e+02 8.167397e+03 
-1.088559e+02 7.956946e+03 
-1.086006e+02 7.751917e+03 
-1.083453e+02 7.552172e+03 
-1.080901e+02 7.357573e+03 
-1.078348e+02 7.167988e+03 
-1.075796e+02 6.983289e+03 
-1.073243e+02 6.803348e+03 
-1.070691e+02 6.628044e+03 
-1.068138e+02 6.457257e+03 
-1.065586e+02 6.290871e+03 
-1.063033e+02 6.128772e+03 
-1.060480e+02 5.970850e+03 
-1.057928e+02 5.816996e+03 
-1.055375e+02 5.667108e+03 
-1.052823e+02 5.521081e+03 
-1.050270e+02 5.378817e+03 
-1.047718e+02 5.240219e+03 
-1.045165e+02 5.105192e+03 
-1.042613e+02 4.973644e+03 
-1.040060e+02 4.845486e+03 
-1.037508e+02 4.720630e+03 
-1.034955e+02 4.598991e+03 
-1.032402e+02 4.480487e+03 
-1.029850e+02 4.365036e+03 
-1.027297e+02 4.252559e+03 
-1.024745e+02 4.142981e+03 
-1.022192e+02 4.036227e+03 
-1.019640e+02 3.932223e+03 
-1.017087e+02 3.830899e+03 
-1.014535e+02 3.732185e+03 
-1.011982e+02 3.636016e+03 
-1.009429e+02 3.542324e+03 
-1.006877e+02 3.451047e+03 
-1.004324e+02 3.362121e+03 
-1.001772e+02 3.275487e+03 
-9.992192e+01 3.191085e+03 
-9.966667e+01 3.108857e+03 
-9.941141e+01 3.028749e+03 
-9.915616e+01 2.950705e+03 
-9.890090e+01 2.874671e+03 
-9.864565e+01 2.800597e+03 
-9.839039e+01 2.728432e+03 
-9.813514e+01 2.658125e+03 
-9.787988e+01 2.589631e+03 
-9.762462e+01 2.522901e+03 
-9.736937e+01 2.457891e+03 
-9.711411e+01 2.394556e+03 
-9.685886e+01 2.332853e+03 
-9.660360e+01 2.272740e+03 
-9.634835e+01 2.214175e+03 
-9.609309e+01 2.157120e+03 
-9.583784e+01 2.101535e+03 
-9.558258e+01 2.047382e+03 
-9.532733e+01 1.994624e+03 
-9.507207e+01 1.943226e+03 
-9.481682e+01 1.893153e+03 
-9.456156e+01 1.844369e+03 
-9.430631e+01 1.796842e+03 
-9.405105e+01 1.750541e+03 
-9.379580e+01 1.705432e+03 
-9.354054e+01 1.661485e+03 
-9.328529e+01 1.618671e+03 
-9.303003e+01 1.576960e+03 
-9.277477e+01 1.536324e+03 
-9.251952e+01 1.496734e+03 
-9.226426e+01 1.458165e+03 
-9.200901e+01 1.420590e+03 
-9.175375e+01 1.383983e+03 
-9.149850e+01 1.348319e+03 
-9.124324e+01 1.313574e+03 
-9.098799e+01 1.279725e+03 
-9.073273e+01 1.246747e+03 
-9.047748e+01 1.214620e+03 
-9.022222e+01 1.183320e+03 
-8.996697e+01 1.152826e+03 
-8.971171e+01 1.123119e+03 
-8.945646e+01 1.094177e+03 
-8.920120e+01 1.065980e+03 
-8.894595e+01 1.038510e+03 
-8.869069e+01 1.011748e+03 
-8.843544e+01 9.856758e+02 
-8.818018e+01 9.602751e+02 
-8.792492e+01 9.355289e+02 
-8.766967e+01 9.114203e+02 
-8.741441e+01 8.879330e+02 
-8.715916e+01 8.650508e+02 
-8.690390e+01 8.427582e+02 
-8.664865e+01 8.210401e+02 
-8.639339e+01 7.998816e+02 
-8.613814e+01 7.792682e+02 
-8.588288e+01 7.591860e+02 
-8.562763e+01 7.396212e+02 
-8.537237e+01 7.205606e+02 
-8.511712e+01 7.019911e+02 
-8.486186e+01 6.839001e+02 
-8.460661e+01 6.662752e+02 
-8.435135e+01 6.491045e+02 
-8.409610e+01 6.323762e+02 
-8.384084e+01 6.160789e+02 
-8.358559e+01 6.002016e+02 
-8.333033e+01 5.847334e+02 
-8.307508e+01 5.696637e+02 
-8.281982e+01 5.549824e+02 
-8.256456e+01 5.406793e+02 
-8.230931e+01 5.267448e+02 
-8.205405e+01 5.131693e+02 
-8.179880e+01 4.999437e+02 
-8.154354e+01 4.870588e+02 
-8.128829e+01 4.745059e+02 
-8.103303e+01 4.622765e+02 
-8.077778e+01 4.503621e+02 
-8.052252e+01 4.387548e+02 
-8.026727e+01 4.274466e+02 
-8.001201e+01 4.164297e+02 
-7.975676e+01 4.056967e+02 
-7.950150e+01 3.952403e+02 
-7.924625e+01 3.850533e+02 
-7.899099e+01 3.751288e+02 
-7.873574e+01 3.654600e+02 
-7.848048e+01 3.560403e+02 
-7.822523e+01 3.468634e+02 
-7.796997e+01 3.379229e+02 
-7.771471e+01 3.292128e+02 
-7.745946e+01 3.207271e+02 
-7.720420e+01 3.124601e+02 
-7.694895e+01 3.044060e+02 
-7.669369e+01 2.965595e+02 
-7.643844e+01 2.889152e+02 
-7.618318e+01 2.814679e+02 
-7.592793e+01 2.742124e+02 
-7.567267e+01 2.671440e+02 
-7.541742e+01 2.602576e+02 
-7.516216e+01 2.535487e+02 
-7.490691e+01 2.470126e+02 
-7.465165e+01 2.406450e+02 
-7.439640e+01 2.344414e+02 
-7.414114e+01 2.283977e+02 
-7.388589e+01 2.225097e+02 
-7.363063e+01 2.167734e+02 
-7.337538e+01 2.111849e+02 
-7.312012e+01 2.057405e+02 
-7.286486e+01 2.004363e+02 
-7.260961e+01 1.952688e+02 
-7.235435e+01 1.902344e+02 
-7.209910e+01 1.853298e+02 
-7.184384e+01 1.805515e+02 
-7.158859e+01 1.758964e+02 
-7.133333e+01 1.713612e+02 
-7.107808e+01 1.669428e+02 
-7.082282e+01 1.626383e+02 
-7.056757e+01 1.584448e+02 
-7.031231e+01 1.543592e+02 
-7.005706e+01 1.503790e+02 
-6.980180e+01 1.465013e+02 
-6.954655e+01 1.427235e+02 
-6.929129e+01 1.390431e+02 
-6.903604e+01 1.354575e+02 
-6.878078e+01 1.319643e+02 
-6.852553e+01 1.285611e+02 
-6.827027e+01 1.252455e+02 
-6.801502e+01 1.220155e+02 
-6.775976e+01 1.188686e+02 
-6.750450e+01 1.158028e+02 
-6.724925e+01 1.128161e+02 
-6.699399e+01 1.099062e+02 
-6.673874e+01 1.070714e+02 
-6.648348e+01 1.043096e+02 
-6.622823e+01 1.016190e+02 
-6.597297e+01 9.899769e+01 
-6.571772e+01 9.644393e+01 
-6.546246e+01 9.395598e+01 
-6.520721e+01 9.153213e+01 
-6.495195e+01 8.917074e+01 
-6.469670e+01 8.687019e+01 
-6.444144e+01 8.462892e+01 
-6.418619e+01 8.244540e+01 
-6.393093e+01 8.031815e+01 
-6.367568e+01 7.824570e+01 
-6.342042e+01 7.622666e+01 
-6.316517e+01 7.425964e+01 
-6.290991e+01 7.234330e+01 
-6.265465e+01 7.047635e+01 
-6.239940e+01 6.865750e+01 
-6.214414e+01 6.688551e+01 
-6.188889e+01 6.515918e+01 
-6.163363e+01 6.347734e+01 
-6.137838e+01 6.183883e+01 
-6.112312e+01 6.024254e+01 
-6.086787e+01 5.868738e+01 
-6.061261e+01 5.717230e+01 
-6.035736e+01 5.569625e+01 
-6.010210e+01 5.425824e+01 
-5.984685e+01 5.285728e+01 
-5.959159e+01 5.149241e+01 
-5.933634e+01 5.016272e+01 
-5.908108e+01 4.886729e+01 
-5.882583e+01 4.760523e+01 
-5.857057e+01 4.637570e+01 
-5.831532e+01 4.517785e+01 
-5.806006e+01 4.401086e+01 
-5.780480e+01 4.287394e+01 
-5.754955e+01 4.176632e+01 
-5.729429e+01 4.068723e+01 
-5.703904e+01 3.963596e+01 
-5.678378e+01 3.861177e+01 
-5.652853e+01 3.761397e+01 
-5.627327e+01 3.664188e+01 
-5.601802e+01 3.569483e+01 
-5.576276e+01 3.477219e+01 
-5.550751e+01 3.387333e+01 
-5.525225e+01 3.299762e+01 
-5.499700e+01 3.214448e+01 
-5.474174e+01 3.131332e+01 
-5.448649e+01 3.050358e+01 
-5.423123e+01 2.971470e+01 
-5.397598e+01 2.894615e+01 
-5.372072e+01 2.819740e+01 
-5.346547e+01 2.746795e+01 
-5.321021e+01 2.675729e+01 
-5.295495e+01 2.606494e+01 
-5.269970e+01 2.539044e+01 
-5.244444e+01 2.473331e+01 
-5.218919e+01 2.409311e+01 
-5.193393e+01 2.346941e+01 
-5.167868e+01 2.286178e+01 
-5.142342e+01 2.226981e+01 
-5.116817e+01 2.169309e+01 
-5.091291e+01 2.113123e+01 
-5.065766e+01 2.058385e+01 
-5.040240e+01 2.005057e+01 
-5.014715e+01 1.953104e+01 
-4.989189e+01 1.902489e+01 
-4.963664e+01 1.853178e+01 
-4.938138e+01 1.805138e+01 
-4.912613e+01 1.758336e+01 
-4.887087e+01 1.712739e+01 
-4.861562e+01 1.668318e+01 
-4.836036e+01 1.625041e+01 
-4.810511e+01 1.582879e+01 
-4.784985e+01 1.541804e+01 
-4.759459e+01 1.501787e+01 
-4.733934e+01 1.462801e+01 
-4.708408e+01 1.424819e+01 
-4.682883e+01 1.387817e+01 
-4.657357e+01 1.351768e+01 
-4.631832e+01 1.316647e+01 
-4.606306e+01 1.282432e+01 
-4.580781e+01 1.249098e+01 
-4.555255e+01 1.216623e+01 
-4.529730e+01 1.184985e+01 
-4.504204e+01 1.154162e+01 
-4.478679e+01 1.124133e+01 
-4.453153e+01 1.094878e+01 
-4.427628e+01 1.066377e+01 
-4.402102e+01 1.038610e+01 
-4.376577e+01 1.011559e+01 
-4.351051e+01 9.852049e+00 
-4.325526e+01 9.595297e+00 
-4.300000e+01 9.345161e+00 
-4.274474e+01 9.101470e+00 
-4.248949e+01 8.864058e+00 
-4.223423e+01 8.632763e+00 
-4.197898e+01 8.407429e+00 
-4.172372e+01 8.187900e+00 
-4.146847e+01 7.974028e+00 
-4.121321e+01 7.765667e+00 
-4.095796e+01 7.562674e+00 
-4.070270e+01 7.364912e+00 
-4.044745e+01 7.172246e+00 
-4.019219e+01 6.984544e+00 
-3.993694e+01 6.801679e+00 
-3.968168e+01 6.623526e+00 
-3.942643e+01 6.449963e+00 
-3.917117e+01 6.280872e+00 
-3.891592e+01 6.116138e+00 
-3.866066e+01 5.955649e+00 
-3.840541e+01 5.799295e+00 
-3.815015e+01 5.646970e+00 
-3.789489e+01 5.498570e+00 
-3.763964e+01 5.353993e+00 
-3.738438e+01 5.213142e+00 
-3.712913e+01 5.075920e+00 
-3.687387e+01 4.942234e+00 
-3.661862e+01 4.811993e+00 
-3.636336e+01 4.685108e+00 
-3.610811e+01 4.561492e+00 
-3.585285e+01 4.441061e+00 
-3.559760e+01 4.323733e+00 
-3.534234e+01 4.209429e+00 
-3.508709e+01 4.098069e+00 
-3.483183e+01 3.989580e+00 
-3.457658e+01 3.883885e+00 
-3.432132e+01 3.780914e+00 
-3.406607e+01 3.680596e+00 
-3.381081e+01 3.582864e+00 
-3.355556e+01 3.487649e+00 
-3.330030e+01 3.394888e+00 
-3.304505e+01 3.304517e+00 
-3.278979e+01 3.216474e+00 
-3.253453e+01 3.130700e+00 
-3.227928e+01 3.047137e+00 
-3.202402e+01 2.965726e+00 
-3.176877e+01 2.886413e+00 
-3.151351e+01 2.809144e+00 
-3.125826e+01 2.733866e+00 
-3.100300e+01 2.660527e+00 
-3.074775e+01 2.589078e+00 
-3.049249e+01 2.519470e+00 
-3.023724e+01 2.451656e+00 
-2.998198e+01 2.385589e+00 
-2.972673e+01 2.321225e+00 
-2.947147e+01 2.258519e+00 
-2.921622e+01 2.197428e+00 
-2.896096e+01 2.137912e+00 
-2.870571e+01 2.079929e+00 
-2.845045e+01 2.023441e+00 
-2.819520e+01 1.968407e+00 
-2.793994e+01 1.914792e+00 
-2.768468e+01 1.862559e+00 
-2.742943e+01 1.811671e+00 
-2.717417e+01 1.762095e+00 
-2.691892e+01 1.713796e+00 
-2.666366e+01 1.666741e+00 
-2.640841e+01 1.620899e+00 
-2.615315e+01 1.576238e+00 
-2.589790e+01 1.532728e+00 
-2.564264e+01 1.490339e+00 
-2.538739e+01 1.449042e+00 
-2.513213e+01 1.408810e+00 
-2.487688e+01 1.369614e+00 
-2.462162e+01 1.331427e+00 
-2.436637e+01 1.294225e+00 
-2.411111e+01 1.257982e+00 
-2.385586e+01 1.222672e+00 
-2.360060e+01 1.188272e+00 
-2.334535e+01 1.154759e+00 
-2.309009e+01 1.122109e+00 
-2.283483e+01 1.090300e+00 
-2.257958e+01 1.059311e+00 
-2.232432e+01 1.029121e+00 
-2.206907e+01 9.997083e-01 
-2.181381e+01 9.710535e-01 
-2.155856e+01 9.431372e-01 
-2.130330e+01 9.159401e-01 
-2.104805e+01 8.894438e-01 
-2.079279e+01 8.636302e-01 
-2.053754e+01 8.384818e-01 
-2.028228e+01 8.139814e-01 
-2.002703e+01 7.901122e-01 
-1.977177e+01 7.668581e-01 
-1.951652e+01 7.442032e-01 
-1.926126e+01 7.221321e-01 
-1.900601e+01 7.006296e-01 
-1.875075e+01 6.796812e-01 
-1.849550e+01 6.592726e-01 
-1.824024e+01 6.393898e-01 
-1.798498e+01 6.200193e-01 
-1.772973e+01 6.011480e-01 
-1.747447e+01 5.827629e-01 
-1.721922e+01 5.648516e-01 
-1.696396e+01 5.474018e-01 
-1.670871e+01 5.304015e-01 
-1.645345e+01 5.138394e-01 
-1.619820e+01 4.977040e-01 
-1.594294e+01 4.819843e-01 
-1.568769e+01 4.666697e-01 
-1.543243e+01 4.517497e-01 
-1.517718e+01 4.372142e-01 
-1.492192e+01 4.230532e-01 
-1.466667e+01 4.092570e-01 
-1.441141e+01 3.958164e-01 
-1.415616e+01 3.827221e-01 
-1.390090e+01 3.699652e-01 
-1.364565e+01 3.575369e-01 
-1.339039e+01 3.454290e-01 
-1.313514e+01 3.336330e-01 
-1.287988e+01 3.221409e-01 
-1.262462e+01 3.109450e-01 
-1.236937e+01 3.000375e-01 
-1.211411e+01 2.894111e-01 
-1.185886e+01 2.790585e-01 
-1.160360e+01 2.689727e-01 
-1.134835e+01 2.591467e-01 
-1.109309e+01 2.495740e-01 
-1.083784e+01 2.402479e-01 
-1.058258e+01 2.311621e-01 
-1.032733e+01 2.223104e-01 
-1.007207e+01 2.136868e-01 
-9.816817e+00 2.052853e-01 
-9.561562e+00 1.971004e-01 
-9.306306e+00 1.891264e-01 
-9.051051e+00 1.813578e-01 
-8.795796e+00 1.737894e-01 
-8.540541e+00 1.664160e-01 
-8.285285e+00 1.592327e-01 
-8.030030e+00 1.522344e-01 
-7.774775e+00 1.454164e-01 
-7.519520e+00 1.387741e-01 
-7.264264e+00 1.323029e-01 
-7.009009e+00 1.259985e-01 
-6.753754e+00 1.198566e-01 
-6.498498e+00 1.138729e-01 
-6.243243e+00 1.080434e-01 
-5.987988e+00 1.023641e-01 
-5.732733e+00 9.683110e-02 
-5.477477e+00 9.144069e-02 
-5.222222e+00 8.618919e-02 
-4.966967e+00 8.107299e-02 
-4.711712e+00 7.608863e-02 
-4.456456e+00 7.123269e-02 
-4.201201e+00 6.650188e-02 
-3.945946e+00 6.189297e-02 
-3.690691e+00 5.740281e-02 
-3.435435e+00 5.302835e-02 
-3.180180e+00 4.876661e-02 
-2.924925e+00 4.461468e-02 
-2.669670e+00 4.056973e-02 
-2.414414e+00 3.662901e-02 
-2.159159e+00 3.278982e-02 
-1.903904e+00 2.904957e-02 
-1.648649e+00 2.540568e-02 
-1.393393e+00 2.185569e-02 
-1.138138e+00 1.839717e-02 
-8.828829e-01 1.502776e-02 
-6.276276e-01 1.174518e-02 
-3.723724e-01 8.547174e-03 
-1.171171e-01 5.431573e-03 
1.381381e-01 2.396251e-03 
3.933934e-01 -5.608601e-04 
6.486486e-01 -3.441776e-03 
9.039039e-01 -6.248459e-03 
1.159159e+00 -8.982823e-03 
1.414414e+00 -1.164673e-02 
1.669670e+00 -1.424200e-02 
1.924925e+00 -1.677039e-02 
2.180180e+00 -1.923364e-02 
2.435435e+00 -2.163342e-02 
2.690691e+00 -2.397136e-02 
2.945946e+00 -2.624906e-02 
3.201201e+00 -2.846807e-02 
3.456456e+00 -3.062990e-02 
3.711712e+00 -3.273603e-02 
3.966967e+00 -3.478789e-02 
4.222222e+00 -3.678689e-02 
4.477477e+00 -3.873437e-02 
4.732733e+00 -4.063167e-02 
4.987988e+00 -4.248009e-02 
5.243243e+00 -4.428088e-02 
5.498498e+00 -4.603526e-02 
5.753754e+00 -4.774445e-02 
6.009009e+00 -4.940959e-02 
6.264264e+00 -5.103182e-02 
6.519520e+00 -5.261226e-02 
6.774775e+00 -5.415197e-02 
7.030030e+00 -5.565201e-02 
7.285285e+00 -5.711340e-02 
7.540541e+00 -5.853713e-02 
7.795796e+00 -5.992418e-02 
8.051051e+00 -6.127549e-02 
8.306306e+00 -6.259198e-02 
8.561562e+00 -6.387454e-02 
8.816817e+00 -6.512406e-02 
9.072072e+00 -6.634139e-02 
9.327327e+00 -6.752734e-02 
9.582583e+00 -6.868274e-02 
9.837838e+00 -6.980837e-02 
1.009309e+01 -7.090499e-02 
1.034835e+01 -7.197336e-02 
1.060360e+01 -7.301420e-02 
1.085886e+01 -7.402822e-02 
1.111411e+01 -7.501611e-02 
1.136937e+01 -7.597854e-02 
1.162462e+01 -7.691618e-02 
1.187988e+01 -7.782966e-02 
1.213514e+01 -7.871960e-02 
1.239039e+01 -7.958660e-02 
1.264565e+01 -8.043127e-02 
1.290090e+01 -8.125418e-02 
1.315616e+01 -8.205588e-02 
1.341141e+01 -8.283692e-02 
1.366667e+01 -8.359784e-02 
1.392192e+01 -8.433915e-02 
1.417718e+01 -8.506136e-02 
1.443243e+01 -8.576496e-02 
1.468769e+01 -8.645043e-02 
1.494294e+01 -8.711824e-02 
1.519820e+01 -8.776884e-02 
1.545345e+01 -8.840268e-02 
1.570871e+01 -8.902019e-02 
1.596396e+01 -8.962178e-02 
1.621922e+01 -9.020787e-02 
1.647447e+01 -9.077886e-02 
1.672973e+01 -9.133514e-02 
1.698498e+01 -9.187709e-02 
1.724024e+01 -9.240507e-02 
1.749550e+01 -9.291945e-02 
1.775075e+01 -9.342057e-02 
1.800601e+01 -9.390878e-02 
1.826126e+01 -9.438441e-02 
1.851652e+01 -9.484779e-02 
1.877177e+01 -9.529922e-02 
1.902703e+01 -9.573902e-02 
1.928228e+01 -9.616749e-02 
1.953754e+01 -9.658493e-02 
1.979279e+01 -9.699160e-02 
2.004805e+01 -9.738780e-02 
2.030330e+01 -9.777378e-02 
2.055856e+01 -9.814982e-02 
2.081381e+01 -9.851618e-02 
2.106907e+01 -9.887309e-02 
2.132432e+01 -9.922080e-02 
2.157958e+01 -9.955956e-02 
2.183483e+01 -9.988959e-02 
2.209009e+01 -1.002111e-01 
2.234535e+01 -1.005244e-01 
2.260060e+01 -1.008295e-01 
2.285586e+01 -1.011268e-01 
2.311111e+01 -1.014165e-01 
2.336637e+01 -1.016986e-01 
2.362162e+01 -1.019736e-01 
2.387688e+01 -1.022414e-01 
2.413213e+01 -1.025023e-01 
2.438739e+01 -1.027565e-01 
2.464264e+01 -1.030042e-01 
2.489790e+01 -1.032454e-01 
2.515315e+01 -1.034805e-01 
2.540841e+01 -1.037095e-01 
2.566366e+01 -1.039326e-01 
2.591892e+01 -1.041499e-01 
2.617417e+01 -1.043617e-01 
2.642943e+01 -1.045680e-01 
2.668468e+01 -1.047689e-01 
2.693994e+01 -1.049647e-01 
2.719520e+01 -1.051555e-01 
2.745045e+01 -1.053413e-01 
2.770571e+01 -1.055224e-01 
2.796096e+01 -1.056988e-01 
2.821622e+01 -1.058706e-01 
2.847147e+01 -1.060380e-01 
2.872673e+01 -1.062011e-01 
2.898198e+01 -1.063600e-01 
2.923724e+01 -1.065148e-01 
2.949249e+01 -1.066656e-01 
2.974775e+01 -1.068126e-01 
3.000300e+01 -1.069557e-01 
3.025826e+01 -1.070951e-01 
3.051351e+01 -1.072310e-01 
3.076877e+01 -1.073634e-01 
3.102402e+01 -1.074923e-01 
3.127928e+01 -1.076179e-01 
3.153453e+01 -1.077403e-01 
3.178979e+01 -1.078596e-01 
3.204505e+01 -1.079757e-01 
3.230030e+01 -1.080889e-01 
3.255556e+01 -1.081991e-01 
3.281081e+01 -1.083066e-01 
3.306607e+01 -1.084112e-01 
3.332132e+01 -1.085132e-01 
3.357658e+01 -1.086125e-01 
3.383183e+01 -1.087092e-01 
3.408709e+01 -1.088035e-01 
3.434234e+01 -1.088953e-01 
3.459760e+01 -1.089848e-01 
3.485285e+01 -1.090720e-01 
3.510811e+01 -1.091569e-01 
3.536336e+01 -1.092396e-01 
3.561862e+01 -1.093202e-01 
3.587387e+01 -1.093988e-01 
3.612913e+01 -1.094753e-01 
3.638438e+01 -1.095498e-01 
3.663964e+01 -1.096224e-01 
3.689489e+01 -1.096932e-01 
3.715015e+01 -1.097621e-01 
3.740541e+01 -1.098292e-01 
3.766066e+01 -1.098946e-01 
3.791592e+01 -1.099583e-01 
3.817117e+01 -1.100204e-01 
3.842643e+01 -1.100809e-01 
3.868168e+01 -1.101398e-01 
3.893694e+01 -1.101972e-01 
3.919219e+01 -1.102532e-01 
3.944745e+01 -1.103077e-01 
3.970270e+01 -1.103607e-01 
3.995796e+01 -1.104125e-01 
4.021321e+01 -1.104628e-01 
4.046847e+01 -1.105119e-01 
4.072372e+01 -1.105597e-01 
4.097898e+01 -1.106063e-01 
4.123423e+01 -1.106517e-01 
4.148949e+01 -1.106959e-01 
4.174474e+01 -1.107390e-01 
4.200000e+01 -1.107810e-01 
4.225526e+01 -1.108219e-01 
4.251051e+01 -1.108617e-01 
4.276577e+01 -1.109005e-01 
4.302102e+01 -1.109383e-01 
4.327628e+01 -1.109751e-01 
4.353153e+01 -1.110110e-01 
4.378679e+01 -1.110460e-01 
4.404204e+01 -1.110800e-01 
4.429730e+01 -1.111132e-01 
4.455255e+01 -1.111456e-01 
4.480781e+01 -1.111770e-01 
4.506306e+01 -1.112077e-01 
4.531832e+01 -1.112376e-01 
4.557357e+01 -1.112667e-01 
4.582883e+01 -1.112951e-01 
4.608408e+01 -1.113227e-01 
4.633934e+01 -1.113497e-01 
4.659459e+01 -1.113759e-01 
4.684985e+01 -1.114015e-01 
4.710511e+01 -1.114264e-01 
4.736036e+01 -1.114506e-01 
4.761562e+01 -1.114743e-01 
4.787087e+01 -1.114973e-01 
4.812613e+01 -1.115197e-01 
4.838138e+01 -1.115416e-01 
4.863664e+01 -1.115628e-01 
4.889189e+01 -1.115836e-01 
4.914715e+01 -1.116038e-01 
4.940240e+01 -1.116235e-01 
4.965766e+01 -1.116427e-01 
4.991291e+01 -1.116613e-01 
5.016817e+01 -1.116795e-01 
5.042342e+01 -1.116973e-01 
5.067868e+01 -1.117146e-01 
5.093393e+01 -1.117314e-01 
5.118919e+01 -1.117478e-01 
5.144444e+01 -1.117638e-01 
5.169970e+01 -1.117793e-01 
5.195495e+01 -1.117945e-01 
5.221021e+01 -1.118093e-01 
5.246547e+01 -1.118236e-01 
5.272072e+01 -1.118377e-01 
5.297598e+01 -1.118513e-01 
5.323123e+01 -1.118646e-01 
5.348649e+01 -1.118776e-01 
5.374174e+01 -1.118902e-01 
5.399700e+01 -1.119025e-01 
5.425225e+01 -1.119145e-01 
5.450751e+01 -1.119262e-01 
5.476276e+01 -1.119376e-01 
5.501802e+01 -1.119487e-01 
5.527327e+01 -1.119595e-01 
5.552853e+01 -1.119700e-01 
5.578378e+01 -1.119802e-01 
5.603904e+01 -1.119902e-01 
5.629429e+01 -1.119999e-01 
5.654955e+01 -1.120094e-01 
5.680480e+01 -1.120187e-01 
5.706006e+01 -1.120277e-01 
5.731532e+01 -1.120364e-01 
5.757057e+01 -1.120450e-01 
5.782583e+01 -1.120533e-01 
5.808108e+01 -1.120614e-01 
5.833634e+01 -1.120693e-01 
5.859159e+01 -1.120770e-01 
5.884685e+01 -1.120845e-01 
5.910210e+01 -1.120918e-01 
5.935736e+01 -1.120989e-01 
5.961261e+01 -1.121058e-01 
5.986787e+01 -1.121125e-01 
6.012312e+01 -1.121191e-01 
6.037838e+01 -1.121255e-01 
6.063363e+01 -1.121318e-01 
6.088889e+01 -1.121379e-01 
6.114414e+01 -1.121438e-01 
6.139940e+01 -1.121495e-01 
6.165465e+01 -1.121552e-01 
6.190991e+01 -1.121606e-01 
6.216517e+01 -1.121660e-01 
6.242042e+01 -1.121712e-01 
6.267568e+01 -1.121762e-01 
6.293093e+01 -1.121812e-01 
6.318619e+01 -1.121860e-01 
6.344144e+01 -1.121907e-01 
6.369670e+01 -1.121952e-01 
6.395195e+01 -1.121997e-01 
6.420721e+01 -1.122040e-01 
6.446246e+01 -1.122082e-01 
6.471772e+01 -1.122123e-01 
6.497297e+01 -1.122163e-01 
6.522823e+01 -1.122203e-01 
6.548348e+01 -1.122241e-01 
6.573874e+01 -1.122278e-01 
6.599399e+01 -1.122314e-01 
6.624925e+01 -1.122349e-01 
6.650450e+01 -1.122383e-01 
6.675976e+01 -1.122416e-01 
6.701502e+01 -1.122449e-01 
6.727027e+01 -1.122481e-01 
6.752553e+01 -1.122511e-01 
6.778078e+01 -1.122541e-01 
6.803604e+01 -1.122571e-01 
6.829129e+01 -1.122599e-01 
6.854655e+01 -1.122627e-01 
6.880180e+01 -1.122654e-01 
6.905706e+01 -1.122680e-01 
6.931231e+01 -1.122706e-01 
6.956757e+01 -1.122731e-01 
6.982282e+01 -1.122756e-01 
7.007808e+01 -1.122779e-01 
7.033333e+01 -1.122803e-01 
7.058859e+01 -1.122825e-01 
7.084384e+01 -1.122847e-01 
7.109910e+01 -1.122868e-01 
7.135435e+01 -1.122889e-01 
7.160961e+01 -1.122910e-01 
7.186486e+01 -1.122929e-01 
7.212012e+01 -1.122949e-01 
7.237538e+01 -1.122967e-01 
7.263063e+01 -1.122986e-01 
7.288589e+01 -1.123004e-01 
7.314114e+01 -1.123021e-01 
7.339640e+01 -1.123038e-01 
7.365165e+01 -1.123054e-01 
7.390691e+01 -1.123070e-01 
7.416216e+01 -1.123086e-01 
7.441742e+01 -1.123101e-01 
7.467267e+01 -1.123116e-01 
7.492793e+01 -1.123131e-01 
7.518318e+01 -1.123145e-01 
7.543844e+01 -1.123158e-01 
7.569369e+01 -1.123172e-01 
7.594895e+01 -1.123185e-01 
7.620420e+01 -1.123198e-01 
7.645946e+01 -1.123210e-01 
7.671471e+01 -1.123222e-01 
7.696997e+01 -1.123234e-01 
7.722523e+01 -1.123245e-01 
7.748048e+01 -1.123256e-01 
7.773574e+01 -1.123267e-01 
7.799099e+01 -1.123278e-01 
7.824625e+01 -1.123288e-01 
7.850150e+01 -1.123298e-01 
7.875676e+01 -1.123308e-01 
7.901201e+01 -1.123317e-01 
7.926727e+01 -1.123327e-01 
7.952252e+01 -1.123336e-01 
7.977778e+01 -1.123345e-01 
8.003303e+01 -1.123353e-01 
8.028829e+01 -1.123361e-01 
8.054354e+01 -1.123370e-01 
8.079880e+01 -1.123378e-01 
8.105405e+01 -1.123385e-01 
8.130931e+01 -1.123393e-01 
8.156456e+01 -1.123400e-01 
8.181982e+01 -1.123407e-01 
8.207508e+01 -1.123414e-01 
8.233033e+01 -1.123421e-01 
8.258559e+01 -1.123428e-01 
8.284084e+01 -1.123434e-01 
8.309610e+01 -1.123440e-01 
8.335135e+01 -1.123447e-01 
8.360661e+01 -1.123452e-01 
8.386186e+01 -1.123458e-01 
8.411712e+01 -1.123464e-01 
8.437237e+01 -1.123469e-01 
8.462763e+01 -1.123475e-01 
8.488288e+01 -1.123480e-01 
8.513814e+01 -1.123485e-01 
8.539339e+01 -1.123490e-01 
8.564865e+01 -1.123495e-01 
8.590390e+01 -1.123500e-01 
8.615916e+01 -1.123504e-01 
8.641441e+01 -1.123509e-01 
8.666967e+01 -1.123513e-01 
8.692492e+01 -1.123517e-01 
8.718018e+01 -1.123521e-01 
8.743544e+01 -1.123525e-01 
8.769069e+01 -1.123529e-01 
8.794595e+01 -1.123533e-01 
8.820120e+01 -1.123537e-01 
8.845646e+01 -1.123541e-01 
8.871171e+01 -1.123544e-01 
8.896697e+01 -1.123548e-01 
8.922222e+01 -1.123551e-01 
8.947748e+01 -1.123554e-01 
8.973273e+01 -1.123557e-01 
8.998799e+01 -1.123560e-01 
9.024324e+01 -1.123563e-01 
9.049850e+01 -1.123566e-01 
9.075375e+01 -1.123569e-01 
9.100901e+01 -1.123572e-01 
9.126426e+01 -1.123575e-01 
9.151952e+01 -1.123577e-01 
9.177477e+01 -1.123580e-01 
9.203003e+01 -1.123583e-01 
9.228529e+01 -1.123585e-01 
9.254054e+01 -1.123587e-01 
9.279580e+01 -1.123590e-01 
9.305105e+01 -1.123592e-01 
9.330631e+01 -1.123594e-01 
9.356156e+01 -1.123596e-01 
9.381682e+01 -1.123598e-01 
9.407207e+01 -1.123600e-01 
9.432733e+01 -1.123602e-01 
9.458258e+01 -1.123604e-01 
9.483784e+01 -1.123606e-01 
9.509309e+01 -1.123608e-01 
9.534835e+01 -1.123610e-01 
9.560360e+01 -1.123612e-01 
9.585886e+01 -1.123613e-01 
9.611411e+01 -1.123615e-01 
9.636937e+01 -1.123617e-01 
9.662462e+01 -1.123618e-01 
9.687988e+01 -1.123620e-01 
9.713514e+01 -1.123621e-01 
9.739039e+01 -1.123623e-01 
9.764565e+01 -1.123624e-01 
9.790090e+01 -1.123625e-01 
9.815616e+01 -1.123627e-01 
9.841141e+01 -1.123628e-01 
9.866667e+01 -1.123629e-01 
9.892192e+01 -1.123631e-01 
9.917718e+01 -1.123632e-01 
9.943243e+01 -1.123633e-01 
9.968769e+01 -1.123634e-01 
9.994294e+01 -1.123635e-01 
1.001982e+02 -1.123636e-01 
1.004535e+02 -1.123637e-01 
1.007087e+02 -1.123639e-01 
1.009640e+02 -1.123640e-01 
1.012192e+02 -1.123641e-01 
1.014745e+02 -1.123641e-01 
1.017297e+02 -1.123642e-01 
1.019850e+02 -1.123643e-01 
1.022402e+02 -1.123644e-01 
1.024955e+02 -1.123645e-01 
1.027508e+02 -1.123646e-01 
1.030060e+02 -1.123647e-01 
1.032613e+02 -1.123648e-01 
1.035165e+02 -1.123648e-01 
1.037718e+02 -1.123649e-01 
1.040270e+02 -1.123650e-01 
1.042823e+02 -1.123651e-01 
1.045375e+02 -1.123651e-01 
1.047928e+02 -1.123652e-01 
1.050480e+02 -1.123653e-01 
1.053033e+02 -1.123653e-01 
1.055586e+02 -1.123654e-01 
1.058138e+02 -1.123654e-01 
1.060691e+02 -1.123655e-01 
1.063243e+02 -1.123656e-01 
1.065796e+02 -1.123656e-01 
1.068348e+02 -1.123657e-01 
1.070901e+02 -1.123657e-01 
1.073453e+02 -1.123658e-01 
1.076006e+02 -1.123658e-01 
1.078559e+02 -1.123659e-01 
1.081111e+02 -1.123659e-01 
1.083664e+02 -1.123660e-01 
1.086216e+02 -1.123660e-01 
1.088769e+02 -1.123661e-01 
1.091321e+02 -1.123661e-01 
1.093874e+02 -1.123662e-01 
1.096426e+02 -1.123662e-01 
1.098979e+02 -1.123662e-01 
1.101532e+02 -1.123663e-01 
1.104084e+02 -1.123663e-01 
1.106637e+02 -1.123664e-01 
1.109189e+02 -1.123664e-01 
1.111742e+02 -1.123664e-01 
1.114294e+02 -1.123665e-01 
1.116847e+02 -1.123665e-01 
1.119399e+02 -1.123665e-01 
1.121952e+02 -1.123666e-01 
1.124505e+02 -1.123666e-01 
1.127057e+02 -1.123666e-01 
1.129610e+02 -1.123666e-01 
1.132162e+02 -1.123667e-01 
1.134715e+02 -1.123667e-01 
1.137267e+02 -1.123667e-01 
1.139820e+02 -1.123668e-01 
1.142372e+02 -1.123668e-01 
1.144925e+02 -1.123668e-01 
1.147477e+02 -1.123668e-01 
1.150030e+02 -1.123669e-01 
1.152583e+02 -1.123669e-01 
1.155135e+02 -1.123669e-01 
1.157688e+02 -1.123669e-01 
1.160240e+02 -1.123670e-01 
1.162793e+02 -1.123670e-01 
1.165345e+02 -1.123670e-01 
1.167898e+02 -1.123670e-01 
1.170450e+02 -1.123670e-01 
1.173003e+02 -1.123671e-01 
1.175556e+02 -1.123671e-01 
1.178108e+02 -1.123671e-01 
1.180661e+02 -1.123671e-01 
1.183213e+02 -1.123671e-01 
1.185766e+02 -1.123671e-01 
1.188318e+02 -1.123672e-01 
1.190871e+02 -1.123672e-01 
1.193423e+02 -1.123672e-01 
1.195976e+02 -1.123672e-01 
1.198529e+02 -1.123672e-01 
1.201081e+02 -1.123672e-01 
1.203634e+02 -1.123672e-01 
1.206186e+02 -1.123673e-01 
1.208739e+02 -1.123673e-01 
1.211291e+02 -1.123673e-01 
1.213844e+02 -1.123673e-01 
1.216396e+02 -1.123673e-01 
1.218949e+02 -1.123673e-01 
1.221502e+02 -1.123673e-01 
1.224054e+02 -1.123673e-01 
1.226607e+02 -1.123674e-01 
1.229159e+02 -1.123674e-01 
1.231712e+02 -1.123674e-01 
1.234264e+02 -1.123674e-01 
1.236817e+02 -1.123674e-01 
1.239369e+02 -1.123674e-01 
1.241922e+02 -1.123674e-01 
1.244474e+02 -1.123674e-01 
1.247027e+02 -1.123674e-01 
1.249580e+02 -1.123674e-01 
1.252132e+02 -1.123674e-01 
1.254685e+02 -1.123675e-01 
1.257237e+02 -1.123675e-01 
1.259790e+02 -1.123675e-01 
1.262342e+02 -1.123675e-01 
1.264895e+02 -1.123675e-01 
1.267447e+02 -1.123675e-01 
1.270000e+02 -1.123675e-01 


==> Figures/4pt_I_sig_NE_sub_muT/points_4.dat <==
1.000000e+00 -1.096528e-02 1.679988e-02 
2.000000e+00 -2.053510e-02 3.143963e-02 
3.000000e+00 -2.747444e-02 4.412649e-02 
4.000000e+00 -3.301972e-02 5.489939e-02 
5.000000e+00 -3.835475e-02 6.383865e-02 
6.000000e+00 -4.237735e-02 7.102144e-02 
7.000000e+00 -4.304387e-02 7.664403e-02 
8.000000e+00 -4.257812e-02 8.085299e-02 


==> Figures/4pt_I_sig_NE_sub_muZ/points_0.dat <==
-1.280000e+02 2.596841e-02 
1.270000e+02 2.596841e-02 
1.270000e+02 1.015451e-01 
-1.280000e+02 1.015451e-01 
-1.280000e+02 2.596841e-02 


==> Figures/4pt_I_sig_NE_sub_muZ/points_1.dat <==
-1.280000e+02 -5.084943e+04 
-1.277447e+02 -4.953919e+04 
-1.274895e+02 -4.826272e+04 
-1.272342e+02 -4.701914e+04 
-1.269790e+02 -4.580760e+04 
-1.267237e+02 -4.462728e+04 
-1.264685e+02 -4.347737e+04 
-1.262132e+02 -4.235709e+04 
-1.259580e+02 -4.126568e+04 
-1.257027e+02 -4.020239e+04 
-1.254474e+02 -3.916649e+04 
-1.251922e+02 -3.815729e+04 
-1.249369e+02 -3.717409e+04 
-1.246817e+02 -3.621623e+04 
-1.244264e+02 -3.528305e+04 
-1.241712e+02 -3.437391e+04 
-1.239159e+02 -3.348820e+04 
-1.236607e+02 -3.262531e+04 
-1.234054e+02 -3.178466e+04 
-1.231502e+02 -3.096566e+04 
-1.228949e+02 -3.016777e+04 
-1.226396e+02 -2.939044e+04 
-1.223844e+02 -2.863314e+04 
-1.221291e+02 -2.789535e+04 
-1.218739e+02 -2.717657e+04 
-1.216186e+02 -2.647631e+04 
-1.213634e+02 -2.579410e+04 
-1.211081e+02 -2.512946e+04 
-1.208529e+02 -2.448195e+04 
-1.205976e+02 -2.385112e+04 
-1.203423e+02 -2.323655e+04 
-1.200871e+02 -2.263782e+04 
-1.198318e+02 -2.205451e+04 
-1.195766e+02 -2.148623e+04 
-1.193213e+02 -2.093259e+04 
-1.190661e+02 -2.039322e+04 
-1.188108e+02 -1.986775e+04 
-1.185556e+02 -1.935582e+04 
-1.183003e+02 -1.885708e+04 
-1.180450e+02 -1.837118e+04 
-1.177898e+02 -1.789781e+04 
-1.175345e+02 -1.743664e+04 
-1.172793e+02 -1.698735e+04 
-1.170240e+02 -1.654964e+04 
-1.167688e+02 -1.612320e+04 
-1.165135e+02 -1.570775e+04 
-1.162583e+02 -1.530301e+04 
-1.160030e+02 -1.490870e+04 
-1.157477e+02 -1.452454e+04 
-1.154925e+02 -1.415029e+04 
-1.152372e+02 -1.378568e+04 
-1.149820e+02 -1.343046e+04 
-1.147267e+02 -1.308440e+04 
-1.144715e+02 -1.274725e+04 
-1.142162e+02 -1.241879e+04 
-1.139610e+02 -1.209880e+04 
-1.137057e+02 -1.178704e+04 
-1.134505e+02 -1.148333e+04 
-1.131952e+02 -1.118743e+04 
-1.129399e+02 -1.089917e+04 
-1.126847e+02 -1.061833e+04 
-1.124294e+02 -1.034472e+04 
-1.121742e+02 -1.007817e+04 
-1.119189e+02 -9.818483e+03 
-1.116637e+02 -9.565489e+03 
-1.114084e+02 -9.319013e+03 
-1.111532e+02 -9.078889e+03 
-1.108979e+02 -8.844951e+03 
-1.106426e+02 -8.617042e+03 
-1.103874e+02 -8.395005e+03 
-1.101321e+02 -8.178689e+03 
-1.098769e+02 -7.967947e+03 
-1.096216e+02 -7.762635e+03 
-1.093664e+02 -7.562614e+03 
-1.091111e+02 -7.367746e+03 
-1.088559e+02 -7.177900e+03 
-1.086006e+02 -6.992945e+03 
-1.083453e+02 -6.812756e+03 
-1.080901e+02 -6.637210e+03 
-1.078348e+02 -6.466187e+03 
-1.075796e+02 -6.299571e+03 
-1.073243e+02 -6.137248e+03 
-1.070691e+02 -5.979108e+03 
-1.068138e+02 -5.825042e+03 
-1.065586e+02 -5.674946e+03 
-1.063033e+02 -5.528718e+03 
-1.060480e+02 -5.386258e+03 
-1.057928e+02 -5.247468e+03 
-1.055375e+02 -5.112254e+03 
-1.052823e+02 -4.980525e+03 
-1.050270e+02 -4.852190e+03 
-1.047718e+02 -4.727161e+03 
-1.045165e+02 -4.605354e+03 
-1.042613e+02 -4.486686e+03 
-1.040060e+02 -4.371076e+03 
-1.037508e+02 -4.258444e+03 
-1.034955e+02 -4.148715e+03 
-1.032402e+02 -4.041813e+03 
-1.029850e+02 -3.937665e+03 
-1.027297e+02 -3.836201e+03 
-1.024745e+02 -3.737352e+03 
-1.022192e+02 -3.641049e+03 
-1.019640e+02 -3.547228e+03 
-1.017087e+02 -3.455824e+03 
-1.014535e+02 -3.366776e+03 
-1.011982e+02 -3.280022e+03 
-1.009429e+02 -3.195503e+03 
-1.006877e+02 -3.113163e+03 
-1.004324e+02 -3.032943e+03 
-1.001772e+02 -2.954791e+03 
-9.992192e+01 -2.878653e+03 
-9.966667e+01 -2.804476e+03 
-9.941141e+01 -2.732211e+03 
-9.915616e+01 -2.661808e+03 
-9.890090e+01 -2.593219e+03 
-9.864565e+01 -2.526397e+03 
-9.839039e+01 -2.461297e+03 
-9.813514e+01 -2.397875e+03 
-9.787988e+01 -2.336086e+03 
-9.762462e+01 -2.275890e+03 
-9.736937e+01 -2.217245e+03 
-9.711411e+01 -2.160111e+03 
-9.685886e+01 -2.104449e+03 
-9.660360e+01 -2.050221e+03 
-9.634835e+01 -1.997391e+03 
-9.609309e+01 -1.945921e+03 
-9.583784e+01 -1.895778e+03 
-9.558258e+01 -1.846928e+03 
-9.532733e+01 -1.799335e+03 
-9.507207e+01 -1.752970e+03 
-9.481682e+01 -1.707798e+03 
-9.456156e+01 -1.663791e+03 
-9.430631e+01 -1.620918e+03 
-9.405105e+01 -1.579149e+03 
-9.379580e+01 -1.538457e+03 
-9.354054e+01 -1.498813e+03 
-9.328529e+01 -1.460191e+03 
-9.303003e+01 -1.422563e+03 
-9.277477e+01 -1.385906e+03 
-9.251952e+01 -1.350193e+03 
-9.226426e+01 -1.315400e+03 
-9.200901e+01 -1.281503e+03 
-9.175375e+01 -1.248480e+03 
-9.149850e+01 -1.216308e+03 
-9.124324e+01 -1.184965e+03 
-9.098799e+01 -1.154430e+03 
-9.073273e+01 -1.124681e+03 
-9.047748e+01 -1.095699e+03 
-9.022222e+01 -1.067464e+03 
-8.996697e+01 -1.039956e+03 
-8.971171e+01 -1.013157e+03 
-8.945646e+01 -9.870483e+02 
-8.920120e+01 -9.616125e+02 
-8.894595e+01 -9.368322e+02 
-8.869069e+01 -9.126903e+02 
-8.843544e+01 -8.891705e+02 
-8.818018e+01 -8.662567e+02 
-8.792492e+01 -8.439334e+02 
-8.766967e+01 -8.221852e+02 
-8.741441e+01 -8.009975e+02 
-8.715916e+01 -7.803557e+02 
-8.690390e+01 -7.602457e+02 
-8.664865e+01 -7.406539e+02 
-8.639339e+01 -7.215670e+02 
-8.613814e+01 -7.029718e+02 
-8.588288e+01 -6.848558e+02 
-8.562763e+01 -6.672066e+02 
-8.537237e+01 -6.500122e+02 
-8.511712e+01 -6.332608e+02 
-8.486186e+01 -6.169410e+02 
-8.460661e+01 -6.010417e+02 
-8.435135e+01 -5.855521e+02 
-8.409610e+01 -5.704617e+02 
-8.384084e+01 -5.557600e+02 
-8.358559e+01 -5.414372e+02 
-8.333033e+01 -5.274835e+02 
-8.307508e+01 -5.138892e+02 
-8.281982e+01 -5.006453e+02 
-8.256456e+01 -4.877426e+02 
-8.230931e+01 -4.751724e+02 
-8.205405e+01 -4.629261e+02 
-8.179880e+01 -4.509953e+02 
-8.154354e+01 -4.393719e+02 
-8.128829e+01 -4.280481e+02 
-8.103303e+01 -4.170160e+02 
-8.077778e+01 -4.062682e+02 
-8.052252e+01 -3.957973e+02 
-8.026727e+01 -3.855962e+02 
-8.001201e+01 -3.756580e+02 
-7.975676e+01 -3.659759e+02 
-7.950150e+01 -3.565432e+02 
-7.924625e+01 -3.473536e+02 
-7.899099e+01 -3.384007e+02 
-7.873574e+01 -3.296786e+02 
-7.848048e+01 -3.211812e+02 
-7.822523e+01 -3.129027e+02 
-7.796997e+01 -3.048376e+02 
-7.771471e+01 -2.969803e+02 
-7.745946e+01 -2.893254e+02 
-7.720420e+01 -2.818678e+02 
-7.694895e+01 -2.746023e+02 
-7.669369e+01 -2.675240e+02 
-7.643844e+01 -2.606282e+02 
-7.618318e+01 -2.539100e+02 
-7.592793e+01 -2.473649e+02 
-7.567267e+01 -2.409885e+02 
-7.541742e+01 -2.347763e+02 
-7.516216e+01 -2.287243e+02 
-7.490691e+01 -2.228281e+02 
-7.465165e+01 -2.170839e+02 
-7.439640e+01 -2.114877e+02 
-7.414114e+01 -2.060358e+02 
-7.388589e+01 -2.007242e+02 
-7.363063e+01 -1.955496e+02 
-7.337538e+01 -1.905083e+02 
-7.312012e+01 -1.855969e+02 
-7.286486e+01 -1.808120e+02 
-7.260961e+01 -1.761504e+02 
-7.235435e+01 -1.716090e+02 
-7.209910e+01 -1.671845e+02 
-7.184384e+01 -1.628741e+02 
-7.158859e+01 -1.586747e+02 
-7.133333e+01 -1.545835e+02 
-7.107808e+01 -1.505978e+02 
-7.082282e+01 -1.467147e+02 
-7.056757e+01 -1.429317e+02 
-7.031231e+01 -1.392462e+02 
-7.005706e+01 -1.356557e+02 
-6.980180e+01 -1.321576e+02 
-6.954655e+01 -1.287497e+02 
-6.929129e+01 -1.254296e+02 
-6.903604e+01 -1.221951e+02 
-6.878078e+01 -1.190439e+02 
-6.852553e+01 -1.159739e+02 
-6.827027e+01 -1.129830e+02 
-6.801502e+01 -1.100692e+02 
-6.775976e+01 -1.072304e+02 
-6.750450e+01 -1.044648e+02 
-6.724925e+01 -1.017705e+02 
-6.699399e+01 -9.914554e+01 
-6.673874e+01 -9.658825e+01 
-6.648348e+01 -9.409686e+01 
-6.622823e+01 -9.166966e+01 
-6.597297e+01 -8.930501e+01 
-6.571772e+01 -8.700128e+01 
-6.546246e+01 -8.475692e+01 
-6.520721e+01 -8.257038e+01 
-6.495195e+01 -8.044019e+01 
-6.469670e+01 -7.836488e+01 
-6.444144e+01 -7.634305e+01 
-6.418619e+01 -7.437331e+01 
-6.393093e+01 -7.245433e+01 
-6.367568e+01 -7.058480e+01 
-6.342042e+01 -6.876343e+01 
-6.316517e+01 -6.698900e+01 
-6.290991e+01 -6.526029e+01 
-6.265465e+01 -6.357612e+01 
-6.239940e+01 -6.193535e+01 
-6.214414e+01 -6.033686e+01 
-6.188889e+01 -5.877955e+01 
-6.163363e+01 -5.726237e+01 
-6.137838e+01 -5.578429e+01 
-6.112312e+01 -5.434429e+01 
-6.086787e+01 -5.294139e+01 
-6.061261e+01 -5.157464e+01 
-6.035736e+01 -5.024311e+01 
-6.010210e+01 -4.894589e+01 
-5.984685e+01 -4.768209e+01 
-5.959159e+01 -4.645086e+01 
-5.933634e+01 -4.525135e+01 
-5.908108e+01 -4.408275e+01 
-5.882583e+01 -4.294427e+01 
-5.857057e+01 -4.183511e+01 
-5.831532e+01 -4.075454e+01 
-5.806006e+01 -3.970181e+01 
-5.780480e+01 -3.867620e+01 
-5.754955e+01 -3.767702e+01 
-5.729429e+01 -3.670359e+01 
-5.703904e+01 -3.575524e+01 
-5.678378e+01 -3.483133e+01 
-5.652853e+01 -3.393122e+01 
-5.627327e+01 -3.305430e+01 
-5.601802e+01 -3.219998e+01 
-5.576276e+01 -3.136768e+01 
-5.550751e+01 -3.055682e+01 
-5.525225e+01 -2.976685e+01 
-5.499700e+01 -2.899724e+01 
-5.474174e+01 -2.824746e+01 
-5.448649e+01 -2.751699e+01 
-5.423123e+01 -2.680535e+01 
-5.397598e+01 -2.611205e+01 
-5.372072e+01 -2.543661e+01 
-5.346547e+01 -2.477858e+01 
-5.321021e+01 -2.413750e+01 
-5.295495e+01 -2.351293e+01 
-5.269970e+01 -2.290447e+01 
-5.244444e+01 -2.231168e+01 
-5.218919e+01 -2.173416e+01 
-5.193393e+01 -2.117153e+01 
-5.167868e+01 -2.062339e+01 
-5.142342e+01 -2.008938e+01 
-5.116817e+01 -1.956912e+01 
-5.091291e+01 -1.906227e+01 
-5.065766e+01 -1.856848e+01 
-5.040240e+01 -1.808742e+01 
-5.014715e+01 -1.761875e+01 
-4.989189e+01 -1.716216e+01 
-4.963664e+01 -1.671733e+01 
-4.938138e+01 -1.628396e+01 
-4.912613e+01 -1.586176e+01 
-4.887087e+01 -1.545044e+01 
-4.861562e+01 -1.504972e+01 
-4.836036e+01 -1.465932e+01 
-4.810511e+01 -1.427898e+01 
-4.784985e+01 -1.390844e+01 
-4.759459e+01 -1.354745e+01 
-4.733934e+01 -1.319576e+01 
-4.708408e+01 -1.285314e+01 
-4.682883e+01 -1.251934e+01 
-4.657357e+01 -1.219414e+01 
-4.631832e+01 -1.187732e+01 
-4.606306e+01 -1.156867e+01 
-4.580781e+01 -1.126797e+01 
-4.555255e+01 -1.097501e+01 
-4.529730e+01 -1.068961e+01 
-4.504204e+01 -1.041156e+01 
-4.478679e+01 -1.014067e+01 
-4.453153e+01 -9.876764e+00 
-4.427628e+01 -9.619658e+00 
-4.402102e+01 -9.369176e+00 
-4.376577e+01 -9.125148e+00 
-4.351051e+01 -8.887408e+00 
-4.325526e+01 -8.655795e+00 
-4.300000e+01 -8.430149e+00 
-4.274474e+01 -8.210317e+00 
-4.248949e+01 -7.996149e+00 
-4.223423e+01 -7.787500e+00 
-4.197898e+01 -7.584228e+00 
-4.172372e+01 -7.386193e+00 
-4.146847e+01 -7.193260e+00 
-4.121321e+01 -7.005299e+00 
-4.095796e+01 -6.822182e+00 
-4.070270e+01 -6.643782e+00 
-4.044745e+01 -6.469979e+00 
-4.019219e+01 -6.300655e+00 
-3.993694e+01 -6.135694e+00 
-3.968168e+01 -5.974983e+00 
-3.942643e+01 -5.818413e+00 
-3.917117e+01 -5.665878e+00 
-3.891592e+01 -5.517273e+00 
-3.866066e+01 -5.372497e+00 
-3.840541e+01 -5.231451e+00 
-3.815015e+01 -5.094040e+00 
-3.789489e+01 -4.960169e+00 
-3.763964e+01 -4.829748e+00 
-3.738438e+01 -4.702687e+00 
-3.712913e+01 -4.578901e+00 
-3.687387e+01 -4.458304e+00 
-3.661862e+01 -4.340814e+00 
-3.636336e+01 -4.226352e+00 
-3.610811e+01 -4.114839e+00 
-3.585285e+01 -4.006199e+00 
-3.559760e+01 -3.900359e+00 
-3.534234e+01 -3.797246e+00 
-3.508709e+01 -3.696790e+00 
-3.483183e+01 -3.598922e+00 
-3.457658e+01 -3.503576e+00 
-3.432132e+01 -3.410687e+00 
-3.406607e+01 -3.320191e+00 
-3.381081e+01 -3.232027e+00 
-3.355556e+01 -3.146135e+00 
-3.330030e+01 -3.062456e+00 
-3.304505e+01 -2.980933e+00 
-3.278979e+01 -2.901510e+00 
-3.253453e+01 -2.824134e+00 
-3.227928e+01 -2.748752e+00 
-3.202402e+01 -2.675313e+00 
-3.176877e+01 -2.603765e+00 
-3.151351e+01 -2.534061e+00 
-3.125826e+01 -2.466154e+00 
-3.100300e+01 -2.399996e+00 
-3.074775e+01 -2.335542e+00 
-3.049249e+01 -2.272750e+00 
-3.023724e+01 -2.211575e+00 
-2.998198e+01 -2.151977e+00 
-2.972673e+01 -2.093914e+00 
-2.947147e+01 -2.037348e+00 
-2.921622e+01 -1.982239e+00 
-2.896096e+01 -1.928550e+00 
-2.870571e+01 -1.876244e+00 
-2.845045e+01 -1.825286e+00 
-2.819520e+01 -1.775642e+00 
-2.793994e+01 -1.727276e+00 
-2.768468e+01 -1.680157e+00 
-2.742943e+01 -1.634252e+00 
-2.717417e+01 -1.589529e+00 
-2.691892e+01 -1.545959e+00 
-2.666366e+01 -1.503512e+00 
-2.640841e+01 -1.462158e+00 
-2.615315e+01 -1.421870e+00 
-2.589790e+01 -1.382621e+00 
-2.564264e+01 -1.344382e+00 
-2.538739e+01 -1.307129e+00 
-2.513213e+01 -1.270836e+00 
-2.487688e+01 -1.235477e+00 
-2.462162e+01 -1.201030e+00 
-2.436637e+01 -1.167471e+00 
-2.411111e+01 -1.134776e+00 
-2.385586e+01 -1.102924e+00 
-2.360060e+01 -1.071893e+00 
-2.334535e+01 -1.041661e+00 
-2.309009e+01 -1.012208e+00 
-2.283483e+01 -9.835139e-01 
-2.257958e+01 -9.555594e-01 
-2.232432e+01 -9.283251e-01 
-2.206907e+01 -9.017927e-01 
-2.181381e+01 -8.759439e-01 
-2.155856e+01 -8.507611e-01 
-2.130330e+01 -8.262273e-01 
-2.104805e+01 -8.023257e-01 
-2.079279e+01 -7.790400e-01 
-2.053754e+01 -7.563543e-01 
-2.028228e+01 -7.342531e-01 
-2.002703e+01 -7.127215e-01 
-1.977177e+01 -6.917447e-01 
-1.951652e+01 -6.713085e-01 
-1.926126e+01 -6.513989e-01 
-1.900601e+01 -6.320023e-01 
-1.875075e+01 -6.131055e-01 
-1.849550e+01 -5.946957e-01 
-1.824024e+01 -5.767603e-01 
-1.798498e+01 -5.592871e-01 
-1.772973e+01 -5.422641e-01 
-1.747447e+01 -5.256798e-01 
-1.721922e+01 -5.095229e-01 
-1.696396e+01 -4.937824e-01 
-1.670871e+01 -4.784475e-01 
-1.645345e+01 -4.635078e-01 
-1.619820e+01 -4.489531e-01 
-1.594294e+01 -4.347734e-01 
-1.568769e+01 -4.209593e-01 
-1.543243e+01 -4.075011e-01 
-1.517718e+01 -3.943897e-01 
-1.492192e+01 -3.816163e-01 
-1.466667e+01 -3.691721e-01 
-1.441141e+01 -3.570486e-01 
-1.415616e+01 -3.452375e-01 
-1.390090e+01 -3.337309e-01 
-1.364565e+01 -3.225209e-01 
-1.339039e+01 -3.115998e-01 
-1.313514e+01 -3.009602e-01 
-1.287988e+01 -2.905949e-01 
-1.262462e+01 -2.804968e-01 
-1.236937e+01 -2.706589e-01 
-1.211411e+01 -2.610747e-01 
-1.185886e+01 -2.517376e-01 
-1.160360e+01 -2.426412e-01 
-1.134835e+01 -2.337793e-01 
-1.109309e+01 -2.251460e-01 
-1.083784e+01 -2.167352e-01 
-1.058258e+01 -2.085413e-01 
-1.032733e+01 -2.005588e-01 
-1.007207e+01 -1.927822e-01 
-9.816817e+00 -1.852061e-01 
-9.561562e+00 -1.778255e-01 
-9.306306e+00 -1.706353e-01 
-9.051051e+00 -1.636306e-01 
-8.795796e+00 -1.568067e-01 
-8.540541e+00 -1.501590e-01 
-8.285285e+00 -1.436829e-01 
-8.030030e+00 -1.373740e-01 
-7.774775e+00 -1.312280e-01 
-7.519520e+00 -1.252409e-01 
-7.264264e+00 -1.194084e-01 
-7.009009e+00 -1.137268e-01 
-6.753754e+00 -1.081921e-01 
-6.498498e+00 -1.028007e-01 
-6.243243e+00 -9.754884e-02 
-5.987988e+00 -9.243307e-02 
-5.732733e+00 -8.744998e-02 
-5.477477e+00 -8.259623e-02 
-5.222222e+00 -7.786861e-02 
-4.966967e+00 -7.326402e-02 
-4.711712e+00 -6.877946e-02 
-4.456456e+00 -6.441204e-02 
-4.201201e+00 -6.015898e-02 
-3.945946e+00 -5.601764e-02 
-3.690691e+00 -5.198552e-02 
-3.435435e+00 -4.806027e-02 
-3.180180e+00 -4.423973e-02 
-2.924925e+00 -4.052196e-02 
-2.669670e+00 -3.690533e-02 
-2.414414e+00 -3.338859e-02 
-2.159159e+00 -2.997098e-02 
-1.903904e+00 -2.665256e-02 
-1.648649e+00 -2.343446e-02 
-1.393393e+00 -2.031965e-02 
-1.138138e+00 -1.731396e-02 
-8.828829e-01 -1.442813e-02 
-6.276276e-01 -1.168127e-02 
-3.723724e-01 -9.106611e-03 
-1.171171e-01 -6.757845e-03 
1.381381e-01 -4.705324e-03 
3.933934e-01 -3.000534e-03 
6.486486e-01 -1.625918e-03 
9.039039e-01 -5.038813e-04 
1.159159e+00 4.478650e-04 
1.414414e+00 1.287733e-03 
1.669670e+00 2.051589e-03 
1.924925e+00 2.760852e-03 
2.180180e+00 3.428585e-03 
2.435435e+00 4.063063e-03 
2.690691e+00 4.669762e-03 
2.945946e+00 5.252458e-03 
3.201201e+00 5.813862e-03 
3.456456e+00 6.355992e-03 
3.711712e+00 6.880406e-03 
3.966967e+00 7.388338e-03 
4.222222e+00 7.880798e-03 
4.477477e+00 8.358630e-03 
4.732733e+00 8.822556e-03 
4.987988e+00 9.273206e-03 
5.243243e+00 9.711136e-03 
5.498498e+00 1.013685e-02 
5.753754e+00 1.055080e-02 
6.009009e+00 1.095340e-02 
6.264264e+00 1.134504e-02 
6.519520e+00 1.172609e-02 
6.774775e+00 1.209688e-02 
7.030030e+00 1.245773e-02 
7.285285e+00 1.280895e-02 
7.540541e+00 1.315082e-02 
7.795796e+00 1.348362e-02 
8.051051e+00 1.380761e-02 
8.306306e+00 1.412304e-02 
8.561562e+00 1.443017e-02 
8.816817e+00 1.472921e-02 
9.072072e+00 1.502040e-02 
9.327327e+00 1.530396e-02 
9.582583e+00 1.558008e-02 
9.837838e+00 1.584899e-02 
1.009309e+01 1.611087e-02 
1.034835e+01 1.636591e-02 
1.060360e+01 1.661430e-02 
1.085886e+01 1.685621e-02 
1.111411e+01 1.709182e-02 
1.136937e+01 1.732130e-02 
1.162462e+01 1.754482e-02 
1.187988e+01 1.776252e-02 
1.213514e+01 1.797456e-02 
1.239039e+01 1.818110e-02 
1.264565e+01 1.838228e-02 
1.290090e+01 1.857824e-02 
1.315616e+01 1.876911e-02 
1.341141e+01 1.895503e-02 
1.366667e+01 1.913614e-02 
1.392192e+01 1.931255e-02 
1.417718e+01 1.948439e-02 
1.443243e+01 1.965179e-02 
1.468769e+01 1.981484e-02 
1.494294e+01 1.997368e-02 
1.519820e+01 2.012841e-02 
1.545345e+01 2.027913e-02 
1.570871e+01 2.042595e-02 
1.596396e+01 2.056898e-02 
1.621922e+01 2.070830e-02 
1.647447e+01 2.084403e-02 
1.672973e+01 2.097624e-02 
1.698498e+01 2.110504e-02 
1.724024e+01 2.123051e-02 
1.749550e+01 2.135273e-02 
1.775075e+01 2.147180e-02 
1.800601e+01 2.158779e-02 
1.826126e+01 2.170079e-02 
1.851652e+01 2.181087e-02 
1.877177e+01 2.191810e-02 
1.902703e+01 2.202256e-02 
1.928228e+01 2.212433e-02 
1.953754e+01 2.222347e-02 
1.979279e+01 2.232005e-02 
2.004805e+01 2.241413e-02 
2.030330e+01 2.250579e-02 
2.055856e+01 2.259508e-02 
2.081381e+01 2.268206e-02 
2.106907e+01 2.276681e-02 
2.132432e+01 2.284936e-02 
2.157958e+01 2.292978e-02 
2.183483e+01 2.300813e-02 
2.209009e+01 2.308446e-02 
2.234535e+01 2.315881e-02 
2.260060e+01 2.323125e-02 
2.285586e+01 2.330182e-02 
2.311111e+01 2.337057e-02 
2.336637e+01 2.343754e-02 
2.362162e+01 2.350279e-02 
2.387688e+01 2.356635e-02 
2.413213e+01 2.362828e-02 
2.438739e+01 2.368861e-02 
2.464264e+01 2.374738e-02 
2.489790e+01 2.380463e-02 
2.515315e+01 2.386041e-02 
2.540841e+01 2.391475e-02 
2.566366e+01 2.396769e-02 
2.591892e+01 2.401926e-02 
2.617417e+01 2.406950e-02 
2.642943e+01 2.411845e-02 
2.668468e+01 2.416614e-02 
2.693994e+01 2.421259e-02 
2.719520e+01 2.425785e-02 
2.745045e+01 2.430194e-02 
2.770571e+01 2.434489e-02 
2.796096e+01 2.438674e-02 
2.821622e+01 2.442751e-02 
2.847147e+01 2.446722e-02 
2.872673e+01 2.450592e-02 
2.898198e+01 2.454361e-02 
2.923724e+01 2.458033e-02 
2.949249e+01 2.461611e-02 
2.974775e+01 2.465096e-02 
3.000300e+01 2.468492e-02 
3.025826e+01 2.471800e-02 
3.051351e+01 2.475022e-02 
3.076877e+01 2.478162e-02 
3.102402e+01 2.481221e-02 
3.127928e+01 2.484201e-02 
3.153453e+01 2.487104e-02 
3.178979e+01 2.489932e-02 
3.204505e+01 2.492687e-02 
3.230030e+01 2.495371e-02 
3.255556e+01 2.497986e-02 
3.281081e+01 2.500534e-02 
3.306607e+01 2.503016e-02 
3.332132e+01 2.505434e-02 
3.357658e+01 2.507790e-02 
3.383183e+01 2.510085e-02 
3.408709e+01 2.512320e-02 
3.434234e+01 2.514499e-02 
3.459760e+01 2.516621e-02 
3.485285e+01 2.518688e-02 
3.510811e+01 2.520702e-02 
3.536336e+01 2.522664e-02 
3.561862e+01 2.524576e-02 
3.587387e+01 2.526438e-02 
3.612913e+01 2.528252e-02 
3.638438e+01 2.530020e-02 
3.663964e+01 2.531742e-02 
3.689489e+01 2.533419e-02 
3.715015e+01 2.535054e-02 
3.740541e+01 2.536646e-02 
3.766066e+01 2.538197e-02 
3.791592e+01 2.539708e-02 
3.817117e+01 2.541181e-02 
3.842643e+01 2.542615e-02 
3.868168e+01 2.544012e-02 
3.893694e+01 2.545374e-02 
3.919219e+01 2.546700e-02 
3.944745e+01 2.547992e-02 
3.970270e+01 2.549251e-02 
3.995796e+01 2.550477e-02 
4.021321e+01 2.551672e-02 
4.046847e+01 2.552836e-02 
4.072372e+01 2.553970e-02 
4.097898e+01 2.555075e-02 
4.123423e+01 2.556151e-02 
4.148949e+01 2.557200e-02 
4.174474e+01 2.558221e-02 
4.200000e+01 2.559216e-02 
4.225526e+01 2.560186e-02 
4.251051e+01 2.561130e-02 
4.276577e+01 2.562051e-02 
4.302102e+01 2.562947e-02 
4.327628e+01 2.563821e-02 
4.353153e+01 2.564671e-02 
4.378679e+01 2.565500e-02 
4.404204e+01 2.566308e-02 
4.429730e+01 2.567095e-02 
4.455255e+01 2.567861e-02 
4.480781e+01 2.568608e-02 
4.506306e+01 2.569336e-02 
4.531832e+01 2.570044e-02 
4.557357e+01 2.570735e-02 
4.582883e+01 2.571408e-02 
4.608408e+01 2.572063e-02 
4.633934e+01 2.572701e-02 
4.659459e+01 2.573323e-02 
4.684985e+01 2.573929e-02 
4.710511e+01 2.574520e-02 
4.736036e+01 2.575095e-02 
4.761562e+01 2.575655e-02 
4.787087e+01 2.576201e-02 
4.812613e+01 2.576733e-02 
4.838138e+01 2.577251e-02 
4.863664e+01 2.577756e-02 
4.889189e+01 2.578248e-02 
4.914715e+01 2.578727e-02 
4.940240e+01 2.579194e-02 
4.965766e+01 2.579648e-02 
4.991291e+01 2.580091e-02 
5.016817e+01 2.580523e-02 
5.042342e+01 2.580944e-02 
5.067868e+01 2.581353e-02 
5.093393e+01 2.581752e-02 
5.118919e+01 2.582141e-02 
5.144444e+01 2.582520e-02 
5.169970e+01 2.582889e-02 
5.195495e+01 2.583248e-02 
5.221021e+01 2.583599e-02 
5.246547e+01 2.583940e-02 
5.272072e+01 2.584272e-02 
5.297598e+01 2.584596e-02 
5.323123e+01 2.584912e-02 
5.348649e+01 2.585219e-02 
5.374174e+01 2.585519e-02 
5.399700e+01 2.585810e-02 
5.425225e+01 2.586095e-02 
5.450751e+01 2.586371e-02 
5.476276e+01 2.586641e-02 
5.501802e+01 2.586904e-02 
5.527327e+01 2.587160e-02 
5.552853e+01 2.587410e-02 
5.578378e+01 2.587653e-02 
5.603904e+01 2.587889e-02 
5.629429e+01 2.588120e-02 
5.654955e+01 2.588345e-02 
5.680480e+01 2.588564e-02 
5.706006e+01 2.588777e-02 
5.731532e+01 2.588985e-02 
5.757057e+01 2.589187e-02 
5.782583e+01 2.589384e-02 
5.808108e+01 2.589577e-02 
5.833634e+01 2.589764e-02 
5.859159e+01 2.589946e-02 
5.884685e+01 2.590124e-02 
5.910210e+01 2.590297e-02 
5.935736e+01 2.590466e-02 
5.961261e+01 2.590630e-02 
5.986787e+01 2.590790e-02 
6.012312e+01 2.590946e-02 
6.037838e+01 2.591098e-02 
6.063363e+01 2.591246e-02 
6.088889e+01 2.591390e-02 
6.114414e+01 2.591530e-02 
6.139940e+01 2.591667e-02 
6.165465e+01 2.591801e-02 
6.190991e+01 2.591930e-02 
6.216517e+01 2.592057e-02 
6.242042e+01 2.592180e-02 
6.267568e+01 2.592300e-02 
6.293093e+01 2.592417e-02 
6.318619e+01 2.592531e-02 
6.344144e+01 2.592642e-02 
6.369670e+01 2.592751e-02 
6.395195e+01 2.592856e-02 
6.420721e+01 2.592959e-02 
6.446246e+01 2.593059e-02 
6.471772e+01 2.593156e-02 
6.497297e+01 2.593251e-02 
6.522823e+01 2.593344e-02 
6.548348e+01 2.593434e-02 
6.573874e+01 2.593522e-02 
6.599399e+01 2.593607e-02 
6.624925e+01 2.593690e-02 
6.650450e+01 2.593772e-02 
6.675976e+01 2.593851e-02 
6.701502e+01 2.593928e-02 
6.727027e+01 2.594003e-02 
6.752553e+01 2.594076e-02 
6.778078e+01 2.594147e-02 
6.803604e+01 2.594217e-02 
6.829129e+01 2.594284e-02 
6.854655e+01 2.594350e-02 
6.880180e+01 2.594414e-02 
6.905706e+01 2.594477e-02 
6.931231e+01 2.594538e-02 
6.956757e+01 2.594597e-02 
6.982282e+01 2.594655e-02 
7.007808e+01 2.594711e-02 
7.033333e+01 2.594766e-02 
7.058859e+01 2.594820e-02 
7.084384e+01 2.594872e-02 
7.109910e+01 2.594922e-02 
7.135435e+01 2.594972e-02 
7.160961e+01 2.595020e-02 
7.186486e+01 2.595067e-02 
7.212012e+01 2.595113e-02 
7.237538e+01 2.595157e-02 
7.263063e+01 2.595201e-02 
7.288589e+01 2.595243e-02 
7.314114e+01 2.595284e-02 
7.339640e+01 2.595324e-02 
7.365165e+01 2.595363e-02 
7.390691e+01 2.595401e-02 
7.416216e+01 2.595439e-02 
7.441742e+01 2.595475e-02 
7.467267e+01 2.595510e-02 
7.492793e+01 2.595544e-02 
7.518318e+01 2.595578e-02 
7.543844e+01 2.595610e-02 
7.569369e+01 2.595642e-02 
7.594895e+01 2.595673e-02 
7.620420e+01 2.595703e-02 
7.645946e+01 2.595732e-02 
7.671471e+01 2.595761e-02 
7.696997e+01 2.595789e-02 
7.722523e+01 2.595816e-02 
7.748048e+01 2.595842e-02 
7.773574e+01 2.595868e-02 
7.799099e+01 2.595893e-02 
7.824625e+01 2.595917e-02 
7.850150e+01 2.595941e-02 
7.875676e+01 2.595964e-02 
7.901201e+01 2.595987e-02 
7.926727e+01 2.596009e-02 
7.952252e+01 2.596030e-02 
7.977778e+01 2.596051e-02 
8.003303e+01 2.596072e-02 
8.028829e+01 2.596092e-02 
8.054354e+01 2.596111e-02 
8.079880e+01 2.596130e-02 
8.105405e+01 2.596148e-02 
8.130931e+01 2.596166e-02 
8.156456e+01 2.596183e-02 
8.181982e+01 2.596200e-02 
8.207508e+01 2.596217e-02 
8.233033e+01 2.596233e-02 
8.258559e+01 2.596249e-02 
8.284084e+01 2.596264e-02 
8.309610e+01 2.596279e-02 
8.335135e+01 2.596293e-02 
8.360661e+01 2.596307e-02 
8.386186e+01 2.596321e-02 
8.411712e+01 2.596334e-02 
8.437237e+01 2.596348e-02 
8.462763e+01 2.596360e-02 
8.488288e+01 2.596373e-02 
8.513814e+01 2.596385e-02 
8.539339e+01 2.596396e-02 
8.564865e+01 2.596408e-02 
8.590390e+01 2.596419e-02 
8.615916e+01 2.596430e-02 
8.641441e+01 2.596441e-02 
8.666967e+01 2.596451e-02 
8.692492e+01 2.596461e-02 
8.718018e+01 2.596471e-02 
8.743544e+01 2.596480e-02 
8.769069e+01 2.596490e-02 
8.794595e+01 2.596499e-02 
8.820120e+01 2.596507e-02 
8.845646e+01 2.596516e-02 
8.871171e+01 2.596524e-02 
8.896697e+01 2.596533e-02 
8.922222e+01 2.596541e-02 
8.947748e+01 2.596548e-02 
8.973273e+01 2.596556e-02 
8.998799e+01 2.596563e-02 
9.024324e+01 2.596570e-02 
9.049850e+01 2.596577e-02 
9.075375e+01 2.596584e-02 
9.100901e+01 2.596591e-02 
9.126426e+01 2.596597e-02 
9.151952e+01 2.596604e-02 
9.177477e+01 2.596610e-02 
9.203003e+01 2.596616e-02 
9.228529e+01 2.596621e-02 
9.254054e+01 2.596627e-02 
9.279580e+01 2.596633e-02 
9.305105e+01 2.596638e-02 
9.330631e+01 2.596643e-02 
9.356156e+01 2.596648e-02 
9.381682e+01 2.596653e-02 
9.407207e+01 2.596658e-02 
9.432733e+01 2.596663e-02 
9.458258e+01 2.596667e-02 
9.483784e+01 2.596672e-02 
9.509309e+01 2.596676e-02 
9.534835e+01 2.596681e-02 
9.560360e+01 2.596685e-02 
9.585886e+01 2.596689e-02 
9.611411e+01 2.596693e-02 
9.636937e+01 2.596696e-02 
9.662462e+01 2.596700e-02 
9.687988e+01 2.596704e-02 
9.713514e+01 2.596707e-02 
9.739039e+01 2.596711e-02 
9.764565e+01 2.596714e-02 
9.790090e+01 2.596717e-02 
9.815616e+01 2.596721e-02 
9.841141e+01 2.596724e-02 
9.866667e+01 2.596727e-02 
9.892192e+01 2.596730e-02 
9.917718e+01 2.596733e-02 
9.943243e+01 2.596735e-02 
9.968769e+01 2.596738e-02 
9.994294e+01 2.596741e-02 
1.001982e+02 2.596743e-02 
1.004535e+02 2.596746e-02 
1.007087e+02 2.596748e-02 
1.009640e+02 2.596751e-02 
1.012192e+02 2.596753e-02 
1.014745e+02 2.596755e-02 
1.017297e+02 2.596758e-02 
1.019850e+02 2.596760e-02 
1.022402e+02 2.596762e-02 
1.024955e+02 2.596764e-02 
1.027508e+02 2.596766e-02 
1.030060e+02 2.596768e-02 
1.032613e+02 2.596770e-02 
1.035165e+02 2.596772e-02 
1.037718e+02 2.596773e-02 
1.040270e+02 2.596775e-02 
1.042823e+02 2.596777e-02 
1.045375e+02 2.596778e-02 
1.047928e+02 2.596780e-02 
1.050480e+02 2.596782e-02 
1.053033e+02 2.596783e-02 
1.055586e+02 2.596785e-02 
1.058138e+02 2.596786e-02 
1.060691e+02 2.596788e-02 
1.063243e+02 2.596789e-02 
1.065796e+02 2.596790e-02 
1.068348e+02 2.596792e-02 
1.070901e+02 2.596793e-02 
1.073453e+02 2.596794e-02 
1.076006e+02 2.596795e-02 
1.078559e+02 2.596797e-02 
1.081111e+02 2.596798e-02 
1.083664e+02 2.596799e-02 
1.086216e+02 2.596800e-02 
1.088769e+02 2.596801e-02 
1.091321e+02 2.596802e-02 
1.093874e+02 2.596803e-02 
1.096426e+02 2.596804e-02 
1.098979e+02 2.596805e-02 
1.101532e+02 2.596806e-02 
1.104084e+02 2.596807e-02 
1.106637e+02 2.596808e-02 
1.109189e+02 2.596809e-02 
1.111742e+02 2.596809e-02 
1.114294e+02 2.596810e-02 
1.116847e+02 2.596811e-02 
1.119399e+02 2.596812e-02 
1.121952e+02 2.596813e-02 
1.124505e+02 2.596813e-02 
1.127057e+02 2.596814e-02 
1.129610e+02 2.596815e-02 
1.132162e+02 2.596815e-02 
1.134715e+02 2.596816e-02 
1.137267e+02 2.596817e-02 
1.139820e+02 2.596817e-02 
1.142372e+02 2.596818e-02 
1.144925e+02 2.596819e-02 
1.147477e+02 2.596819e-02 
1.150030e+02 2.596820e-02 
1.152583e+02 2.596820e-02 
1.155135e+02 2.596821e-02 
1.157688e+02 2.596821e-02 
1.160240e+02 2.596822e-02 
1.162793e+02 2.596822e-02 
1.165345e+02 2.596823e-02 
1.167898e+02 2.596823e-02 
1.170450e+02 2.596824e-02 
1.173003e+02 2.596824e-02 
1.175556e+02 2.596825e-02 
1.178108e+02 2.596825e-02 
1.180661e+02 2.596826e-02 
1.183213e+02 2.596826e-02 
1.185766e+02 2.596826e-02 
1.188318e+02 2.596827e-02 
1.190871e+02 2.596827e-02 
1.193423e+02 2.596827e-02 
1.195976e+02 2.596828e-02 
1.198529e+02 2.596828e-02 
1.201081e+02 2.596828e-02 
1.203634e+02 2.596829e-02 
1.206186e+02 2.596829e-02 
1.208739e+02 2.596829e-02 
1.211291e+02 2.596830e-02 
1.213844e+02 2.596830e-02 
1.216396e+02 2.596830e-02 
1.218949e+02 2.596831e-02 
1.221502e+02 2.596831e-02 
1.224054e+02 2.596831e-02 
1.226607e+02 2.596831e-02 
1.229159e+02 2.596832e-02 
1.231712e+02 2.596832e-02 
1.234264e+02 2.596832e-02 
1.236817e+02 2.596832e-02 
1.239369e+02 2.596833e-02 
1.241922e+02 2.596833e-02 
1.244474e+02 2.596833e-02 
1.247027e+02 2.596833e-02 
1.249580e+02 2.596833e-02 
1.252132e+02 2.596834e-02 
1.254685e+02 2.596834e-02 
1.257237e+02 2.596834e-02 
1.259790e+02 2.596834e-02 
1.262342e+02 2.596834e-02 
1.264895e+02 2.596835e-02 
1.267447e+02 2.596835e-02 
1.270000e+02 2.596835e-02 
1.270000e+02 1.015449e-01 
1.267447e+02 1.015449e-01 
1.264895e+02 1.015449e-01 
1.262342e+02 1.015448e-01 
1.259790e+02 1.015448e-01 
1.257237e+02 1.015448e-01 
1.254685e+02 1.015448e-01 
1.252132e+02 1.015448e-01 
1.249580e+02 1.015448e-01 
1.247027e+02 1.015448e-01 
1.244474e+02 1.015448e-01 
1.241922e+02 1.015448e-01 
1.239369e+02 1.015448e-01 
1.236817e+02 1.015448e-01 
1.234264e+02 1.015448e-01 
1.231712e+02 1.015448e-01 
1.229159e+02 1.015447e-01 
1.226607e+02 1.015447e-01 
1.224054e+02 1.015447e-01 
1.221502e+02 1.015447e-01 
1.218949e+02 1.015447e-01 
1.216396e+02 1.015447e-01 
1.213844e+02 1.015447e-01 
1.211291e+02 1.015447e-01 
1.208739e+02 1.015447e-01 
1.206186e+02 1.015446e-01 
1.203634e+02 1.015446e-01 
1.201081e+02 1.015446e-01 
1.198529e+02 1.015446e-01 
1.195976e+02 1.015446e-01 
1.193423e+02 1.015446e-01 
1.190871e+02 1.015446e-01 
1.188318e+02 1.015446e-01 
1.185766e+02 1.015445e-01 
1.183213e+02 1.015445e-01 
1.180661e+02 1.015445e-01 
1.178108e+02 1.015445e-01 
1.175556e+02 1.015445e-01 
1.173003e+02 1.015445e-01 
1.170450e+02 1.015444e-01 
1.167898e+02 1.015444e-01 
1.165345e+02 1.015444e-01 
1.162793e+02 1.015444e-01 
1.160240e+02 1.015444e-01 
1.157688e+02 1.015444e-01 
1.155135e+02 1.015443e-01 
1.152583e+02 1.015443e-01 
1.150030e+02 1.015443e-01 
1.147477e+02 1.015443e-01 
1.144925e+02 1.015442e-01 
1.142372e+02 1.015442e-01 
1.139820e+02 1.015442e-01 
1.137267e+02 1.015442e-01 
1.134715e+02 1.015442e-01 
1.132162e+02 1.015441e-01 
1.129610e+02 1.015441e-01 
1.127057e+02 1.015441e-01 
1.124505e+02 1.015440e-01 
1.121952e+02 1.015440e-01 
1.119399e+02 1.015440e-01 
1.116847e+02 1.015440e-01 
1.114294e+02 1.015439e-01 
1.111742e+02 1.015439e-01 
1.109189e+02 1.015439e-01 
1.106637e+02 1.015438e-01 
1.104084e+02 1.015438e-01 
1.101532e+02 1.015438e-01 
1.098979e+02 1.015437e-01 
1.096426e+02 1.015437e-01 
1.093874e+02 1.015437e-01 
1.091321e+02 1.015436e-01 
1.088769e+02 1.015436e-01 
1.086216e+02 1.015435e-01 
1.083664e+02 1.015435e-01 
1.081111e+02 1.015435e-01 
1.078559e+02 1.015434e-01 
1.076006e+02 1.015434e-01 
1.073453e+02 1.015433e-01 
1.070901e+02 1.015433e-01 
1.068348e+02 1.015432e-01 
1.065796e+02 1.015432e-01 
1.063243e+02 1.015431e-01 
1.060691e+02 1.015431e-01 
1.058138e+02 1.015430e-01 
1.055586e+02 1.015430e-01 
1.053033e+02 1.015429e-01 
1.050480e+02 1.015428e-01 
1.047928e+02 1.015428e-01 
1.045375e+02 1.015427e-01 
1.042823e+02 1.015427e-01 
1.040270e+02 1.015426e-01 
1.037718e+02 1.015425e-01 
1.035165e+02 1.015425e-01 
1.032613e+02 1.015424e-01 
1.030060e+02 1.015423e-01 
1.027508e+02 1.015422e-01 
1.024955e+02 1.015422e-01 
1.022402e+02 1.015421e-01 
1.019850e+02 1.015420e-01 
1.017297e+02 1.015419e-01 
1.014745e+02 1.015418e-01 
1.012192e+02 1.015418e-01 
1.009640e+02 1.015417e-01 
1.007087e+02 1.015416e-01 
1.004535e+02 1.015415e-01 
1.001982e+02 1.015414e-01 
9.994294e+01 1.015413e-01 
9.968769e+01 1.015412e-01 
9.943243e+01 1.015411e-01 
9.917718e+01 1.015410e-01 
9.892192e+01 1.015409e-01 
9.866667e+01 1.015408e-01 
9.841141e+01 1.015406e-01 
9.815616e+01 1.015405e-01 
9.790090e+01 1.015404e-01 
9.764565e+01 1.015403e-01 
9.739039e+01 1.015402e-01 
9.713514e+01 1.015400e-01 
9.687988e+01 1.015399e-01 
9.662462e+01 1.015397e-01 
9.636937e+01 1.015396e-01 
9.611411e+01 1.015395e-01 
9.585886e+01 1.015393e-01 
9.560360e+01 1.015392e-01 
9.534835e+01 1.015390e-01 
9.509309e+01 1.015388e-01 
9.483784e+01 1.015387e-01 
9.458258e+01 1.015385e-01 
9.432733e+01 1.015383e-01 
9.407207e+01 1.015381e-01 
9.381682e+01 1.015380e-01 
9.356156e+01 1.015378e-01 
9.330631e+01 1.015376e-01 
9.305105e+01 1.015374e-01 
9.279580e+01 1.015372e-01 
9.254054e+01 1.015370e-01 
9.228529e+01 1.015368e-01 
9.203003e+01 1.015365e-01 
9.177477e+01 1.015363e-01 
9.151952e+01 1.015361e-01 
9.126426e+01 1.015358e-01 
9.100901e+01 1.015356e-01 
9.075375e+01 1.015353e-01 
9.049850e+01 1.015351e-01 
9.024324e+01 1.015348e-01 
8.998799e+01 1.015345e-01 
8.973273e+01 1.015343e-01 
8.947748e+01 1.015340e-01 
8.922222e+01 1.015337e-01 
8.896697e+01 1.015334e-01 
8.871171e+01 1.015331e-01 
8.845646e+01 1.015328e-01 
8.820120e+01 1.015324e-01 
8.794595e+01 1.015321e-01 
8.769069e+01 1.015317e-01 
8.743544e+01 1.015314e-01 
8.718018e+01 1.015310e-01 
8.692492e+01 1.015307e-01 
8.666967e+01 1.015303e-01 
8.641441e+01 1.015299e-01 
8.615916e+01 1.015295e-01 
8.590390e+01 1.015291e-01 
8.564865e+01 1.015286e-01 
8.539339e+01 1.015282e-01 
8.513814e+01 1.015278e-01 
8.488288e+01 1.015273e-01 
8.462763e+01 1.015268e-01 
8.437237e+01 1.015263e-01 
8.411712e+01 1.015258e-01 
8.386186e+01 1.015253e-01 
8.360661e+01 1.015248e-01 
8.335135e+01 1.015243e-01 
8.309610e+01 1.015237e-01 
8.284084e+01 1.015232e-01 
8.258559e+01 1.015226e-01 
8.233033e+01 1.015220e-01 
8.207508e+01 1.015214e-01 
8.181982e+01 1.015207e-01 
8.156456e+01 1.015201e-01 
8.130931e+01 1.015194e-01 
8.105405e+01 1.015188e-01 
8.079880e+01 1.015181e-01 
8.054354e+01 1.015174e-01 
8.028829e+01 1.015166e-01 
8.003303e+01 1.015159e-01 
7.977778e+01 1.015151e-01 
7.952252e+01 1.015143e-01 
7.926727e+01 1.015135e-01 
7.901201e+01 1.015126e-01 
7.875676e+01 1.015118e-01 
7.850150e+01 1.015109e-01 
7.824625e+01 1.015100e-01 
7.799099e+01 1.015091e-01 
7.773574e+01 1.015081e-01 
7.748048e+01 1.015071e-01 
7.722523e+01 1.015061e-01 
7.696997e+01 1.015051e-01 
7.671471e+01 1.015041e-01 
7.645946e+01 1.015030e-01 
7.620420e+01 1.015019e-01 
7.594895e+01 1.015007e-01 
7.569369e+01 1.014995e-01 
7.543844e+01 1.014983e-01 
7.518318e+01 1.014971e-01 
7.492793e+01 1.014958e-01 
7.467267e+01 1.014945e-01 
7.441742e+01 1.014932e-01 
7.416216e+01 1.014918e-01 
7.390691e+01 1.014904e-01 
7.365165e+01 1.014889e-01 
7.339640e+01 1.014875e-01 
7.314114e+01 1.014859e-01 
7.288589e+01 1.014844e-01 
7.263063e+01 1.014828e-01 
7.237538e+01 1.014811e-01 
7.212012e+01 1.014794e-01 
7.186486e+01 1.014777e-01 
7.160961e+01 1.014759e-01 
7.135435e+01 1.014741e-01 
7.109910e+01 1.014722e-01 
7.084384e+01 1.014703e-01 
7.058859e+01 1.014683e-01 
7.033333e+01 1.014663e-01 
7.007808e+01 1.014642e-01 
6.982282e+01 1.014620e-01 
6.956757e+01 1.014598e-01 
6.931231e+01 1.014576e-01 
6.905706e+01 1.014553e-01 
6.880180e+01 1.014529e-01 
6.854655e+01 1.014504e-01 
6.829129e+01 1.014479e-01 
6.803604e+01 1.014454e-01 
6.778078e+01 1.014427e-01 
6.752553e+01 1.014400e-01 
6.727027e+01 1.014372e-01 
6.701502e+01 1.014344e-01 
6.675976e+01 1.014315e-01 
6.650450e+01 1.014285e-01 
6.624925e+01 1.014254e-01 
6.599399e+01 1.014222e-01 
6.573874e+01 1.014190e-01 
6.548348e+01 1.014156e-01 
6.522823e+01 1.014122e-01 
6.497297e+01 1.014087e-01 
6.471772e+01 1.014051e-01 
6.446246e+01 1.014014e-01 
6.420721e+01 1.013976e-01 
6.395195e+01 1.013937e-01 
6.369670e+01 1.013897e-01 
6.344144e+01 1.013856e-01 
6.318619e+01 1.013813e-01 
6.293093e+01 1.013770e-01 
6.267568e+01 1.013726e-01 
6.242042e+01 1.013680e-01 
6.216517e+01 1.013633e-01 
6.190991e+01 1.013585e-01 
6.165465e+01 1.013536e-01 
6.139940e+01 1.013485e-01 
6.114414e+01 1.013433e-01 
6.088889e+01 1.013380e-01 
6.063363e+01 1.013325e-01 
6.037838e+01 1.013269e-01 
6.012312e+01 1.013211e-01 
5.986787e+01 1.013152e-01 
5.961261e+01 1.013091e-01 
5.935736e+01 1.013028e-01 
5.910210e+01 1.012964e-01 
5.884685e+01 1.012899e-01 
5.859159e+01 1.012831e-01 
5.833634e+01 1.012762e-01 
5.808108e+01 1.012691e-01 
5.782583e+01 1.012618e-01 
5.757057e+01 1.012543e-01 
5.731532e+01 1.012466e-01 
5.706006e+01 1.012387e-01 
5.680480e+01 1.012306e-01 
5.654955e+01 1.012223e-01 
5.629429e+01 1.012137e-01 
5.603904e+01 1.012049e-01 
5.578378e+01 1.011959e-01 
5.552853e+01 1.011867e-01 
5.527327e+01 1.011772e-01 
5.501802e+01 1.011675e-01 
5.476276e+01 1.011575e-01 
5.450751e+01 1.011473e-01 
5.425225e+01 1.011367e-01 
5.399700e+01 1.011259e-01 
5.374174e+01 1.011149e-01 
5.348649e+01 1.011035e-01 
5.323123e+01 1.010918e-01 
5.297598e+01 1.010798e-01 
5.272072e+01 1.010675e-01 
5.246547e+01 1.010549e-01 
5.221021e+01 1.010419e-01 
5.195495e+01 1.010286e-01 
5.169970e+01 1.010149e-01 
5.144444e+01 1.010009e-01 
5.118919e+01 1.009865e-01 
5.093393e+01 1.009718e-01 
5.067868e+01 1.009566e-01 
5.042342e+01 1.009410e-01 
5.016817e+01 1.009250e-01 
4.991291e+01 1.009086e-01 
4.965766e+01 1.008918e-01 
4.940240e+01 1.008745e-01 
4.914715e+01 1.008568e-01 
4.889189e+01 1.008386e-01 
4.863664e+01 1.008199e-01 
4.838138e+01 1.008007e-01 
4.812613e+01 1.007810e-01 
4.787087e+01 1.007608e-01 
4.761562e+01 1.007401e-01 
4.736036e+01 1.007188e-01 
4.710511e+01 1.006969e-01 
4.684985e+01 1.006745e-01 
4.659459e+01 1.006515e-01 
4.633934e+01 1.006278e-01 
4.608408e+01 1.006036e-01 
4.582883e+01 1.005787e-01 
4.557357e+01 1.005531e-01 
4.531832e+01 1.005269e-01 
4.506306e+01 1.005000e-01 
4.480781e+01 1.004723e-01 
4.455255e+01 1.004439e-01 
4.429730e+01 1.004148e-01 
4.404204e+01 1.003849e-01 
4.378679e+01 1.003542e-01 
4.353153e+01 1.003228e-01 
4.327628e+01 1.002904e-01 
4.302102e+01 1.002572e-01 
4.276577e+01 1.002232e-01 
4.251051e+01 1.001882e-01 
4.225526e+01 1.001523e-01 
4.200000e+01 1.001155e-01 
4.174474e+01 1.000777e-01 
4.148949e+01 1.000389e-01 
4.123423e+01 9.999903e-02 
4.097898e+01 9.995814e-02 
4.072372e+01 9.991617e-02 
4.046847e+01 9.987309e-02 
4.021321e+01 9.982887e-02 
3.995796e+01 9.978348e-02 
3.970270e+01 9.973689e-02 
3.944745e+01 9.968906e-02 
3.919219e+01 9.963998e-02 
3.893694e+01 9.958959e-02 
3.868168e+01 9.953787e-02 
3.842643e+01 9.948478e-02 
3.817117e+01 9.943029e-02 
3.791592e+01 9.937436e-02 
3.766066e+01 9.931695e-02 
3.740541e+01 9.925802e-02 
3.715015e+01 9.919753e-02 
3.689489e+01 9.913544e-02 
3.663964e+01 9.907171e-02 
3.638438e+01 9.900630e-02 
3.612913e+01 9.893915e-02 
3.587387e+01 9.887023e-02 
3.561862e+01 9.879949e-02 
3.536336e+01 9.872688e-02 
3.510811e+01 9.865234e-02 
3.485285e+01 9.857584e-02 
3.459760e+01 9.849731e-02 
3.434234e+01 9.841670e-02 
3.408709e+01 9.833396e-02 
3.383183e+01 9.824904e-02 
3.357658e+01 9.816186e-02 
3.332132e+01 9.807239e-02 
3.306607e+01 9.798054e-02 
3.281081e+01 9.788627e-02 
3.255556e+01 9.778951e-02 
3.230030e+01 9.769018e-02 
3.204505e+01 9.758823e-02 
3.178979e+01 9.748358e-02 
3.153453e+01 9.737617e-02 
3.127928e+01 9.726591e-02 
3.102402e+01 9.715274e-02 
3.076877e+01 9.703658e-02 
3.051351e+01 9.691734e-02 
3.025826e+01 9.679495e-02 
3.000300e+01 9.666933e-02 
2.974775e+01 9.654038e-02 
2.949249e+01 9.640802e-02 
2.923724e+01 9.627216e-02 
2.898198e+01 9.613271e-02 
2.872673e+01 9.598957e-02 
2.847147e+01 9.584265e-02 
2.821622e+01 9.569184e-02 
2.796096e+01 9.553705e-02 
2.770571e+01 9.537816e-02 
2.745045e+01 9.521506e-02 
2.719520e+01 9.504766e-02 
2.693994e+01 9.487583e-02 
2.668468e+01 9.469945e-02 
2.642943e+01 9.451842e-02 
2.617417e+01 9.433259e-02 
2.591892e+01 9.414185e-02 
2.566366e+01 9.394607e-02 
2.540841e+01 9.374511e-02 
2.515315e+01 9.353883e-02 
2.489790e+01 9.332711e-02 
2.464264e+01 9.310978e-02 
2.438739e+01 9.288671e-02 
2.413213e+01 9.265774e-02 
2.387688e+01 9.242271e-02 
2.362162e+01 9.218147e-02 
2.336637e+01 9.193386e-02 
2.311111e+01 9.167969e-02 
2.285586e+01 9.141881e-02 
2.260060e+01 9.115102e-02 
2.234535e+01 9.087616e-02 
2.209009e+01 9.059403e-02 
2.183483e+01 9.030445e-02 
2.157958e+01 9.000720e-02 
2.132432e+01 8.970210e-02 
2.106907e+01 8.938893e-02 
2.081381e+01 8.906748e-02 
2.055856e+01 8.873754e-02 
2.030330e+01 8.839887e-02 
2.004805e+01 8.805125e-02 
1.979279e+01 8.769444e-02 
1.953754e+01 8.732820e-02 
1.928228e+01 8.695227e-02 
1.902703e+01 8.656641e-02 
1.877177e+01 8.617035e-02 
1.851652e+01 8.576382e-02 
1.826126e+01 8.534655e-02 
1.800601e+01 8.491825e-02 
1.775075e+01 8.447863e-02 
1.749550e+01 8.402739e-02 
1.724024e+01 8.356422e-02 
1.698498e+01 8.308881e-02 
1.672973e+01 8.260084e-02 
1.647447e+01 8.209998e-02 
1.621922e+01 8.158588e-02 
1.596396e+01 8.105819e-02 
1.570871e+01 8.051657e-02 
1.545345e+01 7.996063e-02 
1.519820e+01 7.939001e-02 
1.494294e+01 7.880431e-02 
1.468769e+01 7.820314e-02 
1.443243e+01 7.758608e-02 
1.417718e+01 7.695273e-02 
1.392192e+01 7.630266e-02 
1.366667e+01 7.563541e-02 
1.341141e+01 7.495054e-02 
1.315616e+01 7.424759e-02 
1.290090e+01 7.352608e-02 
1.264565e+01 7.278552e-02 
1.239039e+01 7.202541e-02 
1.213514e+01 7.124524e-02 
1.187988e+01 7.044448e-02 
1.162462e+01 6.962259e-02 
1.136937e+01 6.877901e-02 
1.111411e+01 6.791318e-02 
1.085886e+01 6.702451e-02 
1.060360e+01 6.611241e-02 
1.034835e+01 6.517626e-02 
1.009309e+01 6.421544e-02 
9.837838e+00 6.322929e-02 
9.582583e+00 6.221716e-02 
9.327327e+00 6.117837e-02 
9.072072e+00 6.011223e-02 
8.816817e+00 5.901804e-02 
8.561562e+00 5.789505e-02 
8.306306e+00 5.674253e-02 
8.051051e+00 5.555972e-02 
7.795796e+00 5.434584e-02 
7.540541e+00 5.310009e-02 
7.285285e+00 5.182167e-02 
7.030030e+00 5.050973e-02 
6.774775e+00 4.916344e-02 
6.519520e+00 4.778194e-02 
6.264264e+00 4.636436e-02 
6.009009e+00 4.490980e-02 
5.753754e+00 4.341736e-02 
5.498498e+00 4.188616e-02 
5.243243e+00 4.031527e-02 
4.987988e+00 3.870379e-02 
4.732733e+00 3.705083e-02 
4.477477e+00 3.535551e-02 
4.222222e+00 3.361698e-02 
3.966967e+00 3.183446e-02 
3.711712e+00 3.000725e-02 
3.456456e+00 2.813475e-02 
3.201201e+00 2.621658e-02 
2.945946e+00 2.425262e-02 
2.690691e+00 2.224315e-02 
2.435435e+00 2.018912e-02 
2.180180e+00 1.809251e-02 
1.924925e+00 1.595691e-02 
1.669670e+00 1.378870e-02 
1.414414e+00 1.159899e-02 
1.159159e+00 9.407161e-03 
9.039039e-01 7.247031e-03 
6.486486e-01 5.174887e-03 
3.933934e-01 3.270842e-03 
1.381381e-01 1.610256e-03 
-1.171171e-01 2.083917e-04 
-3.723724e-01 -9.885897e-04 
-6.276276e-01 -2.053459e-03 
-8.828829e-01 -3.042388e-03 
-1.138138e+00 -3.991143e-03 
-1.393393e+00 -4.921465e-03 
-1.648649e+00 -5.846765e-03 
-1.903904e+00 -6.775640e-03 
-2.159159e+00 -7.713859e-03 
-2.414414e+00 -8.665486e-03 
-2.669670e+00 -9.633525e-03 
-2.924925e+00 -1.062030e-02 
-3.180180e+00 -1.162769e-02 
-3.435435e+00 -1.265728e-02 
-3.690691e+00 -1.371043e-02 
-3.945946e+00 -1.478838e-02 
-4.201201e+00 -1.589228e-02 
-4.456456e+00 -1.702318e-02 
-4.711712e+00 -1.818211e-02 
-4.966967e+00 -1.937006e-02 
-5.222222e+00 -2.058802e-02 
-5.477477e+00 -2.183695e-02 
-5.732733e+00 -2.311782e-02 
-5.987988e+00 -2.443158e-02 
-6.243243e+00 -2.577923e-02 
-6.498498e+00 -2.716173e-02 
-6.753754e+00 -2.858011e-02 
-7.009009e+00 -3.003536e-02 
-7.264264e+00 -3.152853e-02 
-7.519520e+00 -3.306067e-02 
-7.774775e+00 -3.463285e-02 
-8.030030e+00 -3.624618e-02 
-8.285285e+00 -3.790178e-02 
-8.540541e+00 -3.960079e-02 
-8.795796e+00 -4.134441e-02 
-9.051051e+00 -4.313382e-02 
-9.306306e+00 -4.497027e-02 
-9.561562e+00 -4.685502e-02 
-9.816817e+00 -4.878936e-02 
-1.007207e+01 -5.077463e-02 
-1.032733e+01 -5.281219e-02 
-1.058258e+01 -5.490343e-02 
-1.083784e+01 -5.704979e-02 
-1.109309e+01 -5.925273e-02 
-1.134835e+01 -6.151377e-02 
-1.160360e+01 -6.383445e-02 
-1.185886e+01 -6.621636e-02 
-1.211411e+01 -6.866113e-02 
-1.236937e+01 -7.117042e-02 
-1.262462e+01 -7.374595e-02 
-1.287988e+01 -7.638947e-02 
-1.313514e+01 -7.910281e-02 
-1.339039e+01 -8.188779e-02 
-1.364565e+01 -8.474634e-02 
-1.390090e+01 -8.768039e-02 
-1.415616e+01 -9.069195e-02 
-1.441141e+01 -9.378307e-02 
-1.466667e+01 -9.695586e-02 
-1.492192e+01 -1.002125e-01 
-1.517718e+01 -1.035552e-01 
-1.543243e+01 -1.069862e-01 
-1.568769e+01 -1.105079e-01 
-1.594294e+01 -1.141227e-01 
-1.619820e+01 -1.178330e-01 
-1.645345e+01 -1.216414e-01 
-1.670871e+01 -1.255504e-01 
-1.696396e+01 -1.295628e-01 
-1.721922e+01 -1.336813e-01 
-1.747447e+01 -1.379086e-01 
-1.772973e+01 -1.422477e-01 
-1.798498e+01 -1.467015e-01 
-1.824024e+01 -1.512730e-01 
-1.849550e+01 -1.559654e-01 
-1.875075e+01 -1.607819e-01 
-1.900601e+01 -1.657258e-01 
-1.926126e+01 -1.708003e-01 
-1.951652e+01 -1.760090e-01 
-1.977177e+01 -1.813555e-01 
-2.002703e+01 -1.868433e-01 
-2.028228e+01 -1.924762e-01 
-2.053754e+01 -1.982581e-01 
-2.079279e+01 -2.041929e-01 
-2.104805e+01 -2.102846e-01 
-2.130330e+01 -2.165374e-01 
-2.155856e+01 -2.229555e-01 
-2.181381e+01 -2.295434e-01 
-2.206907e+01 -2.363055e-01 
-2.232432e+01 -2.432464e-01 
-2.257958e+01 -2.503708e-01 
-2.283483e+01 -2.576837e-01 
-2.309009e+01 -2.651900e-01 
-2.334535e+01 -2.728947e-01 
-2.360060e+01 -2.808032e-01 
-2.385586e+01 -2.889209e-01 
-2.411111e+01 -2.972532e-01 
-2.436637e+01 -3.058059e-01 
-2.462162e+01 -3.145848e-01 
-2.487688e+01 -3.235959e-01 
-2.513213e+01 -3.328452e-01 
-2.538739e+01 -3.423392e-01 
-2.564264e+01 -3.520843e-01 
-2.589790e+01 -3.620871e-01 
-2.615315e+01 -3.723544e-01 
-2.640841e+01 -3.828933e-01 
-2.666366e+01 -3.937109e-01 
-2.691892e+01 -4.048146e-01 
-2.717417e+01 -4.162119e-01 
-2.742943e+01 -4.279107e-01 
-2.768468e+01 -4.399189e-01 
-2.793994e+01 -4.522446e-01 
-2.819520e+01 -4.648964e-01 
-2.845045e+01 -4.778828e-01 
-2.870571e+01 -4.912126e-01 
-2.896096e+01 -5.048949e-01 
-2.921622e+01 -5.189391e-01 
-2.947147e+01 -5.333548e-01 
-2.972673e+01 -5.481517e-01 
-2.998198e+01 -5.633400e-01 
-3.023724e+01 -5.789299e-01 
-3.049249e+01 -5.949322e-01 
-3.074775e+01 -6.113577e-01 
-3.100300e+01 -6.282176e-01 
-3.125826e+01 -6.455235e-01 
-3.151351e+01 -6.632870e-01 
-3.176877e+01 -6.815204e-01 
-3.202402e+01 -7.002359e-01 
-3.227928e+01 -7.194465e-01 
-3.253453e+01 -7.391652e-01 
-3.278979e+01 -7.594053e-01 
-3.304505e+01 -7.801808e-01 
-3.330030e+01 -8.015058e-01 
-3.355556e+01 -8.233947e-01 
-3.381081e+01 -8.458626e-01 
-3.406607e+01 -8.689247e-01 
-3.432132e+01 -8.925968e-01 
-3.457658e+01 -9.168949e-01 
-3.483183e+01 -9.418357e-01 
-3.508709e+01 -9.674361e-01 
-3.534234e+01 -9.937137e-01 
-3.559760e+01 -1.020686e+00 
-3.585285e+01 -1.048372e+00 
-3.610811e+01 -1.076790e+00 
-3.636336e+01 -1.105960e+00 
-3.661862e+01 -1.135901e+00 
-3.687387e+01 -1.166634e+00 
-3.712913e+01 -1.198180e+00 
-3.738438e+01 -1.230560e+00 
-3.763964e+01 -1.263797e+00 
-3.789489e+01 -1.297913e+00 
-3.815015e+01 -1.332931e+00 
-3.840541e+01 -1.368875e+00 
-3.866066e+01 -1.405770e+00 
-3.891592e+01 -1.443641e+00 
-3.917117e+01 -1.482513e+00 
-3.942643e+01 -1.522413e+00 
-3.968168e+01 -1.563369e+00 
-3.993694e+01 -1.605408e+00 
-4.019219e+01 -1.648559e+00 
-4.044745e+01 -1.692851e+00 
-4.070270e+01 -1.738314e+00 
-4.095796e+01 -1.784980e+00 
-4.121321e+01 -1.832880e+00 
-4.146847e+01 -1.882047e+00 
-4.172372e+01 -1.932514e+00 
-4.197898e+01 -1.984317e+00 
-4.223423e+01 -2.037489e+00 
-4.248949e+01 -2.092067e+00 
-4.274474e+01 -2.148090e+00 
-4.300000e+01 -2.205593e+00 
-4.325526e+01 -2.264618e+00 
-4.351051e+01 -2.325204e+00 
-4.376577e+01 -2.387392e+00 
-4.402102e+01 -2.451225e+00 
-4.427628e+01 -2.516746e+00 
-4.453153e+01 -2.584000e+00 
-4.478679e+01 -2.653033e+00 
-4.504204e+01 -2.723892e+00 
-4.529730e+01 -2.796624e+00 
-4.555255e+01 -2.871281e+00 
-4.580781e+01 -2.947912e+00 
-4.606306e+01 -3.026570e+00 
-4.631832e+01 -3.107308e+00 
-4.657357e+01 -3.190181e+00 
-4.682883e+01 -3.275247e+00 
-4.708408e+01 -3.362562e+00 
-4.733934e+01 -3.452186e+00 
-4.759459e+01 -3.544181e+00 
-4.784985e+01 -3.638609e+00 
-4.810511e+01 -3.735535e+00 
-4.836036e+01 -3.835024e+00 
-4.861562e+01 -3.937145e+00 
-4.887087e+01 -4.041966e+00 
-4.912613e+01 -4.149560e+00 
-4.938138e+01 -4.259999e+00 
-4.963664e+01 -4.373359e+00 
-4.989189e+01 -4.489718e+00 
-5.014715e+01 -4.609154e+00 
-5.040240e+01 -4.731749e+00 
-5.065766e+01 -4.857586e+00 
-5.091291e+01 -4.986751e+00 
-5.116817e+01 -5.119333e+00 
-5.142342e+01 -5.255421e+00 
-5.167868e+01 -5.395109e+00 
-5.193393e+01 -5.538491e+00 
-5.218919e+01 -5.685665e+00 
-5.244444e+01 -5.836732e+00 
-5.269970e+01 -5.991795e+00 
-5.295495e+01 -6.150958e+00 
-5.321021e+01 -6.314331e+00 
-5.346547e+01 -6.482025e+00 
-5.372072e+01 -6.654154e+00 
-5.397598e+01 -6.830836e+00 
-5.423123e+01 -7.012191e+00 
-5.448649e+01 -7.198342e+00 
-5.474174e+01 -7.389417e+00 
-5.499700e+01 -7.585545e+00 
-5.525225e+01 -7.786861e+00 
-5.550751e+01 -7.993501e+00 
-5.576276e+01 -8.205606e+00 
-5.601802e+01 -8.423321e+00 
-5.627327e+01 -8.646795e+00 
-5.652853e+01 -8.876179e+00 
-5.678378e+01 -9.111630e+00 
-5.703904e+01 -9.353308e+00 
-5.729429e+01 -9.601378e+00 
-5.754955e+01 -9.856009e+00 
-5.780480e+01 -1.011737e+01 
-5.806006e+01 -1.038565e+01 
-5.831532e+01 -1.066103e+01 
-5.857057e+01 -1.094368e+01 
-5.882583e+01 -1.123382e+01 
-5.908108e+01 -1.153162e+01 
-5.933634e+01 -1.183731e+01 
-5.959159e+01 -1.215107e+01 
-5.984685e+01 -1.247314e+01 
-6.010210e+01 -1.280372e+01 
-6.035736e+01 -1.314305e+01 
-6.061261e+01 -1.349135e+01 
-6.086787e+01 -1.384887e+01 
-6.112312e+01 -1.421584e+01 
-6.137838e+01 -1.459252e+01 
-6.163363e+01 -1.497915e+01 
-6.188889e+01 -1.537602e+01 
-6.214414e+01 -1.578338e+01 
-6.239940e+01 -1.620152e+01 
-6.265465e+01 -1.663071e+01 
-6.290991e+01 -1.707125e+01 
-6.316517e+01 -1.752345e+01 
-6.342042e+01 -1.798761e+01 
-6.367568e+01 -1.846404e+01 
-6.393093e+01 -1.895308e+01 
-6.418619e+01 -1.945504e+01 
-6.444144e+01 -1.997029e+01 
-6.469670e+01 -2.049916e+01 
-6.495195e+01 -2.104202e+01 
-6.520721e+01 -2.159924e+01 
-6.546246e+01 -2.217119e+01 
-6.571772e+01 -2.275828e+01 
-6.597297e+01 -2.336089e+01 
-6.622823e+01 -2.397943e+01 
-6.648348e+01 -2.461434e+01 
-6.673874e+01 -2.526604e+01 
-6.699399e+01 -2.593498e+01 
-6.724925e+01 -2.662160e+01 
-6.750450e+01 -2.732639e+01 
-6.775976e+01 -2.804982e+01 
-6.801502e+01 -2.879238e+01 
-6.827027e+01 -2.955459e+01 
-6.852553e+01 -3.033695e+01 
-6.878078e+01 -3.114000e+01 
-6.903604e+01 -3.196429e+01 
-6.929129e+01 -3.281039e+01 
-6.954655e+01 -3.367886e+01 
-6.980180e+01 -3.457030e+01 
-7.005706e+01 -3.548532e+01 
-7.031231e+01 -3.642454e+01 
-7.056757e+01 -3.738860e+01 
-7.082282e+01 -3.837815e+01 
-7.107808e+01 -3.939388e+01 
-7.133333e+01 -4.043648e+01 
-7.158859e+01 -4.150665e+01 
-7.184384e+01 -4.260512e+01 
-7.209910e+01 -4.373265e+01 
-7.235435e+01 -4.489000e+01 
-7.260961e+01 -4.607795e+01 
-7.286486e+01 -4.729733e+01 
-7.312012e+01 -4.854896e+01 
-7.337538e+01 -4.983369e+01 
-7.363063e+01 -5.115240e+01 
-7.388589e+01 -5.250599e+01 
-7.414114e+01 -5.389538e+01 
-7.439640e+01 -5.532151e+01 
-7.465165e+01 -5.678537e+01 
-7.490691e+01 -5.828794e+01 
-7.516216e+01 -5.983025e+01 
-7.541742e+01 -6.141335e+01 
-7.567267e+01 -6.303833e+01 
-7.592793e+01 -6.470628e+01 
-7.618318e+01 -6.641834e+01 
-7.643844e+01 -6.817569e+01 
-7.669369e+01 -6.997952e+01 
-7.694895e+01 -7.183105e+01 
-7.720420e+01 -7.373156e+01 
-7.745946e+01 -7.568233e+01 
-7.771471e+01 -7.768469e+01 
-7.796997e+01 -7.974002e+01 
-7.822523e+01 -8.184970e+01 
-7.848048e+01 -8.401518e+01 
-7.873574e+01 -8.623794e+01 
-7.899099e+01 -8.851948e+01 
-7.924625e+01 -9.086137e+01 
-7.950150e+01 -9.326519e+01 
-7.975676e+01 -9.573260e+01 
-8.001201e+01 -9.826526e+01 
-8.026727e+01 -1.008649e+02 
-8.052252e+01 -1.035333e+02 
-8.077778e+01 -1.062723e+02 
-8.103303e+01 -1.090837e+02 
-8.128829e+01 -1.119695e+02 
-8.154354e+01 -1.149316e+02 
-8.179880e+01 -1.179720e+02 
-8.205405e+01 -1.210929e+02 
-8.230931e+01 -1.242963e+02 
-8.256456e+01 -1.275844e+02 
-8.281982e+01 -1.309595e+02 
-8.307508e+01 -1.344239e+02 
-8.333033e+01 -1.379798e+02 
-8.358559e+01 -1.416299e+02 
-8.384084e+01 -1.453764e+02 
-8.409610e+01 -1.492221e+02 
-8.435135e+01 -1.531695e+02 
-8.460661e+01 -1.572213e+02 
-8.486186e+01 -1.613802e+02 
-8.511712e+01 -1.656491e+02 
-8.537237e+01 -1.700310e+02 
-8.562763e+01 -1.745287e+02 
-8.588288e+01 -1.791454e+02 
-8.613814e+01 -1.838842e+02 
-8.639339e+01 -1.887483e+02 
-8.664865e+01 -1.937411e+02 
-8.690390e+01 -1.988659e+02 
-8.715916e+01 -2.041263e+02 
-8.741441e+01 -2.095258e+02 
-8.766967e+01 -2.150681e+02 
-8.792492e+01 -2.207570e+02 
-8.818018e+01 -2.265963e+02 
-8.843544e+01 -2.325901e+02 
-8.869069e+01 -2.387425e+02 
-8.894595e+01 -2.450575e+02 
-8.920120e+01 -2.515396e+02 
-8.945646e+01 -2.581931e+02 
-8.971171e+01 -2.650225e+02 
-8.996697e+01 -2.720326e+02 
-9.022222e+01 -2.792282e+02 
-9.047748e+01 -2.866140e+02 
-9.073273e+01 -2.941951e+02 
-9.098799e+01 -3.019768e+02 
-9.124324e+01 -3.099643e+02 
-9.149850e+01 -3.181631e+02 
-9.175375e+01 -3.265786e+02 
-9.200901e+01 -3.352168e+02 
-9.226426e+01 -3.440834e+02 
-9.251952e+01 -3.531846e+02 
-9.277477e+01 -3.625264e+02 
-9.303003e+01 -3.721153e+02 
-9.328529e+01 -3.819579e+02 
-9.354054e+01 -3.920607e+02 
-9.379580e+01 -4.024308e+02 
-9.405105e+01 -4.130751e+02 
-9.430631e+01 -4.240010e+02 
-9.456156e+01 -4.352158e+02 
-9.481682e+01 -4.467273e+02 
-9.507207e+01 -4.585432e+02 
-9.532733e+01 -4.706716e+02 
-9.558258e+01 -4.831208e+02 
-9.583784e+01 -4.958992e+02 
-9.609309e+01 -5.090156e+02 
-9.634835e+01 -5.224790e+02 
-9.660360e+01 -5.362984e+02 
-9.685886e+01 -5.504833e+02 
-9.711411e+01 -5.650434e+02 
-9.736937e+01 -5.799885e+02 
-9.762462e+01 -5.953290e+02 
-9.787988e+01 -6.110751e+02 
-9.813514e+01 -6.272378e+02 
-9.839039e+01 -6.438279e+02 
-9.864565e+01 -6.608568e+02 
-9.890090e+01 -6.783361e+02 
-9.915616e+01 -6.962776e+02 
-9.941141e+01 -7.146937e+02 
-9.966667e+01 -7.335969e+02 
-9.992192e+01 -7.530001e+02 
-1.001772e+02 -7.729164e+02 
-1.004324e+02 -7.933594e+02 
-1.006877e+02 -8.143432e+02 
-1.009429e+02 -8.358819e+02 
-1.011982e+02 -8.579904e+02 
-1.014535e+02 -8.806835e+02 
-1.017087e+02 -9.039768e+02 
-1.019640e+02 -9.278862e+02 
-1.022192e+02 -9.524280e+02 
-1.024745e+02 -9.776189e+02 
-1.027297e+02 -1.003476e+03 
-1.029850e+02 -1.030017e+03 
-1.032402e+02 -1.057260e+03 
-1.034955e+02 -1.085223e+03 
-1.037508e+02 -1.113927e+03 
-1.040060e+02 -1.143389e+03 
-1.042613e+02 -1.173630e+03 
-1.045165e+02 -1.204672e+03 
-1.047718e+02 -1.236534e+03 
-1.050270e+02 -1.269239e+03 
-1.052823e+02 -1.302809e+03 
-1.055375e+02 -1.337267e+03 
-1.057928e+02 -1.372636e+03 
-1.060480e+02 -1.408941e+03 
-1.063033e+02 -1.446206e+03 
-1.065586e+02 -1.484456e+03 
-1.068138e+02 -1.523718e+03 
-1.070691e+02 -1.564019e+03 
-1.073243e+02 -1.605385e+03 
-1.075796e+02 -1.647846e+03 
-1.078348e+02 -1.691429e+03 
-1.080901e+02 -1.736165e+03 
-1.083453e+02 -1.782085e+03 
-1.086006e+02 -1.829219e+03 
-1.088559e+02 -1.877599e+03 
-1.091111e+02 -1.927260e+03 
-1.093664e+02 -1.978233e+03 
-1.096216e+02 -2.030555e+03 
-1.098769e+02 -2.084260e+03 
-1.101321e+02 -2.139386e+03 
-1.103874e+02 -2.195970e+03 
-1.106426e+02 -2.254051e+03 
-1.108979e+02 -2.313668e+03 
-1.111532e+02 -2.374861e+03 
-1.114084e+02 -2.437673e+03 
-1.116637e+02 -2.502146e+03 
-1.119189e+02 -2.568325e+03 
-1.121742e+02 -2.636253e+03 
-1.124294e+02 -2.705979e+03 
-1.126847e+02 -2.777548e+03 
-1.129399e+02 -2.851010e+03 
-1.131952e+02 -2.926416e+03 
-1.134505e+02 -3.003815e+03 
-1.137057e+02 -3.083262e+03 
-1.139610e+02 -3.164810e+03 
-1.142162e+02 -3.248515e+03 
-1.144715e+02 -3.334433e+03 
-1.147267e+02 -3.422624e+03 
-1.149820e+02 -3.513148e+03 
-1.152372e+02 -3.606066e+03 
-1.154925e+02 -3.701441e+03 
-1.157477e+02 -3.799339e+03 
-1.160030e+02 -3.899826e+03 
-1.162583e+02 -4.002970e+03 
-1.165135e+02 -4.108843e+03 
-1.167688e+02 -4.217516e+03 
-1.170240e+02 -4.329063e+03 
-1.172793e+02 -4.443561e+03 
-1.175345e+02 -4.561086e+03 
-1.177898e+02 -4.681720e+03 
-1.180450e+02 -4.805545e+03 
-1.183003e+02 -4.932644e+03 
-1.185556e+02 -5.063106e+03 
-1.188108e+02 -5.197017e+03 
-1.190661e+02 -5.334471e+03 
-1.193213e+02 -5.475559e+03 
-1.195766e+02 -5.620380e+03 
-1.198318e+02 -5.769030e+03 
-1.200871e+02 -5.921612e+03 
-1.203423e+02 -6.078230e+03 
-1.205976e+02 -6.238990e+03 
-1.208529e+02 -6.404002e+03 
-1.211081e+02 -6.573378e+03 
-1.213634e+02 -6.747234e+03 
-1.216186e+02 -6.925688e+03 
-1.218739e+02 -7.108862e+03 
-1.221291e+02 -7.296881e+03 
-1.223844e+02 -7.489872e+03 
-1.226396e+02 -7.687968e+03 
-1.228949e+02 -7.891302e+03 
-1.231502e+02 -8.100015e+03 
-1.234054e+02 -8.314248e+03 
-1.236607e+02 -8.534147e+03 
-1.239159e+02 -8.759862e+03 
-1.241712e+02 -8.991547e+03 
-1.244264e+02 -9.229360e+03 
-1.246817e+02 -9.473462e+03 
-1.249369e+02 -9.724020e+03 
-1.251922e+02 -9.981206e+03 
-1.254474e+02 -1.024519e+04 
-1.257027e+02 -1.051616e+04 
-1.259580e+02 -1.079430e+04 
-1.262132e+02 -1.107979e+04 
-1.264685e+02 -1.137283e+04 
-1.267237e+02 -1.167363e+04 
-1.269790e+02 -1.198238e+04 
-1.272342e+02 -1.229929e+04 
-1.274895e+02 -1.262459e+04 
-1.277447e+02 -1.295849e+04 
-1.280000e+02 -1.330122e+04 
-1.280000e+02 -5.084943e+04 


==> Figures/4pt_I_sig_NE_sub_muZ/points_2.dat <==
7.000000e-01 -1.382789e-03 
7.046046e-01 -1.361462e-03 
7.092092e-01 -1.340210e-03 
7.138138e-01 -1.319033e-03 
7.184184e-01 -1.297930e-03 
7.230230e-01 -1.276902e-03 
7.276276e-01 -1.255947e-03 
7.322322e-01 -1.235065e-03 
7.368368e-01 -1.214256e-03 
7.414414e-01 -1.193518e-03 
7.460460e-01 -1.172852e-03 
7.506507e-01 -1.152256e-03 
7.552553e-01 -1.131731e-03 
7.598599e-01 -1.111276e-03 
7.644645e-01 -1.090890e-03 
7.690691e-01 -1.070573e-03 
7.736737e-01 -1.050324e-03 
7.782783e-01 -1.030143e-03 
7.828829e-01 -1.010029e-03 
7.874875e-01 -9.899822e-04 
7.920921e-01 -9.700015e-04 
7.966967e-01 -9.500866e-04 
8.013013e-01 -9.302370e-04 
8.059059e-01 -9.104523e-04 
8.105105e-01 -8.907318e-04 
8.151151e-01 -8.710752e-04 
8.197197e-01 -8.514820e-04 
8.243243e-01 -8.319517e-04 
8.289289e-01 -8.124838e-04 
8.335335e-01 -7.930778e-04 
8.381381e-01 -7.737333e-04 
8.427427e-01 -7.544498e-04 
8.473473e-01 -7.352269e-04 
8.519520e-01 -7.160640e-04 
8.565566e-01 -6.969607e-04 
8.611612e-01 -6.779167e-04 
8.657658e-01 -6.589313e-04 
8.703704e-01 -6.400042e-04 
8.749750e-01 -6.211348e-04 
8.795796e-01 -6.023229e-04 
8.841842e-01 -5.835679e-04 
8.887888e-01 -5.648694e-04 
8.933934e-01 -5.462270e-04 
8.979980e-01 -5.276401e-04 
9.026026e-01 -5.091085e-04 
9.072072e-01 -4.906317e-04 
9.118118e-01 -4.722092e-04 
9.164164e-01 -4.538406e-04 
9.210210e-01 -4.355256e-04 
9.256256e-01 -4.172637e-04 
9.302302e-01 -3.990544e-04 
9.348348e-01 -3.808975e-04 
9.394394e-01 -3.627924e-04 
9.440440e-01 -3.447389e-04 
9.486486e-01 -3.267364e-04 
9.532533e-01 -3.087846e-04 
9.578579e-01 -2.908831e-04 
9.624625e-01 -2.730315e-04 
9.670671e-01 -2.552294e-04 
9.716717e-01 -2.374765e-04 
9.762763e-01 -2.197724e-04 
9.808809e-01 -2.021166e-04 
9.854855e-01 -1.845089e-04 
9.900901e-01 -1.669488e-04 
9.946947e-01 -1.494359e-04 
9.992993e-01 -1.319700e-04 
1.003904e+00 -1.145507e-04 
1.008509e+00 -9.717756e-05 
1.013113e+00 -7.985026e-05 
1.017718e+00 -6.256844e-05 
1.022322e+00 -4.533177e-05 
1.026927e+00 -2.813989e-05 
1.031532e+00 -1.099246e-05 
1.036136e+00 6.110849e-06 
1.040741e+00 2.317039e-05 
1.045345e+00 4.018649e-05 
1.049950e+00 5.715948e-05 
1.054555e+00 7.408969e-05 
1.059159e+00 9.097745e-05 
1.063764e+00 1.078231e-04 
1.068368e+00 1.246269e-04 
1.072973e+00 1.413892e-04 
1.077578e+00 1.581104e-04 
1.082182e+00 1.747906e-04 
1.086787e+00 1.914304e-04 
1.091391e+00 2.080298e-04 
1.095996e+00 2.245893e-04 
1.100601e+00 2.411092e-04 
1.105205e+00 2.575897e-04 
1.109810e+00 2.740312e-04 
1.114414e+00 2.904339e-04 
1.119019e+00 3.067982e-04 
1.123624e+00 3.231242e-04 
1.128228e+00 3.394124e-04 
1.132833e+00 3.556629e-04 
1.137437e+00 3.718761e-04 
1.142042e+00 3.880523e-04 
1.146647e+00 4.041917e-04 
1.151251e+00 4.202945e-04 
1.155856e+00 4.363611e-04 
1.160460e+00 4.523918e-04 
1.165065e+00 4.683867e-04 
1.169670e+00 4.843462e-04 
1.174274e+00 5.002705e-04 
1.178879e+00 5.161599e-04 
1.183483e+00 5.320145e-04 
1.188088e+00 5.478348e-04 
1.192693e+00 5.636209e-04 
1.197297e+00 5.793731e-04 
1.201902e+00 5.950916e-04 
1.206507e+00 6.107767e-04 
1.211111e+00 6.264286e-04 
1.215716e+00 6.420475e-04 
1.220320e+00 6.576337e-04 
1.224925e+00 6.731875e-04 
1.229530e+00 6.887089e-04 
1.234134e+00 7.041984e-04 
1.238739e+00 7.196561e-04 
1.243343e+00 7.350822e-04 
1.247948e+00 7.504770e-04 
1.252553e+00 7.658406e-04 
1.257157e+00 7.811734e-04 
1.261762e+00 7.964755e-04 
1.266366e+00 8.117471e-04 
1.270971e+00 8.269885e-04 
1.275576e+00 8.421998e-04 
1.280180e+00 8.573813e-04 
1.284785e+00 8.725332e-04 
1.289389e+00 8.876556e-04 
1.293994e+00 9.027489e-04 
1.298599e+00 9.178131e-04 
1.303203e+00 9.328485e-04 
1.307808e+00 9.478553e-04 
1.312412e+00 9.628337e-04 
1.317017e+00 9.777839e-04 
1.321622e+00 9.927061e-04 
1.326226e+00 1.007600e-03 
1.330831e+00 1.022467e-03 
1.335435e+00 1.037306e-03 
1.340040e+00 1.052118e-03 
1.344645e+00 1.066903e-03 
1.349249e+00 1.081661e-03 
1.353854e+00 1.096392e-03 
1.358458e+00 1.111097e-03 
1.363063e+00 1.125775e-03 
1.367668e+00 1.140427e-03 
1.372272e+00 1.155053e-03 
1.376877e+00 1.169653e-03 
1.381481e+00 1.184228e-03 
1.386086e+00 1.198777e-03 
1.390691e+00 1.213300e-03 
1.395295e+00 1.227799e-03 
1.399900e+00 1.242272e-03 
1.404505e+00 1.256721e-03 
1.409109e+00 1.271145e-03 
1.413714e+00 1.285544e-03 
1.418318e+00 1.299919e-03 
1.422923e+00 1.314270e-03 
1.427528e+00 1.328596e-03 
1.432132e+00 1.342899e-03 
1.436737e+00 1.357178e-03 
1.441341e+00 1.371433e-03 
1.445946e+00 1.385665e-03 
1.450551e+00 1.399874e-03 
1.455155e+00 1.414059e-03 
1.459760e+00 1.428222e-03 
1.464364e+00 1.442361e-03 
1.468969e+00 1.456478e-03 
1.473574e+00 1.470572e-03 
1.478178e+00 1.484644e-03 
1.482783e+00 1.498693e-03 
1.487387e+00 1.512721e-03 
1.491992e+00 1.526726e-03 
1.496597e+00 1.540709e-03 
1.501201e+00 1.554671e-03 
1.505806e+00 1.568611e-03 
1.510410e+00 1.582529e-03 
1.515015e+00 1.596426e-03 
1.519620e+00 1.610302e-03 
1.524224e+00 1.624156e-03 
1.528829e+00 1.637990e-03 
1.533433e+00 1.651803e-03 
1.538038e+00 1.665595e-03 
1.542643e+00 1.679366e-03 
1.547247e+00 1.693117e-03 
1.551852e+00 1.706847e-03 
1.556456e+00 1.720558e-03 
1.561061e+00 1.734248e-03 
1.565666e+00 1.747918e-03 
1.570270e+00 1.761568e-03 
1.574875e+00 1.775198e-03 
1.579479e+00 1.788809e-03 
1.584084e+00 1.802400e-03 
1.588689e+00 1.815972e-03 
1.593293e+00 1.829524e-03 
1.597898e+00 1.843057e-03 
1.602503e+00 1.856571e-03 
1.607107e+00 1.870066e-03 
1.611712e+00 1.883542e-03 
1.616316e+00 1.896999e-03 
1.620921e+00 1.910437e-03 
1.625526e+00 1.923857e-03 
1.630130e+00 1.937259e-03 
1.634735e+00 1.950642e-03 
1.639339e+00 1.964006e-03 
1.643944e+00 1.977353e-03 
1.648549e+00 1.990681e-03 
1.653153e+00 2.003992e-03 
1.657758e+00 2.017284e-03 
1.662362e+00 2.030559e-03 
1.666967e+00 2.043816e-03 
1.671572e+00 2.057055e-03 
1.676176e+00 2.070277e-03 
1.680781e+00 2.083482e-03 
1.685385e+00 2.096669e-03 
1.689990e+00 2.109839e-03 
1.694595e+00 2.122992e-03 
1.699199e+00 2.136128e-03 
1.703804e+00 2.149246e-03 
1.708408e+00 2.162348e-03 
1.713013e+00 2.175434e-03 
1.717618e+00 2.188502e-03 
1.722222e+00 2.201554e-03 
1.726827e+00 2.214589e-03 
1.731431e+00 2.227608e-03 
1.736036e+00 2.240611e-03 
1.740641e+00 2.253597e-03 
1.745245e+00 2.266567e-03 
1.749850e+00 2.279521e-03 
1.754454e+00 2.292459e-03 
1.759059e+00 2.305381e-03 
1.763664e+00 2.318287e-03 
1.768268e+00 2.331178e-03 
1.772873e+00 2.344052e-03 
1.777477e+00 2.356911e-03 
1.782082e+00 2.369755e-03 
1.786687e+00 2.382583e-03 
1.791291e+00 2.395395e-03 
1.795896e+00 2.408193e-03 
1.800501e+00 2.420975e-03 
1.805105e+00 2.433742e-03 
1.809710e+00 2.446493e-03 
1.814314e+00 2.459230e-03 
1.818919e+00 2.471952e-03 
1.823524e+00 2.484659e-03 
1.828128e+00 2.497351e-03 
1.832733e+00 2.510028e-03 
1.837337e+00 2.522691e-03 
1.841942e+00 2.535339e-03 
1.846547e+00 2.547973e-03 
1.851151e+00 2.560592e-03 
1.855756e+00 2.573196e-03 
1.860360e+00 2.585787e-03 
1.864965e+00 2.598363e-03 
1.869570e+00 2.610925e-03 
1.874174e+00 2.623472e-03 
1.878779e+00 2.636006e-03 
1.883383e+00 2.648526e-03 
1.887988e+00 2.661032e-03 
1.892593e+00 2.673523e-03 
1.897197e+00 2.686001e-03 
1.901802e+00 2.698466e-03 
1.906406e+00 2.710916e-03 
1.911011e+00 2.723353e-03 
1.915616e+00 2.735777e-03 
1.920220e+00 2.748187e-03 
1.924825e+00 2.760583e-03 
1.929429e+00 2.772966e-03 
1.934034e+00 2.785336e-03 
1.938639e+00 2.797692e-03 
1.943243e+00 2.810035e-03 
1.947848e+00 2.822365e-03 
1.952452e+00 2.834682e-03 
1.957057e+00 2.846986e-03 
1.961662e+00 2.859277e-03 
1.966266e+00 2.871555e-03 
1.970871e+00 2.883820e-03 
1.975475e+00 2.896073e-03 
1.980080e+00 2.908312e-03 
1.984685e+00 2.920539e-03 
1.989289e+00 2.932753e-03 
1.993894e+00 2.944954e-03 
1.998498e+00 2.957143e-03 
2.003103e+00 2.969320e-03 
2.007708e+00 2.981484e-03 
2.012312e+00 2.993635e-03 
2.016917e+00 3.005775e-03 
2.021522e+00 3.017901e-03 
2.026126e+00 3.030016e-03 
2.030731e+00 3.042119e-03 
2.035335e+00 3.054209e-03 
2.039940e+00 3.066287e-03 
2.044545e+00 3.078353e-03 
2.049149e+00 3.090407e-03 
2.053754e+00 3.102450e-03 
2.058358e+00 3.114480e-03 
2.062963e+00 3.126498e-03 
2.067568e+00 3.138505e-03 
2.072172e+00 3.150499e-03 
2.076777e+00 3.162483e-03 
2.081381e+00 3.174454e-03 
2.085986e+00 3.186414e-03 
2.090591e+00 3.198362e-03 
2.095195e+00 3.210298e-03 
2.099800e+00 3.222223e-03 
2.104404e+00 3.234137e-03 
2.109009e+00 3.246039e-03 
2.113614e+00 3.257930e-03 
2.118218e+00 3.269810e-03 
2.122823e+00 3.281678e-03 
2.127427e+00 3.293535e-03 
2.132032e+00 3.305380e-03 
2.136637e+00 3.317215e-03 
2.141241e+00 3.329038e-03 
2.145846e+00 3.340851e-03 
2.150450e+00 3.352652e-03 
2.155055e+00 3.364442e-03 
2.159660e+00 3.376222e-03 
2.164264e+00 3.387990e-03 
2.168869e+00 3.399748e-03 
2.173473e+00 3.411495e-03 
2.178078e+00 3.423231e-03 
2.182683e+00 3.434956e-03 
2.187287e+00 3.446670e-03 
2.191892e+00 3.458374e-03 
2.196496e+00 3.470067e-03 
2.201101e+00 3.481749e-03 
2.205706e+00 3.493421e-03 
2.210310e+00 3.505083e-03 
2.214915e+00 3.516733e-03 
2.219520e+00 3.528374e-03 
2.224124e+00 3.540004e-03 
2.228729e+00 3.551623e-03 
2.233333e+00 3.563233e-03 
2.237938e+00 3.574831e-03 
2.242543e+00 3.586420e-03 
2.247147e+00 3.597998e-03 
2.251752e+00 3.609566e-03 
2.256356e+00 3.621124e-03 
2.260961e+00 3.632672e-03 
2.265566e+00 3.644210e-03 
2.270170e+00 3.655737e-03 
2.274775e+00 3.667255e-03 
2.279379e+00 3.678762e-03 
2.283984e+00 3.690260e-03 
2.288589e+00 3.701747e-03 
2.293193e+00 3.713225e-03 
2.297798e+00 3.724693e-03 
2.302402e+00 3.736151e-03 
2.307007e+00 3.747599e-03 
2.311612e+00 3.759037e-03 
2.316216e+00 3.770466e-03 
2.320821e+00 3.781884e-03 
2.325425e+00 3.793294e-03 
2.330030e+00 3.804693e-03 
2.334635e+00 3.816083e-03 
2.339239e+00 3.827463e-03 
2.343844e+00 3.838834e-03 
2.348448e+00 3.850195e-03 
2.353053e+00 3.861546e-03 
2.357658e+00 3.872888e-03 
2.362262e+00 3.884221e-03 
2.366867e+00 3.895544e-03 
2.371471e+00 3.906858e-03 
2.376076e+00 3.918162e-03 
2.380681e+00 3.929457e-03 
2.385285e+00 3.940743e-03 
2.389890e+00 3.952019e-03 
2.394494e+00 3.963286e-03 
2.399099e+00 3.974544e-03 
2.403704e+00 3.985793e-03 
2.408308e+00 3.997033e-03 
2.412913e+00 4.008263e-03 
2.417518e+00 4.019484e-03 
2.422122e+00 4.030696e-03 
2.426727e+00 4.041899e-03 
2.431331e+00 4.053094e-03 
2.435936e+00 4.064279e-03 
2.440541e+00 4.075455e-03 
2.445145e+00 4.086622e-03 
2.449750e+00 4.097780e-03 
2.454354e+00 4.108929e-03 
2.458959e+00 4.120069e-03 
2.463564e+00 4.131201e-03 
2.468168e+00 4.142323e-03 
2.472773e+00 4.153437e-03 
2.477377e+00 4.164542e-03 
2.481982e+00 4.175639e-03 
2.486587e+00 4.186726e-03 
2.491191e+00 4.197805e-03 
2.495796e+00 4.208875e-03 
2.500400e+00 4.219936e-03 
2.505005e+00 4.230989e-03 
2.509610e+00 4.242033e-03 
2.514214e+00 4.253069e-03 
2.518819e+00 4.264096e-03 
2.523423e+00 4.275114e-03 
2.528028e+00 4.286124e-03 
2.532633e+00 4.297126e-03 
2.537237e+00 4.308119e-03 
2.541842e+00 4.319103e-03 
2.546446e+00 4.330079e-03 
2.551051e+00 4.341047e-03 
2.555656e+00 4.352006e-03 
2.560260e+00 4.362957e-03 
2.564865e+00 4.373899e-03 
2.569469e+00 4.384833e-03 
2.574074e+00 4.395759e-03 
2.578679e+00 4.406677e-03 
2.583283e+00 4.417586e-03 
2.587888e+00 4.428487e-03 
2.592492e+00 4.439380e-03 
2.597097e+00 4.450265e-03 
2.601702e+00 4.461141e-03 
2.606306e+00 4.472010e-03 
2.610911e+00 4.482870e-03 
2.615516e+00 4.493722e-03 
2.620120e+00 4.504566e-03 
2.624725e+00 4.515402e-03 
2.629329e+00 4.526229e-03 
2.633934e+00 4.537049e-03 
2.638539e+00 4.547861e-03 
2.643143e+00 4.558665e-03 
2.647748e+00 4.569460e-03 
2.652352e+00 4.580248e-03 
2.656957e+00 4.591028e-03 
2.661562e+00 4.601800e-03 
2.666166e+00 4.612564e-03 
2.670771e+00 4.623320e-03 
2.675375e+00 4.634069e-03 
2.679980e+00 4.644809e-03 
2.684585e+00 4.655542e-03 
2.689189e+00 4.666267e-03 
2.693794e+00 4.676984e-03 
2.698398e+00 4.687693e-03 
2.703003e+00 4.698395e-03 
2.707608e+00 4.709088e-03 
2.712212e+00 4.719774e-03 
2.716817e+00 4.730453e-03 
2.721421e+00 4.741124e-03 
2.726026e+00 4.751787e-03 
2.730631e+00 4.762442e-03 
2.735235e+00 4.773090e-03 
2.739840e+00 4.783730e-03 
2.744444e+00 4.794362e-03 
2.749049e+00 4.804987e-03 
2.753654e+00 4.815605e-03 
2.758258e+00 4.826215e-03 
2.762863e+00 4.836817e-03 
2.767467e+00 4.847412e-03 
2.772072e+00 4.857999e-03 
2.776677e+00 4.868579e-03 
2.781281e+00 4.879152e-03 
2.785886e+00 4.889717e-03 
2.790490e+00 4.900274e-03 
2.795095e+00 4.910824e-03 
2.799700e+00 4.921367e-03 
2.804304e+00 4.931902e-03 
2.808909e+00 4.942430e-03 
2.813514e+00 4.952951e-03 
2.818118e+00 4.963464e-03 
2.822723e+00 4.973971e-03 
2.827327e+00 4.984469e-03 
2.831932e+00 4.994961e-03 
2.836537e+00 5.005445e-03 
2.841141e+00 5.015922e-03 
2.845746e+00 5.026392e-03 
2.850350e+00 5.036854e-03 
2.854955e+00 5.047309e-03 
2.859560e+00 5.057757e-03 
2.864164e+00 5.068198e-03 
2.868769e+00 5.078632e-03 
2.873373e+00 5.089059e-03 
2.877978e+00 5.099478e-03 
2.882583e+00 5.109890e-03 
2.887187e+00 5.120296e-03 
2.891792e+00 5.130694e-03 
2.896396e+00 5.141085e-03 
2.901001e+00 5.151469e-03 
2.905606e+00 5.161846e-03 
2.910210e+00 5.172216e-03 
2.914815e+00 5.182579e-03 
2.919419e+00 5.192935e-03 
2.924024e+00 5.203284e-03 
2.928629e+00 5.213626e-03 
2.933233e+00 5.223961e-03 
2.937838e+00 5.234289e-03 
2.942442e+00 5.244610e-03 
2.947047e+00 5.254924e-03 
2.951652e+00 5.265231e-03 
2.956256e+00 5.275532e-03 
2.960861e+00 5.285825e-03 
2.965465e+00 5.296112e-03 
2.970070e+00 5.306391e-03 
2.974675e+00 5.316664e-03 
2.979279e+00 5.326931e-03 
2.983884e+00 5.337190e-03 
2.988488e+00 5.347442e-03 
2.993093e+00 5.357688e-03 
2.997698e+00 5.367927e-03 
3.002302e+00 5.378159e-03 
3.006907e+00 5.388385e-03 
3.011512e+00 5.398603e-03 
3.016116e+00 5.408815e-03 
3.020721e+00 5.419021e-03 
3.025325e+00 5.429219e-03 
3.029930e+00 5.439411e-03 
3.034535e+00 5.449596e-03 
3.039139e+00 5.459775e-03 
3.043744e+00 5.469946e-03 
3.048348e+00 5.480112e-03 
3.052953e+00 5.490270e-03 
3.057558e+00 5.500422e-03 
3.062162e+00 5.510568e-03 
3.066767e+00 5.520706e-03 
3.071371e+00 5.530839e-03 
3.075976e+00 5.540964e-03 
3.080581e+00 5.551083e-03 
3.085185e+00 5.561196e-03 
3.089790e+00 5.571302e-03 
3.094394e+00 5.581401e-03 
3.098999e+00 5.591494e-03 
3.103604e+00 5.601581e-03 
3.108208e+00 5.611661e-03 
3.112813e+00 5.621734e-03 
3.117417e+00 5.631801e-03 
3.122022e+00 5.641862e-03 
3.126627e+00 5.651916e-03 
3.131231e+00 5.661964e-03 
3.135836e+00 5.672005e-03 
3.140440e+00 5.682040e-03 
3.145045e+00 5.692069e-03 
3.149650e+00 5.702091e-03 
3.154254e+00 5.712106e-03 
3.158859e+00 5.722116e-03 
3.163463e+00 5.732119e-03 
3.168068e+00 5.742115e-03 
3.172673e+00 5.752106e-03 
3.177277e+00 5.762090e-03 
3.181882e+00 5.772067e-03 
3.186486e+00 5.782039e-03 
3.191091e+00 5.792004e-03 
3.195696e+00 5.801963e-03 
3.200300e+00 5.811915e-03 
3.204905e+00 5.821861e-03 
3.209510e+00 5.831802e-03 
3.214114e+00 5.841735e-03 
3.218719e+00 5.851663e-03 
3.223323e+00 5.861584e-03 
3.227928e+00 5.871499e-03 
3.232533e+00 5.881408e-03 
3.237137e+00 5.891311e-03 
3.241742e+00 5.901207e-03 
3.246346e+00 5.911098e-03 
3.250951e+00 5.920982e-03 
3.255556e+00 5.930860e-03 
3.260160e+00 5.940732e-03 
3.264765e+00 5.950598e-03 
3.269369e+00 5.960458e-03 
3.273974e+00 5.970311e-03 
3.278579e+00 5.980159e-03 
3.283183e+00 5.990000e-03 
3.287788e+00 5.999835e-03 
3.292392e+00 6.009664e-03 
3.296997e+00 6.019488e-03 
3.301602e+00 6.029305e-03 
3.306206e+00 6.039116e-03 
3.310811e+00 6.048921e-03 
3.315415e+00 6.058720e-03 
3.320020e+00 6.068513e-03 
3.324625e+00 6.078299e-03 
3.329229e+00 6.088080e-03 
3.333834e+00 6.097855e-03 
3.338438e+00 6.107624e-03 
3.343043e+00 6.117387e-03 
3.347648e+00 6.127144e-03 
3.352252e+00 6.136895e-03 
3.356857e+00 6.146640e-03 
3.361461e+00 6.156380e-03 
3.366066e+00 6.166113e-03 
3.370671e+00 6.175840e-03 
3.375275e+00 6.185562e-03 
3.379880e+00 6.195277e-03 
3.384484e+00 6.204987e-03 
3.389089e+00 6.214690e-03 
3.393694e+00 6.224388e-03 
3.398298e+00 6.234080e-03 
3.402903e+00 6.243766e-03 
3.407508e+00 6.253447e-03 
3.412112e+00 6.263121e-03 
3.416717e+00 6.272790e-03 
3.421321e+00 6.282452e-03 
3.425926e+00 6.292109e-03 
3.430531e+00 6.301760e-03 
3.435135e+00 6.311406e-03 
3.439740e+00 6.321045e-03 
3.444344e+00 6.330679e-03 
3.448949e+00 6.340307e-03 
3.453554e+00 6.349929e-03 
3.458158e+00 6.359546e-03 
3.462763e+00 6.369156e-03 
3.467367e+00 6.378761e-03 
3.471972e+00 6.388360e-03 
3.476577e+00 6.397954e-03 
3.481181e+00 6.407542e-03 
3.485786e+00 6.417124e-03 
3.490390e+00 6.426700e-03 
3.494995e+00 6.436271e-03 
3.499600e+00 6.445836e-03 
3.504204e+00 6.455395e-03 
3.508809e+00 6.464948e-03 
3.513413e+00 6.474496e-03 
3.518018e+00 6.484039e-03 
3.522623e+00 6.493575e-03 
3.527227e+00 6.503106e-03 
3.531832e+00 6.512631e-03 
3.536436e+00 6.522151e-03 
3.541041e+00 6.531665e-03 
3.545646e+00 6.541174e-03 
3.550250e+00 6.550676e-03 
3.554855e+00 6.560174e-03 
3.559459e+00 6.569665e-03 
3.564064e+00 6.579151e-03 
3.568669e+00 6.588632e-03 
3.573273e+00 6.598107e-03 
3.577878e+00 6.607576e-03 
3.582482e+00 6.617040e-03 
3.587087e+00 6.626498e-03 
3.591692e+00 6.635951e-03 
3.596296e+00 6.645398e-03 
3.600901e+00 6.654840e-03 
3.605506e+00 6.664276e-03 
3.610110e+00 6.673706e-03 
3.614715e+00 6.683132e-03 
3.619319e+00 6.692551e-03 
3.623924e+00 6.701965e-03 
3.628529e+00 6.711374e-03 
3.633133e+00 6.720777e-03 
3.637738e+00 6.730175e-03 
3.642342e+00 6.739567e-03 
3.646947e+00 6.748954e-03 
3.651552e+00 6.758335e-03 
3.656156e+00 6.767711e-03 
3.660761e+00 6.777081e-03 
3.665365e+00 6.786446e-03 
3.669970e+00 6.795806e-03 
3.674575e+00 6.805160e-03 
3.679179e+00 6.814509e-03 
3.683784e+00 6.823852e-03 
3.688388e+00 6.833190e-03 
3.692993e+00 6.842522e-03 
3.697598e+00 6.851850e-03 
3.702202e+00 6.861171e-03 
3.706807e+00 6.870488e-03 
3.711411e+00 6.879799e-03 
3.716016e+00 6.889105e-03 
3.720621e+00 6.898405e-03 
3.725225e+00 6.907700e-03 
3.729830e+00 6.916990e-03 
3.734434e+00 6.926274e-03 
3.739039e+00 6.935553e-03 
3.743644e+00 6.944827e-03 
3.748248e+00 6.954095e-03 
3.752853e+00 6.963358e-03 
3.757457e+00 6.972616e-03 
3.762062e+00 6.981868e-03 
3.766667e+00 6.991115e-03 
3.771271e+00 7.000357e-03 
3.775876e+00 7.009594e-03 
3.780480e+00 7.018825e-03 
3.785085e+00 7.028051e-03 
3.789690e+00 7.037272e-03 
3.794294e+00 7.046488e-03 
3.798899e+00 7.055698e-03 
3.803504e+00 7.064903e-03 
3.808108e+00 7.074103e-03 
3.812713e+00 7.083298e-03 
3.817317e+00 7.092487e-03 
3.821922e+00 7.101671e-03 
3.826527e+00 7.110850e-03 
3.831131e+00 7.120024e-03 
3.835736e+00 7.129193e-03 
3.840340e+00 7.138356e-03 
3.844945e+00 7.147514e-03 
3.849550e+00 7.156667e-03 
3.854154e+00 7.165815e-03 
3.858759e+00 7.174958e-03 
3.863363e+00 7.184096e-03 
3.867968e+00 7.193228e-03 
3.872573e+00 7.202355e-03 
3.877177e+00 7.211477e-03 
3.881782e+00 7.220594e-03 
3.886386e+00 7.229706e-03 
3.890991e+00 7.238813e-03 
3.895596e+00 7.247914e-03 
3.900200e+00 7.257011e-03 
3.904805e+00 7.266102e-03 
3.909409e+00 7.275188e-03 
3.914014e+00 7.284270e-03 
3.918619e+00 7.293346e-03 
3.923223e+00 7.302417e-03 
3.927828e+00 7.311482e-03 
3.932432e+00 7.320543e-03 
3.937037e+00 7.329599e-03 
3.941642e+00 7.338650e-03 
3.946246e+00 7.347695e-03 
3.950851e+00 7.356736e-03 
3.955455e+00 7.365771e-03 
3.960060e+00 7.374802e-03 
3.964665e+00 7.383827e-03 
3.969269e+00 7.392848e-03 
3.973874e+00 7.401863e-03 
3.978478e+00 7.410873e-03 
3.983083e+00 7.419879e-03 
3.987688e+00 7.428879e-03 
3.992292e+00 7.437874e-03 
3.996897e+00 7.446864e-03 
4.001502e+00 7.455850e-03 
4.006106e+00 7.464830e-03 
4.010711e+00 7.473805e-03 
4.015315e+00 7.482776e-03 
4.019920e+00 7.491741e-03 
4.024525e+00 7.500702e-03 
4.029129e+00 7.509657e-03 
4.033734e+00 7.518607e-03 
4.038338e+00 7.527553e-03 
4.042943e+00 7.536494e-03 
4.047548e+00 7.545429e-03 
4.052152e+00 7.554360e-03 
4.056757e+00 7.563286e-03 
4.061361e+00 7.572206e-03 
4.065966e+00 7.581122e-03 
4.070571e+00 7.590033e-03 
4.075175e+00 7.598939e-03 
4.079780e+00 7.607841e-03 
4.084384e+00 7.616737e-03 
4.088989e+00 7.625628e-03 
4.093594e+00 7.634515e-03 
4.098198e+00 7.643396e-03 
4.102803e+00 7.652273e-03 
4.107407e+00 7.661145e-03 
4.112012e+00 7.670012e-03 
4.116617e+00 7.678874e-03 
4.121221e+00 7.687731e-03 
4.125826e+00 7.696583e-03 
4.130430e+00 7.705431e-03 
4.135035e+00 7.714273e-03 
4.139640e+00 7.723111e-03 
4.144244e+00 7.731944e-03 
4.148849e+00 7.740772e-03 
4.153453e+00 7.749596e-03 
4.158058e+00 7.758414e-03 
4.162663e+00 7.767228e-03 
4.167267e+00 7.776036e-03 
4.171872e+00 7.784841e-03 
4.176476e+00 7.793640e-03 
4.181081e+00 7.802434e-03 
4.185686e+00 7.811224e-03 
4.190290e+00 7.820009e-03 
4.194895e+00 7.828789e-03 
4.199499e+00 7.837564e-03 
4.204104e+00 7.846334e-03 
4.208709e+00 7.855100e-03 
4.213313e+00 7.863861e-03 
4.217918e+00 7.872617e-03 
4.222523e+00 7.881368e-03 
4.227127e+00 7.890115e-03 
4.231732e+00 7.898857e-03 
4.236336e+00 7.907594e-03 
4.240941e+00 7.916326e-03 
4.245546e+00 7.925054e-03 
4.250150e+00 7.933777e-03 
4.254755e+00 7.942495e-03 
4.259359e+00 7.951209e-03 
4.263964e+00 7.959917e-03 
4.268569e+00 7.968621e-03 
4.273173e+00 7.977321e-03 
4.277778e+00 7.986015e-03 
4.282382e+00 7.994705e-03 
4.286987e+00 8.003390e-03 
4.291592e+00 8.012071e-03 
4.296196e+00 8.020747e-03 
4.300801e+00 8.029418e-03 
4.305405e+00 8.038084e-03 
4.310010e+00 8.046746e-03 
4.314615e+00 8.055403e-03 
4.319219e+00 8.064056e-03 
4.323824e+00 8.072703e-03 
4.328428e+00 8.081346e-03 
4.333033e+00 8.089985e-03 
4.337638e+00 8.098619e-03 
4.342242e+00 8.107248e-03 
4.346847e+00 8.115872e-03 
4.351451e+00 8.124492e-03 
4.356056e+00 8.133108e-03 
4.360661e+00 8.141718e-03 
4.365265e+00 8.150324e-03 
4.369870e+00 8.158925e-03 
4.374474e+00 8.167522e-03 
4.379079e+00 8.176114e-03 
4.383684e+00 8.184702e-03 
4.388288e+00 8.193285e-03 
4.392893e+00 8.201863e-03 
4.397497e+00 8.210437e-03 
4.402102e+00 8.219006e-03 
4.406707e+00 8.227571e-03 
4.411311e+00 8.236131e-03 
4.415916e+00 8.244686e-03 
4.420521e+00 8.253237e-03 
4.425125e+00 8.261783e-03 
4.429730e+00 8.270325e-03 
4.434334e+00 8.278862e-03 
4.438939e+00 8.287394e-03 
4.443544e+00 8.295922e-03 
4.448148e+00 8.304446e-03 
4.452753e+00 8.312965e-03 
4.457357e+00 8.321479e-03 
4.461962e+00 8.329989e-03 
4.466567e+00 8.338494e-03 
4.471171e+00 8.346995e-03 
4.475776e+00 8.355491e-03 
4.480380e+00 8.363983e-03 
4.484985e+00 8.372470e-03 
4.489590e+00 8.380952e-03 
4.494194e+00 8.389431e-03 
4.498799e+00 8.397904e-03 
4.503403e+00 8.406373e-03 
4.508008e+00 8.414838e-03 
4.512613e+00 8.423298e-03 
4.517217e+00 8.431754e-03 
4.521822e+00 8.440205e-03 
4.526426e+00 8.448651e-03 
4.531031e+00 8.457094e-03 
4.535636e+00 8.465531e-03 
4.540240e+00 8.473965e-03 
4.544845e+00 8.482393e-03 
4.549449e+00 8.490818e-03 
4.554054e+00 8.499237e-03 
4.558659e+00 8.507653e-03 
4.563263e+00 8.516064e-03 
4.567868e+00 8.524470e-03 
4.572472e+00 8.532872e-03 
4.577077e+00 8.541270e-03 
4.581682e+00 8.549663e-03 
4.586286e+00 8.558052e-03 
4.590891e+00 8.566436e-03 
4.595495e+00 8.574816e-03 
4.600100e+00 8.583191e-03 
4.604705e+00 8.591562e-03 
4.609309e+00 8.599929e-03 
4.613914e+00 8.608291e-03 
4.618519e+00 8.616649e-03 
4.623123e+00 8.625002e-03 
4.627728e+00 8.633351e-03 
4.632332e+00 8.641695e-03 
4.636937e+00 8.650035e-03 
4.641542e+00 8.658371e-03 
4.646146e+00 8.666703e-03 
4.650751e+00 8.675030e-03 
4.655355e+00 8.683352e-03 
4.659960e+00 8.691670e-03 
4.664565e+00 8.699984e-03 
4.669169e+00 8.708294e-03 
4.673774e+00 8.716599e-03 
4.678378e+00 8.724900e-03 
4.682983e+00 8.733196e-03 
4.687588e+00 8.741488e-03 
4.692192e+00 8.749776e-03 
4.696797e+00 8.758059e-03 
4.701401e+00 8.766338e-03 
4.706006e+00 8.774613e-03 
4.710611e+00 8.782883e-03 
4.715215e+00 8.791149e-03 
4.719820e+00 8.799410e-03 
4.724424e+00 8.807668e-03 
4.729029e+00 8.815921e-03 
4.733634e+00 8.824169e-03 
4.738238e+00 8.832414e-03 
4.742843e+00 8.840654e-03 
4.747447e+00 8.848889e-03 
4.752052e+00 8.857121e-03 
4.756657e+00 8.865348e-03 
4.761261e+00 8.873571e-03 
4.765866e+00 8.881789e-03 
4.770470e+00 8.890003e-03 
4.775075e+00 8.898213e-03 
4.779680e+00 8.906419e-03 
4.784284e+00 8.914620e-03 
4.788889e+00 8.922817e-03 
4.793493e+00 8.931010e-03 
4.798098e+00 8.939199e-03 
4.802703e+00 8.947383e-03 
4.807307e+00 8.955563e-03 
4.811912e+00 8.963739e-03 
4.816517e+00 8.971910e-03 
4.821121e+00 8.980077e-03 
4.825726e+00 8.988240e-03 
4.830330e+00 8.996399e-03 
4.834935e+00 9.004554e-03 
4.839540e+00 9.012704e-03 
4.844144e+00 9.020850e-03 
4.848749e+00 9.028991e-03 
4.853353e+00 9.037129e-03 
4.857958e+00 9.045262e-03 
4.862563e+00 9.053391e-03 
4.867167e+00 9.061516e-03 
4.871772e+00 9.069637e-03 
4.876376e+00 9.077753e-03 
4.880981e+00 9.085865e-03 
4.885586e+00 9.093973e-03 
4.890190e+00 9.102077e-03 
4.894795e+00 9.110176e-03 
4.899399e+00 9.118272e-03 
4.904004e+00 9.126363e-03 
4.908609e+00 9.134450e-03 
4.913213e+00 9.142533e-03 
4.917818e+00 9.150611e-03 
4.922422e+00 9.158686e-03 
4.927027e+00 9.166756e-03 
4.931632e+00 9.174822e-03 
4.936236e+00 9.182884e-03 
4.940841e+00 9.190941e-03 
4.945445e+00 9.198995e-03 
4.950050e+00 9.207044e-03 
4.954655e+00 9.215089e-03 
4.959259e+00 9.223130e-03 
4.963864e+00 9.231167e-03 
4.968468e+00 9.239200e-03 
4.973073e+00 9.247228e-03 
4.977678e+00 9.255253e-03 
4.982282e+00 9.263273e-03 
4.986887e+00 9.271289e-03 
4.991491e+00 9.279301e-03 
4.996096e+00 9.287309e-03 
5.000701e+00 9.295313e-03 
5.005305e+00 9.303312e-03 
5.009910e+00 9.311308e-03 
5.014515e+00 9.319299e-03 
5.019119e+00 9.327286e-03 
5.023724e+00 9.335270e-03 
5.028328e+00 9.343249e-03 
5.032933e+00 9.351223e-03 
5.037538e+00 9.359194e-03 
5.042142e+00 9.367161e-03 
5.046747e+00 9.375123e-03 
5.051351e+00 9.383082e-03 
5.055956e+00 9.391036e-03 
5.060561e+00 9.398987e-03 
5.065165e+00 9.406933e-03 
5.069770e+00 9.414875e-03 
5.074374e+00 9.422813e-03 
5.078979e+00 9.430747e-03 
5.083584e+00 9.438677e-03 
5.088188e+00 9.446602e-03 
5.092793e+00 9.454524e-03 
5.097397e+00 9.462442e-03 
5.102002e+00 9.470355e-03 
5.106607e+00 9.478265e-03 
5.111211e+00 9.486170e-03 
5.115816e+00 9.494072e-03 
5.120420e+00 9.501969e-03 
5.125025e+00 9.509862e-03 
5.129630e+00 9.517752e-03 
5.134234e+00 9.525637e-03 
5.138839e+00 9.533518e-03 
5.143443e+00 9.541395e-03 
5.148048e+00 9.549268e-03 
5.152653e+00 9.557137e-03 
5.157257e+00 9.565002e-03 
5.161862e+00 9.572863e-03 
5.166466e+00 9.580720e-03 
5.171071e+00 9.588573e-03 
5.175676e+00 9.596422e-03 
5.180280e+00 9.604267e-03 
5.184885e+00 9.612108e-03 
5.189489e+00 9.619945e-03 
5.194094e+00 9.627778e-03 
5.198699e+00 9.635607e-03 
5.203303e+00 9.643431e-03 
5.207908e+00 9.651252e-03 
5.212513e+00 9.659069e-03 
5.217117e+00 9.666882e-03 
5.221722e+00 9.674691e-03 
5.226326e+00 9.682496e-03 
5.230931e+00 9.690297e-03 
5.235536e+00 9.698094e-03 
5.240140e+00 9.705887e-03 
5.244745e+00 9.713676e-03 
5.249349e+00 9.721461e-03 
5.253954e+00 9.729242e-03 
5.258559e+00 9.737019e-03 
5.263163e+00 9.744792e-03 
5.267768e+00 9.752561e-03 
5.272372e+00 9.760326e-03 
5.276977e+00 9.768087e-03 
5.281582e+00 9.775845e-03 
5.286186e+00 9.783598e-03 
5.290791e+00 9.791347e-03 
5.295395e+00 9.799093e-03 
5.300000e+00 9.806834e-03 
5.300000e+00 4.066804e-02 
5.295395e+00 4.063949e-02 
5.290791e+00 4.061093e-02 
5.286186e+00 4.058236e-02 
5.281582e+00 4.055378e-02 
5.276977e+00 4.052518e-02 
5.272372e+00 4.049657e-02 
5.267768e+00 4.046794e-02 
5.263163e+00 4.043931e-02 
5.258559e+00 4.041066e-02 
5.253954e+00 4.038199e-02 
5.249349e+00 4.035332e-02 
5.244745e+00 4.032463e-02 
5.240140e+00 4.029592e-02 
5.235536e+00 4.026721e-02 
5.230931e+00 4.023848e-02 
5.226326e+00 4.020973e-02 
5.221722e+00 4.018098e-02 
5.217117e+00 4.015221e-02 
5.212513e+00 4.012343e-02 
5.207908e+00 4.009463e-02 
5.203303e+00 4.006582e-02 
5.198699e+00 4.003700e-02 
5.194094e+00 4.000816e-02 
5.189489e+00 3.997931e-02 
5.184885e+00 3.995045e-02 
5.180280e+00 3.992158e-02 
5.175676e+00 3.989269e-02 
5.171071e+00 3.986379e-02 
5.166466e+00 3.983487e-02 
5.161862e+00 3.980594e-02 
5.157257e+00 3.977700e-02 
5.152653e+00 3.974804e-02 
5.148048e+00 3.971908e-02 
5.143443e+00 3.969009e-02 
5.138839e+00 3.966110e-02 
5.134234e+00 3.963209e-02 
5.129630e+00 3.960307e-02 
5.125025e+00 3.957403e-02 
5.120420e+00 3.954498e-02 
5.115816e+00 3.951592e-02 
5.111211e+00 3.948685e-02 
5.106607e+00 3.945776e-02 
5.102002e+00 3.942866e-02 
5.097397e+00 3.939954e-02 
5.092793e+00 3.937041e-02 
5.088188e+00 3.934127e-02 
5.083584e+00 3.931212e-02 
5.078979e+00 3.928295e-02 
5.074374e+00 3.925376e-02 
5.069770e+00 3.922457e-02 
5.065165e+00 3.919536e-02 
5.060561e+00 3.916614e-02 
5.055956e+00 3.913690e-02 
5.051351e+00 3.910765e-02 
5.046747e+00 3.907839e-02 
5.042142e+00 3.904911e-02 
5.037538e+00 3.901982e-02 
5.032933e+00 3.899052e-02 
5.028328e+00 3.896120e-02 
5.023724e+00 3.893187e-02 
5.019119e+00 3.890253e-02 
5.014515e+00 3.887317e-02 
5.009910e+00 3.884380e-02 
5.005305e+00 3.881442e-02 
5.000701e+00 3.878502e-02 
4.996096e+00 3.875561e-02 
4.991491e+00 3.872619e-02 
4.986887e+00 3.869675e-02 
4.982282e+00 3.866730e-02 
4.977678e+00 3.863783e-02 
4.973073e+00 3.860835e-02 
4.968468e+00 3.857886e-02 
4.963864e+00 3.854936e-02 
4.959259e+00 3.851984e-02 
4.954655e+00 3.849031e-02 
4.950050e+00 3.846076e-02 
4.945445e+00 3.843120e-02 
4.940841e+00 3.840163e-02 
4.936236e+00 3.837204e-02 
4.931632e+00 3.834244e-02 
4.927027e+00 3.831283e-02 
4.922422e+00 3.828320e-02 
4.917818e+00 3.825356e-02 
4.913213e+00 3.822391e-02 
4.908609e+00 3.819424e-02 
4.904004e+00 3.816456e-02 
4.899399e+00 3.813486e-02 
4.894795e+00 3.810515e-02 
4.890190e+00 3.807543e-02 
4.885586e+00 3.804569e-02 
4.880981e+00 3.801594e-02 
4.876376e+00 3.798618e-02 
4.871772e+00 3.795640e-02 
4.867167e+00 3.792661e-02 
4.862563e+00 3.789681e-02 
4.857958e+00 3.786699e-02 
4.853353e+00 3.783716e-02 
4.848749e+00 3.780731e-02 
4.844144e+00 3.777746e-02 
4.839540e+00 3.774758e-02 
4.834935e+00 3.771770e-02 
4.830330e+00 3.768780e-02 
4.825726e+00 3.765788e-02 
4.821121e+00 3.762796e-02 
4.816517e+00 3.759802e-02 
4.811912e+00 3.756806e-02 
4.807307e+00 3.753809e-02 
4.802703e+00 3.750811e-02 
4.798098e+00 3.747812e-02 
4.793493e+00 3.744811e-02 
4.788889e+00 3.741808e-02 
4.784284e+00 3.738805e-02 
4.779680e+00 3.735800e-02 
4.775075e+00 3.732793e-02 
4.770470e+00 3.729785e-02 
4.765866e+00 3.726776e-02 
4.761261e+00 3.723766e-02 
4.756657e+00 3.720754e-02 
4.752052e+00 3.717741e-02 
4.747447e+00 3.714726e-02 
4.742843e+00 3.711710e-02 
4.738238e+00 3.708692e-02 
4.733634e+00 3.705674e-02 
4.729029e+00 3.702653e-02 
4.724424e+00 3.699632e-02 
4.719820e+00 3.696609e-02 
4.715215e+00 3.693585e-02 
4.710611e+00 3.690559e-02 
4.706006e+00 3.687532e-02 
4.701401e+00 3.684503e-02 
4.696797e+00 3.681473e-02 
4.692192e+00 3.678442e-02 
4.687588e+00 3.675410e-02 
4.682983e+00 3.672376e-02 
4.678378e+00 3.669340e-02 
4.673774e+00 3.666304e-02 
4.669169e+00 3.663265e-02 
4.664565e+00 3.660226e-02 
4.659960e+00 3.657185e-02 
4.655355e+00 3.654143e-02 
4.650751e+00 3.651099e-02 
4.646146e+00 3.648054e-02 
4.641542e+00 3.645007e-02 
4.636937e+00 3.641960e-02 
4.632332e+00 3.638910e-02 
4.627728e+00 3.635860e-02 
4.623123e+00 3.632808e-02 
4.618519e+00 3.629754e-02 
4.613914e+00 3.626699e-02 
4.609309e+00 3.623643e-02 
4.604705e+00 3.620586e-02 
4.600100e+00 3.617527e-02 
4.595495e+00 3.614466e-02 
4.590891e+00 3.611404e-02 
4.586286e+00 3.608341e-02 
4.581682e+00 3.605277e-02 
4.577077e+00 3.602211e-02 
4.572472e+00 3.599143e-02 
4.567868e+00 3.596075e-02 
4.563263e+00 3.593005e-02 
4.558659e+00 3.589933e-02 
4.554054e+00 3.586860e-02 
4.549449e+00 3.583786e-02 
4.544845e+00 3.580710e-02 
4.540240e+00 3.577633e-02 
4.535636e+00 3.574554e-02 
4.531031e+00 3.571474e-02 
4.526426e+00 3.568393e-02 
4.521822e+00 3.565310e-02 
4.517217e+00 3.562226e-02 
4.512613e+00 3.559141e-02 
4.508008e+00 3.556054e-02 
4.503403e+00 3.552965e-02 
4.498799e+00 3.549876e-02 
4.494194e+00 3.546785e-02 
4.489590e+00 3.543692e-02 
4.484985e+00 3.540598e-02 
4.480380e+00 3.537503e-02 
4.475776e+00 3.534406e-02 
4.471171e+00 3.531308e-02 
4.466567e+00 3.528208e-02 
4.461962e+00 3.525107e-02 
4.457357e+00 3.522005e-02 
4.452753e+00 3.518901e-02 
4.448148e+00 3.515796e-02 
4.443544e+00 3.512689e-02 
4.438939e+00 3.509581e-02 
4.434334e+00 3.506472e-02 
4.429730e+00 3.503361e-02 
4.425125e+00 3.500249e-02 
4.420521e+00 3.497135e-02 
4.415916e+00 3.494020e-02 
4.411311e+00 3.490903e-02 
4.406707e+00 3.487785e-02 
4.402102e+00 3.484666e-02 
4.397497e+00 3.481545e-02 
4.392893e+00 3.478423e-02 
4.388288e+00 3.475300e-02 
4.383684e+00 3.472175e-02 
4.379079e+00 3.469048e-02 
4.374474e+00 3.465920e-02 
4.369870e+00 3.462791e-02 
4.365265e+00 3.459661e-02 
4.360661e+00 3.456528e-02 
4.356056e+00 3.453395e-02 
4.351451e+00 3.450260e-02 
4.346847e+00 3.447124e-02 
4.342242e+00 3.443986e-02 
4.337638e+00 3.440847e-02 
4.333033e+00 3.437706e-02 
4.328428e+00 3.434564e-02 
4.323824e+00 3.431421e-02 
4.319219e+00 3.428276e-02 
4.314615e+00 3.425130e-02 
4.310010e+00 3.421982e-02 
4.305405e+00 3.418833e-02 
4.300801e+00 3.415682e-02 
4.296196e+00 3.412530e-02 
4.291592e+00 3.409377e-02 
4.286987e+00 3.406222e-02 
4.282382e+00 3.403066e-02 
4.277778e+00 3.399908e-02 
4.273173e+00 3.396749e-02 
4.268569e+00 3.393589e-02 
4.263964e+00 3.390427e-02 
4.259359e+00 3.387263e-02 
4.254755e+00 3.384099e-02 
4.250150e+00 3.380932e-02 
4.245546e+00 3.377765e-02 
4.240941e+00 3.374596e-02 
4.236336e+00 3.371425e-02 
4.231732e+00 3.368253e-02 
4.227127e+00 3.365080e-02 
4.222523e+00 3.361905e-02 
4.217918e+00 3.358729e-02 
4.213313e+00 3.355551e-02 
4.208709e+00 3.352372e-02 
4.204104e+00 3.349191e-02 
4.199499e+00 3.346010e-02 
4.194895e+00 3.342826e-02 
4.190290e+00 3.339641e-02 
4.185686e+00 3.336455e-02 
4.181081e+00 3.333267e-02 
4.176476e+00 3.330078e-02 
4.171872e+00 3.326888e-02 
4.167267e+00 3.323696e-02 
4.162663e+00 3.320502e-02 
4.158058e+00 3.317307e-02 
4.153453e+00 3.314111e-02 
4.148849e+00 3.310913e-02 
4.144244e+00 3.307714e-02 
4.139640e+00 3.304513e-02 
4.135035e+00 3.301311e-02 
4.130430e+00 3.298108e-02 
4.125826e+00 3.294903e-02 
4.121221e+00 3.291696e-02 
4.116617e+00 3.288488e-02 
4.112012e+00 3.285279e-02 
4.107407e+00 3.282068e-02 
4.102803e+00 3.278856e-02 
4.098198e+00 3.275643e-02 
4.093594e+00 3.272428e-02 
4.088989e+00 3.269211e-02 
4.084384e+00 3.265993e-02 
4.079780e+00 3.262774e-02 
4.075175e+00 3.259553e-02 
4.070571e+00 3.256331e-02 
4.065966e+00 3.253107e-02 
4.061361e+00 3.249882e-02 
4.056757e+00 3.246655e-02 
4.052152e+00 3.243427e-02 
4.047548e+00 3.240198e-02 
4.042943e+00 3.236967e-02 
4.038338e+00 3.233734e-02 
4.033734e+00 3.230500e-02 
4.029129e+00 3.227265e-02 
4.024525e+00 3.224028e-02 
4.019920e+00 3.220790e-02 
4.015315e+00 3.217550e-02 
4.010711e+00 3.214309e-02 
4.006106e+00 3.211067e-02 
4.001502e+00 3.207823e-02 
3.996897e+00 3.204577e-02 
3.992292e+00 3.201330e-02 
3.987688e+00 3.198082e-02 
3.983083e+00 3.194832e-02 
3.978478e+00 3.191581e-02 
3.973874e+00 3.188328e-02 
3.969269e+00 3.185074e-02 
3.964665e+00 3.181818e-02 
3.960060e+00 3.178561e-02 
3.955455e+00 3.175303e-02 
3.950851e+00 3.172043e-02 
3.946246e+00 3.168781e-02 
3.941642e+00 3.165518e-02 
3.937037e+00 3.162254e-02 
3.932432e+00 3.158988e-02 
3.927828e+00 3.155721e-02 
3.923223e+00 3.152452e-02 
3.918619e+00 3.149182e-02 
3.914014e+00 3.145910e-02 
3.909409e+00 3.142637e-02 
3.904805e+00 3.139362e-02 
3.900200e+00 3.136086e-02 
3.895596e+00 3.132809e-02 
3.890991e+00 3.129530e-02 
3.886386e+00 3.126249e-02 
3.881782e+00 3.122968e-02 
3.877177e+00 3.119684e-02 
3.872573e+00 3.116399e-02 
3.867968e+00 3.113113e-02 
3.863363e+00 3.109825e-02 
3.858759e+00 3.106536e-02 
3.854154e+00 3.103246e-02 
3.849550e+00 3.099953e-02 
3.844945e+00 3.096660e-02 
3.840340e+00 3.093365e-02 
3.835736e+00 3.090068e-02 
3.831131e+00 3.086770e-02 
3.826527e+00 3.083471e-02 
3.821922e+00 3.080170e-02 
3.817317e+00 3.076867e-02 
3.812713e+00 3.073564e-02 
3.808108e+00 3.070258e-02 
3.803504e+00 3.066952e-02 
3.798899e+00 3.063643e-02 
3.794294e+00 3.060334e-02 
3.789690e+00 3.057022e-02 
3.785085e+00 3.053710e-02 
3.780480e+00 3.050396e-02 
3.775876e+00 3.047080e-02 
3.771271e+00 3.043763e-02 
3.766667e+00 3.040444e-02 
3.762062e+00 3.037124e-02 
3.757457e+00 3.033803e-02 
3.752853e+00 3.030480e-02 
3.748248e+00 3.027156e-02 
3.743644e+00 3.023830e-02 
3.739039e+00 3.020502e-02 
3.734434e+00 3.017173e-02 
3.729830e+00 3.013843e-02 
3.725225e+00 3.010511e-02 
3.720621e+00 3.007178e-02 
3.716016e+00 3.003843e-02 
3.711411e+00 3.000507e-02 
3.706807e+00 2.997170e-02 
3.702202e+00 2.993830e-02 
3.697598e+00 2.990490e-02 
3.692993e+00 2.987148e-02 
3.688388e+00 2.983804e-02 
3.683784e+00 2.980459e-02 
3.679179e+00 2.977113e-02 
3.674575e+00 2.973765e-02 
3.669970e+00 2.970415e-02 
3.665365e+00 2.967064e-02 
3.660761e+00 2.963712e-02 
3.656156e+00 2.960358e-02 
3.651552e+00 2.957002e-02 
3.646947e+00 2.953646e-02 
3.642342e+00 2.950287e-02 
3.637738e+00 2.946927e-02 
3.633133e+00 2.943566e-02 
3.628529e+00 2.940203e-02 
3.623924e+00 2.936839e-02 
3.619319e+00 2.933473e-02 
3.614715e+00 2.930106e-02 
3.610110e+00 2.926737e-02 
3.605506e+00 2.923367e-02 
3.600901e+00 2.919996e-02 
3.596296e+00 2.916622e-02 
3.591692e+00 2.913248e-02 
3.587087e+00 2.909872e-02 
3.582482e+00 2.906494e-02 
3.577878e+00 2.903115e-02 
3.573273e+00 2.899735e-02 
3.568669e+00 2.896353e-02 
3.564064e+00 2.892969e-02 
3.559459e+00 2.889584e-02 
3.554855e+00 2.886198e-02 
3.550250e+00 2.882810e-02 
3.545646e+00 2.879420e-02 
3.541041e+00 2.876029e-02 
3.536436e+00 2.872637e-02 
3.531832e+00 2.869243e-02 
3.527227e+00 2.865848e-02 
3.522623e+00 2.862451e-02 
3.518018e+00 2.859052e-02 
3.513413e+00 2.855653e-02 
3.508809e+00 2.852251e-02 
3.504204e+00 2.848849e-02 
3.499600e+00 2.845444e-02 
3.494995e+00 2.842039e-02 
3.490390e+00 2.838631e-02 
3.485786e+00 2.835223e-02 
3.481181e+00 2.831812e-02 
3.476577e+00 2.828401e-02 
3.471972e+00 2.824987e-02 
3.467367e+00 2.821573e-02 
3.462763e+00 2.818157e-02 
3.458158e+00 2.814739e-02 
3.453554e+00 2.811320e-02 
3.448949e+00 2.807899e-02 
3.444344e+00 2.804477e-02 
3.439740e+00 2.801053e-02 
3.435135e+00 2.797628e-02 
3.430531e+00 2.794202e-02 
3.425926e+00 2.790774e-02 
3.421321e+00 2.787344e-02 
3.416717e+00 2.783913e-02 
3.412112e+00 2.780481e-02 
3.407508e+00 2.777047e-02 
3.402903e+00 2.773611e-02 
3.398298e+00 2.770174e-02 
3.393694e+00 2.766736e-02 
3.389089e+00 2.763296e-02 
3.384484e+00 2.759854e-02 
3.379880e+00 2.756411e-02 
3.375275e+00 2.752967e-02 
3.370671e+00 2.749521e-02 
3.366066e+00 2.746073e-02 
3.361461e+00 2.742624e-02 
3.356857e+00 2.739174e-02 
3.352252e+00 2.735722e-02 
3.347648e+00 2.732269e-02 
3.343043e+00 2.728814e-02 
3.338438e+00 2.725358e-02 
3.333834e+00 2.721900e-02 
3.329229e+00 2.718440e-02 
3.324625e+00 2.714980e-02 
3.320020e+00 2.711517e-02 
3.315415e+00 2.708053e-02 
3.310811e+00 2.704588e-02 
3.306206e+00 2.701121e-02 
3.301602e+00 2.697653e-02 
3.296997e+00 2.694183e-02 
3.292392e+00 2.690712e-02 
3.287788e+00 2.687239e-02 
3.283183e+00 2.683765e-02 
3.278579e+00 2.680289e-02 
3.273974e+00 2.676812e-02 
3.269369e+00 2.673333e-02 
3.264765e+00 2.669853e-02 
3.260160e+00 2.666371e-02 
3.255556e+00 2.662888e-02 
3.250951e+00 2.659403e-02 
3.246346e+00 2.655917e-02 
3.241742e+00 2.652430e-02 
3.237137e+00 2.648940e-02 
3.232533e+00 2.645450e-02 
3.227928e+00 2.641958e-02 
3.223323e+00 2.638464e-02 
3.218719e+00 2.634969e-02 
3.214114e+00 2.631472e-02 
3.209510e+00 2.627974e-02 
3.204905e+00 2.624474e-02 
3.200300e+00 2.620973e-02 
3.195696e+00 2.617471e-02 
3.191091e+00 2.613967e-02 
3.186486e+00 2.610461e-02 
3.181882e+00 2.606954e-02 
3.177277e+00 2.603445e-02 
3.172673e+00 2.599935e-02 
3.168068e+00 2.596424e-02 
3.163463e+00 2.592911e-02 
3.158859e+00 2.589396e-02 
3.154254e+00 2.585880e-02 
3.149650e+00 2.582363e-02 
3.145045e+00 2.578844e-02 
3.140440e+00 2.575323e-02 
3.135836e+00 2.571801e-02 
3.131231e+00 2.568278e-02 
3.126627e+00 2.564753e-02 
3.122022e+00 2.561226e-02 
3.117417e+00 2.557699e-02 
3.112813e+00 2.554169e-02 
3.108208e+00 2.550638e-02 
3.103604e+00 2.547106e-02 
3.098999e+00 2.543572e-02 
3.094394e+00 2.540037e-02 
3.089790e+00 2.536500e-02 
3.085185e+00 2.532961e-02 
3.080581e+00 2.529421e-02 
3.075976e+00 2.525880e-02 
3.071371e+00 2.522337e-02 
3.066767e+00 2.518793e-02 
3.062162e+00 2.515247e-02 
3.057558e+00 2.511700e-02 
3.052953e+00 2.508151e-02 
3.048348e+00 2.504601e-02 
3.043744e+00 2.501049e-02 
3.039139e+00 2.497496e-02 
3.034535e+00 2.493941e-02 
3.029930e+00 2.490385e-02 
3.025325e+00 2.486827e-02 
3.020721e+00 2.483268e-02 
3.016116e+00 2.479707e-02 
3.011512e+00 2.476145e-02 
3.006907e+00 2.472581e-02 
3.002302e+00 2.469016e-02 
2.997698e+00 2.465450e-02 
2.993093e+00 2.461881e-02 
2.988488e+00 2.458312e-02 
2.983884e+00 2.454741e-02 
2.979279e+00 2.451168e-02 
2.974675e+00 2.447594e-02 
2.970070e+00 2.444019e-02 
2.965465e+00 2.440442e-02 
2.960861e+00 2.436863e-02 
2.956256e+00 2.433283e-02 
2.951652e+00 2.429702e-02 
2.947047e+00 2.426119e-02 
2.942442e+00 2.422534e-02 
2.937838e+00 2.418948e-02 
2.933233e+00 2.415361e-02 
2.928629e+00 2.411772e-02 
2.924024e+00 2.408182e-02 
2.919419e+00 2.404590e-02 
2.914815e+00 2.400996e-02 
2.910210e+00 2.397402e-02 
2.905606e+00 2.393805e-02 
2.901001e+00 2.390208e-02 
2.896396e+00 2.386608e-02 
2.891792e+00 2.383008e-02 
2.887187e+00 2.379405e-02 
2.882583e+00 2.375802e-02 
2.877978e+00 2.372197e-02 
2.873373e+00 2.368590e-02 
2.868769e+00 2.364982e-02 
2.864164e+00 2.361372e-02 
2.859560e+00 2.357761e-02 
2.854955e+00 2.354149e-02 
2.850350e+00 2.350535e-02 
2.845746e+00 2.346919e-02 
2.841141e+00 2.343302e-02 
2.836537e+00 2.339684e-02 
2.831932e+00 2.336064e-02 
2.827327e+00 2.332442e-02 
2.822723e+00 2.328820e-02 
2.818118e+00 2.325195e-02 
2.813514e+00 2.321569e-02 
2.808909e+00 2.317942e-02 
2.804304e+00 2.314313e-02 
2.799700e+00 2.310683e-02 
2.795095e+00 2.307052e-02 
2.790490e+00 2.303418e-02 
2.785886e+00 2.299784e-02 
2.781281e+00 2.296148e-02 
2.776677e+00 2.292510e-02 
2.772072e+00 2.288871e-02 
2.767467e+00 2.285231e-02 
2.762863e+00 2.281589e-02 
2.758258e+00 2.277945e-02 
2.753654e+00 2.274301e-02 
2.749049e+00 2.270654e-02 
2.744444e+00 2.267007e-02 
2.739840e+00 2.263357e-02 
2.735235e+00 2.259707e-02 
2.730631e+00 2.256054e-02 
2.726026e+00 2.252401e-02 
2.721421e+00 2.248746e-02 
2.716817e+00 2.245089e-02 
2.712212e+00 2.241431e-02 
2.707608e+00 2.237772e-02 
2.703003e+00 2.234111e-02 
2.698398e+00 2.230448e-02 
2.693794e+00 2.226785e-02 
2.689189e+00 2.223119e-02 
2.684585e+00 2.219453e-02 
2.679980e+00 2.215784e-02 
2.675375e+00 2.212115e-02 
2.670771e+00 2.208444e-02 
2.666166e+00 2.204771e-02 
2.661562e+00 2.201097e-02 
2.656957e+00 2.197422e-02 
2.652352e+00 2.193745e-02 
2.647748e+00 2.190067e-02 
2.643143e+00 2.186387e-02 
2.638539e+00 2.182706e-02 
2.633934e+00 2.179023e-02 
2.629329e+00 2.175339e-02 
2.624725e+00 2.171654e-02 
2.620120e+00 2.167967e-02 
2.615516e+00 2.164278e-02 
2.610911e+00 2.160588e-02 
2.606306e+00 2.156897e-02 
2.601702e+00 2.153204e-02 
2.597097e+00 2.149510e-02 
2.592492e+00 2.145815e-02 
2.587888e+00 2.142118e-02 
2.583283e+00 2.138419e-02 
2.578679e+00 2.134719e-02 
2.574074e+00 2.131018e-02 
2.569469e+00 2.127315e-02 
2.564865e+00 2.123611e-02 
2.560260e+00 2.119905e-02 
2.555656e+00 2.116198e-02 
2.551051e+00 2.112490e-02 
2.546446e+00 2.108780e-02 
2.541842e+00 2.105069e-02 
2.537237e+00 2.101356e-02 
2.532633e+00 2.097642e-02 
2.528028e+00 2.093926e-02 
2.523423e+00 2.090209e-02 
2.518819e+00 2.086491e-02 
2.514214e+00 2.082771e-02 
2.509610e+00 2.079050e-02 
2.505005e+00 2.075327e-02 
2.500400e+00 2.071603e-02 
2.495796e+00 2.067878e-02 
2.491191e+00 2.064151e-02 
2.486587e+00 2.060423e-02 
2.481982e+00 2.056693e-02 
2.477377e+00 2.052962e-02 
2.472773e+00 2.049230e-02 
2.468168e+00 2.045496e-02 
2.463564e+00 2.041760e-02 
2.458959e+00 2.038024e-02 
2.454354e+00 2.034286e-02 
2.449750e+00 2.030546e-02 
2.445145e+00 2.026805e-02 
2.440541e+00 2.023063e-02 
2.435936e+00 2.019319e-02 
2.431331e+00 2.015574e-02 
2.426727e+00 2.011828e-02 
2.422122e+00 2.008080e-02 
2.417518e+00 2.004331e-02 
2.412913e+00 2.000580e-02 
2.408308e+00 1.996828e-02 
2.403704e+00 1.993075e-02 
2.399099e+00 1.989320e-02 
2.394494e+00 1.985564e-02 
2.389890e+00 1.981807e-02 
2.385285e+00 1.978048e-02 
2.380681e+00 1.974287e-02 
2.376076e+00 1.970526e-02 
2.371471e+00 1.966763e-02 
2.366867e+00 1.962999e-02 
2.362262e+00 1.959233e-02 
2.357658e+00 1.955466e-02 
2.353053e+00 1.951697e-02 
2.348448e+00 1.947928e-02 
2.343844e+00 1.944156e-02 
2.339239e+00 1.940384e-02 
2.334635e+00 1.936610e-02 
2.330030e+00 1.932835e-02 
2.325425e+00 1.929058e-02 
2.320821e+00 1.925280e-02 
2.316216e+00 1.921501e-02 
2.311612e+00 1.917720e-02 
2.307007e+00 1.913938e-02 
2.302402e+00 1.910155e-02 
2.297798e+00 1.906370e-02 
2.293193e+00 1.902585e-02 
2.288589e+00 1.898797e-02 
2.283984e+00 1.895009e-02 
2.279379e+00 1.891219e-02 
2.274775e+00 1.887427e-02 
2.270170e+00 1.883635e-02 
2.265566e+00 1.879841e-02 
2.260961e+00 1.876045e-02 
2.256356e+00 1.872249e-02 
2.251752e+00 1.868451e-02 
2.247147e+00 1.864652e-02 
2.242543e+00 1.860851e-02 
2.237938e+00 1.857049e-02 
2.233333e+00 1.853246e-02 
2.228729e+00 1.849442e-02 
2.224124e+00 1.845636e-02 
2.219520e+00 1.841829e-02 
2.214915e+00 1.838021e-02 
2.210310e+00 1.834211e-02 
2.205706e+00 1.830400e-02 
2.201101e+00 1.826588e-02 
2.196496e+00 1.822774e-02 
2.191892e+00 1.818959e-02 
2.187287e+00 1.815143e-02 
2.182683e+00 1.811326e-02 
2.178078e+00 1.807507e-02 
2.173473e+00 1.803687e-02 
2.168869e+00 1.799866e-02 
2.164264e+00 1.796044e-02 
2.159660e+00 1.792220e-02 
2.155055e+00 1.788395e-02 
2.150450e+00 1.784569e-02 
2.145846e+00 1.780741e-02 
2.141241e+00 1.776912e-02 
2.136637e+00 1.773082e-02 
2.132032e+00 1.769251e-02 
2.127427e+00 1.765419e-02 
2.122823e+00 1.761585e-02 
2.118218e+00 1.757750e-02 
2.113614e+00 1.753914e-02 
2.109009e+00 1.750076e-02 
2.104404e+00 1.746238e-02 
2.099800e+00 1.742398e-02 
2.095195e+00 1.738557e-02 
2.090591e+00 1.734714e-02 
2.085986e+00 1.730871e-02 
2.081381e+00 1.727026e-02 
2.076777e+00 1.723180e-02 
2.072172e+00 1.719333e-02 
2.067568e+00 1.715484e-02 
2.062963e+00 1.711635e-02 
2.058358e+00 1.707784e-02 
2.053754e+00 1.703932e-02 
2.049149e+00 1.700079e-02 
2.044545e+00 1.696224e-02 
2.039940e+00 1.692369e-02 
2.035335e+00 1.688512e-02 
2.030731e+00 1.684654e-02 
2.026126e+00 1.680795e-02 
2.021522e+00 1.676935e-02 
2.016917e+00 1.673073e-02 
2.012312e+00 1.669211e-02 
2.007708e+00 1.665347e-02 
2.003103e+00 1.661482e-02 
1.998498e+00 1.657616e-02 
1.993894e+00 1.653749e-02 
1.989289e+00 1.649880e-02 
1.984685e+00 1.646011e-02 
1.980080e+00 1.642140e-02 
1.975475e+00 1.638269e-02 
1.970871e+00 1.634396e-02 
1.966266e+00 1.630522e-02 
1.961662e+00 1.626647e-02 
1.957057e+00 1.622771e-02 
1.952452e+00 1.618893e-02 
1.947848e+00 1.615015e-02 
1.943243e+00 1.611136e-02 
1.938639e+00 1.607255e-02 
1.934034e+00 1.603373e-02 
1.929429e+00 1.599491e-02 
1.924825e+00 1.595607e-02 
1.920220e+00 1.591722e-02 
1.915616e+00 1.587836e-02 
1.911011e+00 1.583949e-02 
1.906406e+00 1.580061e-02 
1.901802e+00 1.576172e-02 
1.897197e+00 1.572282e-02 
1.892593e+00 1.568390e-02 
1.887988e+00 1.564498e-02 
1.883383e+00 1.560605e-02 
1.878779e+00 1.556710e-02 
1.874174e+00 1.552815e-02 
1.869570e+00 1.548919e-02 
1.864965e+00 1.545021e-02 
1.860360e+00 1.541123e-02 
1.855756e+00 1.537223e-02 
1.851151e+00 1.533323e-02 
1.846547e+00 1.529422e-02 
1.841942e+00 1.525519e-02 
1.837337e+00 1.521616e-02 
1.832733e+00 1.517712e-02 
1.828128e+00 1.513806e-02 
1.823524e+00 1.509900e-02 
1.818919e+00 1.505993e-02 
1.814314e+00 1.502085e-02 
1.809710e+00 1.498176e-02 
1.805105e+00 1.494266e-02 
1.800501e+00 1.490355e-02 
1.795896e+00 1.486443e-02 
1.791291e+00 1.482530e-02 
1.786687e+00 1.478616e-02 
1.782082e+00 1.474702e-02 
1.777477e+00 1.470786e-02 
1.772873e+00 1.466870e-02 
1.768268e+00 1.462952e-02 
1.763664e+00 1.459034e-02 
1.759059e+00 1.455115e-02 
1.754454e+00 1.451195e-02 
1.749850e+00 1.447274e-02 
1.745245e+00 1.443353e-02 
1.740641e+00 1.439430e-02 
1.736036e+00 1.435507e-02 
1.731431e+00 1.431582e-02 
1.726827e+00 1.427657e-02 
1.722222e+00 1.423732e-02 
1.717618e+00 1.419805e-02 
1.713013e+00 1.415878e-02 
1.708408e+00 1.411949e-02 
1.703804e+00 1.408020e-02 
1.699199e+00 1.404091e-02 
1.694595e+00 1.400160e-02 
1.689990e+00 1.396229e-02 
1.685385e+00 1.392296e-02 
1.680781e+00 1.388364e-02 
1.676176e+00 1.384430e-02 
1.671572e+00 1.380496e-02 
1.666967e+00 1.376561e-02 
1.662362e+00 1.372625e-02 
1.657758e+00 1.368688e-02 
1.653153e+00 1.364751e-02 
1.648549e+00 1.360813e-02 
1.643944e+00 1.356875e-02 
1.639339e+00 1.352936e-02 
1.634735e+00 1.348996e-02 
1.630130e+00 1.345055e-02 
1.625526e+00 1.341114e-02 
1.620921e+00 1.337172e-02 
1.616316e+00 1.333230e-02 
1.611712e+00 1.329287e-02 
1.607107e+00 1.325343e-02 
1.602503e+00 1.321399e-02 
1.597898e+00 1.317454e-02 
1.593293e+00 1.313508e-02 
1.588689e+00 1.309562e-02 
1.584084e+00 1.305616e-02 
1.579479e+00 1.301669e-02 
1.574875e+00 1.297721e-02 
1.570270e+00 1.293773e-02 
1.565666e+00 1.289824e-02 
1.561061e+00 1.285875e-02 
1.556456e+00 1.281925e-02 
1.551852e+00 1.277975e-02 
1.547247e+00 1.274024e-02 
1.542643e+00 1.270073e-02 
1.538038e+00 1.266121e-02 
1.533433e+00 1.262169e-02 
1.528829e+00 1.258216e-02 
1.524224e+00 1.254263e-02 
1.519620e+00 1.250310e-02 
1.515015e+00 1.246356e-02 
1.510410e+00 1.242402e-02 
1.505806e+00 1.238448e-02 
1.501201e+00 1.234493e-02 
1.496597e+00 1.230537e-02 
1.491992e+00 1.226582e-02 
1.487387e+00 1.222626e-02 
1.482783e+00 1.218669e-02 
1.478178e+00 1.214713e-02 
1.473574e+00 1.210756e-02 
1.468969e+00 1.206799e-02 
1.464364e+00 1.202841e-02 
1.459760e+00 1.198884e-02 
1.455155e+00 1.194926e-02 
1.450551e+00 1.190968e-02 
1.445946e+00 1.187009e-02 
1.441341e+00 1.183051e-02 
1.436737e+00 1.179092e-02 
1.432132e+00 1.175133e-02 
1.427528e+00 1.171174e-02 
1.422923e+00 1.167215e-02 
1.418318e+00 1.163255e-02 
1.413714e+00 1.159296e-02 
1.409109e+00 1.155336e-02 
1.404505e+00 1.151377e-02 
1.399900e+00 1.147417e-02 
1.395295e+00 1.143457e-02 
1.390691e+00 1.139497e-02 
1.386086e+00 1.135537e-02 
1.381481e+00 1.131578e-02 
1.376877e+00 1.127618e-02 
1.372272e+00 1.123658e-02 
1.367668e+00 1.119698e-02 
1.363063e+00 1.115738e-02 
1.358458e+00 1.111778e-02 
1.353854e+00 1.107819e-02 
1.349249e+00 1.103859e-02 
1.344645e+00 1.099900e-02 
1.340040e+00 1.095940e-02 
1.335435e+00 1.091981e-02 
1.330831e+00 1.088022e-02 
1.326226e+00 1.084063e-02 
1.321622e+00 1.080105e-02 
1.317017e+00 1.076146e-02 
1.312412e+00 1.072188e-02 
1.307808e+00 1.068230e-02 
1.303203e+00 1.064273e-02 
1.298599e+00 1.060315e-02 
1.293994e+00 1.056358e-02 
1.289389e+00 1.052402e-02 
1.284785e+00 1.048445e-02 
1.280180e+00 1.044489e-02 
1.275576e+00 1.040534e-02 
1.270971e+00 1.036578e-02 
1.266366e+00 1.032624e-02 
1.261762e+00 1.028669e-02 
1.257157e+00 1.024715e-02 
1.252553e+00 1.020762e-02 
1.247948e+00 1.016809e-02 
1.243343e+00 1.012857e-02 
1.238739e+00 1.008905e-02 
1.234134e+00 1.004954e-02 
1.229530e+00 1.001003e-02 
1.224925e+00 9.970529e-03 
1.220320e+00 9.931035e-03 
1.215716e+00 9.891548e-03 
1.211111e+00 9.852067e-03 
1.206507e+00 9.812593e-03 
1.201902e+00 9.773126e-03 
1.197297e+00 9.733667e-03 
1.192693e+00 9.694216e-03 
1.188088e+00 9.654772e-03 
1.183483e+00 9.615337e-03 
1.178879e+00 9.575910e-03 
1.174274e+00 9.536492e-03 
1.169670e+00 9.497082e-03 
1.165065e+00 9.457682e-03 
1.160460e+00 9.418291e-03 
1.155856e+00 9.378910e-03 
1.151251e+00 9.339538e-03 
1.146647e+00 9.300177e-03 
1.142042e+00 9.260826e-03 
1.137437e+00 9.221486e-03 
1.132833e+00 9.182156e-03 
1.128228e+00 9.142838e-03 
1.123624e+00 9.103531e-03 
1.119019e+00 9.064236e-03 
1.114414e+00 9.024953e-03 
1.109810e+00 8.985683e-03 
1.105205e+00 8.946424e-03 
1.100601e+00 8.907179e-03 
1.095996e+00 8.867946e-03 
1.091391e+00 8.828727e-03 
1.086787e+00 8.789522e-03 
1.082182e+00 8.750331e-03 
1.077578e+00 8.711154e-03 
1.072973e+00 8.671991e-03 
1.068368e+00 8.632844e-03 
1.063764e+00 8.593711e-03 
1.059159e+00 8.554594e-03 
1.054555e+00 8.515493e-03 
1.049950e+00 8.476408e-03 
1.045345e+00 8.437339e-03 
1.040741e+00 8.398287e-03 
1.036136e+00 8.359252e-03 
1.031532e+00 8.320234e-03 
1.026927e+00 8.281234e-03 
1.022322e+00 8.242252e-03 
1.017718e+00 8.203289e-03 
1.013113e+00 8.164344e-03 
1.008509e+00 8.125418e-03 
1.003904e+00 8.086511e-03 
9.992993e-01 8.047624e-03 
9.946947e-01 8.008757e-03 
9.900901e-01 7.969910e-03 
9.854855e-01 7.931085e-03 
9.808809e-01 7.892280e-03 
9.762763e-01 7.853497e-03 
9.716717e-01 7.814735e-03 
9.670671e-01 7.775996e-03 
9.624625e-01 7.737279e-03 
9.578579e-01 7.698585e-03 
9.532533e-01 7.659915e-03 
9.486486e-01 7.621268e-03 
9.440440e-01 7.582645e-03 
9.394394e-01 7.544047e-03 
9.348348e-01 7.505473e-03 
9.302302e-01 7.466924e-03 
9.256256e-01 7.428401e-03 
9.210210e-01 7.389905e-03 
9.164164e-01 7.351434e-03 
9.118118e-01 7.312990e-03 
9.072072e-01 7.274574e-03 
9.026026e-01 7.236185e-03 
8.979980e-01 7.197823e-03 
8.933934e-01 7.159491e-03 
8.887888e-01 7.121187e-03 
8.841842e-01 7.082912e-03 
8.795796e-01 7.044668e-03 
8.749750e-01 7.006453e-03 
8.703704e-01 6.968268e-03 
8.657658e-01 6.930115e-03 
8.611612e-01 6.891993e-03 
8.565566e-01 6.853903e-03 
8.519520e-01 6.815845e-03 
8.473473e-01 6.777820e-03 
8.427427e-01 6.739827e-03 
8.381381e-01 6.701869e-03 
8.335335e-01 6.663944e-03 
8.289289e-01 6.626054e-03 
8.243243e-01 6.588199e-03 
8.197197e-01 6.550380e-03 
8.151151e-01 6.512596e-03 
8.105105e-01 6.474849e-03 
8.059059e-01 6.437138e-03 
8.013013e-01 6.399465e-03 
7.966967e-01 6.361829e-03 
7.920921e-01 6.324232e-03 
7.874875e-01 6.286673e-03 
7.828829e-01 6.249154e-03 
7.782783e-01 6.211674e-03 
7.736737e-01 6.174235e-03 
7.690691e-01 6.136836e-03 
7.644645e-01 6.099478e-03 
7.598599e-01 6.062162e-03 
7.552553e-01 6.024888e-03 
7.506507e-01 5.987656e-03 
7.460460e-01 5.950468e-03 
7.414414e-01 5.913324e-03 
7.368368e-01 5.876223e-03 
7.322322e-01 5.839167e-03 
7.276276e-01 5.802157e-03 
7.230230e-01 5.765192e-03 
7.184184e-01 5.728273e-03 
7.138138e-01 5.691401e-03 
7.092092e-01 5.654576e-03 
7.046046e-01 5.617799e-03 
7.000000e-01 5.581070e-03 
7.000000e-01 -1.382789e-03 


==> Figures/4pt_I_sig_NE_sub_muZ/points_3.dat <==
-1.280000e+02 -3.207532e+04 
-1.277447e+02 -3.124884e+04 
-1.274895e+02 -3.044365e+04 
-1.272342e+02 -2.965921e+04 
-1.269790e+02 -2.889499e+04 
-1.267237e+02 -2.815045e+04 
-1.264685e+02 -2.742510e+04 
-1.262132e+02 -2.671844e+04 
-1.259580e+02 -2.602999e+04 
-1.257027e+02 -2.535927e+04 
-1.254474e+02 -2.470584e+04 
-1.251922e+02 -2.406925e+04 
-1.249369e+02 -2.344906e+04 
-1.246817e+02 -2.284485e+04 
-1.244264e+02 -2.225620e+04 
-1.241712e+02 -2.168273e+04 
-1.239159e+02 -2.112403e+04 
-1.236607e+02 -2.057973e+04 
-1.234054e+02 -2.004945e+04 
-1.231502e+02 -1.953284e+04 
-1.228949e+02 -1.902954e+04 
-1.226396e+02 -1.853920e+04 
-1.223844e+02 -1.806150e+04 
-1.221291e+02 -1.759611e+04 
-1.218739e+02 -1.714272e+04 
-1.216186e+02 -1.670100e+04 
-1.213634e+02 -1.627066e+04 
-1.211081e+02 -1.585142e+04 
-1.208529e+02 -1.544298e+04 
-1.205976e+02 -1.504506e+04 
-1.203423e+02 -1.465739e+04 
-1.200871e+02 -1.427971e+04 
-1.198318e+02 -1.391177e+04 
-1.195766e+02 -1.355330e+04 
-1.193213e+02 -1.320408e+04 
-1.190661e+02 -1.286385e+04 
-1.188108e+02 -1.253238e+04 
-1.185556e+02 -1.220946e+04 
-1.183003e+02 -1.189486e+04 
-1.180450e+02 -1.158836e+04 
-1.177898e+02 -1.128977e+04 
-1.175345e+02 -1.099886e+04 
-1.172793e+02 -1.071546e+04 
-1.170240e+02 -1.043935e+04 
-1.167688e+02 -1.017036e+04 
-1.165135e+02 -9.908299e+03 
-1.162583e+02 -9.652991e+03 
-1.160030e+02 -9.404262e+03 
-1.157477e+02 -9.161942e+03 
-1.154925e+02 -8.925865e+03 
-1.152372e+02 -8.695872e+03 
-1.149820e+02 -8.471805e+03 
-1.147267e+02 -8.253511e+03 
-1.144715e+02 -8.040842e+03 
-1.142162e+02 -7.833653e+03 
-1.139610e+02 -7.631803e+03 
-1.137057e+02 -7.435153e+03 
-1.134505e+02 -7.243571e+03 
-1.131952e+02 -7.056925e+03 
-1.129399e+02 -6.875088e+03 
-1.126847e+02 -6.697937e+03 
-1.124294e+02 -6.525350e+03 
-1.121742e+02 -6.357211e+03 
-1.119189e+02 -6.193404e+03 
-1.116637e+02 -6.033817e+03 
-1.114084e+02 -5.878343e+03 
-1.111532e+02 -5.726875e+03 
-1.108979e+02 -5.579309e+03 
-1.106426e+02 -5.435546e+03 
-1.103874e+02 -5.295488e+03 
-1.101321e+02 -5.159038e+03 
-1.098769e+02 -5.026104e+03 
-1.096216e+02 -4.896595e+03 
-1.093664e+02 -4.770424e+03 
-1.091111e+02 -4.647503e+03 
-1.088559e+02 -4.527750e+03 
-1.086006e+02 -4.411082e+03 
-1.083453e+02 -4.297421e+03 
-1.080901e+02 -4.186688e+03 
-1.078348e+02 -4.078808e+03 
-1.075796e+02 -3.973708e+03 
-1.073243e+02 -3.871317e+03 
-1.070691e+02 -3.771563e+03 
-1.068138e+02 -3.674380e+03 
-1.065586e+02 -3.579701e+03 
-1.063033e+02 -3.487462e+03 
-1.060480e+02 -3.397599e+03 
-1.057928e+02 -3.310052e+03 
-1.055375e+02 -3.224761e+03 
-1.052823e+02 -3.141667e+03 
-1.050270e+02 -3.060714e+03 
-1.047718e+02 -2.981848e+03 
-1.045165e+02 -2.905013e+03 
-1.042613e+02 -2.830158e+03 
-1.040060e+02 -2.757232e+03 
-1.037508e+02 -2.686185e+03 
-1.034955e+02 -2.616969e+03 
-1.032402e+02 -2.549536e+03 
-1.029850e+02 -2.483841e+03 
-1.027297e+02 -2.419839e+03 
-1.024745e+02 -2.357485e+03 
-1.022192e+02 -2.296739e+03 
-1.019640e+02 -2.237557e+03 
-1.017087e+02 -2.179901e+03 
-1.014535e+02 -2.123730e+03 
-1.011982e+02 -2.069006e+03 
-1.009429e+02 -2.015693e+03 
-1.006877e+02 -1.963753e+03 
-1.004324e+02 -1.913151e+03 
-1.001772e+02 -1.863854e+03 
-9.992192e+01 -1.815827e+03 
-9.966667e+01 -1.769037e+03 
-9.941141e+01 -1.723452e+03 
-9.915616e+01 -1.679043e+03 
-9.890090e+01 -1.635777e+03 
-9.864565e+01 -1.593627e+03 
-9.839039e+01 -1.552563e+03 
-9.813514e+01 -1.512556e+03 
-9.787988e+01 -1.473581e+03 
-9.762462e+01 -1.435609e+03 
-9.736937e+01 -1.398617e+03 
-9.711411e+01 -1.362577e+03 
-9.685886e+01 -1.327466e+03 
-9.660360e+01 -1.293260e+03 
-9.634835e+01 -1.259935e+03 
-9.609309e+01 -1.227469e+03 
-9.583784e+01 -1.195839e+03 
-9.558258e+01 -1.165024e+03 
-9.532733e+01 -1.135003e+03 
-9.507207e+01 -1.105756e+03 
-9.481682e+01 -1.077263e+03 
-9.456156e+01 -1.049503e+03 
-9.430631e+01 -1.022459e+03 
-9.405105e+01 -9.961121e+02 
-9.379580e+01 -9.704438e+02 
-9.354054e+01 -9.454368e+02 
-9.328529e+01 -9.210742e+02 
-9.303003e+01 -8.973394e+02 
-9.277477e+01 -8.742161e+02 
-9.251952e+01 -8.516886e+02 
-9.226426e+01 -8.297416e+02 
-9.200901e+01 -8.083601e+02 
-9.175375e+01 -7.875296e+02 
-9.149850e+01 -7.672357e+02 
-9.124324e+01 -7.474648e+02 
-9.098799e+01 -7.282033e+02 
-9.073273e+01 -7.094382e+02 
-9.047748e+01 -6.911565e+02 
-9.022222e+01 -6.733459e+02 
-8.996697e+01 -6.559942e+02 
-8.971171e+01 -6.390897e+02 
-8.945646e+01 -6.226207e+02 
-8.920120e+01 -6.065760e+02 
-8.894595e+01 -5.909448e+02 
-8.869069e+01 -5.757164e+02 
-8.843544e+01 -5.608803e+02 
-8.818018e+01 -5.464265e+02 
-8.792492e+01 -5.323452e+02 
-8.766967e+01 -5.186267e+02 
-8.741441e+01 -5.052616e+02 
-8.715916e+01 -4.922410e+02 
-8.690390e+01 -4.795558e+02 
-8.664865e+01 -4.671975e+02 
-8.639339e+01 -4.551576e+02 
-8.613814e+01 -4.434280e+02 
-8.588288e+01 -4.320006e+02 
-8.562763e+01 -4.208677e+02 
-8.537237e+01 -4.100216e+02 
-8.511712e+01 -3.994549e+02 
-8.486186e+01 -3.891606e+02 
-8.460661e+01 -3.791315e+02 
-8.435135e+01 -3.693608e+02 
-8.409610e+01 -3.598419e+02 
-8.384084e+01 -3.505682e+02 
-8.358559e+01 -3.415336e+02 
-8.333033e+01 -3.327317e+02 
-8.307508e+01 -3.241566e+02 
-8.281982e+01 -3.158024e+02 
-8.256456e+01 -3.076635e+02 
-8.230931e+01 -2.997343e+02 
-8.205405e+01 -2.920095e+02 
-8.179880e+01 -2.844837e+02 
-8.154354e+01 -2.771518e+02 
-8.128829e+01 -2.700088e+02 
-8.103303e+01 -2.630499e+02 
-8.077778e+01 -2.562702e+02 
-8.052252e+01 -2.496653e+02 
-8.026727e+01 -2.432306e+02 
-8.001201e+01 -2.369616e+02 
-7.975676e+01 -2.308542e+02 
-7.950150e+01 -2.249042e+02 
-7.924625e+01 -2.191075e+02 
-7.899099e+01 -2.134601e+02 
-7.873574e+01 -2.079583e+02 
-7.848048e+01 -2.025982e+02 
-7.822523e+01 -1.973762e+02 
-7.796997e+01 -1.922888e+02 
-7.771471e+01 -1.873325e+02 
-7.745946e+01 -1.825039e+02 
-7.720420e+01 -1.777997e+02 
-7.694895e+01 -1.732167e+02 
-7.669369e+01 -1.687518e+02 
-7.643844e+01 -1.644019e+02 
-7.618318e+01 -1.601642e+02 
-7.592793e+01 -1.560356e+02 
-7.567267e+01 -1.520134e+02 
-7.541742e+01 -1.480948e+02 
-7.516216e+01 -1.442773e+02 
-7.490691e+01 -1.405580e+02 
-7.465165e+01 -1.369347e+02 
-7.439640e+01 -1.334046e+02 
-7.414114e+01 -1.299656e+02 
-7.388589e+01 -1.266151e+02 
-7.363063e+01 -1.233510e+02 
-7.337538e+01 -1.201710e+02 
-7.312012e+01 -1.170729e+02 
-7.286486e+01 -1.140547e+02 
-7.260961e+01 -1.111142e+02 
-7.235435e+01 -1.082495e+02 
-7.209910e+01 -1.054586e+02 
-7.184384e+01 -1.027396e+02 
-7.158859e+01 -1.000907e+02 
-7.133333e+01 -9.751001e+01 
-7.107808e+01 -9.499584e+01 
-7.082282e+01 -9.254645e+01 
-7.056757e+01 -9.016017e+01 
-7.031231e+01 -8.783538e+01 
-7.005706e+01 -8.557050e+01 
-6.980180e+01 -8.336397e+01 
-6.954655e+01 -8.121430e+01 
-6.929129e+01 -7.912001e+01 
-6.903604e+01 -7.707969e+01 
-6.878078e+01 -7.509195e+01 
-6.852553e+01 -7.315542e+01 
-6.827027e+01 -7.126879e+01 
-6.801502e+01 -6.943077e+01 
-6.775976e+01 -6.764011e+01 
-6.750450e+01 -6.589560e+01 
-6.724925e+01 -6.419603e+01 
-6.699399e+01 -6.254026e+01 
-6.673874e+01 -6.092715e+01 
-6.648348e+01 -5.935560e+01 
-6.622823e+01 -5.782455e+01 
-6.597297e+01 -5.633295e+01 
-6.571772e+01 -5.487978e+01 
-6.546246e+01 -5.346406e+01 
-6.520721e+01 -5.208481e+01 
-6.495195e+01 -5.074110e+01 
-6.469670e+01 -4.943202e+01 
-6.444144e+01 -4.815667e+01 
-6.418619e+01 -4.691418e+01 
-6.393093e+01 -4.570370e+01 
-6.367568e+01 -4.452442e+01 
-6.342042e+01 -4.337552e+01 
-6.316517e+01 -4.225623e+01 
-6.290991e+01 -4.116577e+01 
-6.265465e+01 -4.010342e+01 
-6.239940e+01 -3.906843e+01 
-6.214414e+01 -3.806012e+01 
-6.188889e+01 -3.707779e+01 
-6.163363e+01 -3.612076e+01 
-6.137838e+01 -3.518840e+01 
-6.112312e+01 -3.428006e+01 
-6.086787e+01 -3.339513e+01 
-6.061261e+01 -3.253300e+01 
-6.035736e+01 -3.169308e+01 
-6.010210e+01 -3.087481e+01 
-5.984685e+01 -3.007762e+01 
-5.959159e+01 -2.930097e+01 
-5.933634e+01 -2.854433e+01 
-5.908108e+01 -2.780719e+01 
-5.882583e+01 -2.708904e+01 
-5.857057e+01 -2.638940e+01 
-5.831532e+01 -2.570778e+01 
-5.806006e+01 -2.504373e+01 
-5.780480e+01 -2.439679e+01 
-5.754955e+01 -2.376652e+01 
-5.729429e+01 -2.315248e+01 
-5.703904e+01 -2.255427e+01 
-5.678378e+01 -2.197148e+01 
-5.652853e+01 -2.140370e+01 
-5.627327e+01 -2.085055e+01 
-5.601802e+01 -2.031165e+01 
-5.576276e+01 -1.978664e+01 
-5.550751e+01 -1.927516e+01 
-5.525225e+01 -1.877686e+01 
-5.499700e+01 -1.829139e+01 
-5.474174e+01 -1.781844e+01 
-5.448649e+01 -1.735767e+01 
-5.423123e+01 -1.690877e+01 
-5.397598e+01 -1.647144e+01 
-5.372072e+01 -1.604538e+01 
-5.346547e+01 -1.563030e+01 
-5.321021e+01 -1.522591e+01 
-5.295495e+01 -1.483195e+01 
-5.269970e+01 -1.444813e+01 
-5.244444e+01 -1.407420e+01 
-5.218919e+01 -1.370991e+01 
-5.193393e+01 -1.335501e+01 
-5.167868e+01 -1.300925e+01 
-5.142342e+01 -1.267240e+01 
-5.116817e+01 -1.234423e+01 
-5.091291e+01 -1.202451e+01 
-5.065766e+01 -1.171304e+01 
-5.040240e+01 -1.140958e+01 
-5.014715e+01 -1.111395e+01 
-4.989189e+01 -1.082594e+01 
-4.963664e+01 -1.054534e+01 
-4.938138e+01 -1.027198e+01 
-4.912613e+01 -1.000566e+01 
-4.887087e+01 -9.746203e+00 
-4.861562e+01 -9.493431e+00 
-4.836036e+01 -9.247172e+00 
-4.810511e+01 -9.007258e+00 
-4.784985e+01 -8.773526e+00 
-4.759459e+01 -8.545817e+00 
-4.733934e+01 -8.323975e+00 
-4.708408e+01 -8.107850e+00 
-4.682883e+01 -7.897293e+00 
-4.657357e+01 -7.692161e+00 
-4.631832e+01 -7.492316e+00 
-4.606306e+01 -7.297619e+00 
-4.580781e+01 -7.107939e+00 
-4.555255e+01 -6.923147e+00 
-4.529730e+01 -6.743116e+00 
-4.504204e+01 -6.567724e+00 
-4.478679e+01 -6.396852e+00 
-4.453153e+01 -6.230382e+00 
-4.427628e+01 -6.068202e+00 
-4.402102e+01 -5.910200e+00 
-4.376577e+01 -5.756270e+00 
-4.351051e+01 -5.606306e+00 
-4.325526e+01 -5.460206e+00 
-4.300000e+01 -5.317871e+00 
-4.274474e+01 -5.179203e+00 
-4.248949e+01 -5.044108e+00 
-4.223423e+01 -4.912495e+00 
-4.197898e+01 -4.784272e+00 
-4.172372e+01 -4.659354e+00 
-4.146847e+01 -4.537654e+00 
-4.121321e+01 -4.419090e+00 
-4.095796e+01 -4.303581e+00 
-4.070270e+01 -4.191048e+00 
-4.044745e+01 -4.081415e+00 
-4.019219e+01 -3.974607e+00 
-3.993694e+01 -3.870551e+00 
-3.968168e+01 -3.769176e+00 
-3.942643e+01 -3.670413e+00 
-3.917117e+01 -3.574195e+00 
-3.891592e+01 -3.480457e+00 
-3.866066e+01 -3.389133e+00 
-3.840541e+01 -3.300163e+00 
-3.815015e+01 -3.213485e+00 
-3.789489e+01 -3.129041e+00 
-3.763964e+01 -3.046773e+00 
-3.738438e+01 -2.966624e+00 
-3.712913e+01 -2.888540e+00 
-3.687387e+01 -2.812469e+00 
-3.661862e+01 -2.738358e+00 
-3.636336e+01 -2.666156e+00 
-3.610811e+01 -2.595814e+00 
-3.585285e+01 -2.527286e+00 
-3.559760e+01 -2.460523e+00 
-3.534234e+01 -2.395480e+00 
-3.508709e+01 -2.332113e+00 
-3.483183e+01 -2.270379e+00 
-3.457658e+01 -2.210235e+00 
-3.432132e+01 -2.151642e+00 
-3.406607e+01 -2.094558e+00 
-3.381081e+01 -2.038945e+00 
-3.355556e+01 -1.984765e+00 
-3.330030e+01 -1.931981e+00 
-3.304505e+01 -1.880557e+00 
-3.278979e+01 -1.830458e+00 
-3.253453e+01 -1.781650e+00 
-3.227928e+01 -1.734099e+00 
-3.202402e+01 -1.687774e+00 
-3.176877e+01 -1.642643e+00 
-3.151351e+01 -1.598674e+00 
-3.125826e+01 -1.555839e+00 
-3.100300e+01 -1.514107e+00 
-3.074775e+01 -1.473450e+00 
-3.049249e+01 -1.433841e+00 
-3.023724e+01 -1.395253e+00 
-2.998198e+01 -1.357658e+00 
-2.972673e+01 -1.321033e+00 
-2.947147e+01 -1.285351e+00 
-2.921622e+01 -1.250589e+00 
-2.896096e+01 -1.216722e+00 
-2.870571e+01 -1.183728e+00 
-2.845045e+01 -1.151585e+00 
-2.819520e+01 -1.120269e+00 
-2.793994e+01 -1.089760e+00 
-2.768468e+01 -1.060038e+00 
-2.742943e+01 -1.031081e+00 
-2.717417e+01 -1.002871e+00 
-2.691892e+01 -9.753869e-01 
-2.666366e+01 -9.486114e-01 
-2.640841e+01 -9.225258e-01 
-2.615315e+01 -8.971124e-01 
-2.589790e+01 -8.723538e-01 
-2.564264e+01 -8.482332e-01 
-2.538739e+01 -8.247340e-01 
-2.513213e+01 -8.018404e-01 
-2.487688e+01 -7.795366e-01 
-2.462162e+01 -7.578076e-01 
-2.436637e+01 -7.366384e-01 
-2.411111e+01 -7.160148e-01 
-2.385586e+01 -6.959225e-01 
-2.360060e+01 -6.763479e-01 
-2.334535e+01 -6.572777e-01 
-2.309009e+01 -6.386989e-01 
-2.283483e+01 -6.205988e-01 
-2.257958e+01 -6.029651e-01 
-2.232432e+01 -5.857858e-01 
-2.206907e+01 -5.690491e-01 
-2.181381e+01 -5.527436e-01 
-2.155856e+01 -5.368583e-01 
-2.130330e+01 -5.213824e-01 
-2.104805e+01 -5.063052e-01 
-2.079279e+01 -4.916164e-01 
-2.053754e+01 -4.773062e-01 
-2.028228e+01 -4.633647e-01 
-2.002703e+01 -4.497824e-01 
-1.977177e+01 -4.365501e-01 
-1.951652e+01 -4.236588e-01 
-1.926126e+01 -4.110996e-01 
-1.900601e+01 -3.988640e-01 
-1.875075e+01 -3.869437e-01 
-1.849550e+01 -3.753306e-01 
-1.824024e+01 -3.640167e-01 
-1.798498e+01 -3.529943e-01 
-1.772973e+01 -3.422559e-01 
-1.747447e+01 -3.317942e-01 
-1.721922e+01 -3.216021e-01 
-1.696396e+01 -3.116726e-01 
-1.670871e+01 -3.019990e-01 
-1.645345e+01 -2.925746e-01 
-1.619820e+01 -2.833930e-01 
-1.594294e+01 -2.744481e-01 
-1.568769e+01 -2.657336e-01 
-1.543243e+01 -2.572436e-01 
-1.517718e+01 -2.489725e-01 
-1.492192e+01 -2.409144e-01 
-1.466667e+01 -2.330640e-01 
-1.441141e+01 -2.254158e-01 
-1.415616e+01 -2.179647e-01 
-1.390090e+01 -2.107057e-01 
-1.364565e+01 -2.036336e-01 
-1.339039e+01 -1.967438e-01 
-1.313514e+01 -1.900315e-01 
-1.287988e+01 -1.834922e-01 
-1.262462e+01 -1.771213e-01 
-1.236937e+01 -1.709147e-01 
-1.211411e+01 -1.648679e-01 
-1.185886e+01 -1.589770e-01 
-1.160360e+01 -1.532378e-01 
-1.134835e+01 -1.476465e-01 
-1.109309e+01 -1.421993e-01 
-1.083784e+01 -1.368925e-01 
-1.058258e+01 -1.317224e-01 
-1.032733e+01 -1.266855e-01 
-1.007207e+01 -1.217784e-01 
-9.816817e+00 -1.169977e-01 
-9.561562e+00 -1.123403e-01 
-9.306306e+00 -1.078028e-01 
-9.051051e+00 -1.033822e-01 
-8.795796e+00 -9.907558e-02 
-8.540541e+00 -9.487989e-02 
-8.285285e+00 -9.079232e-02 
-8.030030e+00 -8.681007e-02 
-7.774775e+00 -8.293044e-02 
-7.519520e+00 -7.915076e-02 
-7.264264e+00 -7.546848e-02 
-7.009009e+00 -7.188108e-02 
-6.753754e+00 -6.838612e-02 
-6.498498e+00 -6.498121e-02 
-6.243243e+00 -6.166403e-02 
-5.987988e+00 -5.843233e-02 
-5.732733e+00 -5.528390e-02 
-5.477477e+00 -5.221659e-02 
-5.222222e+00 -4.922832e-02 
-4.966967e+00 -4.631704e-02 
-4.711712e+00 -4.348079e-02 
-4.456456e+00 -4.071761e-02 
-4.201201e+00 -3.802563e-02 
-3.945946e+00 -3.540301e-02 
-3.690691e+00 -3.284798e-02 
-3.435435e+00 -3.035877e-02 
-3.180180e+00 -2.793371e-02 
-2.924925e+00 -2.557113e-02 
-2.669670e+00 -2.326943e-02 
-2.414414e+00 -2.102704e-02 
-2.159159e+00 -1.884242e-02 
-1.903904e+00 -1.671410e-02 
-1.648649e+00 -1.464062e-02 
-1.393393e+00 -1.262056e-02 
-1.138138e+00 -1.065255e-02 
-8.828829e-01 -8.735257e-03 
-6.276276e-01 -6.867364e-03 
-3.723724e-01 -5.047600e-03 
-1.171171e-01 -3.274726e-03 
1.381381e-01 -1.547534e-03 
3.933934e-01 1.351542e-04 
6.486486e-01 1.774485e-03 
9.039039e-01 3.371575e-03 
1.159159e+00 4.927513e-03 
1.414414e+00 6.443359e-03 
1.669670e+00 7.920147e-03 
1.924925e+00 9.358882e-03 
2.180180e+00 1.076055e-02 
2.435435e+00 1.212609e-02 
2.690691e+00 1.345645e-02 
2.945946e+00 1.475254e-02 
3.201201e+00 1.601522e-02 
3.456456e+00 1.724537e-02 
3.711712e+00 1.844383e-02 
3.966967e+00 1.961140e-02 
4.222222e+00 2.074889e-02 
4.477477e+00 2.185707e-02 
4.732733e+00 2.293669e-02 
4.987988e+00 2.398850e-02 
5.243243e+00 2.501320e-02 
5.498498e+00 2.601150e-02 
5.753754e+00 2.698408e-02 
6.009009e+00 2.793160e-02 
6.264264e+00 2.885470e-02 
6.519520e+00 2.975402e-02 
6.774775e+00 3.063016e-02 
7.030030e+00 3.148373e-02 
7.285285e+00 3.231531e-02 
7.540541e+00 3.312546e-02 
7.795796e+00 3.391473e-02 
8.051051e+00 3.468366e-02 
8.306306e+00 3.543279e-02 
8.561562e+00 3.616261e-02 
8.816817e+00 3.687362e-02 
9.072072e+00 3.756632e-02 
9.327327e+00 3.824116e-02 
9.582583e+00 3.889862e-02 
9.837838e+00 3.953914e-02 
1.009309e+01 4.016315e-02 
1.034835e+01 4.077108e-02 
1.060360e+01 4.136335e-02 
1.085886e+01 4.194036e-02 
1.111411e+01 4.250250e-02 
1.136937e+01 4.305016e-02 
1.162462e+01 4.358370e-02 
1.187988e+01 4.410350e-02 
1.213514e+01 4.460990e-02 
1.239039e+01 4.510326e-02 
1.264565e+01 4.558390e-02 
1.290090e+01 4.605216e-02 
1.315616e+01 4.650835e-02 
1.341141e+01 4.695279e-02 
1.366667e+01 4.738577e-02 
1.392192e+01 4.780760e-02 
1.417718e+01 4.821856e-02 
1.443243e+01 4.861894e-02 
1.468769e+01 4.900899e-02 
1.494294e+01 4.938899e-02 
1.519820e+01 4.975921e-02 
1.545345e+01 5.011988e-02 
1.570871e+01 5.047126e-02 
1.596396e+01 5.081359e-02 
1.621922e+01 5.114709e-02 
1.647447e+01 5.147200e-02 
1.672973e+01 5.178854e-02 
1.698498e+01 5.209693e-02 
1.724024e+01 5.239736e-02 
1.749550e+01 5.269006e-02 
1.775075e+01 5.297521e-02 
1.800601e+01 5.325302e-02 
1.826126e+01 5.352367e-02 
1.851652e+01 5.378734e-02 
1.877177e+01 5.404423e-02 
1.902703e+01 5.429449e-02 
1.928228e+01 5.453830e-02 
1.953754e+01 5.477583e-02 
1.979279e+01 5.500724e-02 
2.004805e+01 5.523269e-02 
2.030330e+01 5.545233e-02 
2.055856e+01 5.566631e-02 
2.081381e+01 5.587477e-02 
2.106907e+01 5.607787e-02 
2.132432e+01 5.627573e-02 
2.157958e+01 5.646849e-02 
2.183483e+01 5.665629e-02 
2.209009e+01 5.683924e-02 
2.234535e+01 5.701749e-02 
2.260060e+01 5.719114e-02 
2.285586e+01 5.736031e-02 
2.311111e+01 5.752513e-02 
2.336637e+01 5.768570e-02 
2.362162e+01 5.784213e-02 
2.387688e+01 5.799453e-02 
2.413213e+01 5.814301e-02 
2.438739e+01 5.828766e-02 
2.464264e+01 5.842858e-02 
2.489790e+01 5.856587e-02 
2.515315e+01 5.869962e-02 
2.540841e+01 5.882993e-02 
2.566366e+01 5.895688e-02 
2.591892e+01 5.908056e-02 
2.617417e+01 5.920105e-02 
2.642943e+01 5.931843e-02 
2.668468e+01 5.943280e-02 
2.693994e+01 5.954421e-02 
2.719520e+01 5.965275e-02 
2.745045e+01 5.975850e-02 
2.770571e+01 5.986152e-02 
2.796096e+01 5.996189e-02 
2.821622e+01 6.005967e-02 
2.847147e+01 6.015494e-02 
2.872673e+01 6.024774e-02 
2.898198e+01 6.033816e-02 
2.923724e+01 6.042625e-02 
2.949249e+01 6.051206e-02 
2.974775e+01 6.059567e-02 
3.000300e+01 6.067712e-02 
3.025826e+01 6.075647e-02 
3.051351e+01 6.083378e-02 
3.076877e+01 6.090910e-02 
3.102402e+01 6.098247e-02 
3.127928e+01 6.105396e-02 
3.153453e+01 6.112360e-02 
3.178979e+01 6.119145e-02 
3.204505e+01 6.125755e-02 
3.230030e+01 6.132195e-02 
3.255556e+01 6.138468e-02 
3.281081e+01 6.144581e-02 
3.306607e+01 6.150535e-02 
3.332132e+01 6.156336e-02 
3.357658e+01 6.161988e-02 
3.383183e+01 6.167494e-02 
3.408709e+01 6.172858e-02 
3.434234e+01 6.178084e-02 
3.459760e+01 6.183176e-02 
3.485285e+01 6.188136e-02 
3.510811e+01 6.192968e-02 
3.536336e+01 6.197676e-02 
3.561862e+01 6.202262e-02 
3.587387e+01 6.206731e-02 
3.612913e+01 6.211084e-02 
3.638438e+01 6.215325e-02 
3.663964e+01 6.219457e-02 
3.689489e+01 6.223482e-02 
3.715015e+01 6.227404e-02 
3.740541e+01 6.231224e-02 
3.766066e+01 6.234946e-02 
3.791592e+01 6.238572e-02 
3.817117e+01 6.242105e-02 
3.842643e+01 6.245547e-02 
3.868168e+01 6.248900e-02 
3.893694e+01 6.252166e-02 
3.919219e+01 6.255349e-02 
3.944745e+01 6.258449e-02 
3.970270e+01 6.261470e-02 
3.995796e+01 6.264413e-02 
4.021321e+01 6.267279e-02 
4.046847e+01 6.270073e-02 
4.072372e+01 6.272794e-02 
4.097898e+01 6.275445e-02 
4.123423e+01 6.278027e-02 
4.148949e+01 6.280543e-02 
4.174474e+01 6.282995e-02 
4.200000e+01 6.285383e-02 
4.225526e+01 6.287709e-02 
4.251051e+01 6.289976e-02 
4.276577e+01 6.292184e-02 
4.302102e+01 6.294335e-02 
4.327628e+01 6.296431e-02 
4.353153e+01 6.298473e-02 
4.378679e+01 6.300463e-02 
4.404204e+01 6.302401e-02 
4.429730e+01 6.304289e-02 
4.455255e+01 6.306128e-02 
4.480781e+01 6.307920e-02 
4.506306e+01 6.309666e-02 
4.531832e+01 6.311367e-02 
4.557357e+01 6.313024e-02 
4.582883e+01 6.314638e-02 
4.608408e+01 6.316211e-02 
4.633934e+01 6.317743e-02 
4.659459e+01 6.319236e-02 
4.684985e+01 6.320690e-02 
4.710511e+01 6.322107e-02 
4.736036e+01 6.323487e-02 
4.761562e+01 6.324832e-02 
4.787087e+01 6.326142e-02 
4.812613e+01 6.327418e-02 
4.838138e+01 6.328662e-02 
4.863664e+01 6.329873e-02 
4.889189e+01 6.331054e-02 
4.914715e+01 6.332203e-02 
4.940240e+01 6.333323e-02 
4.965766e+01 6.334415e-02 
4.991291e+01 6.335478e-02 
5.016817e+01 6.336514e-02 
5.042342e+01 6.337523e-02 
5.067868e+01 6.338506e-02 
5.093393e+01 6.339464e-02 
5.118919e+01 6.340397e-02 
5.144444e+01 6.341306e-02 
5.169970e+01 6.342191e-02 
5.195495e+01 6.343054e-02 
5.221021e+01 6.343895e-02 
5.246547e+01 6.344714e-02 
5.272072e+01 6.345511e-02 
5.297598e+01 6.346289e-02 
5.323123e+01 6.347046e-02 
5.348649e+01 6.347784e-02 
5.374174e+01 6.348502e-02 
5.399700e+01 6.349202e-02 
5.425225e+01 6.349885e-02 
5.450751e+01 6.350549e-02 
5.476276e+01 6.351197e-02 
5.501802e+01 6.351827e-02 
5.527327e+01 6.352442e-02 
5.552853e+01 6.353041e-02 
5.578378e+01 6.353624e-02 
5.603904e+01 6.354192e-02 
5.629429e+01 6.354746e-02 
5.654955e+01 6.355285e-02 
5.680480e+01 6.355810e-02 
5.706006e+01 6.356322e-02 
5.731532e+01 6.356821e-02 
5.757057e+01 6.357307e-02 
5.782583e+01 6.357780e-02 
5.808108e+01 6.358241e-02 
5.833634e+01 6.358690e-02 
5.859159e+01 6.359128e-02 
5.884685e+01 6.359554e-02 
5.910210e+01 6.359970e-02 
5.935736e+01 6.360375e-02 
5.961261e+01 6.360769e-02 
5.986787e+01 6.361153e-02 
6.012312e+01 6.361527e-02 
6.037838e+01 6.361892e-02 
6.063363e+01 6.362247e-02 
6.088889e+01 6.362593e-02 
6.114414e+01 6.362930e-02 
6.139940e+01 6.363258e-02 
6.165465e+01 6.363578e-02 
6.190991e+01 6.363890e-02 
6.216517e+01 6.364194e-02 
6.242042e+01 6.364490e-02 
6.267568e+01 6.364778e-02 
6.293093e+01 6.365059e-02 
6.318619e+01 6.365332e-02 
6.344144e+01 6.365599e-02 
6.369670e+01 6.365858e-02 
6.395195e+01 6.366111e-02 
6.420721e+01 6.366358e-02 
6.446246e+01 6.366598e-02 
6.471772e+01 6.366832e-02 
6.497297e+01 6.367060e-02 
6.522823e+01 6.367282e-02 
6.548348e+01 6.367498e-02 
6.573874e+01 6.367709e-02 
6.599399e+01 6.367914e-02 
6.624925e+01 6.368114e-02 
6.650450e+01 6.368309e-02 
6.675976e+01 6.368499e-02 
6.701502e+01 6.368684e-02 
6.727027e+01 6.368864e-02 
6.752553e+01 6.369039e-02 
6.778078e+01 6.369210e-02 
6.803604e+01 6.369377e-02 
6.829129e+01 6.369539e-02 
6.854655e+01 6.369697e-02 
6.880180e+01 6.369851e-02 
6.905706e+01 6.370002e-02 
6.931231e+01 6.370148e-02 
6.956757e+01 6.370290e-02 
6.982282e+01 6.370429e-02 
7.007808e+01 6.370564e-02 
7.033333e+01 6.370696e-02 
7.058859e+01 6.370824e-02 
7.084384e+01 6.370949e-02 
7.109910e+01 6.371071e-02 
7.135435e+01 6.371190e-02 
7.160961e+01 6.371305e-02 
7.186486e+01 6.371418e-02 
7.212012e+01 6.371528e-02 
7.237538e+01 6.371635e-02 
7.263063e+01 6.371739e-02 
7.288589e+01 6.371840e-02 
7.314114e+01 6.371939e-02 
7.339640e+01 6.372035e-02 
7.365165e+01 6.372129e-02 
7.390691e+01 6.372220e-02 
7.416216e+01 6.372309e-02 
7.441742e+01 6.372396e-02 
7.467267e+01 6.372481e-02 
7.492793e+01 6.372563e-02 
7.518318e+01 6.372643e-02 
7.543844e+01 6.372721e-02 
7.569369e+01 6.372798e-02 
7.594895e+01 6.372872e-02 
7.620420e+01 6.372944e-02 
7.645946e+01 6.373014e-02 
7.671471e+01 6.373083e-02 
7.696997e+01 6.373150e-02 
7.722523e+01 6.373215e-02 
7.748048e+01 6.373278e-02 
7.773574e+01 6.373340e-02 
7.799099e+01 6.373400e-02 
7.824625e+01 6.373459e-02 
7.850150e+01 6.373516e-02 
7.875676e+01 6.373572e-02 
7.901201e+01 6.373626e-02 
7.926727e+01 6.373679e-02 
7.952252e+01 6.373730e-02 
7.977778e+01 6.373780e-02 
8.003303e+01 6.373829e-02 
8.028829e+01 6.373877e-02 
8.054354e+01 6.373923e-02 
8.079880e+01 6.373968e-02 
8.105405e+01 6.374012e-02 
8.130931e+01 6.374055e-02 
8.156456e+01 6.374097e-02 
8.181982e+01 6.374138e-02 
8.207508e+01 6.374177e-02 
8.233033e+01 6.374216e-02 
8.258559e+01 6.374253e-02 
8.284084e+01 6.374290e-02 
8.309610e+01 6.374326e-02 
8.335135e+01 6.374361e-02 
8.360661e+01 6.374395e-02 
8.386186e+01 6.374428e-02 
8.411712e+01 6.374460e-02 
8.437237e+01 6.374491e-02 
8.462763e+01 6.374522e-02 
8.488288e+01 6.374551e-02 
8.513814e+01 6.374580e-02 
8.539339e+01 6.374609e-02 
8.564865e+01 6.374636e-02 
8.590390e+01 6.374663e-02 
8.615916e+01 6.374689e-02 
8.641441e+01 6.374714e-02 
8.666967e+01 6.374739e-02 
8.692492e+01 6.374763e-02 
8.718018e+01 6.374787e-02 
8.743544e+01 6.374810e-02 
8.769069e+01 6.374832e-02 
8.794595e+01 6.374854e-02 
8.820120e+01 6.374875e-02 
8.845646e+01 6.374896e-02 
8.871171e+01 6.374916e-02 
8.896697e+01 6.374935e-02 
8.922222e+01 6.374954e-02 
8.947748e+01 6.374973e-02 
8.973273e+01 6.374991e-02 
8.998799e+01 6.375009e-02 
9.024324e+01 6.375026e-02 
9.049850e+01 6.375043e-02 
9.075375e+01 6.375059e-02 
9.100901e+01 6.375075e-02 
9.126426e+01 6.375090e-02 
9.151952e+01 6.375105e-02 
9.177477e+01 6.375120e-02 
9.203003e+01 6.375134e-02 
9.228529e+01 6.375148e-02 
9.254054e+01 6.375162e-02 
9.279580e+01 6.375175e-02 
9.305105e+01 6.375188e-02 
9.330631e+01 6.375201e-02 
9.356156e+01 6.375213e-02 
9.381682e+01 6.375225e-02 
9.407207e+01 6.375237e-02 
9.432733e+01 6.375248e-02 
9.458258e+01 6.375259e-02 
9.483784e+01 6.375270e-02 
9.509309e+01 6.375280e-02 
9.534835e+01 6.375290e-02 
9.560360e+01 6.375300e-02 
9.585886e+01 6.375310e-02 
9.611411e+01 6.375319e-02 
9.636937e+01 6.375329e-02 
9.662462e+01 6.375338e-02 
9.687988e+01 6.375346e-02 
9.713514e+01 6.375355e-02 
9.739039e+01 6.375363e-02 
9.764565e+01 6.375371e-02 
9.790090e+01 6.375379e-02 
9.815616e+01 6.375387e-02 
9.841141e+01 6.375394e-02 
9.866667e+01 6.375401e-02 
9.892192e+01 6.375408e-02 
9.917718e+01 6.375415e-02 
9.943243e+01 6.375422e-02 
9.968769e+01 6.375429e-02 
9.994294e+01 6.375435e-02 
1.001982e+02 6.375441e-02 
1.004535e+02 6.375447e-02 
1.007087e+02 6.375453e-02 
1.009640e+02 6.375459e-02 
1.012192e+02 6.375464e-02 
1.014745e+02 6.375470e-02 
1.017297e+02 6.375475e-02 
1.019850e+02 6.375480e-02 
1.022402e+02 6.375485e-02 
1.024955e+02 6.375490e-02 
1.027508e+02 6.375495e-02 
1.030060e+02 6.375500e-02 
1.032613e+02 6.375504e-02 
1.035165e+02 6.375509e-02 
1.037718e+02 6.375513e-02 
1.040270e+02 6.375517e-02 
1.042823e+02 6.375521e-02 
1.045375e+02 6.375525e-02 
1.047928e+02 6.375529e-02 
1.050480e+02 6.375533e-02 
1.053033e+02 6.375537e-02 
1.055586e+02 6.375540e-02 
1.058138e+02 6.375544e-02 
1.060691e+02 6.375547e-02 
1.063243e+02 6.375550e-02 
1.065796e+02 6.375554e-02 
1.068348e+02 6.375557e-02 
1.070901e+02 6.375560e-02 
1.073453e+02 6.375563e-02 
1.076006e+02 6.375566e-02 
1.078559e+02 6.375569e-02 
1.081111e+02 6.375571e-02 
1.083664e+02 6.375574e-02 
1.086216e+02 6.375577e-02 
1.088769e+02 6.375579e-02 
1.091321e+02 6.375582e-02 
1.093874e+02 6.375584e-02 
1.096426e+02 6.375587e-02 
1.098979e+02 6.375589e-02 
1.101532e+02 6.375591e-02 
1.104084e+02 6.375593e-02 
1.106637e+02 6.375595e-02 
1.109189e+02 6.375598e-02 
1.111742e+02 6.375600e-02 
1.114294e+02 6.375602e-02 
1.116847e+02 6.375603e-02 
1.119399e+02 6.375605e-02 
1.121952e+02 6.375607e-02 
1.124505e+02 6.375609e-02 
1.127057e+02 6.375611e-02 
1.129610e+02 6.375612e-02 
1.132162e+02 6.375614e-02 
1.134715e+02 6.375616e-02 
1.137267e+02 6.375617e-02 
1.139820e+02 6.375619e-02 
1.142372e+02 6.375620e-02 
1.144925e+02 6.375622e-02 
1.147477e+02 6.375623e-02 
1.150030e+02 6.375624e-02 
1.152583e+02 6.375626e-02 
1.155135e+02 6.375627e-02 
1.157688e+02 6.375628e-02 
1.160240e+02 6.375629e-02 
1.162793e+02 6.375631e-02 
1.165345e+02 6.375632e-02 
1.167898e+02 6.375633e-02 
1.170450e+02 6.375634e-02 
1.173003e+02 6.375635e-02 
1.175556e+02 6.375636e-02 
1.178108e+02 6.375637e-02 
1.180661e+02 6.375638e-02 
1.183213e+02 6.375639e-02 
1.185766e+02 6.375640e-02 
1.188318e+02 6.375641e-02 
1.190871e+02 6.375642e-02 
1.193423e+02 6.375643e-02 
1.195976e+02 6.375644e-02 
1.198529e+02 6.375645e-02 
1.201081e+02 6.375645e-02 
1.203634e+02 6.375646e-02 
1.206186e+02 6.375647e-02 
1.208739e+02 6.375648e-02 
1.211291e+02 6.375648e-02 
1.213844e+02 6.375649e-02 
1.216396e+02 6.375650e-02 
1.218949e+02 6.375650e-02 
1.221502e+02 6.375651e-02 
1.224054e+02 6.375652e-02 
1.226607e+02 6.375652e-02 
1.229159e+02 6.375653e-02 
1.231712e+02 6.375654e-02 
1.234264e+02 6.375654e-02 
1.236817e+02 6.375655e-02 
1.239369e+02 6.375655e-02 
1.241922e+02 6.375656e-02 
1.244474e+02 6.375656e-02 
1.247027e+02 6.375657e-02 
1.249580e+02 6.375657e-02 
1.252132e+02 6.375658e-02 
1.254685e+02 6.375658e-02 
1.257237e+02 6.375659e-02 
1.259790e+02 6.375659e-02 
1.262342e+02 6.375660e-02 
1.264895e+02 6.375660e-02 
1.267447e+02 6.375660e-02 
1.270000e+02 6.375661e-02 


==> Figures/4pt_I_sig_NE_sub_muZ/points_4.dat <==
1.000000e+00 8.467190e-03 4.671549e-03 
2.000000e+00 1.589959e-02 8.719397e-03 
3.000000e+00 2.148572e-02 1.223290e-02 
4.000000e+00 2.578066e-02 1.523897e-02 
5.000000e+00 2.935508e-02 1.773084e-02 
6.000000e+00 3.219794e-02 1.977114e-02 
7.000000e+00 3.399421e-02 2.141217e-02 
8.000000e+00 3.524700e-02 2.258810e-02 


==> Figures/4pt_I_sig_Tot_muT/points_0.dat <==
-1.280000e+02 3.000880e-01 
1.270000e+02 3.000880e-01 
1.270000e+02 4.869827e-01 
-1.280000e+02 4.869827e-01 
-1.280000e+02 3.000880e-01 


==> Figures/4pt_I_sig_Tot_muT/points_1.dat <==
-1.280000e+02 -2.583025e+05 
-1.277447e+02 -2.516468e+05 
-1.274895e+02 -2.451626e+05 
-1.272342e+02 -2.388456e+05 
-1.269790e+02 -2.326912e+05 
-1.267237e+02 -2.266955e+05 
-1.264685e+02 -2.208542e+05 
-1.262132e+02 -2.151635e+05 
-1.259580e+02 -2.096194e+05 
-1.257027e+02 -2.042182e+05 
-1.254474e+02 -1.989561e+05 
-1.251922e+02 -1.938296e+05 
-1.249369e+02 -1.888352e+05 
-1.246817e+02 -1.839695e+05 
-1.244264e+02 -1.792291e+05 
-1.241712e+02 -1.746110e+05 
-1.239159e+02 -1.701118e+05 
-1.236607e+02 -1.657285e+05 
-1.234054e+02 -1.614582e+05 
-1.231502e+02 -1.572979e+05 
-1.228949e+02 -1.532448e+05 
-1.226396e+02 -1.492962e+05 
-1.223844e+02 -1.454492e+05 
-1.221291e+02 -1.417015e+05 
-1.218739e+02 -1.380502e+05 
-1.216186e+02 -1.344931e+05 
-1.213634e+02 -1.310276e+05 
-1.211081e+02 -1.276514e+05 
-1.208529e+02 -1.243622e+05 
-1.205976e+02 -1.211578e+05 
-1.203423e+02 -1.180359e+05 
-1.200871e+02 -1.149945e+05 
-1.198318e+02 -1.120314e+05 
-1.195766e+02 -1.091447e+05 
-1.193213e+02 -1.063324e+05 
-1.190661e+02 -1.035925e+05 
-1.188108e+02 -1.009233e+05 
-1.185556e+02 -9.832277e+04 
-1.183003e+02 -9.578929e+04 
-1.180450e+02 -9.332108e+04 
-1.177898e+02 -9.091648e+04 
-1.175345e+02 -8.857383e+04 
-1.172793e+02 -8.629154e+04 
-1.170240e+02 -8.406807e+04 
-1.167688e+02 -8.190188e+04 
-1.165135e+02 -7.979151e+04 
-1.162583e+02 -7.773552e+04 
-1.160030e+02 -7.573251e+04 
-1.157477e+02 -7.378111e+04 
-1.154925e+02 -7.187998e+04 
-1.152372e+02 -7.002785e+04 
-1.149820e+02 -6.822344e+04 
-1.147267e+02 -6.646552e+04 
-1.144715e+02 -6.475290e+04 
-1.142162e+02 -6.308440e+04 
-1.139610e+02 -6.145890e+04 
-1.137057e+02 -5.987529e+04 
-1.134505e+02 -5.833247e+04 
-1.131952e+02 -5.682942e+04 
-1.129399e+02 -5.536509e+04 
-1.126847e+02 -5.393849e+04 
-1.124294e+02 -5.254865e+04 
-1.121742e+02 -5.119462e+04 
-1.119189e+02 -4.987548e+04 
-1.116637e+02 -4.859033e+04 
-1.114084e+02 -4.733830e+04 
-1.111532e+02 -4.611853e+04 
-1.108979e+02 -4.493018e+04 
-1.106426e+02 -4.377246e+04 
-1.103874e+02 -4.264457e+04 
-1.101321e+02 -4.154574e+04 
-1.098769e+02 -4.047522e+04 
-1.096216e+02 -3.943229e+04 
-1.093664e+02 -3.841623e+04 
-1.091111e+02 -3.742635e+04 
-1.088559e+02 -3.646198e+04 
-1.086006e+02 -3.552245e+04 
-1.083453e+02 -3.460714e+04 
-1.080901e+02 -3.371541e+04 
-1.078348e+02 -3.284665e+04 
-1.075796e+02 -3.200029e+04 
-1.073243e+02 -3.117573e+04 
-1.070691e+02 -3.037241e+04 
-1.068138e+02 -2.958980e+04 
-1.065586e+02 -2.882735e+04 
-1.063033e+02 -2.808454e+04 
-1.060480e+02 -2.736088e+04 
-1.057928e+02 -2.665586e+04 
-1.055375e+02 -2.596901e+04 
-1.052823e+02 -2.529986e+04 
-1.050270e+02 -2.464795e+04 
-1.047718e+02 -2.401283e+04 
-1.045165e+02 -2.339409e+04 
-1.042613e+02 -2.279128e+04 
-1.040060e+02 -2.220401e+04 
-1.037508e+02 -2.163187e+04 
-1.034955e+02 -2.107447e+04 
-1.032402e+02 -2.053143e+04 
-1.029850e+02 -2.000239e+04 
-1.027297e+02 -1.948698e+04 
-1.024745e+02 -1.898485e+04 
-1.022192e+02 -1.849565e+04 
-1.019640e+02 -1.801907e+04 
-1.017087e+02 -1.755476e+04 
-1.014535e+02 -1.710241e+04 
-1.011982e+02 -1.666173e+04 
-1.009429e+02 -1.623239e+04 
-1.006877e+02 -1.581412e+04 
-1.004324e+02 -1.540663e+04 
-1.001772e+02 -1.500964e+04 
-9.992192e+01 -1.462287e+04 
-9.966667e+01 -1.424607e+04 
-9.941141e+01 -1.387898e+04 
-9.915616e+01 -1.352135e+04 
-9.890090e+01 -1.317294e+04 
-9.864565e+01 -1.283350e+04 
-9.839039e+01 -1.250281e+04 
-9.813514e+01 -1.218064e+04 
-9.787988e+01 -1.186677e+04 
-9.762462e+01 -1.156099e+04 
-9.736937e+01 -1.126308e+04 
-9.711411e+01 -1.097286e+04 
-9.685886e+01 -1.069011e+04 
-9.660360e+01 -1.041464e+04 
-9.634835e+01 -1.014628e+04 
-9.609309e+01 -9.884827e+03 
-9.583784e+01 -9.630114e+03 
-9.558258e+01 -9.381963e+03 
-9.532733e+01 -9.140207e+03 
-9.507207e+01 -8.904680e+03 
-9.481682e+01 -8.675221e+03 
-9.456156e+01 -8.451675e+03 
-9.430631e+01 -8.233890e+03 
-9.405105e+01 -8.021715e+03 
-9.379580e+01 -7.815008e+03 
-9.354054e+01 -7.613627e+03 
-9.328529e+01 -7.417435e+03 
-9.303003e+01 -7.226299e+03 
-9.277477e+01 -7.040087e+03 
-9.251952e+01 -6.858673e+03 
-9.226426e+01 -6.681934e+03 
-9.200901e+01 -6.509749e+03 
-9.175375e+01 -6.342001e+03 
-9.149850e+01 -6.178575e+03 
-9.124324e+01 -6.019360e+03 
-9.098799e+01 -5.864247e+03 
-9.073273e+01 -5.713131e+03 
-9.047748e+01 -5.565909e+03 
-9.022222e+01 -5.422480e+03 
-8.996697e+01 -5.282747e+03 
-8.971171e+01 -5.146615e+03 
-8.945646e+01 -5.013990e+03 
-8.920120e+01 -4.884783e+03 
-8.894595e+01 -4.758905e+03 
-8.869069e+01 -4.636270e+03 
-8.843544e+01 -4.516795e+03 
-8.818018e+01 -4.400399e+03 
-8.792492e+01 -4.287002e+03 
-8.766967e+01 -4.176527e+03 
-8.741441e+01 -4.068898e+03 
-8.715916e+01 -3.964043e+03 
-8.690390e+01 -3.861890e+03 
-8.664865e+01 -3.762368e+03 
-8.639339e+01 -3.665411e+03 
-8.613814e+01 -3.570952e+03 
-8.588288e+01 -3.478928e+03 
-8.562763e+01 -3.389274e+03 
-8.537237e+01 -3.301931e+03 
-8.511712e+01 -3.216838e+03 
-8.486186e+01 -3.133937e+03 
-8.460661e+01 -3.053173e+03 
-8.435135e+01 -2.974490e+03 
-8.409610e+01 -2.897834e+03 
-8.384084e+01 -2.823153e+03 
-8.358559e+01 -2.750397e+03 
-8.333033e+01 -2.679515e+03 
-8.307508e+01 -2.610460e+03 
-8.281982e+01 -2.543184e+03 
-8.256456e+01 -2.477642e+03 
-8.230931e+01 -2.413788e+03 
-8.205405e+01 -2.351580e+03 
-8.179880e+01 -2.290974e+03 
-8.154354e+01 -2.231931e+03 
-8.128829e+01 -2.174408e+03 
-8.103303e+01 -2.118368e+03 
-8.077778e+01 -2.063772e+03 
-8.052252e+01 -2.010582e+03 
-8.026727e+01 -1.958763e+03 
-8.001201e+01 -1.908280e+03 
-7.975676e+01 -1.859097e+03 
-7.950150e+01 -1.811181e+03 
-7.924625e+01 -1.764500e+03 
-7.899099e+01 -1.719022e+03 
-7.873574e+01 -1.674716e+03 
-7.848048e+01 -1.631551e+03 
-7.822523e+01 -1.589498e+03 
-7.796997e+01 -1.548530e+03 
-7.771471e+01 -1.508616e+03 
-7.745946e+01 -1.469731e+03 
-7.720420e+01 -1.431849e+03 
-7.694895e+01 -1.394942e+03 
-7.669369e+01 -1.358986e+03 
-7.643844e+01 -1.323957e+03 
-7.618318e+01 -1.289830e+03 
-7.592793e+01 -1.256583e+03 
-7.567267e+01 -1.224192e+03 
-7.541742e+01 -1.192636e+03 
-7.516216e+01 -1.161893e+03 
-7.490691e+01 -1.131942e+03 
-7.465165e+01 -1.102763e+03 
-7.439640e+01 -1.074336e+03 
-7.414114e+01 -1.046641e+03 
-7.388589e+01 -1.019660e+03 
-7.363063e+01 -9.933736e+02 
-7.337538e+01 -9.677650e+02 
-7.312012e+01 -9.428162e+02 
-7.286486e+01 -9.185103e+02 
-7.260961e+01 -8.948307e+02 
-7.235435e+01 -8.717612e+02 
-7.209910e+01 -8.492861e+02 
-7.184384e+01 -8.273902e+02 
-7.158859e+01 -8.060584e+02 
-7.133333e+01 -7.852763e+02 
-7.107808e+01 -7.650297e+02 
-7.082282e+01 -7.453048e+02 
-7.056757e+01 -7.260881e+02 
-7.031231e+01 -7.073666e+02 
-7.005706e+01 -6.891274e+02 
-6.980180e+01 -6.713583e+02 
-6.954655e+01 -6.540470e+02 
-6.929129e+01 -6.371817e+02 
-6.903604e+01 -6.207511e+02 
-6.878078e+01 -6.047437e+02 
-6.852553e+01 -5.891489e+02 
-6.827027e+01 -5.739559e+02 
-6.801502e+01 -5.591543e+02 
-6.775976e+01 -5.447342e+02 
-6.750450e+01 -5.306856e+02 
-6.724925e+01 -5.169990e+02 
-6.699399e+01 -5.036650e+02 
-6.673874e+01 -4.906746e+02 
-6.648348e+01 -4.780190e+02 
-6.622823e+01 -4.656894e+02 
-6.597297e+01 -4.536776e+02 
-6.571772e+01 -4.419752e+02 
-6.546246e+01 -4.305744e+02 
-6.520721e+01 -4.194674e+02 
-6.495195e+01 -4.086465e+02 
-6.469670e+01 -3.981045e+02 
-6.444144e+01 -3.878341e+02 
-6.418619e+01 -3.778283e+02 
-6.393093e+01 -3.680803e+02 
-6.367568e+01 -3.585836e+02 
-6.342042e+01 -3.493315e+02 
-6.316517e+01 -3.403178e+02 
-6.290991e+01 -3.315364e+02 
-6.265465e+01 -3.229812e+02 
-6.239940e+01 -3.146465e+02 
-6.214414e+01 -3.065266e+02 
-6.188889e+01 -2.986159e+02 
-6.163363e+01 -2.909090e+02 
-6.137838e+01 -2.834006e+02 
-6.112312e+01 -2.760858e+02 
-6.086787e+01 -2.689594e+02 
-6.061261e+01 -2.620167e+02 
-6.035736e+01 -2.552529e+02 
-6.010210e+01 -2.486633e+02 
-5.984685e+01 -2.422435e+02 
-5.959159e+01 -2.359892e+02 
-5.933634e+01 -2.298960e+02 
-5.908108e+01 -2.239598e+02 
-5.882583e+01 -2.181765e+02 
-5.857057e+01 -2.125423e+02 
-5.831532e+01 -2.070533e+02 
-5.806006e+01 -2.017057e+02 
-5.780480e+01 -1.964958e+02 
-5.754955e+01 -1.914203e+02 
-5.729429e+01 -1.864755e+02 
-5.703904e+01 -1.816581e+02 
-5.678378e+01 -1.769648e+02 
-5.652853e+01 -1.723925e+02 
-5.627327e+01 -1.679380e+02 
-5.601802e+01 -1.635983e+02 
-5.576276e+01 -1.593704e+02 
-5.550751e+01 -1.552514e+02 
-5.525225e+01 -1.512385e+02 
-5.499700e+01 -1.473291e+02 
-5.474174e+01 -1.435204e+02 
-5.448649e+01 -1.398098e+02 
-5.423123e+01 -1.361949e+02 
-5.397598e+01 -1.326731e+02 
-5.372072e+01 -1.292420e+02 
-5.346547e+01 -1.258994e+02 
-5.321021e+01 -1.226428e+02 
-5.295495e+01 -1.194702e+02 
-5.269970e+01 -1.163793e+02 
-5.244444e+01 -1.133681e+02 
-5.218919e+01 -1.104345e+02 
-5.193393e+01 -1.075764e+02 
-5.167868e+01 -1.047920e+02 
-5.142342e+01 -1.020794e+02 
-5.116817e+01 -9.943662e+01 
-5.091291e+01 -9.686196e+01 
-5.065766e+01 -9.435364e+01 
-5.040240e+01 -9.190995e+01 
-5.014715e+01 -8.952922e+01 
-4.989189e+01 -8.720984e+01 
-4.963664e+01 -8.495022e+01 
-4.938138e+01 -8.274883e+01 
-4.912613e+01 -8.060416e+01 
-4.887087e+01 -7.851475e+01 
-4.861562e+01 -7.647917e+01 
-4.836036e+01 -7.449605e+01 
-4.810511e+01 -7.256403e+01 
-4.784985e+01 -7.068179e+01 
-4.759459e+01 -6.884805e+01 
-4.733934e+01 -6.706156e+01 
-4.708408e+01 -6.532110e+01 
-4.682883e+01 -6.362548e+01 
-4.657357e+01 -6.197356e+01 
-4.631832e+01 -6.036420e+01 
-4.606306e+01 -5.879632e+01 
-4.580781e+01 -5.726883e+01 
-4.555255e+01 -5.578070e+01 
-4.529730e+01 -5.433091e+01 
-4.504204e+01 -5.291848e+01 
-4.478679e+01 -5.154244e+01 
-4.453153e+01 -5.020186e+01 
-4.427628e+01 -4.889583e+01 
-4.402102e+01 -4.762344e+01 
-4.376577e+01 -4.638384e+01 
-4.351051e+01 -4.517618e+01 
-4.325526e+01 -4.399964e+01 
-4.300000e+01 -4.285342e+01 
-4.274474e+01 -4.173673e+01 
-4.248949e+01 -4.064881e+01 
-4.223423e+01 -3.958893e+01 
-4.197898e+01 -3.855635e+01 
-4.172372e+01 -3.755039e+01 
-4.146847e+01 -3.657034e+01 
-4.121321e+01 -3.561554e+01 
-4.095796e+01 -3.468535e+01 
-4.070270e+01 -3.377913e+01 
-4.044745e+01 -3.289625e+01 
-4.019219e+01 -3.203613e+01 
-3.993694e+01 -3.119817e+01 
-3.968168e+01 -3.038180e+01 
-3.942643e+01 -2.958646e+01 
-3.917117e+01 -2.881162e+01 
-3.891592e+01 -2.805674e+01 
-3.866066e+01 -2.732132e+01 
-3.840541e+01 -2.660484e+01 
-3.815015e+01 -2.590683e+01 
-3.789489e+01 -2.522680e+01 
-3.763964e+01 -2.456429e+01 
-3.738438e+01 -2.391886e+01 
-3.712913e+01 -2.329005e+01 
-3.687387e+01 -2.267745e+01 
-3.661862e+01 -2.208063e+01 
-3.636336e+01 -2.149919e+01 
-3.610811e+01 -2.093274e+01 
-3.585285e+01 -2.038088e+01 
-3.559760e+01 -1.984323e+01 
-3.534234e+01 -1.931945e+01 
-3.508709e+01 -1.880915e+01 
-3.483183e+01 -1.831201e+01 
-3.457658e+01 -1.782768e+01 
-3.432132e+01 -1.735583e+01 
-3.406607e+01 -1.689613e+01 
-3.381081e+01 -1.644828e+01 
-3.355556e+01 -1.601197e+01 
-3.330030e+01 -1.558690e+01 
-3.304505e+01 -1.517279e+01 
-3.278979e+01 -1.476934e+01 
-3.253453e+01 -1.437630e+01 
-3.227928e+01 -1.399337e+01 
-3.202402e+01 -1.362032e+01 
-3.176877e+01 -1.325688e+01 
-3.151351e+01 -1.290280e+01 
-3.125826e+01 -1.255785e+01 
-3.100300e+01 -1.222178e+01 
-3.074775e+01 -1.189438e+01 
-3.049249e+01 -1.157541e+01 
-3.023724e+01 -1.126466e+01 
-2.998198e+01 -1.096192e+01 
-2.972673e+01 -1.066698e+01 
-2.947147e+01 -1.037963e+01 
-2.921622e+01 -1.009970e+01 
-2.896096e+01 -9.826972e+00 
-2.870571e+01 -9.561274e+00 
-2.845045e+01 -9.302424e+00 
-2.819520e+01 -9.050243e+00 
-2.793994e+01 -8.804560e+00 
-2.768468e+01 -8.565208e+00 
-2.742943e+01 -8.332024e+00 
-2.717417e+01 -8.104848e+00 
-2.691892e+01 -7.883526e+00 
-2.666366e+01 -7.667906e+00 
-2.640841e+01 -7.457843e+00 
-2.615315e+01 -7.253193e+00 
-2.589790e+01 -7.053817e+00 
-2.564264e+01 -6.859577e+00 
-2.538739e+01 -6.670343e+00 
-2.513213e+01 -6.485986e+00 
-2.487688e+01 -6.306378e+00 
-2.462162e+01 -6.131399e+00 
-2.436637e+01 -5.960929e+00 
-2.411111e+01 -5.794852e+00 
-2.385586e+01 -5.633054e+00 
-2.360060e+01 -5.475426e+00 
-2.334535e+01 -5.321860e+00 
-2.309009e+01 -5.172250e+00 
-2.283483e+01 -5.026496e+00 
-2.257958e+01 -4.884499e+00 
-2.232432e+01 -4.746160e+00 
-2.206907e+01 -4.611386e+00 
-2.181381e+01 -4.480085e+00 
-2.155856e+01 -4.352168e+00 
-2.130330e+01 -4.227548e+00 
-2.104805e+01 -4.106138e+00 
-2.079279e+01 -3.987858e+00 
-2.053754e+01 -3.872626e+00 
-2.028228e+01 -3.760363e+00 
-2.002703e+01 -3.650994e+00 
-1.977177e+01 -3.544443e+00 
-1.951652e+01 -3.440638e+00 
-1.926126e+01 -3.339509e+00 
-1.900601e+01 -3.240986e+00 
-1.875075e+01 -3.145002e+00 
-1.849550e+01 -3.051492e+00 
-1.824024e+01 -2.960392e+00 
-1.798498e+01 -2.871640e+00 
-1.772973e+01 -2.785176e+00 
-1.747447e+01 -2.700940e+00 
-1.721922e+01 -2.618875e+00 
-1.696396e+01 -2.538926e+00 
-1.670871e+01 -2.461038e+00 
-1.645345e+01 -2.385158e+00 
-1.619820e+01 -2.311233e+00 
-1.594294e+01 -2.239214e+00 
-1.568769e+01 -2.169052e+00 
-1.543243e+01 -2.100699e+00 
-1.517718e+01 -2.034109e+00 
-1.492192e+01 -1.969235e+00 
-1.466667e+01 -1.906033e+00 
-1.441141e+01 -1.844462e+00 
-1.415616e+01 -1.784478e+00 
-1.390090e+01 -1.726042e+00 
-1.364565e+01 -1.669112e+00 
-1.339039e+01 -1.613651e+00 
-1.313514e+01 -1.559620e+00 
-1.287988e+01 -1.506983e+00 
-1.262462e+01 -1.455705e+00 
-1.236937e+01 -1.405749e+00 
-1.211411e+01 -1.357082e+00 
-1.185886e+01 -1.309672e+00 
-1.160360e+01 -1.263485e+00 
-1.134835e+01 -1.218490e+00 
-1.109309e+01 -1.174657e+00 
-1.083784e+01 -1.131956e+00 
-1.058258e+01 -1.090358e+00 
-1.032733e+01 -1.049835e+00 
-1.007207e+01 -1.010359e+00 
-9.816817e+00 -9.719031e-01 
-9.561562e+00 -9.344416e-01 
-9.306306e+00 -8.979490e-01 
-9.051051e+00 -8.624005e-01 
-8.795796e+00 -8.277723e-01 
-8.540541e+00 -7.940407e-01 
-8.285285e+00 -7.611832e-01 
-8.030030e+00 -7.291774e-01 
-7.774775e+00 -6.980019e-01 
-7.519520e+00 -6.676358e-01 
-7.264264e+00 -6.380586e-01 
-7.009009e+00 -6.092507e-01 
-6.753754e+00 -5.811928e-01 
-6.498498e+00 -5.538664e-01 
-6.243243e+00 -5.272533e-01 
-5.987988e+00 -5.013361e-01 
-5.732733e+00 -4.760980e-01 
-5.477477e+00 -4.515225e-01 
-5.222222e+00 -4.275940e-01 
-4.966967e+00 -4.042973e-01 
-4.711712e+00 -3.816180e-01 
-4.456456e+00 -3.595422e-01 
-4.201201e+00 -3.380567e-01 
-3.945946e+00 -3.171493e-01 
-3.690691e+00 -2.968083e-01 
-3.435435e+00 -2.770232e-01 
-3.180180e+00 -2.577842e-01 
-2.924925e+00 -2.390830e-01 
-2.669670e+00 -2.209124e-01 
-2.414414e+00 -2.032670e-01 
-2.159159e+00 -1.861430e-01 
-1.903904e+00 -1.695389e-01 
-1.648649e+00 -1.534556e-01 
-1.393393e+00 -1.378970e-01 
-1.138138e+00 -1.228699e-01 
-8.828829e-01 -1.083844e-01 
-6.276276e-01 -9.445315e-02 
-3.723724e-01 -8.109054e-02 
-1.171171e-01 -6.831039e-02 
1.381381e-01 -5.612289e-02 
3.933934e-01 -4.453082e-02 
6.486486e-01 -3.352637e-02 
9.039039e-01 -2.308962e-02 
1.159159e+00 -1.318951e-02 
1.414414e+00 -3.787047e-03 
1.669670e+00 5.160508e-03 
1.924925e+00 1.369582e-02 
2.180180e+00 2.185875e-02 
2.435435e+00 2.968493e-02 
2.690691e+00 3.720530e-02 
2.945946e+00 4.444629e-02 
3.201201e+00 5.143030e-02 
3.456456e+00 5.817633e-02 
3.711712e+00 6.470052e-02 
3.966967e+00 7.101668e-02 
4.222222e+00 7.713673e-02 
4.477477e+00 8.307107e-02 
4.732733e+00 8.882883e-02 
4.987988e+00 9.441814e-02 
5.243243e+00 9.984629e-02 
5.498498e+00 1.051199e-01 
5.753754e+00 1.102449e-01 
6.009009e+00 1.152269e-01 
6.264264e+00 1.200710e-01 
6.519520e+00 1.247820e-01 
6.774775e+00 1.293643e-01 
7.030030e+00 1.338221e-01 
7.285285e+00 1.381594e-01 
7.540541e+00 1.423799e-01 
7.795796e+00 1.464873e-01 
8.051051e+00 1.504849e-01 
8.306306e+00 1.543759e-01 
8.561562e+00 1.581635e-01 
8.816817e+00 1.618507e-01 
9.072072e+00 1.654404e-01 
9.327327e+00 1.689352e-01 
9.582583e+00 1.723379e-01 
9.837838e+00 1.756511e-01 
1.009309e+01 1.788772e-01 
1.034835e+01 1.820186e-01 
1.060360e+01 1.850777e-01 
1.085886e+01 1.880567e-01 
1.111411e+01 1.909577e-01 
1.136937e+01 1.937830e-01 
1.162462e+01 1.965344e-01 
1.187988e+01 1.992141e-01 
1.213514e+01 2.018239e-01 
1.239039e+01 2.043657e-01 
1.264565e+01 2.068413e-01 
1.290090e+01 2.092525e-01 
1.315616e+01 2.116009e-01 
1.341141e+01 2.138884e-01 
1.366667e+01 2.161163e-01 
1.392192e+01 2.182864e-01 
1.417718e+01 2.204002e-01 
1.443243e+01 2.224591e-01 
1.468769e+01 2.244646e-01 
1.494294e+01 2.264180e-01 
1.519820e+01 2.283208e-01 
1.545345e+01 2.301743e-01 
1.570871e+01 2.319798e-01 
1.596396e+01 2.337385e-01 
1.621922e+01 2.354516e-01 
1.647447e+01 2.371203e-01 
1.672973e+01 2.387459e-01 
1.698498e+01 2.403294e-01 
1.724024e+01 2.418719e-01 
1.749550e+01 2.433745e-01 
1.775075e+01 2.448382e-01 
1.800601e+01 2.462641e-01 
1.826126e+01 2.476531e-01 
1.851652e+01 2.490061e-01 
1.877177e+01 2.503242e-01 
1.902703e+01 2.516082e-01 
1.928228e+01 2.528591e-01 
1.953754e+01 2.540776e-01 
1.979279e+01 2.552646e-01 
2.004805e+01 2.564209e-01 
2.030330e+01 2.575474e-01 
2.055856e+01 2.586447e-01 
2.081381e+01 2.597137e-01 
2.106907e+01 2.607551e-01 
2.132432e+01 2.617696e-01 
2.157958e+01 2.627580e-01 
2.183483e+01 2.637207e-01 
2.209009e+01 2.646587e-01 
2.234535e+01 2.655724e-01 
2.260060e+01 2.664625e-01 
2.285586e+01 2.673296e-01 
2.311111e+01 2.681744e-01 
2.336637e+01 2.689974e-01 
2.362162e+01 2.697991e-01 
2.387688e+01 2.705801e-01 
2.413213e+01 2.713410e-01 
2.438739e+01 2.720822e-01 
2.464264e+01 2.728043e-01 
2.489790e+01 2.735078e-01 
2.515315e+01 2.741931e-01 
2.540841e+01 2.748607e-01 
2.566366e+01 2.755111e-01 
2.591892e+01 2.761448e-01 
2.617417e+01 2.767621e-01 
2.642943e+01 2.773634e-01 
2.668468e+01 2.779493e-01 
2.693994e+01 2.785200e-01 
2.719520e+01 2.790760e-01 
2.745045e+01 2.796177e-01 
2.770571e+01 2.801454e-01 
2.796096e+01 2.806595e-01 
2.821622e+01 2.811603e-01 
2.847147e+01 2.816482e-01 
2.872673e+01 2.821236e-01 
2.898198e+01 2.825866e-01 
2.923724e+01 2.830378e-01 
2.949249e+01 2.834773e-01 
2.974775e+01 2.839054e-01 
3.000300e+01 2.843226e-01 
3.025826e+01 2.847289e-01 
3.051351e+01 2.851248e-01 
3.076877e+01 2.855105e-01 
3.102402e+01 2.858862e-01 
3.127928e+01 2.862523e-01 
3.153453e+01 2.866089e-01 
3.178979e+01 2.869563e-01 
3.204505e+01 2.872948e-01 
3.230030e+01 2.876245e-01 
3.255556e+01 2.879457e-01 
3.281081e+01 2.882587e-01 
3.306607e+01 2.885636e-01 
3.332132e+01 2.888606e-01 
3.357658e+01 2.891500e-01 
3.383183e+01 2.894319e-01 
3.408709e+01 2.897065e-01 
3.434234e+01 2.899741e-01 
3.459760e+01 2.902347e-01 
3.485285e+01 2.904887e-01 
3.510811e+01 2.907361e-01 
3.536336e+01 2.909771e-01 
3.561862e+01 2.912119e-01 
3.587387e+01 2.914406e-01 
3.612913e+01 2.916635e-01 
3.638438e+01 2.918806e-01 
3.663964e+01 2.920921e-01 
3.689489e+01 2.922982e-01 
3.715015e+01 2.924989e-01 
3.740541e+01 2.926945e-01 
3.766066e+01 2.928851e-01 
3.791592e+01 2.930707e-01 
3.817117e+01 2.932515e-01 
3.842643e+01 2.934277e-01 
3.868168e+01 2.935994e-01 
3.893694e+01 2.937666e-01 
3.919219e+01 2.939295e-01 
3.944745e+01 2.940882e-01 
3.970270e+01 2.942428e-01 
3.995796e+01 2.943934e-01 
4.021321e+01 2.945402e-01 
4.046847e+01 2.946831e-01 
4.072372e+01 2.948224e-01 
4.097898e+01 2.949581e-01 
4.123423e+01 2.950903e-01 
4.148949e+01 2.952191e-01 
4.174474e+01 2.953446e-01 
4.200000e+01 2.954668e-01 
4.225526e+01 2.955859e-01 
4.251051e+01 2.957019e-01 
4.276577e+01 2.958149e-01 
4.302102e+01 2.959251e-01 
4.327628e+01 2.960323e-01 
4.353153e+01 2.961368e-01 
4.378679e+01 2.962387e-01 
4.404204e+01 2.963379e-01 
4.429730e+01 2.964345e-01 
4.455255e+01 2.965286e-01 
4.480781e+01 2.966204e-01 
4.506306e+01 2.967097e-01 
4.531832e+01 2.967968e-01 
4.557357e+01 2.968816e-01 
4.582883e+01 2.969642e-01 
4.608408e+01 2.970447e-01 
4.633934e+01 2.971231e-01 
4.659459e+01 2.971995e-01 
4.684985e+01 2.972740e-01 
4.710511e+01 2.973465e-01 
4.736036e+01 2.974171e-01 
4.761562e+01 2.974860e-01 
4.787087e+01 2.975530e-01 
4.812613e+01 2.976183e-01 
4.838138e+01 2.976820e-01 
4.863664e+01 2.977440e-01 
4.889189e+01 2.978044e-01 
4.914715e+01 2.978632e-01 
4.940240e+01 2.979205e-01 
4.965766e+01 2.979764e-01 
4.991291e+01 2.980308e-01 
5.016817e+01 2.980838e-01 
5.042342e+01 2.981355e-01 
5.067868e+01 2.981858e-01 
5.093393e+01 2.982348e-01 
5.118919e+01 2.982826e-01 
5.144444e+01 2.983291e-01 
5.169970e+01 2.983744e-01 
5.195495e+01 2.984186e-01 
5.221021e+01 2.984616e-01 
5.246547e+01 2.985035e-01 
5.272072e+01 2.985443e-01 
5.297598e+01 2.985841e-01 
5.323123e+01 2.986228e-01 
5.348649e+01 2.986606e-01 
5.374174e+01 2.986974e-01 
5.399700e+01 2.987332e-01 
5.425225e+01 2.987681e-01 
5.450751e+01 2.988021e-01 
5.476276e+01 2.988353e-01 
5.501802e+01 2.988676e-01 
5.527327e+01 2.988990e-01 
5.552853e+01 2.989296e-01 
5.578378e+01 2.989595e-01 
5.603904e+01 2.989886e-01 
5.629429e+01 2.990169e-01 
5.654955e+01 2.990445e-01 
5.680480e+01 2.990714e-01 
5.706006e+01 2.990976e-01 
5.731532e+01 2.991231e-01 
5.757057e+01 2.991480e-01 
5.782583e+01 2.991722e-01 
5.808108e+01 2.991958e-01 
5.833634e+01 2.992188e-01 
5.859159e+01 2.992412e-01 
5.884685e+01 2.992630e-01 
5.910210e+01 2.992843e-01 
5.935736e+01 2.993050e-01 
5.961261e+01 2.993252e-01 
5.986787e+01 2.993448e-01 
6.012312e+01 2.993640e-01 
6.037838e+01 2.993826e-01 
6.063363e+01 2.994008e-01 
6.088889e+01 2.994185e-01 
6.114414e+01 2.994358e-01 
6.139940e+01 2.994526e-01 
6.165465e+01 2.994689e-01 
6.190991e+01 2.994849e-01 
6.216517e+01 2.995004e-01 
6.242042e+01 2.995156e-01 
6.267568e+01 2.995303e-01 
6.293093e+01 2.995447e-01 
6.318619e+01 2.995587e-01 
6.344144e+01 2.995723e-01 
6.369670e+01 2.995856e-01 
6.395195e+01 2.995986e-01 
6.420721e+01 2.996112e-01 
6.446246e+01 2.996235e-01 
6.471772e+01 2.996354e-01 
6.497297e+01 2.996471e-01 
6.522823e+01 2.996585e-01 
6.548348e+01 2.996695e-01 
6.573874e+01 2.996803e-01 
6.599399e+01 2.996908e-01 
6.624925e+01 2.997011e-01 
6.650450e+01 2.997110e-01 
6.675976e+01 2.997207e-01 
6.701502e+01 2.997302e-01 
6.727027e+01 2.997394e-01 
6.752553e+01 2.997484e-01 
6.778078e+01 2.997572e-01 
6.803604e+01 2.997657e-01 
6.829129e+01 2.997740e-01 
6.854655e+01 2.997821e-01 
6.880180e+01 2.997900e-01 
6.905706e+01 2.997977e-01 
6.931231e+01 2.998051e-01 
6.956757e+01 2.998124e-01 
6.982282e+01 2.998195e-01 
7.007808e+01 2.998264e-01 
7.033333e+01 2.998332e-01 
7.058859e+01 2.998398e-01 
7.084384e+01 2.998462e-01 
7.109910e+01 2.998524e-01 
7.135435e+01 2.998585e-01 
7.160961e+01 2.998644e-01 
7.186486e+01 2.998701e-01 
7.212012e+01 2.998758e-01 
7.237538e+01 2.998812e-01 
7.263063e+01 2.998865e-01 
7.288589e+01 2.998917e-01 
7.314114e+01 2.998968e-01 
7.339640e+01 2.999017e-01 
7.365165e+01 2.999065e-01 
7.390691e+01 2.999112e-01 
7.416216e+01 2.999158e-01 
7.441742e+01 2.999202e-01 
7.467267e+01 2.999245e-01 
7.492793e+01 2.999287e-01 
7.518318e+01 2.999328e-01 
7.543844e+01 2.999368e-01 
7.569369e+01 2.999407e-01 
7.594895e+01 2.999445e-01 
7.620420e+01 2.999482e-01 
7.645946e+01 2.999518e-01 
7.671471e+01 2.999553e-01 
7.696997e+01 2.999588e-01 
7.722523e+01 2.999621e-01 
7.748048e+01 2.999653e-01 
7.773574e+01 2.999685e-01 
7.799099e+01 2.999716e-01 
7.824625e+01 2.999746e-01 
7.850150e+01 2.999775e-01 
7.875676e+01 2.999804e-01 
7.901201e+01 2.999831e-01 
7.926727e+01 2.999858e-01 
7.952252e+01 2.999885e-01 
7.977778e+01 2.999910e-01 
8.003303e+01 2.999935e-01 
8.028829e+01 2.999960e-01 
8.054354e+01 2.999983e-01 
8.079880e+01 3.000007e-01 
8.105405e+01 3.000029e-01 
8.130931e+01 3.000051e-01 
8.156456e+01 3.000072e-01 
8.181982e+01 3.000093e-01 
8.207508e+01 3.000113e-01 
8.233033e+01 3.000133e-01 
8.258559e+01 3.000152e-01 
8.284084e+01 3.000171e-01 
8.309610e+01 3.000190e-01 
8.335135e+01 3.000207e-01 
8.360661e+01 3.000225e-01 
8.386186e+01 3.000242e-01 
8.411712e+01 3.000258e-01 
8.437237e+01 3.000274e-01 
8.462763e+01 3.000290e-01 
8.488288e+01 3.000305e-01 
8.513814e+01 3.000320e-01 
8.539339e+01 3.000334e-01 
8.564865e+01 3.000348e-01 
8.590390e+01 3.000362e-01 
8.615916e+01 3.000375e-01 
8.641441e+01 3.000388e-01 
8.666967e+01 3.000401e-01 
8.692492e+01 3.000413e-01 
8.718018e+01 3.000425e-01 
8.743544e+01 3.000437e-01 
8.769069e+01 3.000449e-01 
8.794595e+01 3.000460e-01 
8.820120e+01 3.000471e-01 
8.845646e+01 3.000481e-01 
8.871171e+01 3.000491e-01 
8.896697e+01 3.000501e-01 
8.922222e+01 3.000511e-01 
8.947748e+01 3.000521e-01 
8.973273e+01 3.000530e-01 
8.998799e+01 3.000539e-01 
9.024324e+01 3.000548e-01 
9.049850e+01 3.000556e-01 
9.075375e+01 3.000565e-01 
9.100901e+01 3.000573e-01 
9.126426e+01 3.000581e-01 
9.151952e+01 3.000588e-01 
9.177477e+01 3.000596e-01 
9.203003e+01 3.000603e-01 
9.228529e+01 3.000610e-01 
9.254054e+01 3.000617e-01 
9.279580e+01 3.000624e-01 
9.305105e+01 3.000631e-01 
9.330631e+01 3.000637e-01 
9.356156e+01 3.000644e-01 
9.381682e+01 3.000650e-01 
9.407207e+01 3.000656e-01 
9.432733e+01 3.000661e-01 
9.458258e+01 3.000667e-01 
9.483784e+01 3.000673e-01 
9.509309e+01 3.000678e-01 
9.534835e+01 3.000683e-01 
9.560360e+01 3.000688e-01 
9.585886e+01 3.000693e-01 
9.611411e+01 3.000698e-01 
9.636937e+01 3.000703e-01 
9.662462e+01 3.000707e-01 
9.687988e+01 3.000712e-01 
9.713514e+01 3.000716e-01 
9.739039e+01 3.000720e-01 
9.764565e+01 3.000724e-01 
9.790090e+01 3.000728e-01 
9.815616e+01 3.000732e-01 
9.841141e+01 3.000736e-01 
9.866667e+01 3.000740e-01 
9.892192e+01 3.000744e-01 
9.917718e+01 3.000747e-01 
9.943243e+01 3.000750e-01 
9.968769e+01 3.000754e-01 
9.994294e+01 3.000757e-01 
1.001982e+02 3.000760e-01 
1.004535e+02 3.000763e-01 
1.007087e+02 3.000766e-01 
1.009640e+02 3.000769e-01 
1.012192e+02 3.000772e-01 
1.014745e+02 3.000775e-01 
1.017297e+02 3.000778e-01 
1.019850e+02 3.000780e-01 
1.022402e+02 3.000783e-01 
1.024955e+02 3.000785e-01 
1.027508e+02 3.000788e-01 
1.030060e+02 3.000790e-01 
1.032613e+02 3.000793e-01 
1.035165e+02 3.000795e-01 
1.037718e+02 3.000797e-01 
1.040270e+02 3.000799e-01 
1.042823e+02 3.000801e-01 
1.045375e+02 3.000803e-01 
1.047928e+02 3.000805e-01 
1.050480e+02 3.000807e-01 
1.053033e+02 3.000809e-01 
1.055586e+02 3.000811e-01 
1.058138e+02 3.000813e-01 
1.060691e+02 3.000815e-01 
1.063243e+02 3.000816e-01 
1.065796e+02 3.000818e-01 
1.068348e+02 3.000819e-01 
1.070901e+02 3.000821e-01 
1.073453e+02 3.000823e-01 
1.076006e+02 3.000824e-01 
1.078559e+02 3.000826e-01 
1.081111e+02 3.000827e-01 
1.083664e+02 3.000828e-01 
1.086216e+02 3.000830e-01 
1.088769e+02 3.000831e-01 
1.091321e+02 3.000832e-01 
1.093874e+02 3.000833e-01 
1.096426e+02 3.000835e-01 
1.098979e+02 3.000836e-01 
1.101532e+02 3.000837e-01 
1.104084e+02 3.000838e-01 
1.106637e+02 3.000839e-01 
1.109189e+02 3.000840e-01 
1.111742e+02 3.000841e-01 
1.114294e+02 3.000842e-01 
1.116847e+02 3.000843e-01 
1.119399e+02 3.000844e-01 
1.121952e+02 3.000845e-01 
1.124505e+02 3.000846e-01 
1.127057e+02 3.000847e-01 
1.129610e+02 3.000848e-01 
1.132162e+02 3.000849e-01 
1.134715e+02 3.000850e-01 
1.137267e+02 3.000850e-01 
1.139820e+02 3.000851e-01 
1.142372e+02 3.000852e-01 
1.144925e+02 3.000853e-01 
1.147477e+02 3.000853e-01 
1.150030e+02 3.000854e-01 
1.152583e+02 3.000855e-01 
1.155135e+02 3.000855e-01 
1.157688e+02 3.000856e-01 
1.160240e+02 3.000857e-01 
1.162793e+02 3.000857e-01 
1.165345e+02 3.000858e-01 
1.167898e+02 3.000858e-01 
1.170450e+02 3.000859e-01 
1.173003e+02 3.000860e-01 
1.175556e+02 3.000860e-01 
1.178108e+02 3.000861e-01 
1.180661e+02 3.000861e-01 
1.183213e+02 3.000862e-01 
1.185766e+02 3.000862e-01 
1.188318e+02 3.000863e-01 
1.190871e+02 3.000863e-01 
1.193423e+02 3.000863e-01 
1.195976e+02 3.000864e-01 
1.198529e+02 3.000864e-01 
1.201081e+02 3.000865e-01 
1.203634e+02 3.000865e-01 
1.206186e+02 3.000866e-01 
1.208739e+02 3.000866e-01 
1.211291e+02 3.000866e-01 
1.213844e+02 3.000867e-01 
1.216396e+02 3.000867e-01 
1.218949e+02 3.000867e-01 
1.221502e+02 3.000868e-01 
1.224054e+02 3.000868e-01 
1.226607e+02 3.000868e-01 
1.229159e+02 3.000869e-01 
1.231712e+02 3.000869e-01 
1.234264e+02 3.000869e-01 
1.236817e+02 3.000870e-01 
1.239369e+02 3.000870e-01 
1.241922e+02 3.000870e-01 
1.244474e+02 3.000870e-01 
1.247027e+02 3.000871e-01 
1.249580e+02 3.000871e-01 
1.252132e+02 3.000871e-01 
1.254685e+02 3.000871e-01 
1.257237e+02 3.000872e-01 
1.259790e+02 3.000872e-01 
1.262342e+02 3.000872e-01 
1.264895e+02 3.000872e-01 
1.267447e+02 3.000872e-01 
1.270000e+02 3.000873e-01 
1.270000e+02 4.869815e-01 
1.267447e+02 4.869815e-01 
1.264895e+02 4.869815e-01 
1.262342e+02 4.869814e-01 
1.259790e+02 4.869814e-01 
1.257237e+02 4.869814e-01 
1.254685e+02 4.869813e-01 
1.252132e+02 4.869813e-01 
1.249580e+02 4.869812e-01 
1.247027e+02 4.869812e-01 
1.244474e+02 4.869812e-01 
1.241922e+02 4.869811e-01 
1.239369e+02 4.869811e-01 
1.236817e+02 4.869810e-01 
1.234264e+02 4.869810e-01 
1.231712e+02 4.869809e-01 
1.229159e+02 4.869809e-01 
1.226607e+02 4.869808e-01 
1.224054e+02 4.869808e-01 
1.221502e+02 4.869807e-01 
1.218949e+02 4.869807e-01 
1.216396e+02 4.869806e-01 
1.213844e+02 4.869806e-01 
1.211291e+02 4.869805e-01 
1.208739e+02 4.869805e-01 
1.206186e+02 4.869804e-01 
1.203634e+02 4.869803e-01 
1.201081e+02 4.869803e-01 
1.198529e+02 4.869802e-01 
1.195976e+02 4.869801e-01 
1.193423e+02 4.869801e-01 
1.190871e+02 4.869800e-01 
1.188318e+02 4.869799e-01 
1.185766e+02 4.869799e-01 
1.183213e+02 4.869798e-01 
1.180661e+02 4.869797e-01 
1.178108e+02 4.869796e-01 
1.175556e+02 4.869795e-01 
1.173003e+02 4.869795e-01 
1.170450e+02 4.869794e-01 
1.167898e+02 4.869793e-01 
1.165345e+02 4.869792e-01 
1.162793e+02 4.869791e-01 
1.160240e+02 4.869790e-01 
1.157688e+02 4.869789e-01 
1.155135e+02 4.869788e-01 
1.152583e+02 4.869787e-01 
1.150030e+02 4.869786e-01 
1.147477e+02 4.869785e-01 
1.144925e+02 4.869784e-01 
1.142372e+02 4.869783e-01 
1.139820e+02 4.869781e-01 
1.137267e+02 4.869780e-01 
1.134715e+02 4.869779e-01 
1.132162e+02 4.869778e-01 
1.129610e+02 4.869776e-01 
1.127057e+02 4.869775e-01 
1.124505e+02 4.869774e-01 
1.121952e+02 4.869772e-01 
1.119399e+02 4.869771e-01 
1.116847e+02 4.869769e-01 
1.114294e+02 4.869768e-01 
1.111742e+02 4.869766e-01 
1.109189e+02 4.869764e-01 
1.106637e+02 4.869763e-01 
1.104084e+02 4.869761e-01 
1.101532e+02 4.869759e-01 
1.098979e+02 4.869758e-01 
1.096426e+02 4.869756e-01 
1.093874e+02 4.869754e-01 
1.091321e+02 4.869752e-01 
1.088769e+02 4.869750e-01 
1.086216e+02 4.869748e-01 
1.083664e+02 4.869746e-01 
1.081111e+02 4.869744e-01 
1.078559e+02 4.869741e-01 
1.076006e+02 4.869739e-01 
1.073453e+02 4.869737e-01 
1.070901e+02 4.869734e-01 
1.068348e+02 4.869732e-01 
1.065796e+02 4.869729e-01 
1.063243e+02 4.869727e-01 
1.060691e+02 4.869724e-01 
1.058138e+02 4.869721e-01 
1.055586e+02 4.869719e-01 
1.053033e+02 4.869716e-01 
1.050480e+02 4.869713e-01 
1.047928e+02 4.869710e-01 
1.045375e+02 4.869707e-01 
1.042823e+02 4.869703e-01 
1.040270e+02 4.869700e-01 
1.037718e+02 4.869697e-01 
1.035165e+02 4.869693e-01 
1.032613e+02 4.869690e-01 
1.030060e+02 4.869686e-01 
1.027508e+02 4.869682e-01 
1.024955e+02 4.869678e-01 
1.022402e+02 4.869675e-01 
1.019850e+02 4.869671e-01 
1.017297e+02 4.869666e-01 
1.014745e+02 4.869662e-01 
1.012192e+02 4.869658e-01 
1.009640e+02 4.869653e-01 
1.007087e+02 4.869649e-01 
1.004535e+02 4.869644e-01 
1.001982e+02 4.869639e-01 
9.994294e+01 4.869634e-01 
9.968769e+01 4.869629e-01 
9.943243e+01 4.869624e-01 
9.917718e+01 4.869618e-01 
9.892192e+01 4.869613e-01 
9.866667e+01 4.869607e-01 
9.841141e+01 4.869601e-01 
9.815616e+01 4.869595e-01 
9.790090e+01 4.869589e-01 
9.764565e+01 4.869583e-01 
9.739039e+01 4.869576e-01 
9.713514e+01 4.869570e-01 
9.687988e+01 4.869563e-01 
9.662462e+01 4.869556e-01 
9.636937e+01 4.869549e-01 
9.611411e+01 4.869541e-01 
9.585886e+01 4.869534e-01 
9.560360e+01 4.869526e-01 
9.534835e+01 4.869518e-01 
9.509309e+01 4.869510e-01 
9.483784e+01 4.869502e-01 
9.458258e+01 4.869493e-01 
9.432733e+01 4.869484e-01 
9.407207e+01 4.869475e-01 
9.381682e+01 4.869466e-01 
9.356156e+01 4.869456e-01 
9.330631e+01 4.869446e-01 
9.305105e+01 4.869436e-01 
9.279580e+01 4.869426e-01 
9.254054e+01 4.869415e-01 
9.228529e+01 4.869404e-01 
9.203003e+01 4.869393e-01 
9.177477e+01 4.869382e-01 
9.151952e+01 4.869370e-01 
9.126426e+01 4.869358e-01 
9.100901e+01 4.869345e-01 
9.075375e+01 4.869333e-01 
9.049850e+01 4.869320e-01 
9.024324e+01 4.869306e-01 
8.998799e+01 4.869292e-01 
8.973273e+01 4.869278e-01 
8.947748e+01 4.869264e-01 
8.922222e+01 4.869249e-01 
8.896697e+01 4.869233e-01 
8.871171e+01 4.869218e-01 
8.845646e+01 4.869202e-01 
8.820120e+01 4.869185e-01 
8.794595e+01 4.869168e-01 
8.769069e+01 4.869151e-01 
8.743544e+01 4.869133e-01 
8.718018e+01 4.869114e-01 
8.692492e+01 4.869096e-01 
8.666967e+01 4.869076e-01 
8.641441e+01 4.869056e-01 
8.615916e+01 4.869036e-01 
8.590390e+01 4.869015e-01 
8.564865e+01 4.868993e-01 
8.539339e+01 4.868971e-01 
8.513814e+01 4.868949e-01 
8.488288e+01 4.868926e-01 
8.462763e+01 4.868902e-01 
8.437237e+01 4.868877e-01 
8.411712e+01 4.868852e-01 
8.386186e+01 4.868826e-01 
8.360661e+01 4.868800e-01 
8.335135e+01 4.868773e-01 
8.309610e+01 4.868745e-01 
8.284084e+01 4.868716e-01 
8.258559e+01 4.868687e-01 
8.233033e+01 4.868657e-01 
8.207508e+01 4.868626e-01 
8.181982e+01 4.868594e-01 
8.156456e+01 4.868561e-01 
8.130931e+01 4.868528e-01 
8.105405e+01 4.868493e-01 
8.079880e+01 4.868458e-01 
8.054354e+01 4.868422e-01 
8.028829e+01 4.868385e-01 
8.003303e+01 4.868346e-01 
7.977778e+01 4.868307e-01 
7.952252e+01 4.868267e-01 
7.926727e+01 4.868226e-01 
7.901201e+01 4.868183e-01 
7.875676e+01 4.868140e-01 
7.850150e+01 4.868095e-01 
7.824625e+01 4.868050e-01 
7.799099e+01 4.868003e-01 
7.773574e+01 4.867954e-01 
7.748048e+01 4.867905e-01 
7.722523e+01 4.867854e-01 
7.696997e+01 4.867802e-01 
7.671471e+01 4.867748e-01 
7.645946e+01 4.867693e-01 
7.620420e+01 4.867637e-01 
7.594895e+01 4.867579e-01 
7.569369e+01 4.867519e-01 
7.543844e+01 4.867458e-01 
7.518318e+01 4.867396e-01 
7.492793e+01 4.867331e-01 
7.467267e+01 4.867265e-01 
7.441742e+01 4.867197e-01 
7.416216e+01 4.867128e-01 
7.390691e+01 4.867056e-01 
7.365165e+01 4.866983e-01 
7.339640e+01 4.866908e-01 
7.314114e+01 4.866831e-01 
7.288589e+01 4.866751e-01 
7.263063e+01 4.866670e-01 
7.237538e+01 4.866587e-01 
7.212012e+01 4.866501e-01 
7.186486e+01 4.866413e-01 
7.160961e+01 4.866323e-01 
7.135435e+01 4.866230e-01 
7.109910e+01 4.866135e-01 
7.084384e+01 4.866037e-01 
7.058859e+01 4.865937e-01 
7.033333e+01 4.865834e-01 
7.007808e+01 4.865728e-01 
6.982282e+01 4.865620e-01 
6.956757e+01 4.865509e-01 
6.931231e+01 4.865394e-01 
6.905706e+01 4.865277e-01 
6.880180e+01 4.865157e-01 
6.854655e+01 4.865033e-01 
6.829129e+01 4.864907e-01 
6.803604e+01 4.864776e-01 
6.778078e+01 4.864643e-01 
6.752553e+01 4.864506e-01 
6.727027e+01 4.864365e-01 
6.701502e+01 4.864220e-01 
6.675976e+01 4.864072e-01 
6.650450e+01 4.863920e-01 
6.624925e+01 4.863764e-01 
6.599399e+01 4.863603e-01 
6.573874e+01 4.863439e-01 
6.548348e+01 4.863270e-01 
6.522823e+01 4.863096e-01 
6.497297e+01 4.862918e-01 
6.471772e+01 4.862736e-01 
6.446246e+01 4.862548e-01 
6.420721e+01 4.862355e-01 
6.395195e+01 4.862158e-01 
6.369670e+01 4.861955e-01 
6.344144e+01 4.861747e-01 
6.318619e+01 4.861533e-01 
6.293093e+01 4.861314e-01 
6.267568e+01 4.861088e-01 
6.242042e+01 4.860857e-01 
6.216517e+01 4.860620e-01 
6.190991e+01 4.860377e-01 
6.165465e+01 4.860127e-01 
6.139940e+01 4.859870e-01 
6.114414e+01 4.859607e-01 
6.088889e+01 4.859336e-01 
6.063363e+01 4.859059e-01 
6.037838e+01 4.858774e-01 
6.012312e+01 4.858482e-01 
5.986787e+01 4.858182e-01 
5.961261e+01 4.857874e-01 
5.935736e+01 4.857558e-01 
5.910210e+01 4.857233e-01 
5.884685e+01 4.856900e-01 
5.859159e+01 4.856558e-01 
5.833634e+01 4.856207e-01 
5.808108e+01 4.855847e-01 
5.782583e+01 4.855477e-01 
5.757057e+01 4.855098e-01 
5.731532e+01 4.854708e-01 
5.706006e+01 4.854308e-01 
5.680480e+01 4.853898e-01 
5.654955e+01 4.853476e-01 
5.629429e+01 4.853044e-01 
5.603904e+01 4.852600e-01 
5.578378e+01 4.852144e-01 
5.552853e+01 4.851677e-01 
5.527327e+01 4.851197e-01 
5.501802e+01 4.850704e-01 
5.476276e+01 4.850198e-01 
5.450751e+01 4.849679e-01 
5.425225e+01 4.849146e-01 
5.399700e+01 4.848599e-01 
5.374174e+01 4.848038e-01 
5.348649e+01 4.847461e-01 
5.323123e+01 4.846870e-01 
5.297598e+01 4.846263e-01 
5.272072e+01 4.845640e-01 
5.246547e+01 4.845000e-01 
5.221021e+01 4.844343e-01 
5.195495e+01 4.843669e-01 
5.169970e+01 4.842977e-01 
5.144444e+01 4.842267e-01 
5.118919e+01 4.841538e-01 
5.093393e+01 4.840790e-01 
5.067868e+01 4.840022e-01 
5.042342e+01 4.839234e-01 
5.016817e+01 4.838425e-01 
4.991291e+01 4.837594e-01 
4.965766e+01 4.836742e-01 
4.940240e+01 4.835867e-01 
4.914715e+01 4.834969e-01 
4.889189e+01 4.834047e-01 
4.863664e+01 4.833100e-01 
4.838138e+01 4.832129e-01 
4.812613e+01 4.831132e-01 
4.787087e+01 4.830109e-01 
4.761562e+01 4.829058e-01 
4.736036e+01 4.827980e-01 
4.710511e+01 4.826873e-01 
4.684985e+01 4.825737e-01 
4.659459e+01 4.824571e-01 
4.633934e+01 4.823374e-01 
4.608408e+01 4.822145e-01 
4.582883e+01 4.820884e-01 
4.557357e+01 4.819590e-01 
4.531832e+01 4.818261e-01 
4.506306e+01 4.816898e-01 
4.480781e+01 4.815498e-01 
4.455255e+01 4.814061e-01 
4.429730e+01 4.812586e-01 
4.404204e+01 4.811072e-01 
4.378679e+01 4.809518e-01 
4.353153e+01 4.807923e-01 
4.327628e+01 4.806286e-01 
4.302102e+01 4.804606e-01 
4.276577e+01 4.802881e-01 
4.251051e+01 4.801110e-01 
4.225526e+01 4.799293e-01 
4.200000e+01 4.797427e-01 
4.174474e+01 4.795513e-01 
4.148949e+01 4.793547e-01 
4.123423e+01 4.791530e-01 
4.097898e+01 4.789459e-01 
4.072372e+01 4.787334e-01 
4.046847e+01 4.785152e-01 
4.021321e+01 4.782913e-01 
3.995796e+01 4.780614e-01 
3.970270e+01 4.778255e-01 
3.944745e+01 4.775833e-01 
3.919219e+01 4.773347e-01 
3.893694e+01 4.770796e-01 
3.868168e+01 4.768177e-01 
3.842643e+01 4.765489e-01 
3.817117e+01 4.762729e-01 
3.791592e+01 4.759897e-01 
3.766066e+01 4.756990e-01 
3.740541e+01 4.754006e-01 
3.715015e+01 4.750943e-01 
3.689489e+01 4.747799e-01 
3.663964e+01 4.744572e-01 
3.638438e+01 4.741259e-01 
3.612913e+01 4.737859e-01 
3.587387e+01 4.734369e-01 
3.561862e+01 4.730787e-01 
3.536336e+01 4.727110e-01 
3.510811e+01 4.723336e-01 
3.485285e+01 4.719462e-01 
3.459760e+01 4.715486e-01 
3.434234e+01 4.711404e-01 
3.408709e+01 4.707215e-01 
3.383183e+01 4.702914e-01 
3.357658e+01 4.698501e-01 
3.332132e+01 4.693970e-01 
3.306607e+01 4.689320e-01 
3.281081e+01 4.684546e-01 
3.255556e+01 4.679647e-01 
3.230030e+01 4.674618e-01 
3.204505e+01 4.669456e-01 
3.178979e+01 4.664157e-01 
3.153453e+01 4.658718e-01 
3.127928e+01 4.653136e-01 
3.102402e+01 4.647406e-01 
3.076877e+01 4.641525e-01 
3.051351e+01 4.635488e-01 
3.025826e+01 4.629291e-01 
3.000300e+01 4.622931e-01 
2.974775e+01 4.616402e-01 
2.949249e+01 4.609701e-01 
2.923724e+01 4.602823e-01 
2.898198e+01 4.595763e-01 
2.872673e+01 4.588516e-01 
2.847147e+01 4.581078e-01 
2.821622e+01 4.573443e-01 
2.796096e+01 4.565607e-01 
2.770571e+01 4.557563e-01 
2.745045e+01 4.549306e-01 
2.719520e+01 4.540832e-01 
2.693994e+01 4.532133e-01 
2.668468e+01 4.523205e-01 
2.642943e+01 4.514040e-01 
2.617417e+01 4.504634e-01 
2.591892e+01 4.494978e-01 
2.566366e+01 4.485068e-01 
2.540841e+01 4.474896e-01 
2.515315e+01 4.464454e-01 
2.489790e+01 4.453737e-01 
2.464264e+01 4.442737e-01 
2.438739e+01 4.431446e-01 
2.413213e+01 4.419857e-01 
2.387688e+01 4.407961e-01 
2.362162e+01 4.395752e-01 
2.336637e+01 4.383219e-01 
2.311111e+01 4.370356e-01 
2.285586e+01 4.357153e-01 
2.260060e+01 4.343601e-01 
2.234535e+01 4.329691e-01 
2.209009e+01 4.315413e-01 
2.183483e+01 4.300759e-01 
2.157958e+01 4.285717e-01 
2.132432e+01 4.270278e-01 
2.106907e+01 4.254431e-01 
2.081381e+01 4.238166e-01 
2.055856e+01 4.221472e-01 
2.030330e+01 4.204336e-01 
2.004805e+01 4.186748e-01 
1.979279e+01 4.168696e-01 
1.953754e+01 4.150167e-01 
1.928228e+01 4.131150e-01 
1.902703e+01 4.111630e-01 
1.877177e+01 4.091595e-01 
1.851652e+01 4.071031e-01 
1.826126e+01 4.049924e-01 
1.800601e+01 4.028261e-01 
1.775075e+01 4.006026e-01 
1.749550e+01 3.983204e-01 
1.724024e+01 3.959780e-01 
1.698498e+01 3.935739e-01 
1.672973e+01 3.911064e-01 
1.647447e+01 3.885737e-01 
1.621922e+01 3.859744e-01 
1.596396e+01 3.833065e-01 
1.570871e+01 3.805682e-01 
1.545345e+01 3.777578e-01 
1.519820e+01 3.748734e-01 
1.494294e+01 3.719130e-01 
1.468769e+01 3.688746e-01 
1.443243e+01 3.657562e-01 
1.417718e+01 3.625556e-01 
1.392192e+01 3.592709e-01 
1.366667e+01 3.558997e-01 
1.341141e+01 3.524398e-01 
1.315616e+01 3.488890e-01 
1.290090e+01 3.452447e-01 
1.264565e+01 3.415047e-01 
1.239039e+01 3.376665e-01 
1.213514e+01 3.337274e-01 
1.187988e+01 3.296849e-01 
1.162462e+01 3.255363e-01 
1.136937e+01 3.212790e-01 
1.111411e+01 3.169100e-01 
1.085886e+01 3.124266e-01 
1.060360e+01 3.078258e-01 
1.034835e+01 3.031046e-01 
1.009309e+01 2.982600e-01 
9.837838e+00 2.932889e-01 
9.582583e+00 2.881880e-01 
9.327327e+00 2.829542e-01 
9.072072e+00 2.775840e-01 
8.816817e+00 2.720742e-01 
8.561562e+00 2.664212e-01 
8.306306e+00 2.606217e-01 
8.051051e+00 2.546720e-01 
7.795796e+00 2.485685e-01 
7.540541e+00 2.423077e-01 
7.285285e+00 2.358859e-01 
7.030030e+00 2.292994e-01 
6.774775e+00 2.225444e-01 
6.519520e+00 2.156174e-01 
6.264264e+00 2.085146e-01 
6.009009e+00 2.012325e-01 
5.753754e+00 1.937676e-01 
5.498498e+00 1.861166e-01 
5.243243e+00 1.782761e-01 
4.987988e+00 1.702434e-01 
4.732733e+00 1.620158e-01 
4.477477e+00 1.535913e-01 
4.222222e+00 1.449682e-01 
3.966967e+00 1.361459e-01 
3.711712e+00 1.271244e-01 
3.456456e+00 1.179053e-01 
3.201201e+00 1.084916e-01 
2.945946e+00 9.888858e-02 
2.690691e+00 8.910380e-02 
2.435435e+00 7.914810e-02 
2.180180e+00 6.903599e-02 
1.924925e+00 5.878620e-02 
1.669670e+00 4.842179e-02 
1.414414e+00 3.796977e-02 
1.159159e+00 2.745957e-02 
9.039039e-01 1.692036e-02 
6.486486e-01 6.377196e-03 
3.933934e-01 -4.153157e-03 
1.381381e-01 -1.466544e-02 
-1.171171e-01 -2.516692e-02 
-3.723724e-01 -3.567584e-02 
-6.276276e-01 -4.621826e-02 
-8.828829e-01 -5.682428e-02 
-1.138138e+00 -6.752498e-02 
-1.393393e+00 -7.835027e-02 
-1.648649e+00 -8.932779e-02 
-1.903904e+00 -1.004825e-01 
-2.159159e+00 -1.118368e-01 
-2.414414e+00 -1.234106e-01 
-2.669670e+00 -1.352220e-01 
-2.924925e+00 -1.472874e-01 
-3.180180e+00 -1.596218e-01 
-3.435435e+00 -1.722393e-01 
-3.690691e+00 -1.851531e-01 
-3.945946e+00 -1.983760e-01 
-4.201201e+00 -2.119201e-01 
-4.456456e+00 -2.257974e-01 
-4.711712e+00 -2.400196e-01 
-4.966967e+00 -2.545983e-01 
-5.222222e+00 -2.695451e-01 
-5.477477e+00 -2.848715e-01 
-5.732733e+00 -3.005892e-01 
-5.987988e+00 -3.167099e-01 
-6.243243e+00 -3.332455e-01 
-6.498498e+00 -3.502080e-01 
-6.753754e+00 -3.676095e-01 
-7.009009e+00 -3.854627e-01 
-7.264264e+00 -4.037801e-01 
-7.519520e+00 -4.225746e-01 
-7.774775e+00 -4.418595e-01 
-8.030030e+00 -4.616483e-01 
-8.285285e+00 -4.819546e-01 
-8.540541e+00 -5.027928e-01 
-8.795796e+00 -5.241771e-01 
-9.051051e+00 -5.461225e-01 
-9.306306e+00 -5.686440e-01 
-9.561562e+00 -5.917571e-01 
-9.816817e+00 -6.154778e-01 
-1.007207e+01 -6.398224e-01 
-1.032733e+01 -6.648076e-01 
-1.058258e+01 -6.904505e-01 
-1.083784e+01 -7.167688e-01 
-1.109309e+01 -7.437804e-01 
-1.134835e+01 -7.715038e-01 
-1.160360e+01 -7.999581e-01 
-1.185886e+01 -8.291627e-01 
-1.211411e+01 -8.591375e-01 
-1.236937e+01 -8.899030e-01 
-1.262462e+01 -9.214803e-01 
-1.287988e+01 -9.538909e-01 
-1.313514e+01 -9.871569e-01 
-1.339039e+01 -1.021301e+00 
-1.364565e+01 -1.056347e+00 
-1.390090e+01 -1.092318e+00 
-1.415616e+01 -1.129239e+00 
-1.441141e+01 -1.167135e+00 
-1.466667e+01 -1.206032e+00 
-1.492192e+01 -1.245957e+00 
-1.517718e+01 -1.286937e+00 
-1.543243e+01 -1.328999e+00 
-1.568769e+01 -1.372172e+00 
-1.594294e+01 -1.416487e+00 
-1.619820e+01 -1.461972e+00 
-1.645345e+01 -1.508660e+00 
-1.670871e+01 -1.556581e+00 
-1.696396e+01 -1.605769e+00 
-1.721922e+01 -1.656257e+00 
-1.747447e+01 -1.708080e+00 
-1.772973e+01 -1.761272e+00 
-1.798498e+01 -1.815871e+00 
-1.824024e+01 -1.871912e+00 
-1.849550e+01 -1.929436e+00 
-1.875075e+01 -1.988480e+00 
-1.900601e+01 -2.049085e+00 
-1.926126e+01 -2.111293e+00 
-1.951652e+01 -2.175145e+00 
-1.977177e+01 -2.240685e+00 
-2.002703e+01 -2.307958e+00 
-2.028228e+01 -2.377010e+00 
-2.053754e+01 -2.447888e+00 
-2.079279e+01 -2.520640e+00 
-2.104805e+01 -2.595315e+00 
-2.130330e+01 -2.671966e+00 
-2.155856e+01 -2.750643e+00 
-2.181381e+01 -2.831400e+00 
-2.206907e+01 -2.914293e+00 
-2.232432e+01 -2.999378e+00 
-2.257958e+01 -3.086713e+00 
-2.283483e+01 -3.176357e+00 
-2.309009e+01 -3.268372e+00 
-2.334535e+01 -3.362820e+00 
-2.360060e+01 -3.459766e+00 
-2.385586e+01 -3.559276e+00 
-2.411111e+01 -3.661417e+00 
-2.436637e+01 -3.766260e+00 
-2.462162e+01 -3.873875e+00 
-2.487688e+01 -3.984336e+00 
-2.513213e+01 -4.097718e+00 
-2.538739e+01 -4.214099e+00 
-2.564264e+01 -4.333557e+00 
-2.589790e+01 -4.456175e+00 
-2.615315e+01 -4.582036e+00 
-2.640841e+01 -4.711225e+00 
-2.666366e+01 -4.843831e+00 
-2.691892e+01 -4.979944e+00 
-2.717417e+01 -5.119656e+00 
-2.742943e+01 -5.263064e+00 
-2.768468e+01 -5.410264e+00 
-2.793994e+01 -5.561357e+00 
-2.819520e+01 -5.716446e+00 
-2.845045e+01 -5.875637e+00 
-2.870571e+01 -6.039038e+00 
-2.896096e+01 -6.206761e+00 
-2.921622e+01 -6.378919e+00 
-2.947147e+01 -6.555631e+00 
-2.972673e+01 -6.737016e+00 
-2.998198e+01 -6.923198e+00 
-3.023724e+01 -7.114304e+00 
-3.049249e+01 -7.310465e+00 
-3.074775e+01 -7.511814e+00 
-3.100300e+01 -7.718487e+00 
-3.125826e+01 -7.930627e+00 
-3.151351e+01 -8.148378e+00 
-3.176877e+01 -8.371887e+00 
-3.202402e+01 -8.601308e+00 
-3.227928e+01 -8.836797e+00 
-3.253453e+01 -9.078514e+00 
-3.278979e+01 -9.326623e+00 
-3.304505e+01 -9.581295e+00 
-3.330030e+01 -9.842702e+00 
-3.355556e+01 -1.011102e+01 
-3.381081e+01 -1.038644e+01 
-3.406607e+01 -1.066914e+01 
-3.432132e+01 -1.095932e+01 
-3.457658e+01 -1.125717e+01 
-3.483183e+01 -1.156291e+01 
-3.508709e+01 -1.187672e+01 
-3.534234e+01 -1.219884e+01 
-3.559760e+01 -1.252948e+01 
-3.585285e+01 -1.286886e+01 
-3.610811e+01 -1.321721e+01 
-3.636336e+01 -1.357478e+01 
-3.661862e+01 -1.394181e+01 
-3.687387e+01 -1.431855e+01 
-3.712913e+01 -1.470524e+01 
-3.738438e+01 -1.510217e+01 
-3.763964e+01 -1.550959e+01 
-3.789489e+01 -1.592779e+01 
-3.815015e+01 -1.635705e+01 
-3.840541e+01 -1.679767e+01 
-3.866066e+01 -1.724993e+01 
-3.891592e+01 -1.771416e+01 
-3.917117e+01 -1.819067e+01 
-3.942643e+01 -1.867978e+01 
-3.968168e+01 -1.918182e+01 
-3.993694e+01 -1.969715e+01 
-4.019219e+01 -2.022610e+01 
-4.044745e+01 -2.076904e+01 
-4.070270e+01 -2.132635e+01 
-4.095796e+01 -2.189839e+01 
-4.121321e+01 -2.248556e+01 
-4.146847e+01 -2.308826e+01 
-4.172372e+01 -2.370691e+01 
-4.197898e+01 -2.434191e+01 
-4.223423e+01 -2.499371e+01 
-4.248949e+01 -2.566275e+01 
-4.274474e+01 -2.634948e+01 
-4.300000e+01 -2.705438e+01 
-4.325526e+01 -2.777792e+01 
-4.351051e+01 -2.852059e+01 
-4.376577e+01 -2.928291e+01 
-4.402102e+01 -3.006539e+01 
-4.427628e+01 -3.086857e+01 
-4.453153e+01 -3.169299e+01 
-4.478679e+01 -3.253921e+01 
-4.504204e+01 -3.340781e+01 
-4.529730e+01 -3.429939e+01 
-4.555255e+01 -3.521455e+01 
-4.580781e+01 -3.615391e+01 
-4.606306e+01 -3.711812e+01 
-4.631832e+01 -3.810782e+01 
-4.657357e+01 -3.912371e+01 
-4.682883e+01 -4.016646e+01 
-4.708408e+01 -4.123680e+01 
-4.733934e+01 -4.233544e+01 
-4.759459e+01 -4.346313e+01 
-4.784985e+01 -4.462066e+01 
-4.810511e+01 -4.580880e+01 
-4.836036e+01 -4.702836e+01 
-4.861562e+01 -4.828018e+01 
-4.887087e+01 -4.956510e+01 
-4.912613e+01 -5.088402e+01 
-4.938138e+01 -5.223781e+01 
-4.963664e+01 -5.362741e+01 
-4.989189e+01 -5.505376e+01 
-5.014715e+01 -5.651784e+01 
-5.040240e+01 -5.802064e+01 
-5.065766e+01 -5.956318e+01 
-5.091291e+01 -6.114653e+01 
-5.116817e+01 -6.277175e+01 
-5.142342e+01 -6.443995e+01 
-5.167868e+01 -6.615228e+01 
-5.193393e+01 -6.790989e+01 
-5.218919e+01 -6.971400e+01 
-5.244444e+01 -7.156581e+01 
-5.269970e+01 -7.346661e+01 
-5.295495e+01 -7.541767e+01 
-5.321021e+01 -7.742034e+01 
-5.346547e+01 -7.947598e+01 
-5.372072e+01 -8.158598e+01 
-5.397598e+01 -8.375179e+01 
-5.423123e+01 -8.597489e+01 
-5.448649e+01 -8.825678e+01 
-5.474174e+01 -9.059902e+01 
-5.499700e+01 -9.300321e+01 
-5.525225e+01 -9.547099e+01 
-5.550751e+01 -9.800404e+01 
-5.576276e+01 -1.006041e+02 
-5.601802e+01 -1.032729e+02 
-5.627327e+01 -1.060123e+02 
-5.652853e+01 -1.088241e+02 
-5.678378e+01 -1.117103e+02 
-5.703904e+01 -1.146729e+02 
-5.729429e+01 -1.177138e+02 
-5.754955e+01 -1.208351e+02 
-5.780480e+01 -1.240390e+02 
-5.806006e+01 -1.273276e+02 
-5.831532e+01 -1.307032e+02 
-5.857057e+01 -1.341681e+02 
-5.882583e+01 -1.377247e+02 
-5.908108e+01 -1.413752e+02 
-5.933634e+01 -1.451224e+02 
-5.959159e+01 -1.489686e+02 
-5.984685e+01 -1.529166e+02 
-6.010210e+01 -1.569690e+02 
-6.035736e+01 -1.611286e+02 
-6.061261e+01 -1.653981e+02 
-6.086787e+01 -1.697806e+02 
-6.112312e+01 -1.742791e+02 
-6.137838e+01 -1.788965e+02 
-6.163363e+01 -1.836360e+02 
-6.188889e+01 -1.885008e+02 
-6.214414e+01 -1.934944e+02 
-6.239940e+01 -1.986200e+02 
-6.265465e+01 -2.038811e+02 
-6.290991e+01 -2.092815e+02 
-6.316517e+01 -2.148246e+02 
-6.342042e+01 -2.205144e+02 
-6.367568e+01 -2.263546e+02 
-6.393093e+01 -2.323493e+02 
-6.418619e+01 -2.385026e+02 
-6.444144e+01 -2.448186e+02 
-6.469670e+01 -2.513016e+02 
-6.495195e+01 -2.579561e+02 
-6.520721e+01 -2.647866e+02 
-6.546246e+01 -2.717978e+02 
-6.571772e+01 -2.789944e+02 
-6.597297e+01 -2.863814e+02 
-6.622823e+01 -2.939637e+02 
-6.648348e+01 -3.017465e+02 
-6.673874e+01 -3.097352e+02 
-6.699399e+01 -3.179352e+02 
-6.724925e+01 -3.263521e+02 
-6.750450e+01 -3.349916e+02 
-6.775976e+01 -3.438595e+02 
-6.801502e+01 -3.529621e+02 
-6.827027e+01 -3.623053e+02 
-6.852553e+01 -3.718957e+02 
-6.878078e+01 -3.817397e+02 
-6.903604e+01 -3.918441e+02 
-6.929129e+01 -4.022158e+02 
-6.954655e+01 -4.128617e+02 
-6.980180e+01 -4.237892e+02 
-7.005706e+01 -4.350058e+02 
-7.031231e+01 -4.465189e+02 
-7.056757e+01 -4.583366e+02 
-7.082282e+01 -4.704669e+02 
-7.107808e+01 -4.829180e+02 
-7.133333e+01 -4.956984e+02 
-7.158859e+01 -5.088168e+02 
-7.184384e+01 -5.222821e+02 
-7.209910e+01 -5.361037e+02 
-7.235435e+01 -5.502907e+02 
-7.260961e+01 -5.648530e+02 
-7.286486e+01 -5.798005e+02 
-7.312012e+01 -5.951432e+02 
-7.337538e+01 -6.108918e+02 
-7.363063e+01 -6.270569e+02 
-7.388589e+01 -6.436495e+02 
-7.414114e+01 -6.606810e+02 
-7.439640e+01 -6.781629e+02 
-7.465165e+01 -6.961072e+02 
-7.490691e+01 -7.145261e+02 
-7.516216e+01 -7.334322e+02 
-7.541742e+01 -7.528383e+02 
-7.567267e+01 -7.727576e+02 
-7.592793e+01 -7.932038e+02 
-7.618318e+01 -8.141907e+02 
-7.643844e+01 -8.357327e+02 
-7.669369e+01 -8.578445e+02 
-7.694895e+01 -8.805411e+02 
-7.720420e+01 -9.038380e+02 
-7.745946e+01 -9.277510e+02 
-7.771471e+01 -9.522965e+02 
-7.796997e+01 -9.774912e+02 
-7.822523e+01 -1.003352e+03 
-7.848048e+01 -1.029897e+03 
-7.873574e+01 -1.057144e+03 
-7.899099e+01 -1.085112e+03 
-7.924625e+01 -1.113820e+03 
-7.950150e+01 -1.143286e+03 
-7.975676e+01 -1.173532e+03 
-8.001201e+01 -1.204578e+03 
-8.026727e+01 -1.236445e+03 
-8.052252e+01 -1.269155e+03 
-8.077778e+01 -1.302731e+03 
-8.103303e+01 -1.337194e+03 
-8.128829e+01 -1.372568e+03 
-8.154354e+01 -1.408878e+03 
-8.179880e+01 -1.446149e+03 
-8.205405e+01 -1.484405e+03 
-8.230931e+01 -1.523673e+03 
-8.256456e+01 -1.563980e+03 
-8.281982e+01 -1.605353e+03 
-8.307508e+01 -1.647820e+03 
-8.333033e+01 -1.691410e+03 
-8.358559e+01 -1.736153e+03 
-8.384084e+01 -1.782079e+03 
-8.409610e+01 -1.829220e+03 
-8.435135e+01 -1.877608e+03 
-8.460661e+01 -1.927276e+03 
-8.486186e+01 -1.978257e+03 
-8.511712e+01 -2.030587e+03 
-8.537237e+01 -2.084301e+03 
-8.562763e+01 -2.139435e+03 
-8.588288e+01 -2.196028e+03 
-8.613814e+01 -2.254117e+03 
-8.639339e+01 -2.313743e+03 
-8.664865e+01 -2.374946e+03 
-8.690390e+01 -2.437767e+03 
-8.715916e+01 -2.502250e+03 
-8.741441e+01 -2.568438e+03 
-8.766967e+01 -2.636377e+03 
-8.792492e+01 -2.706113e+03 
-8.818018e+01 -2.777694e+03 
-8.843544e+01 -2.851167e+03 
-8.869069e+01 -2.926584e+03 
-8.894595e+01 -3.003995e+03 
-8.920120e+01 -3.083454e+03 
-8.945646e+01 -3.165014e+03 
-8.971171e+01 -3.248732e+03 
-8.996697e+01 -3.334664e+03 
-9.022222e+01 -3.422868e+03 
-9.047748e+01 -3.513405e+03 
-9.073273e+01 -3.606337e+03 
-9.098799e+01 -3.701727e+03 
-9.124324e+01 -3.799639e+03 
-9.149850e+01 -3.900142e+03 
-9.175375e+01 -4.003302e+03 
-9.200901e+01 -4.109191e+03 
-9.226426e+01 -4.217880e+03 
-9.251952e+01 -4.329445e+03 
-9.277477e+01 -4.443959e+03 
-9.303003e+01 -4.561503e+03 
-9.328529e+01 -4.682155e+03 
-9.354054e+01 -4.805999e+03 
-9.379580e+01 -4.933117e+03 
-9.405105e+01 -5.063598e+03 
-9.430631e+01 -5.197530e+03 
-9.456156e+01 -5.335004e+03 
-9.481682e+01 -5.476115e+03 
-9.507207e+01 -5.620957e+03 
-9.532733e+01 -5.769630e+03 
-9.558258e+01 -5.922236e+03 
-9.583784e+01 -6.078877e+03 
-9.609309e+01 -6.239661e+03 
-9.634835e+01 -6.404698e+03 
-9.660360e+01 -6.574100e+03 
-9.685886e+01 -6.747983e+03 
-9.711411e+01 -6.926464e+03 
-9.736937e+01 -7.109665e+03 
-9.762462e+01 -7.297712e+03 
-9.787988e+01 -7.490733e+03 
-9.813514e+01 -7.688859e+03 
-9.839039e+01 -7.892225e+03 
-9.864565e+01 -8.100969e+03 
-9.890090e+01 -8.315235e+03 
-9.915616e+01 -8.535167e+03 
-9.941141e+01 -8.760916e+03 
-9.966667e+01 -8.992636e+03 
-9.992192e+01 -9.230485e+03 
-1.001772e+02 -9.474624e+03 
-1.004324e+02 -9.725221e+03 
-1.006877e+02 -9.982445e+03 
-1.009429e+02 -1.024647e+04 
-1.011982e+02 -1.051748e+04 
-1.014535e+02 -1.079566e+04 
-1.017087e+02 -1.108120e+04 
-1.019640e+02 -1.137428e+04 
-1.022192e+02 -1.167512e+04 
-1.024745e+02 -1.198392e+04 
-1.027297e+02 -1.230088e+04 
-1.029850e+02 -1.262623e+04 
-1.032402e+02 -1.296018e+04 
-1.034955e+02 -1.330296e+04 
-1.037508e+02 -1.365481e+04 
-1.040060e+02 -1.401597e+04 
-1.042613e+02 -1.438668e+04 
-1.045165e+02 -1.476719e+04 
-1.047718e+02 -1.515777e+04 
-1.050270e+02 -1.555867e+04 
-1.052823e+02 -1.597018e+04 
-1.055375e+02 -1.639258e+04 
-1.057928e+02 -1.682614e+04 
-1.060480e+02 -1.727117e+04 
-1.063033e+02 -1.772798e+04 
-1.065586e+02 -1.819686e+04 
-1.068138e+02 -1.867814e+04 
-1.070691e+02 -1.917216e+04 
-1.073243e+02 -1.967924e+04 
-1.075796e+02 -2.019973e+04 
-1.078348e+02 -2.073399e+04 
-1.080901e+02 -2.128238e+04 
-1.083453e+02 -2.184527e+04 
-1.086006e+02 -2.242305e+04 
-1.088559e+02 -2.301611e+04 
-1.091111e+02 -2.362486e+04 
-1.093664e+02 -2.424971e+04 
-1.096216e+02 -2.489108e+04 
-1.098769e+02 -2.554942e+04 
-1.101321e+02 -2.622516e+04 
-1.103874e+02 -2.691879e+04 
-1.106426e+02 -2.763075e+04 
-1.108979e+02 -2.836155e+04 
-1.111532e+02 -2.911167e+04 
-1.114084e+02 -2.988164e+04 
-1.116637e+02 -3.067197e+04 
-1.119189e+02 -3.148320e+04 
-1.121742e+02 -3.231588e+04 
-1.124294e+02 -3.317060e+04 
-1.126847e+02 -3.404791e+04 
-1.129399e+02 -3.494843e+04 
-1.131952e+02 -3.587277e+04 
-1.134505e+02 -3.682155e+04 
-1.137057e+02 -3.779543e+04 
-1.139610e+02 -3.879507e+04 
-1.142162e+02 -3.982114e+04 
-1.144715e+02 -4.087435e+04 
-1.147267e+02 -4.195542e+04 
-1.149820e+02 -4.306508e+04 
-1.152372e+02 -4.420409e+04 
-1.154925e+02 -4.537323e+04 
-1.157477e+02 -4.657328e+04 
-1.160030e+02 -4.780508e+04 
-1.162583e+02 -4.906945e+04 
-1.165135e+02 -5.036727e+04 
-1.167688e+02 -5.169941e+04 
-1.170240e+02 -5.306678e+04 
-1.172793e+02 -5.447032e+04 
-1.175345e+02 -5.591098e+04 
-1.177898e+02 -5.738974e+04 
-1.180450e+02 -5.890762e+04 
-1.183003e+02 -6.046564e+04 
-1.185556e+02 -6.206486e+04 
-1.188108e+02 -6.370639e+04 
-1.190661e+02 -6.539132e+04 
-1.193213e+02 -6.712083e+04 
-1.195766e+02 -6.889607e+04 
-1.198318e+02 -7.071827e+04 
-1.200871e+02 -7.258866e+04 
-1.203423e+02 -7.450852e+04 
-1.205976e+02 -7.647916e+04 
-1.208529e+02 -7.850191e+04 
-1.211081e+02 -8.057817e+04 
-1.213634e+02 -8.270934e+04 
-1.216186e+02 -8.489688e+04 
-1.218739e+02 -8.714227e+04 
-1.221291e+02 -8.944705e+04 
-1.223844e+02 -9.181278e+04 
-1.226396e+02 -9.424109e+04 
-1.228949e+02 -9.673362e+04 
-1.231502e+02 -9.929208e+04 
-1.234054e+02 -1.019182e+05 
-1.236607e+02 -1.046138e+05 
-1.239159e+02 -1.073807e+05 
-1.241712e+02 -1.102207e+05 
-1.244264e+02 -1.131359e+05 
-1.246817e+02 -1.161281e+05 
-1.249369e+02 -1.191995e+05 
-1.251922e+02 -1.223522e+05 
-1.254474e+02 -1.255882e+05 
-1.257027e+02 -1.289098e+05 
-1.259580e+02 -1.323193e+05 
-1.262132e+02 -1.358189e+05 
-1.264685e+02 -1.394111e+05 
-1.267237e+02 -1.430983e+05 
-1.269790e+02 -1.468831e+05 
-1.272342e+02 -1.507679e+05 
-1.274895e+02 -1.547555e+05 
-1.277447e+02 -1.588485e+05 
-1.280000e+02 -1.630498e+05 
-1.280000e+02 -2.583025e+05 


==> Figures/4pt_I_sig_Tot_muT/points_2.dat <==
7.000000e-01 -3.138198e-02 
7.046046e-01 -3.119082e-02 
7.092092e-01 -3.099983e-02 
7.138138e-01 -3.080903e-02 
7.184184e-01 -3.061841e-02 
7.230230e-01 -3.042797e-02 
7.276276e-01 -3.023772e-02 
7.322322e-01 -3.004765e-02 
7.368368e-01 -2.985776e-02 
7.414414e-01 -2.966805e-02 
7.460460e-01 -2.947853e-02 
7.506507e-01 -2.928918e-02 
7.552553e-01 -2.910002e-02 
7.598599e-01 -2.891104e-02 
7.644645e-01 -2.872224e-02 
7.690691e-01 -2.853362e-02 
7.736737e-01 -2.834518e-02 
7.782783e-01 -2.815692e-02 
7.828829e-01 -2.796884e-02 
7.874875e-01 -2.778094e-02 
7.920921e-01 -2.759322e-02 
7.966967e-01 -2.740568e-02 
8.013013e-01 -2.721832e-02 
8.059059e-01 -2.703114e-02 
8.105105e-01 -2.684414e-02 
8.151151e-01 -2.665732e-02 
8.197197e-01 -2.647068e-02 
8.243243e-01 -2.628421e-02 
8.289289e-01 -2.609793e-02 
8.335335e-01 -2.591182e-02 
8.381381e-01 -2.572589e-02 
8.427427e-01 -2.554013e-02 
8.473473e-01 -2.535456e-02 
8.519520e-01 -2.516916e-02 
8.565566e-01 -2.498394e-02 
8.611612e-01 -2.479890e-02 
8.657658e-01 -2.461403e-02 
8.703704e-01 -2.442934e-02 
8.749750e-01 -2.424483e-02 
8.795796e-01 -2.406049e-02 
8.841842e-01 -2.387633e-02 
8.887888e-01 -2.369234e-02 
8.933934e-01 -2.350853e-02 
8.979980e-01 -2.332490e-02 
9.026026e-01 -2.314144e-02 
9.072072e-01 -2.295815e-02 
9.118118e-01 -2.277504e-02 
9.164164e-01 -2.259211e-02 
9.210210e-01 -2.240935e-02 
9.256256e-01 -2.222676e-02 
9.302302e-01 -2.204435e-02 
9.348348e-01 -2.186211e-02 
9.394394e-01 -2.168004e-02 
9.440440e-01 -2.149815e-02 
9.486486e-01 -2.131643e-02 
9.532533e-01 -2.113488e-02 
9.578579e-01 -2.095350e-02 
9.624625e-01 -2.077230e-02 
9.670671e-01 -2.059127e-02 
9.716717e-01 -2.041041e-02 
9.762763e-01 -2.022972e-02 
9.808809e-01 -2.004921e-02 
9.854855e-01 -1.986886e-02 
9.900901e-01 -1.968869e-02 
9.946947e-01 -1.950869e-02 
9.992993e-01 -1.932886e-02 
1.003904e+00 -1.914919e-02 
1.008509e+00 -1.896970e-02 
1.013113e+00 -1.879038e-02 
1.017718e+00 -1.861123e-02 
1.022322e+00 -1.843224e-02 
1.026927e+00 -1.825343e-02 
1.031532e+00 -1.807479e-02 
1.036136e+00 -1.789631e-02 
1.040741e+00 -1.771800e-02 
1.045345e+00 -1.753986e-02 
1.049950e+00 -1.736189e-02 
1.054555e+00 -1.718409e-02 
1.059159e+00 -1.700645e-02 
1.063764e+00 -1.682898e-02 
1.068368e+00 -1.665168e-02 
1.072973e+00 -1.647454e-02 
1.077578e+00 -1.629757e-02 
1.082182e+00 -1.612077e-02 
1.086787e+00 -1.594414e-02 
1.091391e+00 -1.576767e-02 
1.095996e+00 -1.559136e-02 
1.100601e+00 -1.541522e-02 
1.105205e+00 -1.523925e-02 
1.109810e+00 -1.506344e-02 
1.114414e+00 -1.488779e-02 
1.119019e+00 -1.471231e-02 
1.123624e+00 -1.453700e-02 
1.128228e+00 -1.436184e-02 
1.132833e+00 -1.418686e-02 
1.137437e+00 -1.401203e-02 
1.142042e+00 -1.383737e-02 
1.146647e+00 -1.366287e-02 
1.151251e+00 -1.348853e-02 
1.155856e+00 -1.331436e-02 
1.160460e+00 -1.314035e-02 
1.165065e+00 -1.296650e-02 
1.169670e+00 -1.279281e-02 
1.174274e+00 -1.261929e-02 
1.178879e+00 -1.244592e-02 
1.183483e+00 -1.227272e-02 
1.188088e+00 -1.209967e-02 
1.192693e+00 -1.192679e-02 
1.197297e+00 -1.175407e-02 
1.201902e+00 -1.158150e-02 
1.206507e+00 -1.140910e-02 
1.211111e+00 -1.123686e-02 
1.215716e+00 -1.106477e-02 
1.220320e+00 -1.089285e-02 
1.224925e+00 -1.072108e-02 
1.229530e+00 -1.054947e-02 
1.234134e+00 -1.037803e-02 
1.238739e+00 -1.020673e-02 
1.243343e+00 -1.003560e-02 
1.247948e+00 -9.864623e-03 
1.252553e+00 -9.693804e-03 
1.257157e+00 -9.523141e-03 
1.261762e+00 -9.352636e-03 
1.266366e+00 -9.182287e-03 
1.270971e+00 -9.012094e-03 
1.275576e+00 -8.842057e-03 
1.280180e+00 -8.672176e-03 
1.284785e+00 -8.502450e-03 
1.289389e+00 -8.332880e-03 
1.293994e+00 -8.163464e-03 
1.298599e+00 -7.994203e-03 
1.303203e+00 -7.825097e-03 
1.307808e+00 -7.656145e-03 
1.312412e+00 -7.487347e-03 
1.317017e+00 -7.318702e-03 
1.321622e+00 -7.150211e-03 
1.326226e+00 -6.981873e-03 
1.330831e+00 -6.813688e-03 
1.335435e+00 -6.645655e-03 
1.340040e+00 -6.477776e-03 
1.344645e+00 -6.310048e-03 
1.349249e+00 -6.142472e-03 
1.353854e+00 -5.975048e-03 
1.358458e+00 -5.807775e-03 
1.363063e+00 -5.640653e-03 
1.367668e+00 -5.473682e-03 
1.372272e+00 -5.306862e-03 
1.376877e+00 -5.140192e-03 
1.381481e+00 -4.973672e-03 
1.386086e+00 -4.807302e-03 
1.390691e+00 -4.641082e-03 
1.395295e+00 -4.475011e-03 
1.399900e+00 -4.309089e-03 
1.404505e+00 -4.143316e-03 
1.409109e+00 -3.977692e-03 
1.413714e+00 -3.812215e-03 
1.418318e+00 -3.646887e-03 
1.422923e+00 -3.481707e-03 
1.427528e+00 -3.316674e-03 
1.432132e+00 -3.151789e-03 
1.436737e+00 -2.987050e-03 
1.441341e+00 -2.822459e-03 
1.445946e+00 -2.658014e-03 
1.450551e+00 -2.493715e-03 
1.455155e+00 -2.329562e-03 
1.459760e+00 -2.165555e-03 
1.464364e+00 -2.001694e-03 
1.468969e+00 -1.837978e-03 
1.473574e+00 -1.674406e-03 
1.478178e+00 -1.510980e-03 
1.482783e+00 -1.347698e-03 
1.487387e+00 -1.184560e-03 
1.491992e+00 -1.021566e-03 
1.496597e+00 -8.587163e-04 
1.501201e+00 -6.960097e-04 
1.505806e+00 -5.334464e-04 
1.510410e+00 -3.710260e-04 
1.515015e+00 -2.087483e-04 
1.519620e+00 -4.661310e-05 
1.524224e+00 1.153799e-04 
1.528829e+00 2.772309e-04 
1.533433e+00 4.389403e-04 
1.538038e+00 6.005082e-04 
1.542643e+00 7.619349e-04 
1.547247e+00 9.232207e-04 
1.551852e+00 1.084366e-03 
1.556456e+00 1.245370e-03 
1.561061e+00 1.406235e-03 
1.565666e+00 1.566959e-03 
1.570270e+00 1.727544e-03 
1.574875e+00 1.887990e-03 
1.579479e+00 2.048296e-03 
1.584084e+00 2.208463e-03 
1.588689e+00 2.368492e-03 
1.593293e+00 2.528382e-03 
1.597898e+00 2.688134e-03 
1.602503e+00 2.847748e-03 
1.607107e+00 3.007224e-03 
1.611712e+00 3.166563e-03 
1.616316e+00 3.325765e-03 
1.620921e+00 3.484830e-03 
1.625526e+00 3.643758e-03 
1.630130e+00 3.802550e-03 
1.634735e+00 3.961205e-03 
1.639339e+00 4.119725e-03 
1.643944e+00 4.278109e-03 
1.648549e+00 4.436357e-03 
1.653153e+00 4.594471e-03 
1.657758e+00 4.752449e-03 
1.662362e+00 4.910293e-03 
1.666967e+00 5.068002e-03 
1.671572e+00 5.225577e-03 
1.676176e+00 5.383018e-03 
1.680781e+00 5.540325e-03 
1.685385e+00 5.697499e-03 
1.689990e+00 5.854539e-03 
1.694595e+00 6.011447e-03 
1.699199e+00 6.168222e-03 
1.703804e+00 6.324864e-03 
1.708408e+00 6.481374e-03 
1.713013e+00 6.637752e-03 
1.717618e+00 6.793998e-03 
1.722222e+00 6.950113e-03 
1.726827e+00 7.106097e-03 
1.731431e+00 7.261949e-03 
1.736036e+00 7.417670e-03 
1.740641e+00 7.573261e-03 
1.745245e+00 7.728722e-03 
1.749850e+00 7.884053e-03 
1.754454e+00 8.039253e-03 
1.759059e+00 8.194325e-03 
1.763664e+00 8.349266e-03 
1.768268e+00 8.504079e-03 
1.772873e+00 8.658763e-03 
1.777477e+00 8.813318e-03 
1.782082e+00 8.967744e-03 
1.786687e+00 9.122043e-03 
1.791291e+00 9.276213e-03 
1.795896e+00 9.430256e-03 
1.800501e+00 9.584171e-03 
1.805105e+00 9.737959e-03 
1.809710e+00 9.891620e-03 
1.814314e+00 1.004515e-02 
1.818919e+00 1.019856e-02 
1.823524e+00 1.035184e-02 
1.828128e+00 1.050500e-02 
1.832733e+00 1.065803e-02 
1.837337e+00 1.081093e-02 
1.841942e+00 1.096371e-02 
1.846547e+00 1.111636e-02 
1.851151e+00 1.126889e-02 
1.855756e+00 1.142130e-02 
1.860360e+00 1.157358e-02 
1.864965e+00 1.172573e-02 
1.869570e+00 1.187776e-02 
1.874174e+00 1.202967e-02 
1.878779e+00 1.218145e-02 
1.883383e+00 1.233311e-02 
1.887988e+00 1.248465e-02 
1.892593e+00 1.263606e-02 
1.897197e+00 1.278736e-02 
1.901802e+00 1.293853e-02 
1.906406e+00 1.308957e-02 
1.911011e+00 1.324050e-02 
1.915616e+00 1.339130e-02 
1.920220e+00 1.354198e-02 
1.924825e+00 1.369255e-02 
1.929429e+00 1.384298e-02 
1.934034e+00 1.399330e-02 
1.938639e+00 1.414350e-02 
1.943243e+00 1.429358e-02 
1.947848e+00 1.444354e-02 
1.952452e+00 1.459338e-02 
1.957057e+00 1.474309e-02 
1.961662e+00 1.489269e-02 
1.966266e+00 1.504217e-02 
1.970871e+00 1.519153e-02 
1.975475e+00 1.534077e-02 
1.980080e+00 1.548989e-02 
1.984685e+00 1.563890e-02 
1.989289e+00 1.578779e-02 
1.993894e+00 1.593655e-02 
1.998498e+00 1.608520e-02 
2.003103e+00 1.623374e-02 
2.007708e+00 1.638215e-02 
2.012312e+00 1.653045e-02 
2.016917e+00 1.667863e-02 
2.021522e+00 1.682670e-02 
2.026126e+00 1.697464e-02 
2.030731e+00 1.712248e-02 
2.035335e+00 1.727019e-02 
2.039940e+00 1.741779e-02 
2.044545e+00 1.756528e-02 
2.049149e+00 1.771264e-02 
2.053754e+00 1.785990e-02 
2.058358e+00 1.800704e-02 
2.062963e+00 1.815406e-02 
2.067568e+00 1.830097e-02 
2.072172e+00 1.844776e-02 
2.076777e+00 1.859444e-02 
2.081381e+00 1.874101e-02 
2.085986e+00 1.888746e-02 
2.090591e+00 1.903380e-02 
2.095195e+00 1.918003e-02 
2.099800e+00 1.932614e-02 
2.104404e+00 1.947214e-02 
2.109009e+00 1.961803e-02 
2.113614e+00 1.976380e-02 
2.118218e+00 1.990947e-02 
2.122823e+00 2.005502e-02 
2.127427e+00 2.020045e-02 
2.132032e+00 2.034578e-02 
2.136637e+00 2.049100e-02 
2.141241e+00 2.063610e-02 
2.145846e+00 2.078109e-02 
2.150450e+00 2.092597e-02 
2.155055e+00 2.107074e-02 
2.159660e+00 2.121541e-02 
2.164264e+00 2.135996e-02 
2.168869e+00 2.150440e-02 
2.173473e+00 2.164872e-02 
2.178078e+00 2.179295e-02 
2.182683e+00 2.193706e-02 
2.187287e+00 2.208106e-02 
2.191892e+00 2.222495e-02 
2.196496e+00 2.236873e-02 
2.201101e+00 2.251241e-02 
2.205706e+00 2.265597e-02 
2.210310e+00 2.279943e-02 
2.214915e+00 2.294278e-02 
2.219520e+00 2.308602e-02 
2.224124e+00 2.322915e-02 
2.228729e+00 2.337218e-02 
2.233333e+00 2.351510e-02 
2.237938e+00 2.365791e-02 
2.242543e+00 2.380061e-02 
2.247147e+00 2.394321e-02 
2.251752e+00 2.408570e-02 
2.256356e+00 2.422809e-02 
2.260961e+00 2.437036e-02 
2.265566e+00 2.451254e-02 
2.270170e+00 2.465460e-02 
2.274775e+00 2.479656e-02 
2.279379e+00 2.493842e-02 
2.283984e+00 2.508017e-02 
2.288589e+00 2.522181e-02 
2.293193e+00 2.536335e-02 
2.297798e+00 2.550478e-02 
2.302402e+00 2.564611e-02 
2.307007e+00 2.578734e-02 
2.311612e+00 2.592846e-02 
2.316216e+00 2.606948e-02 
2.320821e+00 2.621039e-02 
2.325425e+00 2.635120e-02 
2.330030e+00 2.649190e-02 
2.334635e+00 2.663251e-02 
2.339239e+00 2.677301e-02 
2.343844e+00 2.691340e-02 
2.348448e+00 2.705370e-02 
2.353053e+00 2.719389e-02 
2.357658e+00 2.733397e-02 
2.362262e+00 2.747396e-02 
2.366867e+00 2.761384e-02 
2.371471e+00 2.775363e-02 
2.376076e+00 2.789331e-02 
2.380681e+00 2.803288e-02 
2.385285e+00 2.817236e-02 
2.389890e+00 2.831174e-02 
2.394494e+00 2.845101e-02 
2.399099e+00 2.859019e-02 
2.403704e+00 2.872926e-02 
2.408308e+00 2.886823e-02 
2.412913e+00 2.900710e-02 
2.417518e+00 2.914588e-02 
2.422122e+00 2.928455e-02 
2.426727e+00 2.942312e-02 
2.431331e+00 2.956159e-02 
2.435936e+00 2.969996e-02 
2.440541e+00 2.983824e-02 
2.445145e+00 2.997641e-02 
2.449750e+00 3.011449e-02 
2.454354e+00 3.025246e-02 
2.458959e+00 3.039034e-02 
2.463564e+00 3.052812e-02 
2.468168e+00 3.066580e-02 
2.472773e+00 3.080338e-02 
2.477377e+00 3.094087e-02 
2.481982e+00 3.107825e-02 
2.486587e+00 3.121554e-02 
2.491191e+00 3.135273e-02 
2.495796e+00 3.148983e-02 
2.500400e+00 3.162683e-02 
2.505005e+00 3.176372e-02 
2.509610e+00 3.190053e-02 
2.514214e+00 3.203723e-02 
2.518819e+00 3.217384e-02 
2.523423e+00 3.231036e-02 
2.528028e+00 3.244677e-02 
2.532633e+00 3.258309e-02 
2.537237e+00 3.271932e-02 
2.541842e+00 3.285545e-02 
2.546446e+00 3.299148e-02 
2.551051e+00 3.312742e-02 
2.555656e+00 3.326326e-02 
2.560260e+00 3.339901e-02 
2.564865e+00 3.353466e-02 
2.569469e+00 3.367021e-02 
2.574074e+00 3.380568e-02 
2.578679e+00 3.394105e-02 
2.583283e+00 3.407632e-02 
2.587888e+00 3.421150e-02 
2.592492e+00 3.434658e-02 
2.597097e+00 3.448157e-02 
2.601702e+00 3.461647e-02 
2.606306e+00 3.475128e-02 
2.610911e+00 3.488599e-02 
2.615516e+00 3.502060e-02 
2.620120e+00 3.515513e-02 
2.624725e+00 3.528956e-02 
2.629329e+00 3.542390e-02 
2.633934e+00 3.555814e-02 
2.638539e+00 3.569229e-02 
2.643143e+00 3.582635e-02 
2.647748e+00 3.596032e-02 
2.652352e+00 3.609420e-02 
2.656957e+00 3.622798e-02 
2.661562e+00 3.636167e-02 
2.666166e+00 3.649527e-02 
2.670771e+00 3.662878e-02 
2.675375e+00 3.676220e-02 
2.679980e+00 3.689552e-02 
2.684585e+00 3.702876e-02 
2.689189e+00 3.716190e-02 
2.693794e+00 3.729495e-02 
2.698398e+00 3.742792e-02 
2.703003e+00 3.756079e-02 
2.707608e+00 3.769357e-02 
2.712212e+00 3.782626e-02 
2.716817e+00 3.795886e-02 
2.721421e+00 3.809137e-02 
2.726026e+00 3.822379e-02 
2.730631e+00 3.835612e-02 
2.735235e+00 3.848836e-02 
2.739840e+00 3.862052e-02 
2.744444e+00 3.875258e-02 
2.749049e+00 3.888455e-02 
2.753654e+00 3.901644e-02 
2.758258e+00 3.914823e-02 
2.762863e+00 3.927994e-02 
2.767467e+00 3.941156e-02 
2.772072e+00 3.954309e-02 
2.776677e+00 3.967453e-02 
2.781281e+00 3.980588e-02 
2.785886e+00 3.993715e-02 
2.790490e+00 4.006832e-02 
2.795095e+00 4.019941e-02 
2.799700e+00 4.033042e-02 
2.804304e+00 4.046133e-02 
2.808909e+00 4.059216e-02 
2.813514e+00 4.072290e-02 
2.818118e+00 4.085355e-02 
2.822723e+00 4.098411e-02 
2.827327e+00 4.111459e-02 
2.831932e+00 4.124498e-02 
2.836537e+00 4.137529e-02 
2.841141e+00 4.150551e-02 
2.845746e+00 4.163564e-02 
2.850350e+00 4.176568e-02 
2.854955e+00 4.189564e-02 
2.859560e+00 4.202552e-02 
2.864164e+00 4.215531e-02 
2.868769e+00 4.228501e-02 
2.873373e+00 4.241462e-02 
2.877978e+00 4.254416e-02 
2.882583e+00 4.267360e-02 
2.887187e+00 4.280296e-02 
2.891792e+00 4.293224e-02 
2.896396e+00 4.306143e-02 
2.901001e+00 4.319053e-02 
2.905606e+00 4.331955e-02 
2.910210e+00 4.344849e-02 
2.914815e+00 4.357734e-02 
2.919419e+00 4.370611e-02 
2.924024e+00 4.383479e-02 
2.928629e+00 4.396339e-02 
2.933233e+00 4.409191e-02 
2.937838e+00 4.422034e-02 
2.942442e+00 4.434869e-02 
2.947047e+00 4.447695e-02 
2.951652e+00 4.460513e-02 
2.956256e+00 4.473323e-02 
2.960861e+00 4.486124e-02 
2.965465e+00 4.498917e-02 
2.970070e+00 4.511702e-02 
2.974675e+00 4.524478e-02 
2.979279e+00 4.537247e-02 
2.983884e+00 4.550006e-02 
2.988488e+00 4.562758e-02 
2.993093e+00 4.575502e-02 
2.997698e+00 4.588237e-02 
3.002302e+00 4.600964e-02 
3.006907e+00 4.613682e-02 
3.011512e+00 4.626393e-02 
3.016116e+00 4.639095e-02 
3.020721e+00 4.651790e-02 
3.025325e+00 4.664476e-02 
3.029930e+00 4.677154e-02 
3.034535e+00 4.689823e-02 
3.039139e+00 4.702485e-02 
3.043744e+00 4.715139e-02 
3.048348e+00 4.727784e-02 
3.052953e+00 4.740421e-02 
3.057558e+00 4.753050e-02 
3.062162e+00 4.765672e-02 
3.066767e+00 4.778285e-02 
3.071371e+00 4.790890e-02 
3.075976e+00 4.803487e-02 
3.080581e+00 4.816076e-02 
3.085185e+00 4.828657e-02 
3.089790e+00 4.841230e-02 
3.094394e+00 4.853795e-02 
3.098999e+00 4.866352e-02 
3.103604e+00 4.878901e-02 
3.108208e+00 4.891442e-02 
3.112813e+00 4.903975e-02 
3.117417e+00 4.916500e-02 
3.122022e+00 4.929017e-02 
3.126627e+00 4.941527e-02 
3.131231e+00 4.954028e-02 
3.135836e+00 4.966522e-02 
3.140440e+00 4.979007e-02 
3.145045e+00 4.991485e-02 
3.149650e+00 5.003955e-02 
3.154254e+00 5.016417e-02 
3.158859e+00 5.028871e-02 
3.163463e+00 5.041318e-02 
3.168068e+00 5.053756e-02 
3.172673e+00 5.066187e-02 
3.177277e+00 5.078610e-02 
3.181882e+00 5.091025e-02 
3.186486e+00 5.103432e-02 
3.191091e+00 5.115832e-02 
3.195696e+00 5.128224e-02 
3.200300e+00 5.140608e-02 
3.204905e+00 5.152984e-02 
3.209510e+00 5.165353e-02 
3.214114e+00 5.177714e-02 
3.218719e+00 5.190067e-02 
3.223323e+00 5.202413e-02 
3.227928e+00 5.214750e-02 
3.232533e+00 5.227081e-02 
3.237137e+00 5.239403e-02 
3.241742e+00 5.251718e-02 
3.246346e+00 5.264025e-02 
3.250951e+00 5.276325e-02 
3.255556e+00 5.288617e-02 
3.260160e+00 5.300901e-02 
3.264765e+00 5.313177e-02 
3.269369e+00 5.325447e-02 
3.273974e+00 5.337708e-02 
3.278579e+00 5.349962e-02 
3.283183e+00 5.362208e-02 
3.287788e+00 5.374447e-02 
3.292392e+00 5.386678e-02 
3.296997e+00 5.398902e-02 
3.301602e+00 5.411118e-02 
3.306206e+00 5.423327e-02 
3.310811e+00 5.435528e-02 
3.315415e+00 5.447722e-02 
3.320020e+00 5.459908e-02 
3.324625e+00 5.472086e-02 
3.329229e+00 5.484258e-02 
3.333834e+00 5.496421e-02 
3.338438e+00 5.508578e-02 
3.343043e+00 5.520726e-02 
3.347648e+00 5.532868e-02 
3.352252e+00 5.545002e-02 
3.356857e+00 5.557128e-02 
3.361461e+00 5.569247e-02 
3.366066e+00 5.581359e-02 
3.370671e+00 5.593464e-02 
3.375275e+00 5.605561e-02 
3.379880e+00 5.617650e-02 
3.384484e+00 5.629732e-02 
3.389089e+00 5.641807e-02 
3.393694e+00 5.653875e-02 
3.398298e+00 5.665935e-02 
3.402903e+00 5.677988e-02 
3.407508e+00 5.690033e-02 
3.412112e+00 5.702072e-02 
3.416717e+00 5.714103e-02 
3.421321e+00 5.726126e-02 
3.425926e+00 5.738143e-02 
3.430531e+00 5.750152e-02 
3.435135e+00 5.762154e-02 
3.439740e+00 5.774148e-02 
3.444344e+00 5.786136e-02 
3.448949e+00 5.798116e-02 
3.453554e+00 5.810089e-02 
3.458158e+00 5.822054e-02 
3.462763e+00 5.834013e-02 
3.467367e+00 5.845964e-02 
3.471972e+00 5.857908e-02 
3.476577e+00 5.869845e-02 
3.481181e+00 5.881775e-02 
3.485786e+00 5.893697e-02 
3.490390e+00 5.905613e-02 
3.494995e+00 5.917521e-02 
3.499600e+00 5.929422e-02 
3.504204e+00 5.941316e-02 
3.508809e+00 5.953203e-02 
3.513413e+00 5.965083e-02 
3.518018e+00 5.976955e-02 
3.522623e+00 5.988821e-02 
3.527227e+00 6.000679e-02 
3.531832e+00 6.012531e-02 
3.536436e+00 6.024375e-02 
3.541041e+00 6.036212e-02 
3.545646e+00 6.048042e-02 
3.550250e+00 6.059865e-02 
3.554855e+00 6.071682e-02 
3.559459e+00 6.083491e-02 
3.564064e+00 6.095293e-02 
3.568669e+00 6.107088e-02 
3.573273e+00 6.118876e-02 
3.577878e+00 6.130657e-02 
3.582482e+00 6.142431e-02 
3.587087e+00 6.154198e-02 
3.591692e+00 6.165958e-02 
3.596296e+00 6.177711e-02 
3.600901e+00 6.189457e-02 
3.605506e+00 6.201196e-02 
3.610110e+00 6.212928e-02 
3.614715e+00 6.224654e-02 
3.619319e+00 6.236372e-02 
3.623924e+00 6.248083e-02 
3.628529e+00 6.259788e-02 
3.633133e+00 6.271486e-02 
3.637738e+00 6.283176e-02 
3.642342e+00 6.294860e-02 
3.646947e+00 6.306537e-02 
3.651552e+00 6.318207e-02 
3.656156e+00 6.329871e-02 
3.660761e+00 6.341527e-02 
3.665365e+00 6.353176e-02 
3.669970e+00 6.364819e-02 
3.674575e+00 6.376455e-02 
3.679179e+00 6.388084e-02 
3.683784e+00 6.399706e-02 
3.688388e+00 6.411322e-02 
3.692993e+00 6.422930e-02 
3.697598e+00 6.434532e-02 
3.702202e+00 6.446127e-02 
3.706807e+00 6.457715e-02 
3.711411e+00 6.469297e-02 
3.716016e+00 6.480871e-02 
3.720621e+00 6.492439e-02 
3.725225e+00 6.504001e-02 
3.729830e+00 6.515555e-02 
3.734434e+00 6.527103e-02 
3.739039e+00 6.538644e-02 
3.743644e+00 6.550178e-02 
3.748248e+00 6.561706e-02 
3.752853e+00 6.573226e-02 
3.757457e+00 6.584741e-02 
3.762062e+00 6.596248e-02 
3.766667e+00 6.607749e-02 
3.771271e+00 6.619243e-02 
3.775876e+00 6.630730e-02 
3.780480e+00 6.642211e-02 
3.785085e+00 6.653685e-02 
3.789690e+00 6.665153e-02 
3.794294e+00 6.676614e-02 
3.798899e+00 6.688068e-02 
3.803504e+00 6.699515e-02 
3.808108e+00 6.710956e-02 
3.812713e+00 6.722391e-02 
3.817317e+00 6.733818e-02 
3.821922e+00 6.745240e-02 
3.826527e+00 6.756654e-02 
3.831131e+00 6.768062e-02 
3.835736e+00 6.779463e-02 
3.840340e+00 6.790858e-02 
3.844945e+00 6.802246e-02 
3.849550e+00 6.813628e-02 
3.854154e+00 6.825003e-02 
3.858759e+00 6.836372e-02 
3.863363e+00 6.847734e-02 
3.867968e+00 6.859090e-02 
3.872573e+00 6.870439e-02 
3.877177e+00 6.881781e-02 
3.881782e+00 6.893117e-02 
3.886386e+00 6.904447e-02 
3.890991e+00 6.915770e-02 
3.895596e+00 6.927086e-02 
3.900200e+00 6.938396e-02 
3.904805e+00 6.949700e-02 
3.909409e+00 6.960997e-02 
3.914014e+00 6.972287e-02 
3.918619e+00 6.983572e-02 
3.923223e+00 6.994849e-02 
3.927828e+00 7.006121e-02 
3.932432e+00 7.017386e-02 
3.937037e+00 7.028644e-02 
3.941642e+00 7.039896e-02 
3.946246e+00 7.051142e-02 
3.950851e+00 7.062381e-02 
3.955455e+00 7.073614e-02 
3.960060e+00 7.084840e-02 
3.964665e+00 7.096060e-02 
3.969269e+00 7.107274e-02 
3.973874e+00 7.118481e-02 
3.978478e+00 7.129682e-02 
3.983083e+00 7.140876e-02 
3.987688e+00 7.152065e-02 
3.992292e+00 7.163246e-02 
3.996897e+00 7.174422e-02 
4.001502e+00 7.185591e-02 
4.006106e+00 7.196754e-02 
4.010711e+00 7.207910e-02 
4.015315e+00 7.219061e-02 
4.019920e+00 7.230205e-02 
4.024525e+00 7.241342e-02 
4.029129e+00 7.252473e-02 
4.033734e+00 7.263598e-02 
4.038338e+00 7.274717e-02 
4.042943e+00 7.285829e-02 
4.047548e+00 7.296936e-02 
4.052152e+00 7.308036e-02 
4.056757e+00 7.319129e-02 
4.061361e+00 7.330217e-02 
4.065966e+00 7.341298e-02 
4.070571e+00 7.352373e-02 
4.075175e+00 7.363441e-02 
4.079780e+00 7.374504e-02 
4.084384e+00 7.385560e-02 
4.088989e+00 7.396610e-02 
4.093594e+00 7.407654e-02 
4.098198e+00 7.418691e-02 
4.102803e+00 7.429722e-02 
4.107407e+00 7.440748e-02 
4.112012e+00 7.451767e-02 
4.116617e+00 7.462779e-02 
4.121221e+00 7.473786e-02 
4.125826e+00 7.484787e-02 
4.130430e+00 7.495781e-02 
4.135035e+00 7.506769e-02 
4.139640e+00 7.517751e-02 
4.144244e+00 7.528727e-02 
4.148849e+00 7.539697e-02 
4.153453e+00 7.550660e-02 
4.158058e+00 7.561618e-02 
4.162663e+00 7.572569e-02 
4.167267e+00 7.583514e-02 
4.171872e+00 7.594453e-02 
4.176476e+00 7.605386e-02 
4.181081e+00 7.616313e-02 
4.185686e+00 7.627234e-02 
4.190290e+00 7.638149e-02 
4.194895e+00 7.649057e-02 
4.199499e+00 7.659960e-02 
4.204104e+00 7.670856e-02 
4.208709e+00 7.681747e-02 
4.213313e+00 7.692631e-02 
4.217918e+00 7.703510e-02 
4.222523e+00 7.714382e-02 
4.227127e+00 7.725248e-02 
4.231732e+00 7.736108e-02 
4.236336e+00 7.746963e-02 
4.240941e+00 7.757811e-02 
4.245546e+00 7.768653e-02 
4.250150e+00 7.779489e-02 
4.254755e+00 7.790319e-02 
4.259359e+00 7.801143e-02 
4.263964e+00 7.811961e-02 
4.268569e+00 7.822774e-02 
4.273173e+00 7.833580e-02 
4.277778e+00 7.844380e-02 
4.282382e+00 7.855174e-02 
4.286987e+00 7.865962e-02 
4.291592e+00 7.876745e-02 
4.296196e+00 7.887521e-02 
4.300801e+00 7.898291e-02 
4.305405e+00 7.909056e-02 
4.310010e+00 7.919814e-02 
4.314615e+00 7.930567e-02 
4.319219e+00 7.941314e-02 
4.323824e+00 7.952054e-02 
4.328428e+00 7.962789e-02 
4.333033e+00 7.973518e-02 
4.337638e+00 7.984241e-02 
4.342242e+00 7.994958e-02 
4.346847e+00 8.005669e-02 
4.351451e+00 8.016374e-02 
4.356056e+00 8.027074e-02 
4.360661e+00 8.037767e-02 
4.365265e+00 8.048455e-02 
4.369870e+00 8.059137e-02 
4.374474e+00 8.069813e-02 
4.379079e+00 8.080483e-02 
4.383684e+00 8.091147e-02 
4.388288e+00 8.101805e-02 
4.392893e+00 8.112458e-02 
4.397497e+00 8.123105e-02 
4.402102e+00 8.133745e-02 
4.406707e+00 8.144380e-02 
4.411311e+00 8.155010e-02 
4.415916e+00 8.165633e-02 
4.420521e+00 8.176251e-02 
4.425125e+00 8.186862e-02 
4.429730e+00 8.197468e-02 
4.434334e+00 8.208068e-02 
4.438939e+00 8.218663e-02 
4.443544e+00 8.229251e-02 
4.448148e+00 8.239834e-02 
4.452753e+00 8.250411e-02 
4.457357e+00 8.260983e-02 
4.461962e+00 8.271548e-02 
4.466567e+00 8.282108e-02 
4.471171e+00 8.292662e-02 
4.475776e+00 8.303210e-02 
4.480380e+00 8.313752e-02 
4.484985e+00 8.324289e-02 
4.489590e+00 8.334820e-02 
4.494194e+00 8.345345e-02 
4.498799e+00 8.355865e-02 
4.503403e+00 8.366379e-02 
4.508008e+00 8.376887e-02 
4.512613e+00 8.387389e-02 
4.517217e+00 8.397886e-02 
4.521822e+00 8.408377e-02 
4.526426e+00 8.418862e-02 
4.531031e+00 8.429342e-02 
4.535636e+00 8.439816e-02 
4.540240e+00 8.450284e-02 
4.544845e+00 8.460747e-02 
4.549449e+00 8.471204e-02 
4.554054e+00 8.481655e-02 
4.558659e+00 8.492100e-02 
4.563263e+00 8.502540e-02 
4.567868e+00 8.512975e-02 
4.572472e+00 8.523403e-02 
4.577077e+00 8.533826e-02 
4.581682e+00 8.544244e-02 
4.586286e+00 8.554655e-02 
4.590891e+00 8.565061e-02 
4.595495e+00 8.575462e-02 
4.600100e+00 8.585857e-02 
4.604705e+00 8.596246e-02 
4.609309e+00 8.606630e-02 
4.613914e+00 8.617008e-02 
4.618519e+00 8.627380e-02 
4.623123e+00 8.637747e-02 
4.627728e+00 8.648108e-02 
4.632332e+00 8.658464e-02 
4.636937e+00 8.668814e-02 
4.641542e+00 8.679158e-02 
4.646146e+00 8.689497e-02 
4.650751e+00 8.699831e-02 
4.655355e+00 8.710159e-02 
4.659960e+00 8.720481e-02 
4.664565e+00 8.730797e-02 
4.669169e+00 8.741109e-02 
4.673774e+00 8.751414e-02 
4.678378e+00 8.761714e-02 
4.682983e+00 8.772009e-02 
4.687588e+00 8.782298e-02 
4.692192e+00 8.792581e-02 
4.696797e+00 8.802859e-02 
4.701401e+00 8.813132e-02 
4.706006e+00 8.823399e-02 
4.710611e+00 8.833660e-02 
4.715215e+00 8.843916e-02 
4.719820e+00 8.854167e-02 
4.724424e+00 8.864411e-02 
4.729029e+00 8.874651e-02 
4.733634e+00 8.884885e-02 
4.738238e+00 8.895113e-02 
4.742843e+00 8.905336e-02 
4.747447e+00 8.915554e-02 
4.752052e+00 8.925766e-02 
4.756657e+00 8.935973e-02 
4.761261e+00 8.946174e-02 
4.765866e+00 8.956370e-02 
4.770470e+00 8.966560e-02 
4.775075e+00 8.976745e-02 
4.779680e+00 8.986924e-02 
4.784284e+00 8.997098e-02 
4.788889e+00 9.007267e-02 
4.793493e+00 9.017430e-02 
4.798098e+00 9.027587e-02 
4.802703e+00 9.037740e-02 
4.807307e+00 9.047887e-02 
4.811912e+00 9.058028e-02 
4.816517e+00 9.068164e-02 
4.821121e+00 9.078295e-02 
4.825726e+00 9.088420e-02 
4.830330e+00 9.098540e-02 
4.834935e+00 9.108654e-02 
4.839540e+00 9.118763e-02 
4.844144e+00 9.128867e-02 
4.848749e+00 9.138965e-02 
4.853353e+00 9.149058e-02 
4.857958e+00 9.159146e-02 
4.862563e+00 9.169228e-02 
4.867167e+00 9.179305e-02 
4.871772e+00 9.189377e-02 
4.876376e+00 9.199443e-02 
4.880981e+00 9.209504e-02 
4.885586e+00 9.219559e-02 
4.890190e+00 9.229609e-02 
4.894795e+00 9.239654e-02 
4.899399e+00 9.249694e-02 
4.904004e+00 9.259728e-02 
4.908609e+00 9.269757e-02 
4.913213e+00 9.279780e-02 
4.917818e+00 9.289799e-02 
4.922422e+00 9.299812e-02 
4.927027e+00 9.309819e-02 
4.931632e+00 9.319822e-02 
4.936236e+00 9.329819e-02 
4.940841e+00 9.339810e-02 
4.945445e+00 9.349797e-02 
4.950050e+00 9.359778e-02 
4.954655e+00 9.369754e-02 
4.959259e+00 9.379725e-02 
4.963864e+00 9.389690e-02 
4.968468e+00 9.399650e-02 
4.973073e+00 9.409605e-02 
4.977678e+00 9.419555e-02 
4.982282e+00 9.429499e-02 
4.986887e+00 9.439438e-02 
4.991491e+00 9.449372e-02 
4.996096e+00 9.459301e-02 
5.000701e+00 9.469224e-02 
5.005305e+00 9.479142e-02 
5.009910e+00 9.489055e-02 
5.014515e+00 9.498963e-02 
5.019119e+00 9.508865e-02 
5.023724e+00 9.518763e-02 
5.028328e+00 9.528655e-02 
5.032933e+00 9.538542e-02 
5.037538e+00 9.548423e-02 
5.042142e+00 9.558300e-02 
5.046747e+00 9.568171e-02 
5.051351e+00 9.578037e-02 
5.055956e+00 9.587898e-02 
5.060561e+00 9.597754e-02 
5.065165e+00 9.607604e-02 
5.069770e+00 9.617450e-02 
5.074374e+00 9.627290e-02 
5.078979e+00 9.637125e-02 
5.083584e+00 9.646955e-02 
5.088188e+00 9.656779e-02 
5.092793e+00 9.666599e-02 
5.097397e+00 9.676413e-02 
5.102002e+00 9.686222e-02 
5.106607e+00 9.696026e-02 
5.111211e+00 9.705825e-02 
5.115816e+00 9.715619e-02 
5.120420e+00 9.725408e-02 
5.125025e+00 9.735191e-02 
5.129630e+00 9.744970e-02 
5.134234e+00 9.754743e-02 
5.138839e+00 9.764511e-02 
5.143443e+00 9.774274e-02 
5.148048e+00 9.784032e-02 
5.152653e+00 9.793785e-02 
5.157257e+00 9.803533e-02 
5.161862e+00 9.813276e-02 
5.166466e+00 9.823013e-02 
5.171071e+00 9.832746e-02 
5.175676e+00 9.842473e-02 
5.180280e+00 9.852195e-02 
5.184885e+00 9.861912e-02 
5.189489e+00 9.871625e-02 
5.194094e+00 9.881332e-02 
5.198699e+00 9.891034e-02 
5.203303e+00 9.900731e-02 
5.207908e+00 9.910422e-02 
5.212513e+00 9.920109e-02 
5.217117e+00 9.929791e-02 
5.221722e+00 9.939468e-02 
5.226326e+00 9.949139e-02 
5.230931e+00 9.958806e-02 
5.235536e+00 9.968468e-02 
5.240140e+00 9.978124e-02 
5.244745e+00 9.987776e-02 
5.249349e+00 9.997422e-02 
5.253954e+00 1.000706e-01 
5.258559e+00 1.001670e-01 
5.263163e+00 1.002633e-01 
5.267768e+00 1.003596e-01 
5.272372e+00 1.004558e-01 
5.276977e+00 1.005520e-01 
5.281582e+00 1.006481e-01 
5.286186e+00 1.007441e-01 
5.290791e+00 1.008402e-01 
5.295395e+00 1.009361e-01 
5.300000e+00 1.010320e-01 
5.300000e+00 1.800360e-01 
5.295395e+00 1.798936e-01 
5.290791e+00 1.797511e-01 
5.286186e+00 1.796085e-01 
5.281582e+00 1.794659e-01 
5.276977e+00 1.793233e-01 
5.272372e+00 1.791805e-01 
5.267768e+00 1.790377e-01 
5.263163e+00 1.788949e-01 
5.258559e+00 1.787519e-01 
5.253954e+00 1.786090e-01 
5.249349e+00 1.784659e-01 
5.244745e+00 1.783228e-01 
5.240140e+00 1.781796e-01 
5.235536e+00 1.780364e-01 
5.230931e+00 1.778931e-01 
5.226326e+00 1.777497e-01 
5.221722e+00 1.776063e-01 
5.217117e+00 1.774628e-01 
5.212513e+00 1.773193e-01 
5.207908e+00 1.771757e-01 
5.203303e+00 1.770320e-01 
5.198699e+00 1.768883e-01 
5.194094e+00 1.767445e-01 
5.189489e+00 1.766006e-01 
5.184885e+00 1.764567e-01 
5.180280e+00 1.763127e-01 
5.175676e+00 1.761686e-01 
5.171071e+00 1.760245e-01 
5.166466e+00 1.758803e-01 
5.161862e+00 1.757361e-01 
5.157257e+00 1.755918e-01 
5.152653e+00 1.754474e-01 
5.148048e+00 1.753030e-01 
5.143443e+00 1.751585e-01 
5.138839e+00 1.750140e-01 
5.134234e+00 1.748694e-01 
5.129630e+00 1.747247e-01 
5.125025e+00 1.745799e-01 
5.120420e+00 1.744351e-01 
5.115816e+00 1.742903e-01 
5.111211e+00 1.741453e-01 
5.106607e+00 1.740003e-01 
5.102002e+00 1.738553e-01 
5.097397e+00 1.737102e-01 
5.092793e+00 1.735650e-01 
5.088188e+00 1.734197e-01 
5.083584e+00 1.732744e-01 
5.078979e+00 1.731291e-01 
5.074374e+00 1.729836e-01 
5.069770e+00 1.728381e-01 
5.065165e+00 1.726926e-01 
5.060561e+00 1.725469e-01 
5.055956e+00 1.724012e-01 
5.051351e+00 1.722555e-01 
5.046747e+00 1.721097e-01 
5.042142e+00 1.719638e-01 
5.037538e+00 1.718179e-01 
5.032933e+00 1.716719e-01 
5.028328e+00 1.715258e-01 
5.023724e+00 1.713797e-01 
5.019119e+00 1.712335e-01 
5.014515e+00 1.710872e-01 
5.009910e+00 1.709409e-01 
5.005305e+00 1.707945e-01 
5.000701e+00 1.706481e-01 
4.996096e+00 1.705015e-01 
4.991491e+00 1.703550e-01 
4.986887e+00 1.702083e-01 
4.982282e+00 1.700616e-01 
4.977678e+00 1.699149e-01 
4.973073e+00 1.697680e-01 
4.968468e+00 1.696212e-01 
4.963864e+00 1.694742e-01 
4.959259e+00 1.693272e-01 
4.954655e+00 1.691801e-01 
4.950050e+00 1.690330e-01 
4.945445e+00 1.688857e-01 
4.940841e+00 1.687385e-01 
4.936236e+00 1.685911e-01 
4.931632e+00 1.684437e-01 
4.927027e+00 1.682963e-01 
4.922422e+00 1.681487e-01 
4.917818e+00 1.680012e-01 
4.913213e+00 1.678535e-01 
4.908609e+00 1.677058e-01 
4.904004e+00 1.675580e-01 
4.899399e+00 1.674102e-01 
4.894795e+00 1.672622e-01 
4.890190e+00 1.671143e-01 
4.885586e+00 1.669662e-01 
4.880981e+00 1.668181e-01 
4.876376e+00 1.666700e-01 
4.871772e+00 1.665217e-01 
4.867167e+00 1.663735e-01 
4.862563e+00 1.662251e-01 
4.857958e+00 1.660767e-01 
4.853353e+00 1.659282e-01 
4.848749e+00 1.657797e-01 
4.844144e+00 1.656310e-01 
4.839540e+00 1.654824e-01 
4.834935e+00 1.653336e-01 
4.830330e+00 1.651848e-01 
4.825726e+00 1.650360e-01 
4.821121e+00 1.648870e-01 
4.816517e+00 1.647380e-01 
4.811912e+00 1.645890e-01 
4.807307e+00 1.644399e-01 
4.802703e+00 1.642907e-01 
4.798098e+00 1.641414e-01 
4.793493e+00 1.639921e-01 
4.788889e+00 1.638427e-01 
4.784284e+00 1.636933e-01 
4.779680e+00 1.635438e-01 
4.775075e+00 1.633942e-01 
4.770470e+00 1.632446e-01 
4.765866e+00 1.630949e-01 
4.761261e+00 1.629451e-01 
4.756657e+00 1.627953e-01 
4.752052e+00 1.626454e-01 
4.747447e+00 1.624955e-01 
4.742843e+00 1.623455e-01 
4.738238e+00 1.621954e-01 
4.733634e+00 1.620452e-01 
4.729029e+00 1.618950e-01 
4.724424e+00 1.617447e-01 
4.719820e+00 1.615944e-01 
4.715215e+00 1.614440e-01 
4.710611e+00 1.612935e-01 
4.706006e+00 1.611430e-01 
4.701401e+00 1.609924e-01 
4.696797e+00 1.608418e-01 
4.692192e+00 1.606910e-01 
4.687588e+00 1.605402e-01 
4.682983e+00 1.603894e-01 
4.678378e+00 1.602385e-01 
4.673774e+00 1.600875e-01 
4.669169e+00 1.599365e-01 
4.664565e+00 1.597853e-01 
4.659960e+00 1.596342e-01 
4.655355e+00 1.594829e-01 
4.650751e+00 1.593316e-01 
4.646146e+00 1.591803e-01 
4.641542e+00 1.590288e-01 
4.636937e+00 1.588774e-01 
4.632332e+00 1.587258e-01 
4.627728e+00 1.585742e-01 
4.623123e+00 1.584225e-01 
4.618519e+00 1.582707e-01 
4.613914e+00 1.581189e-01 
4.609309e+00 1.579670e-01 
4.604705e+00 1.578151e-01 
4.600100e+00 1.576631e-01 
4.595495e+00 1.575110e-01 
4.590891e+00 1.573589e-01 
4.586286e+00 1.572067e-01 
4.581682e+00 1.570544e-01 
4.577077e+00 1.569021e-01 
4.572472e+00 1.567497e-01 
4.567868e+00 1.565972e-01 
4.563263e+00 1.564447e-01 
4.558659e+00 1.562921e-01 
4.554054e+00 1.561394e-01 
4.549449e+00 1.559867e-01 
4.544845e+00 1.558339e-01 
4.540240e+00 1.556811e-01 
4.535636e+00 1.555282e-01 
4.531031e+00 1.553752e-01 
4.526426e+00 1.552222e-01 
4.521822e+00 1.550691e-01 
4.517217e+00 1.549159e-01 
4.512613e+00 1.547627e-01 
4.508008e+00 1.546094e-01 
4.503403e+00 1.544560e-01 
4.498799e+00 1.543026e-01 
4.494194e+00 1.541491e-01 
4.489590e+00 1.539955e-01 
4.484985e+00 1.538419e-01 
4.480380e+00 1.536882e-01 
4.475776e+00 1.535345e-01 
4.471171e+00 1.533807e-01 
4.466567e+00 1.532268e-01 
4.461962e+00 1.530728e-01 
4.457357e+00 1.529188e-01 
4.452753e+00 1.527647e-01 
4.448148e+00 1.526106e-01 
4.443544e+00 1.524564e-01 
4.438939e+00 1.523021e-01 
4.434334e+00 1.521478e-01 
4.429730e+00 1.519934e-01 
4.425125e+00 1.518389e-01 
4.420521e+00 1.516844e-01 
4.415916e+00 1.515298e-01 
4.411311e+00 1.513752e-01 
4.406707e+00 1.512204e-01 
4.402102e+00 1.510657e-01 
4.397497e+00 1.509108e-01 
4.392893e+00 1.507559e-01 
4.388288e+00 1.506009e-01 
4.383684e+00 1.504459e-01 
4.379079e+00 1.502908e-01 
4.374474e+00 1.501356e-01 
4.369870e+00 1.499804e-01 
4.365265e+00 1.498250e-01 
4.360661e+00 1.496697e-01 
4.356056e+00 1.495142e-01 
4.351451e+00 1.493587e-01 
4.346847e+00 1.492032e-01 
4.342242e+00 1.490476e-01 
4.337638e+00 1.488919e-01 
4.333033e+00 1.487361e-01 
4.328428e+00 1.485803e-01 
4.323824e+00 1.484244e-01 
4.319219e+00 1.482684e-01 
4.314615e+00 1.481124e-01 
4.310010e+00 1.479564e-01 
4.305405e+00 1.478002e-01 
4.300801e+00 1.476440e-01 
4.296196e+00 1.474877e-01 
4.291592e+00 1.473314e-01 
4.286987e+00 1.471750e-01 
4.282382e+00 1.470185e-01 
4.277778e+00 1.468620e-01 
4.273173e+00 1.467054e-01 
4.268569e+00 1.465487e-01 
4.263964e+00 1.463920e-01 
4.259359e+00 1.462352e-01 
4.254755e+00 1.460783e-01 
4.250150e+00 1.459214e-01 
4.245546e+00 1.457644e-01 
4.240941e+00 1.456074e-01 
4.236336e+00 1.454502e-01 
4.231732e+00 1.452930e-01 
4.227127e+00 1.451358e-01 
4.222523e+00 1.449785e-01 
4.217918e+00 1.448211e-01 
4.213313e+00 1.446637e-01 
4.208709e+00 1.445062e-01 
4.204104e+00 1.443486e-01 
4.199499e+00 1.441909e-01 
4.194895e+00 1.440332e-01 
4.190290e+00 1.438755e-01 
4.185686e+00 1.437176e-01 
4.181081e+00 1.435597e-01 
4.176476e+00 1.434018e-01 
4.171872e+00 1.432438e-01 
4.167267e+00 1.430857e-01 
4.162663e+00 1.429275e-01 
4.158058e+00 1.427693e-01 
4.153453e+00 1.426110e-01 
4.148849e+00 1.424526e-01 
4.144244e+00 1.422942e-01 
4.139640e+00 1.421358e-01 
4.135035e+00 1.419772e-01 
4.130430e+00 1.418186e-01 
4.125826e+00 1.416599e-01 
4.121221e+00 1.415012e-01 
4.116617e+00 1.413424e-01 
4.112012e+00 1.411835e-01 
4.107407e+00 1.410246e-01 
4.102803e+00 1.408656e-01 
4.098198e+00 1.407065e-01 
4.093594e+00 1.405474e-01 
4.088989e+00 1.403882e-01 
4.084384e+00 1.402289e-01 
4.079780e+00 1.400696e-01 
4.075175e+00 1.399102e-01 
4.070571e+00 1.397507e-01 
4.065966e+00 1.395912e-01 
4.061361e+00 1.394316e-01 
4.056757e+00 1.392720e-01 
4.052152e+00 1.391123e-01 
4.047548e+00 1.389525e-01 
4.042943e+00 1.387926e-01 
4.038338e+00 1.386327e-01 
4.033734e+00 1.384728e-01 
4.029129e+00 1.383127e-01 
4.024525e+00 1.381526e-01 
4.019920e+00 1.379925e-01 
4.015315e+00 1.378322e-01 
4.010711e+00 1.376719e-01 
4.006106e+00 1.375116e-01 
4.001502e+00 1.373511e-01 
3.996897e+00 1.371906e-01 
3.992292e+00 1.370301e-01 
3.987688e+00 1.368695e-01 
3.983083e+00 1.367088e-01 
3.978478e+00 1.365480e-01 
3.973874e+00 1.363872e-01 
3.969269e+00 1.362263e-01 
3.964665e+00 1.360654e-01 
3.960060e+00 1.359044e-01 
3.955455e+00 1.357433e-01 
3.950851e+00 1.355821e-01 
3.946246e+00 1.354209e-01 
3.941642e+00 1.352597e-01 
3.937037e+00 1.350983e-01 
3.932432e+00 1.349369e-01 
3.927828e+00 1.347755e-01 
3.923223e+00 1.346139e-01 
3.918619e+00 1.344523e-01 
3.914014e+00 1.342907e-01 
3.909409e+00 1.341290e-01 
3.904805e+00 1.339672e-01 
3.900200e+00 1.338053e-01 
3.895596e+00 1.336434e-01 
3.890991e+00 1.334814e-01 
3.886386e+00 1.333194e-01 
3.881782e+00 1.331572e-01 
3.877177e+00 1.329951e-01 
3.872573e+00 1.328328e-01 
3.867968e+00 1.326705e-01 
3.863363e+00 1.325081e-01 
3.858759e+00 1.323457e-01 
3.854154e+00 1.321832e-01 
3.849550e+00 1.320206e-01 
3.844945e+00 1.318580e-01 
3.840340e+00 1.316953e-01 
3.835736e+00 1.315326e-01 
3.831131e+00 1.313697e-01 
3.826527e+00 1.312068e-01 
3.821922e+00 1.310439e-01 
3.817317e+00 1.308809e-01 
3.812713e+00 1.307178e-01 
3.808108e+00 1.305546e-01 
3.803504e+00 1.303914e-01 
3.798899e+00 1.302282e-01 
3.794294e+00 1.300648e-01 
3.789690e+00 1.299014e-01 
3.785085e+00 1.297379e-01 
3.780480e+00 1.295744e-01 
3.775876e+00 1.294108e-01 
3.771271e+00 1.292471e-01 
3.766667e+00 1.290834e-01 
3.762062e+00 1.289196e-01 
3.757457e+00 1.287558e-01 
3.752853e+00 1.285918e-01 
3.748248e+00 1.284279e-01 
3.743644e+00 1.282638e-01 
3.739039e+00 1.280997e-01 
3.734434e+00 1.279355e-01 
3.729830e+00 1.277713e-01 
3.725225e+00 1.276070e-01 
3.720621e+00 1.274426e-01 
3.716016e+00 1.272781e-01 
3.711411e+00 1.271136e-01 
3.706807e+00 1.269491e-01 
3.702202e+00 1.267845e-01 
3.697598e+00 1.266198e-01 
3.692993e+00 1.264550e-01 
3.688388e+00 1.262902e-01 
3.683784e+00 1.261253e-01 
3.679179e+00 1.259603e-01 
3.674575e+00 1.257953e-01 
3.669970e+00 1.256302e-01 
3.665365e+00 1.254651e-01 
3.660761e+00 1.252999e-01 
3.656156e+00 1.251346e-01 
3.651552e+00 1.249693e-01 
3.646947e+00 1.248039e-01 
3.642342e+00 1.246384e-01 
3.637738e+00 1.244729e-01 
3.633133e+00 1.243073e-01 
3.628529e+00 1.241416e-01 
3.623924e+00 1.239759e-01 
3.619319e+00 1.238101e-01 
3.614715e+00 1.236443e-01 
3.610110e+00 1.234784e-01 
3.605506e+00 1.233124e-01 
3.600901e+00 1.231463e-01 
3.596296e+00 1.229802e-01 
3.591692e+00 1.228141e-01 
3.587087e+00 1.226478e-01 
3.582482e+00 1.224815e-01 
3.577878e+00 1.223152e-01 
3.573273e+00 1.221487e-01 
3.568669e+00 1.219823e-01 
3.564064e+00 1.218157e-01 
3.559459e+00 1.216491e-01 
3.554855e+00 1.214824e-01 
3.550250e+00 1.213157e-01 
3.545646e+00 1.211488e-01 
3.541041e+00 1.209820e-01 
3.536436e+00 1.208150e-01 
3.531832e+00 1.206480e-01 
3.527227e+00 1.204810e-01 
3.522623e+00 1.203138e-01 
3.518018e+00 1.201467e-01 
3.513413e+00 1.199794e-01 
3.508809e+00 1.198121e-01 
3.504204e+00 1.196447e-01 
3.499600e+00 1.194773e-01 
3.494995e+00 1.193097e-01 
3.490390e+00 1.191422e-01 
3.485786e+00 1.189745e-01 
3.481181e+00 1.188068e-01 
3.476577e+00 1.186391e-01 
3.471972e+00 1.184712e-01 
3.467367e+00 1.183034e-01 
3.462763e+00 1.181354e-01 
3.458158e+00 1.179674e-01 
3.453554e+00 1.177993e-01 
3.448949e+00 1.176312e-01 
3.444344e+00 1.174630e-01 
3.439740e+00 1.172947e-01 
3.435135e+00 1.171264e-01 
3.430531e+00 1.169580e-01 
3.425926e+00 1.167895e-01 
3.421321e+00 1.166210e-01 
3.416717e+00 1.164524e-01 
3.412112e+00 1.162837e-01 
3.407508e+00 1.161150e-01 
3.402903e+00 1.159462e-01 
3.398298e+00 1.157774e-01 
3.393694e+00 1.156085e-01 
3.389089e+00 1.154395e-01 
3.384484e+00 1.152705e-01 
3.379880e+00 1.151014e-01 
3.375275e+00 1.149323e-01 
3.370671e+00 1.147631e-01 
3.366066e+00 1.145938e-01 
3.361461e+00 1.144244e-01 
3.356857e+00 1.142550e-01 
3.352252e+00 1.140856e-01 
3.347648e+00 1.139160e-01 
3.343043e+00 1.137464e-01 
3.338438e+00 1.135768e-01 
3.333834e+00 1.134071e-01 
3.329229e+00 1.132373e-01 
3.324625e+00 1.130674e-01 
3.320020e+00 1.128975e-01 
3.315415e+00 1.127276e-01 
3.310811e+00 1.125575e-01 
3.306206e+00 1.123874e-01 
3.301602e+00 1.122173e-01 
3.296997e+00 1.120471e-01 
3.292392e+00 1.118768e-01 
3.287788e+00 1.117064e-01 
3.283183e+00 1.115360e-01 
3.278579e+00 1.113655e-01 
3.273974e+00 1.111950e-01 
3.269369e+00 1.110244e-01 
3.264765e+00 1.108538e-01 
3.260160e+00 1.106831e-01 
3.255556e+00 1.105123e-01 
3.250951e+00 1.103414e-01 
3.246346e+00 1.101705e-01 
3.241742e+00 1.099996e-01 
3.237137e+00 1.098285e-01 
3.232533e+00 1.096574e-01 
3.227928e+00 1.094863e-01 
3.223323e+00 1.093151e-01 
3.218719e+00 1.091438e-01 
3.214114e+00 1.089725e-01 
3.209510e+00 1.088011e-01 
3.204905e+00 1.086296e-01 
3.200300e+00 1.084581e-01 
3.195696e+00 1.082865e-01 
3.191091e+00 1.081148e-01 
3.186486e+00 1.079431e-01 
3.181882e+00 1.077714e-01 
3.177277e+00 1.075995e-01 
3.172673e+00 1.074276e-01 
3.168068e+00 1.072557e-01 
3.163463e+00 1.070837e-01 
3.158859e+00 1.069116e-01 
3.154254e+00 1.067395e-01 
3.149650e+00 1.065673e-01 
3.145045e+00 1.063950e-01 
3.140440e+00 1.062227e-01 
3.135836e+00 1.060503e-01 
3.131231e+00 1.058778e-01 
3.126627e+00 1.057053e-01 
3.122022e+00 1.055328e-01 
3.117417e+00 1.053601e-01 
3.112813e+00 1.051875e-01 
3.108208e+00 1.050147e-01 
3.103604e+00 1.048419e-01 
3.098999e+00 1.046690e-01 
3.094394e+00 1.044961e-01 
3.089790e+00 1.043231e-01 
3.085185e+00 1.041500e-01 
3.080581e+00 1.039769e-01 
3.075976e+00 1.038038e-01 
3.071371e+00 1.036305e-01 
3.066767e+00 1.034572e-01 
3.062162e+00 1.032839e-01 
3.057558e+00 1.031104e-01 
3.052953e+00 1.029370e-01 
3.048348e+00 1.027634e-01 
3.043744e+00 1.025898e-01 
3.039139e+00 1.024162e-01 
3.034535e+00 1.022425e-01 
3.029930e+00 1.020687e-01 
3.025325e+00 1.018948e-01 
3.020721e+00 1.017209e-01 
3.016116e+00 1.015470e-01 
3.011512e+00 1.013730e-01 
3.006907e+00 1.011989e-01 
3.002302e+00 1.010247e-01 
2.997698e+00 1.008505e-01 
2.993093e+00 1.006763e-01 
2.988488e+00 1.005020e-01 
2.983884e+00 1.003276e-01 
2.979279e+00 1.001531e-01 
2.974675e+00 9.997864e-02 
2.970070e+00 9.980408e-02 
2.965465e+00 9.962947e-02 
2.960861e+00 9.945479e-02 
2.956256e+00 9.928006e-02 
2.951652e+00 9.910526e-02 
2.947047e+00 9.893041e-02 
2.942442e+00 9.875549e-02 
2.937838e+00 9.858052e-02 
2.933233e+00 9.840549e-02 
2.928629e+00 9.823040e-02 
2.924024e+00 9.805525e-02 
2.919419e+00 9.788004e-02 
2.914815e+00 9.770477e-02 
2.910210e+00 9.752944e-02 
2.905606e+00 9.735406e-02 
2.901001e+00 9.717861e-02 
2.896396e+00 9.700311e-02 
2.891792e+00 9.682755e-02 
2.887187e+00 9.665193e-02 
2.882583e+00 9.647625e-02 
2.877978e+00 9.630051e-02 
2.873373e+00 9.612472e-02 
2.868769e+00 9.594886e-02 
2.864164e+00 9.577295e-02 
2.859560e+00 9.559698e-02 
2.854955e+00 9.542095e-02 
2.850350e+00 9.524487e-02 
2.845746e+00 9.506872e-02 
2.841141e+00 9.489252e-02 
2.836537e+00 9.471626e-02 
2.831932e+00 9.453994e-02 
2.827327e+00 9.436357e-02 
2.822723e+00 9.418713e-02 
2.818118e+00 9.401064e-02 
2.813514e+00 9.383409e-02 
2.808909e+00 9.365748e-02 
2.804304e+00 9.348082e-02 
2.799700e+00 9.330410e-02 
2.795095e+00 9.312732e-02 
2.790490e+00 9.295048e-02 
2.785886e+00 9.277359e-02 
2.781281e+00 9.259664e-02 
2.776677e+00 9.241963e-02 
2.772072e+00 9.224257e-02 
2.767467e+00 9.206544e-02 
2.762863e+00 9.188827e-02 
2.758258e+00 9.171103e-02 
2.753654e+00 9.153374e-02 
2.749049e+00 9.135639e-02 
2.744444e+00 9.117898e-02 
2.739840e+00 9.100152e-02 
2.735235e+00 9.082400e-02 
2.730631e+00 9.064643e-02 
2.726026e+00 9.046880e-02 
2.721421e+00 9.029111e-02 
2.716817e+00 9.011337e-02 
2.712212e+00 8.993557e-02 
2.707608e+00 8.975771e-02 
2.703003e+00 8.957980e-02 
2.698398e+00 8.940183e-02 
2.693794e+00 8.922381e-02 
2.689189e+00 8.904573e-02 
2.684585e+00 8.886759e-02 
2.679980e+00 8.868940e-02 
2.675375e+00 8.851115e-02 
2.670771e+00 8.833285e-02 
2.666166e+00 8.815450e-02 
2.661562e+00 8.797608e-02 
2.656957e+00 8.779761e-02 
2.652352e+00 8.761909e-02 
2.647748e+00 8.744051e-02 
2.643143e+00 8.726188e-02 
2.638539e+00 8.708319e-02 
2.633934e+00 8.690445e-02 
2.629329e+00 8.672565e-02 
2.624725e+00 8.654680e-02 
2.620120e+00 8.636789e-02 
2.615516e+00 8.618893e-02 
2.610911e+00 8.600992e-02 
2.606306e+00 8.583084e-02 
2.601702e+00 8.565172e-02 
2.597097e+00 8.547254e-02 
2.592492e+00 8.529331e-02 
2.587888e+00 8.511402e-02 
2.583283e+00 8.493468e-02 
2.578679e+00 8.475528e-02 
2.574074e+00 8.457584e-02 
2.569469e+00 8.439633e-02 
2.564865e+00 8.421678e-02 
2.560260e+00 8.403717e-02 
2.555656e+00 8.385750e-02 
2.551051e+00 8.367779e-02 
2.546446e+00 8.349802e-02 
2.541842e+00 8.331819e-02 
2.537237e+00 8.313832e-02 
2.532633e+00 8.295839e-02 
2.528028e+00 8.277841e-02 
2.523423e+00 8.259837e-02 
2.518819e+00 8.241828e-02 
2.514214e+00 8.223814e-02 
2.509610e+00 8.205795e-02 
2.505005e+00 8.187770e-02 
2.500400e+00 8.169741e-02 
2.495796e+00 8.151705e-02 
2.491191e+00 8.133665e-02 
2.486587e+00 8.115620e-02 
2.481982e+00 8.097569e-02 
2.477377e+00 8.079513e-02 
2.472773e+00 8.061452e-02 
2.468168e+00 8.043386e-02 
2.463564e+00 8.025314e-02 
2.458959e+00 8.007238e-02 
2.454354e+00 7.989156e-02 
2.449750e+00 7.971069e-02 
2.445145e+00 7.952977e-02 
2.440541e+00 7.934880e-02 
2.435936e+00 7.916778e-02 
2.431331e+00 7.898670e-02 
2.426727e+00 7.880558e-02 
2.422122e+00 7.862440e-02 
2.417518e+00 7.844318e-02 
2.412913e+00 7.826190e-02 
2.408308e+00 7.808057e-02 
2.403704e+00 7.789920e-02 
2.399099e+00 7.771777e-02 
2.394494e+00 7.753629e-02 
2.389890e+00 7.735476e-02 
2.385285e+00 7.717318e-02 
2.380681e+00 7.699156e-02 
2.376076e+00 7.680988e-02 
2.371471e+00 7.662815e-02 
2.366867e+00 7.644637e-02 
2.362262e+00 7.626455e-02 
2.357658e+00 7.608267e-02 
2.353053e+00 7.590074e-02 
2.348448e+00 7.571877e-02 
2.343844e+00 7.553675e-02 
2.339239e+00 7.535467e-02 
2.334635e+00 7.517255e-02 
2.330030e+00 7.499038e-02 
2.325425e+00 7.480816e-02 
2.320821e+00 7.462589e-02 
2.316216e+00 7.444358e-02 
2.311612e+00 7.426121e-02 
2.307007e+00 7.407880e-02 
2.302402e+00 7.389634e-02 
2.297798e+00 7.371383e-02 
2.293193e+00 7.353127e-02 
2.288589e+00 7.334867e-02 
2.283984e+00 7.316602e-02 
2.279379e+00 7.298332e-02 
2.274775e+00 7.280057e-02 
2.270170e+00 7.261777e-02 
2.265566e+00 7.243493e-02 
2.260961e+00 7.225204e-02 
2.256356e+00 7.206911e-02 
2.251752e+00 7.188612e-02 
2.247147e+00 7.170309e-02 
2.242543e+00 7.152002e-02 
2.237938e+00 7.133690e-02 
2.233333e+00 7.115373e-02 
2.228729e+00 7.097051e-02 
2.224124e+00 7.078725e-02 
2.219520e+00 7.060394e-02 
2.214915e+00 7.042059e-02 
2.210310e+00 7.023719e-02 
2.205706e+00 7.005374e-02 
2.201101e+00 6.987025e-02 
2.196496e+00 6.968671e-02 
2.191892e+00 6.950313e-02 
2.187287e+00 6.931950e-02 
2.182683e+00 6.913583e-02 
2.178078e+00 6.895211e-02 
2.173473e+00 6.876835e-02 
2.168869e+00 6.858455e-02 
2.164264e+00 6.840069e-02 
2.159660e+00 6.821680e-02 
2.155055e+00 6.803286e-02 
2.150450e+00 6.784887e-02 
2.145846e+00 6.766484e-02 
2.141241e+00 6.748077e-02 
2.136637e+00 6.729666e-02 
2.132032e+00 6.711249e-02 
2.127427e+00 6.692829e-02 
2.122823e+00 6.674404e-02 
2.118218e+00 6.655975e-02 
2.113614e+00 6.637542e-02 
2.109009e+00 6.619104e-02 
2.104404e+00 6.600662e-02 
2.099800e+00 6.582216e-02 
2.095195e+00 6.563765e-02 
2.090591e+00 6.545310e-02 
2.085986e+00 6.526851e-02 
2.081381e+00 6.508388e-02 
2.076777e+00 6.489921e-02 
2.072172e+00 6.471449e-02 
2.067568e+00 6.452973e-02 
2.062963e+00 6.434493e-02 
2.058358e+00 6.416009e-02 
2.053754e+00 6.397520e-02 
2.049149e+00 6.379028e-02 
2.044545e+00 6.360531e-02 
2.039940e+00 6.342030e-02 
2.035335e+00 6.323525e-02 
2.030731e+00 6.305016e-02 
2.026126e+00 6.286503e-02 
2.021522e+00 6.267986e-02 
2.016917e+00 6.249465e-02 
2.012312e+00 6.230940e-02 
2.007708e+00 6.212411e-02 
2.003103e+00 6.193878e-02 
1.998498e+00 6.175340e-02 
1.993894e+00 6.156799e-02 
1.989289e+00 6.138254e-02 
1.984685e+00 6.119705e-02 
1.980080e+00 6.101152e-02 
1.975475e+00 6.082595e-02 
1.970871e+00 6.064034e-02 
1.966266e+00 6.045470e-02 
1.961662e+00 6.026901e-02 
1.957057e+00 6.008329e-02 
1.952452e+00 5.989753e-02 
1.947848e+00 5.971173e-02 
1.943243e+00 5.952589e-02 
1.938639e+00 5.934001e-02 
1.934034e+00 5.915410e-02 
1.929429e+00 5.896814e-02 
1.924825e+00 5.878215e-02 
1.920220e+00 5.859613e-02 
1.915616e+00 5.841006e-02 
1.911011e+00 5.822396e-02 
1.906406e+00 5.803782e-02 
1.901802e+00 5.785165e-02 
1.897197e+00 5.766543e-02 
1.892593e+00 5.747919e-02 
1.887988e+00 5.729290e-02 
1.883383e+00 5.710658e-02 
1.878779e+00 5.692022e-02 
1.874174e+00 5.673383e-02 
1.869570e+00 5.654740e-02 
1.864965e+00 5.636094e-02 
1.860360e+00 5.617444e-02 
1.855756e+00 5.598790e-02 
1.851151e+00 5.580133e-02 
1.846547e+00 5.561473e-02 
1.841942e+00 5.542809e-02 
1.837337e+00 5.524141e-02 
1.832733e+00 5.505470e-02 
1.828128e+00 5.486796e-02 
1.823524e+00 5.468118e-02 
1.818919e+00 5.449437e-02 
1.814314e+00 5.430752e-02 
1.809710e+00 5.412064e-02 
1.805105e+00 5.393373e-02 
1.800501e+00 5.374678e-02 
1.795896e+00 5.355981e-02 
1.791291e+00 5.337279e-02 
1.786687e+00 5.318575e-02 
1.782082e+00 5.299867e-02 
1.777477e+00 5.281156e-02 
1.772873e+00 5.262441e-02 
1.768268e+00 5.243724e-02 
1.763664e+00 5.225003e-02 
1.759059e+00 5.206279e-02 
1.754454e+00 5.187552e-02 
1.749850e+00 5.168822e-02 
1.745245e+00 5.150088e-02 
1.740641e+00 5.131351e-02 
1.736036e+00 5.112612e-02 
1.731431e+00 5.093869e-02 
1.726827e+00 5.075123e-02 
1.722222e+00 5.056374e-02 
1.717618e+00 5.037622e-02 
1.713013e+00 5.018867e-02 
1.708408e+00 5.000109e-02 
1.703804e+00 4.981348e-02 
1.699199e+00 4.962584e-02 
1.694595e+00 4.943817e-02 
1.689990e+00 4.925047e-02 
1.685385e+00 4.906274e-02 
1.680781e+00 4.887498e-02 
1.676176e+00 4.868719e-02 
1.671572e+00 4.849938e-02 
1.666967e+00 4.831153e-02 
1.662362e+00 4.812366e-02 
1.657758e+00 4.793576e-02 
1.653153e+00 4.774783e-02 
1.648549e+00 4.755987e-02 
1.643944e+00 4.737189e-02 
1.639339e+00 4.718387e-02 
1.634735e+00 4.699583e-02 
1.630130e+00 4.680777e-02 
1.625526e+00 4.661967e-02 
1.620921e+00 4.643155e-02 
1.616316e+00 4.624340e-02 
1.611712e+00 4.605523e-02 
1.607107e+00 4.586702e-02 
1.602503e+00 4.567880e-02 
1.597898e+00 4.549054e-02 
1.593293e+00 4.530226e-02 
1.588689e+00 4.511396e-02 
1.584084e+00 4.492563e-02 
1.579479e+00 4.473727e-02 
1.574875e+00 4.454889e-02 
1.570270e+00 4.436048e-02 
1.565666e+00 4.417205e-02 
1.561061e+00 4.398359e-02 
1.556456e+00 4.379511e-02 
1.551852e+00 4.360661e-02 
1.547247e+00 4.341808e-02 
1.542643e+00 4.322952e-02 
1.538038e+00 4.304094e-02 
1.533433e+00 4.285234e-02 
1.528829e+00 4.266372e-02 
1.524224e+00 4.247507e-02 
1.519620e+00 4.228640e-02 
1.515015e+00 4.209771e-02 
1.510410e+00 4.190899e-02 
1.505806e+00 4.172025e-02 
1.501201e+00 4.153149e-02 
1.496597e+00 4.134270e-02 
1.491992e+00 4.115390e-02 
1.487387e+00 4.096507e-02 
1.482783e+00 4.077622e-02 
1.478178e+00 4.058735e-02 
1.473574e+00 4.039846e-02 
1.468969e+00 4.020954e-02 
1.464364e+00 4.002061e-02 
1.459760e+00 3.983165e-02 
1.455155e+00 3.964267e-02 
1.450551e+00 3.945368e-02 
1.445946e+00 3.926466e-02 
1.441341e+00 3.907562e-02 
1.436737e+00 3.888656e-02 
1.432132e+00 3.869749e-02 
1.427528e+00 3.850839e-02 
1.422923e+00 3.831927e-02 
1.418318e+00 3.813014e-02 
1.413714e+00 3.794098e-02 
1.409109e+00 3.775181e-02 
1.404505e+00 3.756262e-02 
1.399900e+00 3.737341e-02 
1.395295e+00 3.718418e-02 
1.390691e+00 3.699493e-02 
1.386086e+00 3.680567e-02 
1.381481e+00 3.661638e-02 
1.376877e+00 3.642708e-02 
1.372272e+00 3.623776e-02 
1.367668e+00 3.604843e-02 
1.363063e+00 3.585907e-02 
1.358458e+00 3.566971e-02 
1.353854e+00 3.548032e-02 
1.349249e+00 3.529092e-02 
1.344645e+00 3.510150e-02 
1.340040e+00 3.491206e-02 
1.335435e+00 3.472261e-02 
1.330831e+00 3.453314e-02 
1.326226e+00 3.434366e-02 
1.321622e+00 3.415416e-02 
1.317017e+00 3.396464e-02 
1.312412e+00 3.377511e-02 
1.307808e+00 3.358557e-02 
1.303203e+00 3.339601e-02 
1.298599e+00 3.320644e-02 
1.293994e+00 3.301685e-02 
1.289389e+00 3.282724e-02 
1.284785e+00 3.263763e-02 
1.280180e+00 3.244800e-02 
1.275576e+00 3.225835e-02 
1.270971e+00 3.206869e-02 
1.266366e+00 3.187902e-02 
1.261762e+00 3.168933e-02 
1.257157e+00 3.149964e-02 
1.252553e+00 3.130992e-02 
1.247948e+00 3.112020e-02 
1.243343e+00 3.093046e-02 
1.238739e+00 3.074071e-02 
1.234134e+00 3.055095e-02 
1.229530e+00 3.036118e-02 
1.224925e+00 3.017139e-02 
1.220320e+00 2.998160e-02 
1.215716e+00 2.979179e-02 
1.211111e+00 2.960197e-02 
1.206507e+00 2.941214e-02 
1.201902e+00 2.922230e-02 
1.197297e+00 2.903244e-02 
1.192693e+00 2.884258e-02 
1.188088e+00 2.865270e-02 
1.183483e+00 2.846282e-02 
1.178879e+00 2.827292e-02 
1.174274e+00 2.808302e-02 
1.169670e+00 2.789310e-02 
1.165065e+00 2.770318e-02 
1.160460e+00 2.751324e-02 
1.155856e+00 2.732330e-02 
1.151251e+00 2.713335e-02 
1.146647e+00 2.694339e-02 
1.142042e+00 2.675342e-02 
1.137437e+00 2.656344e-02 
1.132833e+00 2.637345e-02 
1.128228e+00 2.618345e-02 
1.123624e+00 2.599345e-02 
1.119019e+00 2.580343e-02 
1.114414e+00 2.561341e-02 
1.109810e+00 2.542339e-02 
1.105205e+00 2.523335e-02 
1.100601e+00 2.504331e-02 
1.095996e+00 2.485326e-02 
1.091391e+00 2.466320e-02 
1.086787e+00 2.447313e-02 
1.082182e+00 2.428306e-02 
1.077578e+00 2.409298e-02 
1.072973e+00 2.390290e-02 
1.068368e+00 2.371281e-02 
1.063764e+00 2.352271e-02 
1.059159e+00 2.333261e-02 
1.054555e+00 2.314250e-02 
1.049950e+00 2.295239e-02 
1.045345e+00 2.276227e-02 
1.040741e+00 2.257214e-02 
1.036136e+00 2.238201e-02 
1.031532e+00 2.219187e-02 
1.026927e+00 2.200173e-02 
1.022322e+00 2.181159e-02 
1.017718e+00 2.162144e-02 
1.013113e+00 2.143128e-02 
1.008509e+00 2.124112e-02 
1.003904e+00 2.105096e-02 
9.992993e-01 2.086079e-02 
9.946947e-01 2.067062e-02 
9.900901e-01 2.048045e-02 
9.854855e-01 2.029027e-02 
9.808809e-01 2.010009e-02 
9.762763e-01 1.990990e-02 
9.716717e-01 1.971971e-02 
9.670671e-01 1.952952e-02 
9.624625e-01 1.933933e-02 
9.578579e-01 1.914913e-02 
9.532533e-01 1.895893e-02 
9.486486e-01 1.876873e-02 
9.440440e-01 1.857852e-02 
9.394394e-01 1.838832e-02 
9.348348e-01 1.819811e-02 
9.302302e-01 1.800790e-02 
9.256256e-01 1.781768e-02 
9.210210e-01 1.762747e-02 
9.164164e-01 1.743725e-02 
9.118118e-01 1.724704e-02 
9.072072e-01 1.705682e-02 
9.026026e-01 1.686660e-02 
8.979980e-01 1.667638e-02 
8.933934e-01 1.648616e-02 
8.887888e-01 1.629593e-02 
8.841842e-01 1.610571e-02 
8.795796e-01 1.591549e-02 
8.749750e-01 1.572526e-02 
8.703704e-01 1.553504e-02 
8.657658e-01 1.534481e-02 
8.611612e-01 1.515459e-02 
8.565566e-01 1.496436e-02 
8.519520e-01 1.477414e-02 
8.473473e-01 1.458392e-02 
8.427427e-01 1.439369e-02 
8.381381e-01 1.420347e-02 
8.335335e-01 1.401325e-02 
8.289289e-01 1.382303e-02 
8.243243e-01 1.363281e-02 
8.197197e-01 1.344259e-02 
8.151151e-01 1.325237e-02 
8.105105e-01 1.306215e-02 
8.059059e-01 1.287194e-02 
8.013013e-01 1.268172e-02 
7.966967e-01 1.249151e-02 
7.920921e-01 1.230130e-02 
7.874875e-01 1.211109e-02 
7.828829e-01 1.192088e-02 
7.782783e-01 1.173068e-02 
7.736737e-01 1.154048e-02 
7.690691e-01 1.135027e-02 
7.644645e-01 1.116008e-02 
7.598599e-01 1.096988e-02 
7.552553e-01 1.077969e-02 
7.506507e-01 1.058950e-02 
7.460460e-01 1.039931e-02 
7.414414e-01 1.020912e-02 
7.368368e-01 1.001894e-02 
7.322322e-01 9.828759e-03 
7.276276e-01 9.638582e-03 
7.230230e-01 9.448408e-03 
7.184184e-01 9.258238e-03 
7.138138e-01 9.068071e-03 
7.092092e-01 8.877907e-03 
7.046046e-01 8.687747e-03 
7.000000e-01 8.497590e-03 
7.000000e-01 -3.138198e-02 


==> Figures/4pt_I_sig_Tot_muT/points_3.dat <==
-1.280000e+02 -2.106761e+05 
-1.277447e+02 -2.052477e+05 
-1.274895e+02 -1.999591e+05 
-1.272342e+02 -1.948067e+05 
-1.269790e+02 -1.897871e+05 
-1.267237e+02 -1.848969e+05 
-1.264685e+02 -1.801327e+05 
-1.262132e+02 -1.754912e+05 
-1.259580e+02 -1.709693e+05 
-1.257027e+02 -1.665640e+05 
-1.254474e+02 -1.622721e+05 
-1.251922e+02 -1.580909e+05 
-1.249369e+02 -1.540174e+05 
-1.246817e+02 -1.500488e+05 
-1.244264e+02 -1.461825e+05 
-1.241712e+02 -1.424158e+05 
-1.239159e+02 -1.387462e+05 
-1.236607e+02 -1.351711e+05 
-1.234054e+02 -1.316882e+05 
-1.231502e+02 -1.282950e+05 
-1.228949e+02 -1.249892e+05 
-1.226396e+02 -1.217686e+05 
-1.223844e+02 -1.186310e+05 
-1.221291e+02 -1.155743e+05 
-1.218739e+02 -1.125963e+05 
-1.216186e+02 -1.096950e+05 
-1.213634e+02 -1.068685e+05 
-1.211081e+02 -1.041148e+05 
-1.208529e+02 -1.014321e+05 
-1.205976e+02 -9.881848e+04 
-1.203423e+02 -9.627223e+04 
-1.200871e+02 -9.379158e+04 
-1.198318e+02 -9.137485e+04 
-1.195766e+02 -8.902040e+04 
-1.193213e+02 -8.672661e+04 
-1.190661e+02 -8.449193e+04 
-1.188108e+02 -8.231482e+04 
-1.185556e+02 -8.019382e+04 
-1.183003e+02 -7.812746e+04 
-1.180450e+02 -7.611435e+04 
-1.177898e+02 -7.415311e+04 
-1.175345e+02 -7.224240e+04 
-1.172793e+02 -7.038093e+04 
-1.170240e+02 -6.856743e+04 
-1.167688e+02 -6.680065e+04 
-1.165135e+02 -6.507939e+04 
-1.162583e+02 -6.340249e+04 
-1.160030e+02 -6.176879e+04 
-1.157477e+02 -6.017719e+04 
-1.154925e+02 -5.862661e+04 
-1.152372e+02 -5.711597e+04 
-1.149820e+02 -5.564426e+04 
-1.147267e+02 -5.421047e+04 
-1.144715e+02 -5.281363e+04 
-1.142162e+02 -5.145277e+04 
-1.139610e+02 -5.012699e+04 
-1.137057e+02 -4.883536e+04 
-1.134505e+02 -4.757701e+04 
-1.131952e+02 -4.635109e+04 
-1.129399e+02 -4.515676e+04 
-1.126847e+02 -4.399320e+04 
-1.124294e+02 -4.285962e+04 
-1.121742e+02 -4.175525e+04 
-1.119189e+02 -4.067934e+04 
-1.116637e+02 -3.963115e+04 
-1.114084e+02 -3.860997e+04 
-1.111532e+02 -3.761510e+04 
-1.108979e+02 -3.664587e+04 
-1.106426e+02 -3.570161e+04 
-1.103874e+02 -3.478168e+04 
-1.101321e+02 -3.388545e+04 
-1.098769e+02 -3.301232e+04 
-1.096216e+02 -3.216168e+04 
-1.093664e+02 -3.133297e+04 
-1.091111e+02 -3.052560e+04 
-1.088559e+02 -2.973904e+04 
-1.086006e+02 -2.897275e+04 
-1.083453e+02 -2.822620e+04 
-1.080901e+02 -2.749889e+04 
-1.078348e+02 -2.679032e+04 
-1.075796e+02 -2.610001e+04 
-1.073243e+02 -2.542748e+04 
-1.070691e+02 -2.477229e+04 
-1.068138e+02 -2.413397e+04 
-1.065586e+02 -2.351210e+04 
-1.063033e+02 -2.290626e+04 
-1.060480e+02 -2.231603e+04 
-1.057928e+02 -2.174100e+04 
-1.055375e+02 -2.118079e+04 
-1.052823e+02 -2.063502e+04 
-1.050270e+02 -2.010331e+04 
-1.047718e+02 -1.958530e+04 
-1.045165e+02 -1.908064e+04 
-1.042613e+02 -1.858898e+04 
-1.040060e+02 -1.810999e+04 
-1.037508e+02 -1.764334e+04 
-1.034955e+02 -1.718872e+04 
-1.032402e+02 -1.674581e+04 
-1.029850e+02 -1.631431e+04 
-1.027297e+02 -1.589393e+04 
-1.024745e+02 -1.548438e+04 
-1.022192e+02 -1.508539e+04 
-1.019640e+02 -1.469668e+04 
-1.017087e+02 -1.431798e+04 
-1.014535e+02 -1.394904e+04 
-1.011982e+02 -1.358960e+04 
-1.009429e+02 -1.323943e+04 
-1.006877e+02 -1.289828e+04 
-1.004324e+02 -1.256592e+04 
-1.001772e+02 -1.224213e+04 
-9.992192e+01 -1.192668e+04 
-9.966667e+01 -1.161935e+04 
-9.941141e+01 -1.131995e+04 
-9.915616e+01 -1.102826e+04 
-9.890090e+01 -1.074409e+04 
-9.864565e+01 -1.046723e+04 
-9.839039e+01 -1.019752e+04 
-9.813514e+01 -9.934748e+03 
-9.787988e+01 -9.678750e+03 
-9.762462e+01 -9.429349e+03 
-9.736937e+01 -9.186374e+03 
-9.711411e+01 -8.949659e+03 
-9.685886e+01 -8.719045e+03 
-9.660360e+01 -8.494372e+03 
-9.634835e+01 -8.275488e+03 
-9.609309e+01 -8.062244e+03 
-9.583784e+01 -7.854495e+03 
-9.558258e+01 -7.652099e+03 
-9.532733e+01 -7.454919e+03 
-9.507207e+01 -7.262818e+03 
-9.481682e+01 -7.075668e+03 
-9.456156e+01 -6.893340e+03 
-9.430631e+01 -6.715710e+03 
-9.405105e+01 -6.542657e+03 
-9.379580e+01 -6.374063e+03 
-9.354054e+01 -6.209813e+03 
-9.328529e+01 -6.049795e+03 
-9.303003e+01 -5.893901e+03 
-9.277477e+01 -5.742023e+03 
-9.251952e+01 -5.594059e+03 
-9.226426e+01 -5.449907e+03 
-9.200901e+01 -5.309470e+03 
-9.175375e+01 -5.172651e+03 
-9.149850e+01 -5.039358e+03 
-9.124324e+01 -4.909500e+03 
-9.098799e+01 -4.782987e+03 
-9.073273e+01 -4.659734e+03 
-9.047748e+01 -4.539657e+03 
-9.022222e+01 -4.422674e+03 
-8.996697e+01 -4.308705e+03 
-8.971171e+01 -4.197673e+03 
-8.945646e+01 -4.089502e+03 
-8.920120e+01 -3.984118e+03 
-8.894595e+01 -3.881450e+03 
-8.869069e+01 -3.781427e+03 
-8.843544e+01 -3.683981e+03 
-8.818018e+01 -3.589046e+03 
-8.792492e+01 -3.496558e+03 
-8.766967e+01 -3.406452e+03 
-8.741441e+01 -3.318668e+03 
-8.715916e+01 -3.233147e+03 
-8.690390e+01 -3.149828e+03 
-8.664865e+01 -3.068657e+03 
-8.639339e+01 -2.989577e+03 
-8.613814e+01 -2.912535e+03 
-8.588288e+01 -2.837478e+03 
-8.562763e+01 -2.764355e+03 
-8.537237e+01 -2.693116e+03 
-8.511712e+01 -2.623712e+03 
-8.486186e+01 -2.556097e+03 
-8.460661e+01 -2.490224e+03 
-8.435135e+01 -2.426049e+03 
-8.409610e+01 -2.363527e+03 
-8.384084e+01 -2.302616e+03 
-8.358559e+01 -2.243275e+03 
-8.333033e+01 -2.185463e+03 
-8.307508e+01 -2.129140e+03 
-8.281982e+01 -2.074268e+03 
-8.256456e+01 -2.020811e+03 
-8.230931e+01 -1.968731e+03 
-8.205405e+01 -1.917993e+03 
-8.179880e+01 -1.868562e+03 
-8.154354e+01 -1.820405e+03 
-8.128829e+01 -1.773488e+03 
-8.103303e+01 -1.727781e+03 
-8.077778e+01 -1.683251e+03 
-8.052252e+01 -1.639869e+03 
-8.026727e+01 -1.597604e+03 
-8.001201e+01 -1.556429e+03 
-7.975676e+01 -1.516315e+03 
-7.950150e+01 -1.477234e+03 
-7.924625e+01 -1.439160e+03 
-7.899099e+01 -1.402067e+03 
-7.873574e+01 -1.365930e+03 
-7.848048e+01 -1.330724e+03 
-7.822523e+01 -1.296425e+03 
-7.796997e+01 -1.263010e+03 
-7.771471e+01 -1.230456e+03 
-7.745946e+01 -1.198741e+03 
-7.720420e+01 -1.167843e+03 
-7.694895e+01 -1.137741e+03 
-7.669369e+01 -1.108415e+03 
-7.643844e+01 -1.079845e+03 
-7.618318e+01 -1.052010e+03 
-7.592793e+01 -1.024893e+03 
-7.567267e+01 -9.984747e+02 
-7.541742e+01 -9.727370e+02 
-7.516216e+01 -9.476625e+02 
-7.490691e+01 -9.232340e+02 
-7.465165e+01 -8.994350e+02 
-7.439640e+01 -8.762492e+02 
-7.414114e+01 -8.536609e+02 
-7.388589e+01 -8.316545e+02 
-7.363063e+01 -8.102153e+02 
-7.337538e+01 -7.893284e+02 
-7.312012e+01 -7.689797e+02 
-7.286486e+01 -7.491554e+02 
-7.260961e+01 -7.298418e+02 
-7.235435e+01 -7.110259e+02 
-7.209910e+01 -6.926949e+02 
-7.184384e+01 -6.748362e+02 
-7.158859e+01 -6.574376e+02 
-7.133333e+01 -6.404873e+02 
-7.107808e+01 -6.239738e+02 
-7.082282e+01 -6.078858e+02 
-7.056757e+01 -5.922124e+02 
-7.031231e+01 -5.769428e+02 
-7.005706e+01 -5.620666e+02 
-6.980180e+01 -5.475738e+02 
-6.954655e+01 -5.334543e+02 
-6.929129e+01 -5.196987e+02 
-6.903604e+01 -5.062976e+02 
-6.878078e+01 -4.932417e+02 
-6.852553e+01 -4.805223e+02 
-6.827027e+01 -4.681306e+02 
-6.801502e+01 -4.560582e+02 
-6.775976e+01 -4.442969e+02 
-6.750450e+01 -4.328386e+02 
-6.724925e+01 -4.216755e+02 
-6.699399e+01 -4.108001e+02 
-6.673874e+01 -4.002049e+02 
-6.648348e+01 -3.898828e+02 
-6.622823e+01 -3.798266e+02 
-6.597297e+01 -3.700295e+02 
-6.571772e+01 -3.604848e+02 
-6.546246e+01 -3.511861e+02 
-6.520721e+01 -3.421270e+02 
-6.495195e+01 -3.333013e+02 
-6.469670e+01 -3.247030e+02 
-6.444144e+01 -3.163263e+02 
-6.418619e+01 -3.081654e+02 
-6.393093e+01 -3.002148e+02 
-6.367568e+01 -2.924691e+02 
-6.342042e+01 -2.849229e+02 
-6.316517e+01 -2.775712e+02 
-6.290991e+01 -2.704089e+02 
-6.265465e+01 -2.634312e+02 
-6.239940e+01 -2.566333e+02 
-6.214414e+01 -2.500105e+02 
-6.188889e+01 -2.435583e+02 
-6.163363e+01 -2.372725e+02 
-6.137838e+01 -2.311486e+02 
-6.112312e+01 -2.251824e+02 
-6.086787e+01 -2.193700e+02 
-6.061261e+01 -2.137074e+02 
-6.035736e+01 -2.081907e+02 
-6.010210e+01 -2.028161e+02 
-5.984685e+01 -1.975801e+02 
-5.959159e+01 -1.924789e+02 
-5.933634e+01 -1.875092e+02 
-5.908108e+01 -1.826675e+02 
-5.882583e+01 -1.779506e+02 
-5.857057e+01 -1.733552e+02 
-5.831532e+01 -1.688783e+02 
-5.806006e+01 -1.645167e+02 
-5.780480e+01 -1.602674e+02 
-5.754955e+01 -1.561277e+02 
-5.729429e+01 -1.520946e+02 
-5.703904e+01 -1.481655e+02 
-5.678378e+01 -1.443376e+02 
-5.652853e+01 -1.406083e+02 
-5.627327e+01 -1.369751e+02 
-5.601802e+01 -1.334356e+02 
-5.576276e+01 -1.299872e+02 
-5.550751e+01 -1.266277e+02 
-5.525225e+01 -1.233548e+02 
-5.499700e+01 -1.201662e+02 
-5.474174e+01 -1.170597e+02 
-5.448649e+01 -1.140333e+02 
-5.423123e+01 -1.110849e+02 
-5.397598e+01 -1.082124e+02 
-5.372072e+01 -1.054140e+02 
-5.346547e+01 -1.026877e+02 
-5.321021e+01 -1.000316e+02 
-5.295495e+01 -9.744394e+01 
-5.269970e+01 -9.492298e+01 
-5.244444e+01 -9.246697e+01 
-5.218919e+01 -9.007424e+01 
-5.193393e+01 -8.774317e+01 
-5.167868e+01 -8.547216e+01 
-5.142342e+01 -8.325967e+01 
-5.116817e+01 -8.110419e+01 
-5.091291e+01 -7.900424e+01 
-5.065766e+01 -7.695841e+01 
-5.040240e+01 -7.496529e+01 
-5.014715e+01 -7.302353e+01 
-4.989189e+01 -7.113180e+01 
-4.963664e+01 -6.928882e+01 
-4.938138e+01 -6.749332e+01 
-4.912613e+01 -6.574409e+01 
-4.887087e+01 -6.403993e+01 
-4.861562e+01 -6.237968e+01 
-4.836036e+01 -6.076221e+01 
-4.810511e+01 -5.918641e+01 
-4.784985e+01 -5.765122e+01 
-4.759459e+01 -5.615559e+01 
-4.733934e+01 -5.469850e+01 
-4.708408e+01 -5.327895e+01 
-4.682883e+01 -5.189597e+01 
-4.657357e+01 -5.054864e+01 
-4.631832e+01 -4.923601e+01 
-4.606306e+01 -4.795722e+01 
-4.580781e+01 -4.671137e+01 
-4.555255e+01 -4.549762e+01 
-4.529730e+01 -4.431515e+01 
-4.504204e+01 -4.316315e+01 
-4.478679e+01 -4.204083e+01 
-4.453153e+01 -4.094742e+01 
-4.427628e+01 -3.988220e+01 
-4.402102e+01 -3.884442e+01 
-4.376577e+01 -3.783338e+01 
-4.351051e+01 -3.684839e+01 
-4.325526e+01 -3.588878e+01 
-4.300000e+01 -3.495390e+01 
-4.274474e+01 -3.404310e+01 
-4.248949e+01 -3.315578e+01 
-4.223423e+01 -3.229132e+01 
-4.197898e+01 -3.144913e+01 
-4.172372e+01 -3.062865e+01 
-4.146847e+01 -2.982930e+01 
-4.121321e+01 -2.905055e+01 
-4.095796e+01 -2.829187e+01 
-4.070270e+01 -2.755274e+01 
-4.044745e+01 -2.683265e+01 
-4.019219e+01 -2.613111e+01 
-3.993694e+01 -2.544766e+01 
-3.968168e+01 -2.478181e+01 
-3.942643e+01 -2.413312e+01 
-3.917117e+01 -2.350114e+01 
-3.891592e+01 -2.288545e+01 
-3.866066e+01 -2.228563e+01 
-3.840541e+01 -2.170125e+01 
-3.815015e+01 -2.113194e+01 
-3.789489e+01 -2.057730e+01 
-3.763964e+01 -2.003694e+01 
-3.738438e+01 -1.951051e+01 
-3.712913e+01 -1.899765e+01 
-3.687387e+01 -1.849800e+01 
-3.661862e+01 -1.801122e+01 
-3.636336e+01 -1.753699e+01 
-3.610811e+01 -1.707497e+01 
-3.585285e+01 -1.662487e+01 
-3.559760e+01 -1.618635e+01 
-3.534234e+01 -1.575914e+01 
-3.508709e+01 -1.534294e+01 
-3.483183e+01 -1.493746e+01 
-3.457658e+01 -1.454243e+01 
-3.432132e+01 -1.415757e+01 
-3.406607e+01 -1.378264e+01 
-3.381081e+01 -1.341736e+01 
-3.355556e+01 -1.306150e+01 
-3.330030e+01 -1.271480e+01 
-3.304505e+01 -1.237704e+01 
-3.278979e+01 -1.204798e+01 
-3.253453e+01 -1.172740e+01 
-3.227928e+01 -1.141509e+01 
-3.202402e+01 -1.111081e+01 
-3.176877e+01 -1.081438e+01 
-3.151351e+01 -1.052559e+01 
-3.125826e+01 -1.024424e+01 
-3.100300e+01 -9.970136e+00 
-3.074775e+01 -9.703096e+00 
-3.049249e+01 -9.442938e+00 
-3.023724e+01 -9.189482e+00 
-2.998198e+01 -8.942558e+00 
-2.972673e+01 -8.701996e+00 
-2.947147e+01 -8.467632e+00 
-2.921622e+01 -8.239308e+00 
-2.896096e+01 -8.016866e+00 
-2.870571e+01 -7.800156e+00 
-2.845045e+01 -7.589030e+00 
-2.819520e+01 -7.383345e+00 
-2.793994e+01 -7.182959e+00 
-2.768468e+01 -6.987736e+00 
-2.742943e+01 -6.797544e+00 
-2.717417e+01 -6.612252e+00 
-2.691892e+01 -6.431735e+00 
-2.666366e+01 -6.255869e+00 
-2.640841e+01 -6.084534e+00 
-2.615315e+01 -5.917615e+00 
-2.589790e+01 -5.754996e+00 
-2.564264e+01 -5.596567e+00 
-2.538739e+01 -5.442221e+00 
-2.513213e+01 -5.291852e+00 
-2.487688e+01 -5.145357e+00 
-2.462162e+01 -5.002637e+00 
-2.436637e+01 -4.863595e+00 
-2.411111e+01 -4.728135e+00 
-2.385586e+01 -4.596165e+00 
-2.360060e+01 -4.467596e+00 
-2.334535e+01 -4.342340e+00 
-2.309009e+01 -4.220311e+00 
-2.283483e+01 -4.101427e+00 
-2.257958e+01 -3.985606e+00 
-2.232432e+01 -3.872769e+00 
-2.206907e+01 -3.762839e+00 
-2.181381e+01 -3.655743e+00 
-2.155856e+01 -3.551405e+00 
-2.130330e+01 -3.449757e+00 
-2.104805e+01 -3.350727e+00 
-2.079279e+01 -3.254249e+00 
-2.053754e+01 -3.160257e+00 
-2.028228e+01 -3.068687e+00 
-2.002703e+01 -2.979476e+00 
-1.977177e+01 -2.892564e+00 
-1.951652e+01 -2.807892e+00 
-1.926126e+01 -2.725401e+00 
-1.900601e+01 -2.645035e+00 
-1.875075e+01 -2.566741e+00 
-1.849550e+01 -2.490464e+00 
-1.824024e+01 -2.416152e+00 
-1.798498e+01 -2.343755e+00 
-1.772973e+01 -2.273224e+00 
-1.747447e+01 -2.204510e+00 
-1.721922e+01 -2.137566e+00 
-1.696396e+01 -2.072348e+00 
-1.670871e+01 -2.008810e+00 
-1.645345e+01 -1.946909e+00 
-1.619820e+01 -1.886603e+00 
-1.594294e+01 -1.827851e+00 
-1.568769e+01 -1.770612e+00 
-1.543243e+01 -1.714849e+00 
-1.517718e+01 -1.660523e+00 
-1.492192e+01 -1.607596e+00 
-1.466667e+01 -1.556033e+00 
-1.441141e+01 -1.505799e+00 
-1.415616e+01 -1.456859e+00 
-1.390090e+01 -1.409180e+00 
-1.364565e+01 -1.362729e+00 
-1.339039e+01 -1.317476e+00 
-1.313514e+01 -1.273389e+00 
-1.287988e+01 -1.230437e+00 
-1.262462e+01 -1.188592e+00 
-1.236937e+01 -1.147826e+00 
-1.211411e+01 -1.108110e+00 
-1.185886e+01 -1.069417e+00 
-1.160360e+01 -1.031721e+00 
-1.134835e+01 -9.949970e-01 
-1.109309e+01 -9.592188e-01 
-1.083784e+01 -9.243626e-01 
-1.058258e+01 -8.904044e-01 
-1.032733e+01 -8.573213e-01 
-1.007207e+01 -8.250906e-01 
-9.816817e+00 -7.936904e-01 
-9.561562e+00 -7.630993e-01 
-9.306306e+00 -7.332965e-01 
-9.051051e+00 -7.042615e-01 
-8.795796e+00 -6.759747e-01 
-8.540541e+00 -6.484168e-01 
-8.285285e+00 -6.215689e-01 
-8.030030e+00 -5.954128e-01 
-7.774775e+00 -5.699307e-01 
-7.519520e+00 -5.451052e-01 
-7.264264e+00 -5.209194e-01 
-7.009009e+00 -4.973567e-01 
-6.753754e+00 -4.744012e-01 
-6.498498e+00 -4.520372e-01 
-6.243243e+00 -4.302494e-01 
-5.987988e+00 -4.090230e-01 
-5.732733e+00 -3.883436e-01 
-5.477477e+00 -3.681970e-01 
-5.222222e+00 -3.485696e-01 
-4.966967e+00 -3.294478e-01 
-4.711712e+00 -3.108188e-01 
-4.456456e+00 -2.926698e-01 
-4.201201e+00 -2.749884e-01 
-3.945946e+00 -2.577626e-01 
-3.690691e+00 -2.409807e-01 
-3.435435e+00 -2.246312e-01 
-3.180180e+00 -2.087030e-01 
-2.924925e+00 -1.931852e-01 
-2.669670e+00 -1.780672e-01 
-2.414414e+00 -1.633388e-01 
-2.159159e+00 -1.489899e-01 
-1.903904e+00 -1.350107e-01 
-1.648649e+00 -1.213917e-01 
-1.393393e+00 -1.081237e-01 
-1.138138e+00 -9.519746e-02 
-8.828829e-01 -8.260434e-02 
-6.276276e-01 -7.033570e-02 
-3.723724e-01 -5.838319e-02 
-1.171171e-01 -4.673866e-02 
1.381381e-01 -3.539417e-02 
3.933934e-01 -2.434199e-02 
6.486486e-01 -1.357459e-02 
9.039039e-01 -3.084634e-03 
1.159159e+00 7.135028e-03 
1.414414e+00 1.709136e-02 
1.669670e+00 2.679115e-02 
1.924925e+00 3.624101e-02 
2.180180e+00 4.544737e-02 
2.435435e+00 5.441651e-02 
2.690691e+00 6.315455e-02 
2.945946e+00 7.166743e-02 
3.201201e+00 7.996097e-02 
3.456456e+00 8.804080e-02 
3.711712e+00 9.591245e-02 
3.966967e+00 1.035813e-01 
4.222222e+00 1.110525e-01 
4.477477e+00 1.183312e-01 
4.732733e+00 1.254223e-01 
4.987988e+00 1.323308e-01 
5.243243e+00 1.390612e-01 
5.498498e+00 1.456182e-01 
5.753754e+00 1.520063e-01 
6.009009e+00 1.582297e-01 
6.264264e+00 1.642928e-01 
6.519520e+00 1.701997e-01 
6.774775e+00 1.759543e-01 
7.030030e+00 1.815607e-01 
7.285285e+00 1.870227e-01 
7.540541e+00 1.923438e-01 
7.795796e+00 1.975279e-01 
8.051051e+00 2.025784e-01 
8.306306e+00 2.074988e-01 
8.561562e+00 2.122924e-01 
8.816817e+00 2.169624e-01 
9.072072e+00 2.215122e-01 
9.327327e+00 2.259447e-01 
9.582583e+00 2.302630e-01 
9.837838e+00 2.344700e-01 
1.009309e+01 2.385686e-01 
1.034835e+01 2.425616e-01 
1.060360e+01 2.464517e-01 
1.085886e+01 2.502416e-01 
1.111411e+01 2.539339e-01 
1.136937e+01 2.575310e-01 
1.162462e+01 2.610354e-01 
1.187988e+01 2.644495e-01 
1.213514e+01 2.677756e-01 
1.239039e+01 2.710161e-01 
1.264565e+01 2.741730e-01 
1.290090e+01 2.772486e-01 
1.315616e+01 2.802450e-01 
1.341141e+01 2.831641e-01 
1.366667e+01 2.860080e-01 
1.392192e+01 2.887787e-01 
1.417718e+01 2.914779e-01 
1.443243e+01 2.941076e-01 
1.468769e+01 2.966696e-01 
1.494294e+01 2.991655e-01 
1.519820e+01 3.015971e-01 
1.545345e+01 3.039661e-01 
1.570871e+01 3.062740e-01 
1.596396e+01 3.085225e-01 
1.621922e+01 3.107130e-01 
1.647447e+01 3.128470e-01 
1.672973e+01 3.149261e-01 
1.698498e+01 3.169516e-01 
1.724024e+01 3.189250e-01 
1.749550e+01 3.208475e-01 
1.775075e+01 3.227204e-01 
1.800601e+01 3.245451e-01 
1.826126e+01 3.263227e-01 
1.851652e+01 3.280546e-01 
1.877177e+01 3.297418e-01 
1.902703e+01 3.313856e-01 
1.928228e+01 3.329870e-01 
1.953754e+01 3.345471e-01 
1.979279e+01 3.360671e-01 
2.004805e+01 3.375479e-01 
2.030330e+01 3.389905e-01 
2.055856e+01 3.403959e-01 
2.081381e+01 3.417652e-01 
2.106907e+01 3.430991e-01 
2.132432e+01 3.443987e-01 
2.157958e+01 3.456648e-01 
2.183483e+01 3.468983e-01 
2.209009e+01 3.481000e-01 
2.234535e+01 3.492707e-01 
2.260060e+01 3.504113e-01 
2.285586e+01 3.515225e-01 
2.311111e+01 3.526050e-01 
2.336637e+01 3.536596e-01 
2.362162e+01 3.546871e-01 
2.387688e+01 3.556881e-01 
2.413213e+01 3.566633e-01 
2.438739e+01 3.576134e-01 
2.464264e+01 3.585390e-01 
2.489790e+01 3.594408e-01 
2.515315e+01 3.603193e-01 
2.540841e+01 3.611751e-01 
2.566366e+01 3.620090e-01 
2.591892e+01 3.628213e-01 
2.617417e+01 3.636127e-01 
2.642943e+01 3.643837e-01 
2.668468e+01 3.651349e-01 
2.693994e+01 3.658667e-01 
2.719520e+01 3.665796e-01 
2.745045e+01 3.672742e-01 
2.770571e+01 3.679508e-01 
2.796096e+01 3.686101e-01 
2.821622e+01 3.692523e-01 
2.847147e+01 3.698780e-01 
2.872673e+01 3.704876e-01 
2.898198e+01 3.710815e-01 
2.923724e+01 3.716600e-01 
2.949249e+01 3.722237e-01 
2.974775e+01 3.727728e-01 
3.000300e+01 3.733078e-01 
3.025826e+01 3.738290e-01 
3.051351e+01 3.743368e-01 
3.076877e+01 3.748315e-01 
3.102402e+01 3.753134e-01 
3.127928e+01 3.757829e-01 
3.153453e+01 3.762404e-01 
3.178979e+01 3.766860e-01 
3.204505e+01 3.771202e-01 
3.230030e+01 3.775431e-01 
3.255556e+01 3.779552e-01 
3.281081e+01 3.783567e-01 
3.306607e+01 3.787478e-01 
3.332132e+01 3.791288e-01 
3.357658e+01 3.795000e-01 
3.383183e+01 3.798617e-01 
3.408709e+01 3.802140e-01 
3.434234e+01 3.805572e-01 
3.459760e+01 3.808916e-01 
3.485285e+01 3.812174e-01 
3.510811e+01 3.815348e-01 
3.536336e+01 3.818440e-01 
3.561862e+01 3.821453e-01 
3.587387e+01 3.824388e-01 
3.612913e+01 3.827247e-01 
3.638438e+01 3.830033e-01 
3.663964e+01 3.832746e-01 
3.689489e+01 3.835390e-01 
3.715015e+01 3.837966e-01 
3.740541e+01 3.840475e-01 
3.766066e+01 3.842920e-01 
3.791592e+01 3.845302e-01 
3.817117e+01 3.847622e-01 
3.842643e+01 3.849883e-01 
3.868168e+01 3.852085e-01 
3.893694e+01 3.854231e-01 
3.919219e+01 3.856321e-01 
3.944745e+01 3.858357e-01 
3.970270e+01 3.860341e-01 
3.995796e+01 3.862274e-01 
4.021321e+01 3.864157e-01 
4.046847e+01 3.865992e-01 
4.072372e+01 3.867779e-01 
4.097898e+01 3.869520e-01 
4.123423e+01 3.871217e-01 
4.148949e+01 3.872869e-01 
4.174474e+01 3.874479e-01 
4.200000e+01 3.876048e-01 
4.225526e+01 3.877576e-01 
4.251051e+01 3.879065e-01 
4.276577e+01 3.880515e-01 
4.302102e+01 3.881928e-01 
4.327628e+01 3.883305e-01 
4.353153e+01 3.884646e-01 
4.378679e+01 3.885952e-01 
4.404204e+01 3.887225e-01 
4.429730e+01 3.888465e-01 
4.455255e+01 3.889674e-01 
4.480781e+01 3.890851e-01 
4.506306e+01 3.891997e-01 
4.531832e+01 3.893115e-01 
4.557357e+01 3.894203e-01 
4.582883e+01 3.895263e-01 
4.608408e+01 3.896296e-01 
4.633934e+01 3.897303e-01 
4.659459e+01 3.898283e-01 
4.684985e+01 3.899238e-01 
4.710511e+01 3.900169e-01 
4.736036e+01 3.901076e-01 
4.761562e+01 3.901959e-01 
4.787087e+01 3.902819e-01 
4.812613e+01 3.903658e-01 
4.838138e+01 3.904474e-01 
4.863664e+01 3.905270e-01 
4.889189e+01 3.906045e-01 
4.914715e+01 3.906800e-01 
4.940240e+01 3.907536e-01 
4.965766e+01 3.908253e-01 
4.991291e+01 3.908951e-01 
5.016817e+01 3.909631e-01 
5.042342e+01 3.910294e-01 
5.067868e+01 3.910940e-01 
5.093393e+01 3.911569e-01 
5.118919e+01 3.912182e-01 
5.144444e+01 3.912779e-01 
5.169970e+01 3.913361e-01 
5.195495e+01 3.913927e-01 
5.221021e+01 3.914479e-01 
5.246547e+01 3.915017e-01 
5.272072e+01 3.915541e-01 
5.297598e+01 3.916052e-01 
5.323123e+01 3.916549e-01 
5.348649e+01 3.917034e-01 
5.374174e+01 3.917506e-01 
5.399700e+01 3.917966e-01 
5.425225e+01 3.918414e-01 
5.450751e+01 3.918850e-01 
5.476276e+01 3.919275e-01 
5.501802e+01 3.919690e-01 
5.527327e+01 3.920093e-01 
5.552853e+01 3.920487e-01 
5.578378e+01 3.920870e-01 
5.603904e+01 3.921243e-01 
5.629429e+01 3.921606e-01 
5.654955e+01 3.921961e-01 
5.680480e+01 3.922306e-01 
5.706006e+01 3.922642e-01 
5.731532e+01 3.922970e-01 
5.757057e+01 3.923289e-01 
5.782583e+01 3.923600e-01 
5.808108e+01 3.923902e-01 
5.833634e+01 3.924198e-01 
5.859159e+01 3.924485e-01 
5.884685e+01 3.924765e-01 
5.910210e+01 3.925038e-01 
5.935736e+01 3.925304e-01 
5.961261e+01 3.925563e-01 
5.986787e+01 3.925815e-01 
6.012312e+01 3.926061e-01 
6.037838e+01 3.926300e-01 
6.063363e+01 3.926533e-01 
6.088889e+01 3.926761e-01 
6.114414e+01 3.926982e-01 
6.139940e+01 3.927198e-01 
6.165465e+01 3.927408e-01 
6.190991e+01 3.927613e-01 
6.216517e+01 3.927812e-01 
6.242042e+01 3.928007e-01 
6.267568e+01 3.928196e-01 
6.293093e+01 3.928380e-01 
6.318619e+01 3.928560e-01 
6.344144e+01 3.928735e-01 
6.369670e+01 3.928906e-01 
6.395195e+01 3.929072e-01 
6.420721e+01 3.929234e-01 
6.446246e+01 3.929391e-01 
6.471772e+01 3.929545e-01 
6.497297e+01 3.929695e-01 
6.522823e+01 3.929840e-01 
6.548348e+01 3.929983e-01 
6.573874e+01 3.930121e-01 
6.599399e+01 3.930256e-01 
6.624925e+01 3.930387e-01 
6.650450e+01 3.930515e-01 
6.675976e+01 3.930640e-01 
6.701502e+01 3.930761e-01 
6.727027e+01 3.930880e-01 
6.752553e+01 3.930995e-01 
6.778078e+01 3.931107e-01 
6.803604e+01 3.931217e-01 
6.829129e+01 3.931323e-01 
6.854655e+01 3.931427e-01 
6.880180e+01 3.931528e-01 
6.905706e+01 3.931627e-01 
6.931231e+01 3.931723e-01 
6.956757e+01 3.931816e-01 
6.982282e+01 3.931908e-01 
7.007808e+01 3.931996e-01 
7.033333e+01 3.932083e-01 
7.058859e+01 3.932167e-01 
7.084384e+01 3.932249e-01 
7.109910e+01 3.932329e-01 
7.135435e+01 3.932407e-01 
7.160961e+01 3.932483e-01 
7.186486e+01 3.932557e-01 
7.212012e+01 3.932629e-01 
7.237538e+01 3.932699e-01 
7.263063e+01 3.932768e-01 
7.288589e+01 3.932834e-01 
7.314114e+01 3.932899e-01 
7.339640e+01 3.932963e-01 
7.365165e+01 3.933024e-01 
7.390691e+01 3.933084e-01 
7.416216e+01 3.933143e-01 
7.441742e+01 3.933200e-01 
7.467267e+01 3.933255e-01 
7.492793e+01 3.933309e-01 
7.518318e+01 3.933362e-01 
7.543844e+01 3.933413e-01 
7.569369e+01 3.933463e-01 
7.594895e+01 3.933512e-01 
7.620420e+01 3.933559e-01 
7.645946e+01 3.933606e-01 
7.671471e+01 3.933651e-01 
7.696997e+01 3.933695e-01 
7.722523e+01 3.933737e-01 
7.748048e+01 3.933779e-01 
7.773574e+01 3.933820e-01 
7.799099e+01 3.933859e-01 
7.824625e+01 3.933898e-01 
7.850150e+01 3.933935e-01 
7.875676e+01 3.933972e-01 
7.901201e+01 3.934007e-01 
7.926727e+01 3.934042e-01 
7.952252e+01 3.934076e-01 
7.977778e+01 3.934109e-01 
8.003303e+01 3.934141e-01 
8.028829e+01 3.934172e-01 
8.054354e+01 3.934203e-01 
8.079880e+01 3.934232e-01 
8.105405e+01 3.934261e-01 
8.130931e+01 3.934289e-01 
8.156456e+01 3.934317e-01 
8.181982e+01 3.934343e-01 
8.207508e+01 3.934370e-01 
8.233033e+01 3.934395e-01 
8.258559e+01 3.934420e-01 
8.284084e+01 3.934444e-01 
8.309610e+01 3.934467e-01 
8.335135e+01 3.934490e-01 
8.360661e+01 3.934512e-01 
8.386186e+01 3.934534e-01 
8.411712e+01 3.934555e-01 
8.437237e+01 3.934576e-01 
8.462763e+01 3.934596e-01 
8.488288e+01 3.934615e-01 
8.513814e+01 3.934634e-01 
8.539339e+01 3.934653e-01 
8.564865e+01 3.934671e-01 
8.590390e+01 3.934688e-01 
8.615916e+01 3.934706e-01 
8.641441e+01 3.934722e-01 
8.666967e+01 3.934739e-01 
8.692492e+01 3.934754e-01 
8.718018e+01 3.934770e-01 
8.743544e+01 3.934785e-01 
8.769069e+01 3.934800e-01 
8.794595e+01 3.934814e-01 
8.820120e+01 3.934828e-01 
8.845646e+01 3.934841e-01 
8.871171e+01 3.934855e-01 
8.896697e+01 3.934867e-01 
8.922222e+01 3.934880e-01 
8.947748e+01 3.934892e-01 
8.973273e+01 3.934904e-01 
8.998799e+01 3.934916e-01 
9.024324e+01 3.934927e-01 
9.049850e+01 3.934938e-01 
9.075375e+01 3.934949e-01 
9.100901e+01 3.934959e-01 
9.126426e+01 3.934969e-01 
9.151952e+01 3.934979e-01 
9.177477e+01 3.934989e-01 
9.203003e+01 3.934998e-01 
9.228529e+01 3.935007e-01 
9.254054e+01 3.935016e-01 
9.279580e+01 3.935025e-01 
9.305105e+01 3.935034e-01 
9.330631e+01 3.935042e-01 
9.356156e+01 3.935050e-01 
9.381682e+01 3.935058e-01 
9.407207e+01 3.935065e-01 
9.432733e+01 3.935073e-01 
9.458258e+01 3.935080e-01 
9.483784e+01 3.935087e-01 
9.509309e+01 3.935094e-01 
9.534835e+01 3.935101e-01 
9.560360e+01 3.935107e-01 
9.585886e+01 3.935113e-01 
9.611411e+01 3.935120e-01 
9.636937e+01 3.935126e-01 
9.662462e+01 3.935132e-01 
9.687988e+01 3.935137e-01 
9.713514e+01 3.935143e-01 
9.739039e+01 3.935148e-01 
9.764565e+01 3.935154e-01 
9.790090e+01 3.935159e-01 
9.815616e+01 3.935164e-01 
9.841141e+01 3.935169e-01 
9.866667e+01 3.935174e-01 
9.892192e+01 3.935178e-01 
9.917718e+01 3.935183e-01 
9.943243e+01 3.935187e-01 
9.968769e+01 3.935191e-01 
9.994294e+01 3.935196e-01 
1.001982e+02 3.935200e-01 
1.004535e+02 3.935204e-01 
1.007087e+02 3.935208e-01 
1.009640e+02 3.935211e-01 
1.012192e+02 3.935215e-01 
1.014745e+02 3.935219e-01 
1.017297e+02 3.935222e-01 
1.019850e+02 3.935225e-01 
1.022402e+02 3.935229e-01 
1.024955e+02 3.935232e-01 
1.027508e+02 3.935235e-01 
1.030060e+02 3.935238e-01 
1.032613e+02 3.935241e-01 
1.035165e+02 3.935244e-01 
1.037718e+02 3.935247e-01 
1.040270e+02 3.935250e-01 
1.042823e+02 3.935252e-01 
1.045375e+02 3.935255e-01 
1.047928e+02 3.935257e-01 
1.050480e+02 3.935260e-01 
1.053033e+02 3.935262e-01 
1.055586e+02 3.935265e-01 
1.058138e+02 3.935267e-01 
1.060691e+02 3.935269e-01 
1.063243e+02 3.935271e-01 
1.065796e+02 3.935274e-01 
1.068348e+02 3.935276e-01 
1.070901e+02 3.935278e-01 
1.073453e+02 3.935280e-01 
1.076006e+02 3.935282e-01 
1.078559e+02 3.935283e-01 
1.081111e+02 3.935285e-01 
1.083664e+02 3.935287e-01 
1.086216e+02 3.935289e-01 
1.088769e+02 3.935290e-01 
1.091321e+02 3.935292e-01 
1.093874e+02 3.935294e-01 
1.096426e+02 3.935295e-01 
1.098979e+02 3.935297e-01 
1.101532e+02 3.935298e-01 
1.104084e+02 3.935300e-01 
1.106637e+02 3.935301e-01 
1.109189e+02 3.935302e-01 
1.111742e+02 3.935304e-01 
1.114294e+02 3.935305e-01 
1.116847e+02 3.935306e-01 
1.119399e+02 3.935307e-01 
1.121952e+02 3.935309e-01 
1.124505e+02 3.935310e-01 
1.127057e+02 3.935311e-01 
1.129610e+02 3.935312e-01 
1.132162e+02 3.935313e-01 
1.134715e+02 3.935314e-01 
1.137267e+02 3.935315e-01 
1.139820e+02 3.935316e-01 
1.142372e+02 3.935317e-01 
1.144925e+02 3.935318e-01 
1.147477e+02 3.935319e-01 
1.150030e+02 3.935320e-01 
1.152583e+02 3.935321e-01 
1.155135e+02 3.935322e-01 
1.157688e+02 3.935323e-01 
1.160240e+02 3.935323e-01 
1.162793e+02 3.935324e-01 
1.165345e+02 3.935325e-01 
1.167898e+02 3.935326e-01 
1.170450e+02 3.935326e-01 
1.173003e+02 3.935327e-01 
1.175556e+02 3.935328e-01 
1.178108e+02 3.935328e-01 
1.180661e+02 3.935329e-01 
1.183213e+02 3.935330e-01 
1.185766e+02 3.935330e-01 
1.188318e+02 3.935331e-01 
1.190871e+02 3.935332e-01 
1.193423e+02 3.935332e-01 
1.195976e+02 3.935333e-01 
1.198529e+02 3.935333e-01 
1.201081e+02 3.935334e-01 
1.203634e+02 3.935334e-01 
1.206186e+02 3.935335e-01 
1.208739e+02 3.935335e-01 
1.211291e+02 3.935336e-01 
1.213844e+02 3.935336e-01 
1.216396e+02 3.935337e-01 
1.218949e+02 3.935337e-01 
1.221502e+02 3.935338e-01 
1.224054e+02 3.935338e-01 
1.226607e+02 3.935338e-01 
1.229159e+02 3.935339e-01 
1.231712e+02 3.935339e-01 
1.234264e+02 3.935340e-01 
1.236817e+02 3.935340e-01 
1.239369e+02 3.935340e-01 
1.241922e+02 3.935341e-01 
1.244474e+02 3.935341e-01 
1.247027e+02 3.935341e-01 
1.249580e+02 3.935342e-01 
1.252132e+02 3.935342e-01 
1.254685e+02 3.935342e-01 
1.257237e+02 3.935343e-01 
1.259790e+02 3.935343e-01 
1.262342e+02 3.935343e-01 
1.264895e+02 3.935343e-01 
1.267447e+02 3.935344e-01 
1.270000e+02 3.935344e-01 


==> Figures/4pt_I_sig_Tot_muT/points_4.dat <==
1.000000e+00 2.333829e-03 1.645229e-02 
2.000000e+00 2.344437e-02 2.970419e-02 
3.000000e+00 5.573839e-02 3.675287e-02 
4.000000e+00 9.214749e-02 3.849937e-02 
5.000000e+00 1.206309e-01 4.089084e-02 
6.000000e+00 1.280081e-01 4.464434e-02 
7.000000e+00 1.415719e-01 4.523020e-02 
8.000000e+00 1.650176e-01 4.522518e-02 


==> Figures/4pt_I_sig_Tot_muZ/points_0.dat <==
-1.280000e+02 -2.778707e-02 
1.270000e+02 -2.778707e-02 
1.270000e+02 1.131523e-02 
-1.280000e+02 1.131523e-02 
-1.280000e+02 -2.778707e-02 


==> Figures/4pt_I_sig_Tot_muZ/points_1.dat <==
-1.280000e+02 -1.025946e+04 
-1.277447e+02 -9.995104e+03 
-1.274895e+02 -9.737561e+03 
-1.272342e+02 -9.486654e+03 
-1.269790e+02 -9.242212e+03 
-1.267237e+02 -9.004069e+03 
-1.264685e+02 -8.772062e+03 
-1.262132e+02 -8.546033e+03 
-1.259580e+02 -8.325828e+03 
-1.257027e+02 -8.111297e+03 
-1.254474e+02 -7.902294e+03 
-1.251922e+02 -7.698676e+03 
-1.249369e+02 -7.500305e+03 
-1.246817e+02 -7.307045e+03 
-1.244264e+02 -7.118765e+03 
-1.241712e+02 -6.935337e+03 
-1.239159e+02 -6.756634e+03 
-1.236607e+02 -6.582537e+03 
-1.234054e+02 -6.412925e+03 
-1.231502e+02 -6.247683e+03 
-1.228949e+02 -6.086700e+03 
-1.226396e+02 -5.929864e+03 
-1.223844e+02 -5.777070e+03 
-1.221291e+02 -5.628213e+03 
-1.218739e+02 -5.483191e+03 
-1.216186e+02 -5.341906e+03 
-1.213634e+02 -5.204261e+03 
-1.211081e+02 -5.070163e+03 
-1.208529e+02 -4.939521e+03 
-1.205976e+02 -4.812244e+03 
-1.203423e+02 -4.688248e+03 
-1.200871e+02 -4.567446e+03 
-1.198318e+02 -4.449757e+03 
-1.195766e+02 -4.335100e+03 
-1.193213e+02 -4.223398e+03 
-1.190661e+02 -4.114574e+03 
-1.188108e+02 -4.008554e+03 
-1.185556e+02 -3.905265e+03 
-1.183003e+02 -3.804639e+03 
-1.180450e+02 -3.706605e+03 
-1.177898e+02 -3.611097e+03 
-1.175345e+02 -3.518050e+03 
-1.172793e+02 -3.427400e+03 
-1.170240e+02 -3.339087e+03 
-1.167688e+02 -3.253048e+03 
-1.165135e+02 -3.169227e+03 
-1.162583e+02 -3.087566e+03 
-1.160030e+02 -3.008009e+03 
-1.157477e+02 -2.930501e+03 
-1.154925e+02 -2.854991e+03 
-1.152372e+02 -2.781427e+03 
-1.149820e+02 -2.709758e+03 
-1.147267e+02 -2.639935e+03 
-1.144715e+02 -2.571912e+03 
-1.142162e+02 -2.505642e+03 
-1.139610e+02 -2.441079e+03 
-1.137057e+02 -2.378180e+03 
-1.134505e+02 -2.316901e+03 
-1.131952e+02 -2.257201e+03 
-1.129399e+02 -2.199040e+03 
-1.126847e+02 -2.142377e+03 
-1.124294e+02 -2.087175e+03 
-1.121742e+02 -2.033394e+03 
-1.119189e+02 -1.981000e+03 
-1.116637e+02 -1.929955e+03 
-1.114084e+02 -1.880226e+03 
-1.111532e+02 -1.831778e+03 
-1.108979e+02 -1.784579e+03 
-1.106426e+02 -1.738596e+03 
-1.103874e+02 -1.693797e+03 
-1.101321e+02 -1.650153e+03 
-1.098769e+02 -1.607633e+03 
-1.096216e+02 -1.566209e+03 
-1.093664e+02 -1.525853e+03 
-1.091111e+02 -1.486536e+03 
-1.088559e+02 -1.448232e+03 
-1.086006e+02 -1.410916e+03 
-1.083453e+02 -1.374560e+03 
-1.080901e+02 -1.339142e+03 
-1.078348e+02 -1.304636e+03 
-1.075796e+02 -1.271020e+03 
-1.073243e+02 -1.238269e+03 
-1.070691e+02 -1.206362e+03 
-1.068138e+02 -1.175278e+03 
-1.065586e+02 -1.144994e+03 
-1.063033e+02 -1.115491e+03 
-1.060480e+02 -1.086748e+03 
-1.057928e+02 -1.058746e+03 
-1.055375e+02 -1.031465e+03 
-1.052823e+02 -1.004887e+03 
-1.050270e+02 -9.789939e+02 
-1.047718e+02 -9.537680e+02 
-1.045165e+02 -9.291921e+02 
-1.042613e+02 -9.052494e+02 
-1.040060e+02 -8.819237e+02 
-1.037508e+02 -8.591990e+02 
-1.034955e+02 -8.370598e+02 
-1.032402e+02 -8.154911e+02 
-1.029850e+02 -7.944782e+02 
-1.027297e+02 -7.740067e+02 
-1.024745e+02 -7.540626e+02 
-1.022192e+02 -7.346325e+02 
-1.019640e+02 -7.157030e+02 
-1.017087e+02 -6.972613e+02 
-1.014535e+02 -6.792948e+02 
-1.011982e+02 -6.617912e+02 
-1.009429e+02 -6.447386e+02 
-1.006877e+02 -6.281254e+02 
-1.004324e+02 -6.119403e+02 
-1.001772e+02 -5.961722e+02 
-9.992192e+01 -5.808105e+02 
-9.966667e+01 -5.658445e+02 
-9.941141e+01 -5.512642e+02 
-9.915616e+01 -5.370595e+02 
-9.890090e+01 -5.232209e+02 
-9.864565e+01 -5.097388e+02 
-9.839039e+01 -4.966042e+02 
-9.813514e+01 -4.838080e+02 
-9.787988e+01 -4.713415e+02 
-9.762462e+01 -4.591962e+02 
-9.736937e+01 -4.473638e+02 
-9.711411e+01 -4.358364e+02 
-9.685886e+01 -4.246060e+02 
-9.660360e+01 -4.136649e+02 
-9.634835e+01 -4.030058e+02 
-9.609309e+01 -3.926213e+02 
-9.583784e+01 -3.825044e+02 
-9.558258e+01 -3.726481e+02 
-9.532733e+01 -3.630459e+02 
-9.507207e+01 -3.536910e+02 
-9.481682e+01 -3.445772e+02 
-9.456156e+01 -3.356983e+02 
-9.430631e+01 -3.270481e+02 
-9.405105e+01 -3.186208e+02 
-9.379580e+01 -3.104107e+02 
-9.354054e+01 -3.024121e+02 
-9.328529e+01 -2.946196e+02 
-9.303003e+01 -2.870279e+02 
-9.277477e+01 -2.796318e+02 
-9.251952e+01 -2.724262e+02 
-9.226426e+01 -2.654064e+02 
-9.200901e+01 -2.585674e+02 
-9.175375e+01 -2.519046e+02 
-9.149850e+01 -2.454136e+02 
-9.124324e+01 -2.390897e+02 
-9.098799e+01 -2.329289e+02 
-9.073273e+01 -2.269267e+02 
-9.047748e+01 -2.210793e+02 
-9.022222e+01 -2.153825e+02 
-8.996697e+01 -2.098324e+02 
-8.971171e+01 -2.044254e+02 
-8.945646e+01 -1.991577e+02 
-8.920120e+01 -1.940258e+02 
-8.894595e+01 -1.890261e+02 
-8.869069e+01 -1.841552e+02 
-8.843544e+01 -1.794098e+02 
-8.818018e+01 -1.747867e+02 
-8.792492e+01 -1.702827e+02 
-8.766967e+01 -1.658947e+02 
-8.741441e+01 -1.616199e+02 
-8.715916e+01 -1.574552e+02 
-8.690390e+01 -1.533977e+02 
-8.664865e+01 -1.494449e+02 
-8.639339e+01 -1.455939e+02 
-8.613814e+01 -1.418421e+02 
-8.588288e+01 -1.381870e+02 
-8.562763e+01 -1.346260e+02 
-8.537237e+01 -1.311569e+02 
-8.511712e+01 -1.277771e+02 
-8.486186e+01 -1.244844e+02 
-8.460661e+01 -1.212765e+02 
-8.435135e+01 -1.181513e+02 
-8.409610e+01 -1.151067e+02 
-8.384084e+01 -1.121404e+02 
-8.358559e+01 -1.092506e+02 
-8.333033e+01 -1.064353e+02 
-8.307508e+01 -1.036925e+02 
-8.281982e+01 -1.010204e+02 
-8.256456e+01 -9.841715e+01 
-8.230931e+01 -9.588097e+01 
-8.205405e+01 -9.341013e+01 
-8.179880e+01 -9.100296e+01 
-8.154354e+01 -8.865782e+01 
-8.128829e+01 -8.637310e+01 
-8.103303e+01 -8.414725e+01 
-8.077778e+01 -8.197876e+01 
-8.052252e+01 -7.986614e+01 
-8.026727e+01 -7.780796e+01 
-8.001201e+01 -7.580281e+01 
-7.975676e+01 -7.384932e+01 
-7.950150e+01 -7.194618e+01 
-7.924625e+01 -7.009206e+01 
-7.899099e+01 -6.828573e+01 
-7.873574e+01 -6.652594e+01 
-7.848048e+01 -6.481149e+01 
-7.822523e+01 -6.314122e+01 
-7.796997e+01 -6.151398e+01 
-7.771471e+01 -5.992868e+01 
-7.745946e+01 -5.838422e+01 
-7.720420e+01 -5.687956e+01 
-7.694895e+01 -5.541367e+01 
-7.669369e+01 -5.398555e+01 
-7.643844e+01 -5.259423e+01 
-7.618318e+01 -5.123876e+01 
-7.592793e+01 -4.991822e+01 
-7.567267e+01 -4.863170e+01 
-7.541742e+01 -4.737833e+01 
-7.516216e+01 -4.615726e+01 
-7.490691e+01 -4.496765e+01 
-7.465165e+01 -4.380869e+01 
-7.439640e+01 -4.267959e+01 
-7.414114e+01 -4.157959e+01 
-7.388589e+01 -4.050793e+01 
-7.363063e+01 -3.946389e+01 
-7.337538e+01 -3.844675e+01 
-7.312012e+01 -3.745581e+01 
-7.286486e+01 -3.649041e+01 
-7.260961e+01 -3.554988e+01 
-7.235435e+01 -3.463359e+01 
-7.209910e+01 -3.374091e+01 
-7.184384e+01 -3.287123e+01 
-7.158859e+01 -3.202396e+01 
-7.133333e+01 -3.119852e+01 
-7.107808e+01 -3.039435e+01 
-7.082282e+01 -2.961090e+01 
-7.056757e+01 -2.884764e+01 
-7.031231e+01 -2.810405e+01 
-7.005706e+01 -2.737961e+01 
-6.980180e+01 -2.667384e+01 
-6.954655e+01 -2.598626e+01 
-6.929129e+01 -2.531639e+01 
-6.903604e+01 -2.466379e+01 
-6.878078e+01 -2.402800e+01 
-6.852553e+01 -2.340859e+01 
-6.827027e+01 -2.280514e+01 
-6.801502e+01 -2.221724e+01 
-6.775976e+01 -2.164449e+01 
-6.750450e+01 -2.108650e+01 
-6.724925e+01 -2.054288e+01 
-6.699399e+01 -2.001328e+01 
-6.673874e+01 -1.949732e+01 
-6.648348e+01 -1.899465e+01 
-6.622823e+01 -1.850493e+01 
-6.597297e+01 -1.802784e+01 
-6.571772e+01 -1.756304e+01 
-6.546246e+01 -1.711021e+01 
-6.520721e+01 -1.666905e+01 
-6.495195e+01 -1.623926e+01 
-6.469670e+01 -1.582054e+01 
-6.444144e+01 -1.541262e+01 
-6.418619e+01 -1.501520e+01 
-6.393093e+01 -1.462802e+01 
-6.367568e+01 -1.425082e+01 
-6.342042e+01 -1.388334e+01 
-6.316517e+01 -1.352533e+01 
-6.290991e+01 -1.317654e+01 
-6.265465e+01 -1.283674e+01 
-6.239940e+01 -1.250570e+01 
-6.214414e+01 -1.218319e+01 
-6.188889e+01 -1.186898e+01 
-6.163363e+01 -1.156287e+01 
-6.137838e+01 -1.126465e+01 
-6.112312e+01 -1.097412e+01 
-6.086787e+01 -1.069107e+01 
-6.061261e+01 -1.041531e+01 
-6.035736e+01 -1.014666e+01 
-6.010210e+01 -9.884928e+00 
-5.984685e+01 -9.629943e+00 
-5.959159e+01 -9.381528e+00 
-5.933634e+01 -9.139514e+00 
-5.908108e+01 -8.903736e+00 
-5.882583e+01 -8.674033e+00 
-5.857057e+01 -8.450248e+00 
-5.831532e+01 -8.232230e+00 
-5.806006e+01 -8.019830e+00 
-5.780480e+01 -7.812903e+00 
-5.754955e+01 -7.611307e+00 
-5.729429e+01 -7.414906e+00 
-5.703904e+01 -7.223566e+00 
-5.678378e+01 -7.037155e+00 
-5.652853e+01 -6.855549e+00 
-5.627327e+01 -6.678621e+00 
-5.601802e+01 -6.506252e+00 
-5.576276e+01 -6.338325e+00 
-5.550751e+01 -6.174725e+00 
-5.525225e+01 -6.015340e+00 
-5.499700e+01 -5.860062e+00 
-5.474174e+01 -5.708785e+00 
-5.448649e+01 -5.561406e+00 
-5.423123e+01 -5.417825e+00 
-5.397598e+01 -5.277943e+00 
-5.372072e+01 -5.141665e+00 
-5.346547e+01 -5.008899e+00 
-5.321021e+01 -4.879554e+00 
-5.295495e+01 -4.753542e+00 
-5.269970e+01 -4.630776e+00 
-5.244444e+01 -4.511174e+00 
-5.218919e+01 -4.394654e+00 
-5.193393e+01 -4.281136e+00 
-5.167868e+01 -4.170543e+00 
-5.142342e+01 -4.062800e+00 
-5.116817e+01 -3.957833e+00 
-5.091291e+01 -3.855571e+00 
-5.065766e+01 -3.755943e+00 
-5.040240e+01 -3.658883e+00 
-5.014715e+01 -3.564324e+00 
-4.989189e+01 -3.472201e+00 
-4.963664e+01 -3.382452e+00 
-4.938138e+01 -3.295015e+00 
-4.912613e+01 -3.209831e+00 
-4.887087e+01 -3.126843e+00 
-4.861562e+01 -3.045992e+00 
-4.836036e+01 -2.967225e+00 
-4.810511e+01 -2.890488e+00 
-4.784985e+01 -2.815728e+00 
-4.759459e+01 -2.742894e+00 
-4.733934e+01 -2.671937e+00 
-4.708408e+01 -2.602808e+00 
-4.682883e+01 -2.535460e+00 
-4.657357e+01 -2.469848e+00 
-4.631832e+01 -2.405927e+00 
-4.606306e+01 -2.343652e+00 
-4.580781e+01 -2.282982e+00 
-4.555255e+01 -2.223875e+00 
-4.529730e+01 -2.166292e+00 
-4.504204e+01 -2.110192e+00 
-4.478679e+01 -2.055538e+00 
-4.453153e+01 -2.002292e+00 
-4.427628e+01 -1.950418e+00 
-4.402102e+01 -1.899880e+00 
-4.376577e+01 -1.850645e+00 
-4.351051e+01 -1.802678e+00 
-4.325526e+01 -1.755948e+00 
-4.300000e+01 -1.710421e+00 
-4.274474e+01 -1.666068e+00 
-4.248949e+01 -1.622857e+00 
-4.223423e+01 -1.580760e+00 
-4.197898e+01 -1.539747e+00 
-4.172372e+01 -1.499792e+00 
-4.146847e+01 -1.460866e+00 
-4.121321e+01 -1.422942e+00 
-4.095796e+01 -1.385996e+00 
-4.070270e+01 -1.350002e+00 
-4.044745e+01 -1.314936e+00 
-4.019219e+01 -1.280773e+00 
-3.993694e+01 -1.247490e+00 
-3.968168e+01 -1.215065e+00 
-3.942643e+01 -1.183476e+00 
-3.917117e+01 -1.152700e+00 
-3.891592e+01 -1.122717e+00 
-3.866066e+01 -1.093507e+00 
-3.840541e+01 -1.065050e+00 
-3.815015e+01 -1.037326e+00 
-3.789489e+01 -1.010316e+00 
-3.763964e+01 -9.840025e-01 
-3.738438e+01 -9.583667e-01 
-3.712913e+01 -9.333916e-01 
-3.687387e+01 -9.090600e-01 
-3.661862e+01 -8.853553e-01 
-3.636336e+01 -8.622614e-01 
-3.610811e+01 -8.397627e-01 
-3.585285e+01 -8.178436e-01 
-3.559760e+01 -7.964894e-01 
-3.534234e+01 -7.756854e-01 
-3.508709e+01 -7.554174e-01 
-3.483183e+01 -7.356718e-01 
-3.457658e+01 -7.164349e-01 
-3.432132e+01 -6.976937e-01 
-3.406607e+01 -6.794354e-01 
-3.381081e+01 -6.616476e-01 
-3.355556e+01 -6.443182e-01 
-3.330030e+01 -6.274353e-01 
-3.304505e+01 -6.109874e-01 
-3.278979e+01 -5.949634e-01 
-3.253453e+01 -5.793523e-01 
-3.227928e+01 -5.641434e-01 
-3.202402e+01 -5.493264e-01 
-3.176877e+01 -5.348913e-01 
-3.151351e+01 -5.208281e-01 
-3.125826e+01 -5.071273e-01 
-3.100300e+01 -4.937796e-01 
-3.074775e+01 -4.807758e-01 
-3.049249e+01 -4.681071e-01 
-3.023724e+01 -4.557649e-01 
-2.998198e+01 -4.437407e-01 
-2.972673e+01 -4.320263e-01 
-2.947147e+01 -4.206138e-01 
-2.921622e+01 -4.094954e-01 
-2.896096e+01 -3.986636e-01 
-2.870571e+01 -3.881108e-01 
-2.845045e+01 -3.778300e-01 
-2.819520e+01 -3.678142e-01 
-2.793994e+01 -3.580564e-01 
-2.768468e+01 -3.485501e-01 
-2.742943e+01 -3.392888e-01 
-2.717417e+01 -3.302662e-01 
-2.691892e+01 -3.214760e-01 
-2.666366e+01 -3.129124e-01 
-2.640841e+01 -3.045695e-01 
-2.615315e+01 -2.964416e-01 
-2.589790e+01 -2.885232e-01 
-2.564264e+01 -2.808089e-01 
-2.538739e+01 -2.732934e-01 
-2.513213e+01 -2.659715e-01 
-2.487688e+01 -2.588384e-01 
-2.462162e+01 -2.518891e-01 
-2.436637e+01 -2.451189e-01 
-2.411111e+01 -2.385233e-01 
-2.385586e+01 -2.320976e-01 
-2.360060e+01 -2.258376e-01 
-2.334535e+01 -2.197389e-01 
-2.309009e+01 -2.137974e-01 
-2.283483e+01 -2.080090e-01 
-2.257958e+01 -2.023699e-01 
-2.232432e+01 -1.968761e-01 
-2.206907e+01 -1.915240e-01 
-2.181381e+01 -1.863098e-01 
-2.155856e+01 -1.812301e-01 
-2.130330e+01 -1.762813e-01 
-2.104805e+01 -1.714601e-01 
-2.079279e+01 -1.667632e-01 
-2.053754e+01 -1.621874e-01 
-2.028228e+01 -1.577297e-01 
-2.002703e+01 -1.533868e-01 
-1.977177e+01 -1.491560e-01 
-1.951652e+01 -1.450342e-01 
-1.926126e+01 -1.410188e-01 
-1.900601e+01 -1.371069e-01 
-1.875075e+01 -1.332959e-01 
-1.849550e+01 -1.295832e-01 
-1.824024e+01 -1.259663e-01 
-1.798498e+01 -1.224428e-01 
-1.772973e+01 -1.190101e-01 
-1.747447e+01 -1.156660e-01 
-1.721922e+01 -1.124082e-01 
-1.696396e+01 -1.092345e-01 
-1.670871e+01 -1.061427e-01 
-1.645345e+01 -1.031307e-01 
-1.619820e+01 -1.001965e-01 
-1.594294e+01 -9.733802e-02 
-1.568769e+01 -9.455339e-02 
-1.543243e+01 -9.184069e-02 
-1.517718e+01 -8.919806e-02 
-1.492192e+01 -8.662372e-02 
-1.466667e+01 -8.411591e-02 
-1.441141e+01 -8.167293e-02 
-1.415616e+01 -7.929312e-02 
-1.390090e+01 -7.697486e-02 
-1.364565e+01 -7.471657e-02 
-1.339039e+01 -7.251672e-02 
-1.313514e+01 -7.037383e-02 
-1.287988e+01 -6.828642e-02 
-1.262462e+01 -6.625310e-02 
-1.236937e+01 -6.427247e-02 
-1.211411e+01 -6.234321e-02 
-1.185886e+01 -6.046400e-02 
-1.160360e+01 -5.863357e-02 
-1.134835e+01 -5.685069e-02 
-1.109309e+01 -5.511415e-02 
-1.083784e+01 -5.342279e-02 
-1.058258e+01 -5.177545e-02 
-1.032733e+01 -5.017105e-02 
-1.007207e+01 -4.860849e-02 
-9.816817e+00 -4.708674e-02 
-9.561562e+00 -4.560478e-02 
-9.306306e+00 -4.416161e-02 
-9.051051e+00 -4.275630e-02 
-8.795796e+00 -4.138789e-02 
-8.540541e+00 -4.005550e-02 
-8.285285e+00 -3.875825e-02 
-8.030030e+00 -3.749530e-02 
-7.774775e+00 -3.626582e-02 
-7.519520e+00 -3.506904e-02 
-7.264264e+00 -3.390418e-02 
-7.009009e+00 -3.277053e-02 
-6.753754e+00 -3.166738e-02 
-6.498498e+00 -3.059405e-02 
-6.243243e+00 -2.954992e-02 
-5.987988e+00 -2.853436e-02 
-5.732733e+00 -2.754682e-02 
-5.477477e+00 -2.658675e-02 
-5.222222e+00 -2.565367e-02 
-4.966967e+00 -2.474712e-02 
-4.711712e+00 -2.386671e-02 
-4.456456e+00 -2.301209e-02 
-4.201201e+00 -2.218297e-02 
-3.945946e+00 -2.137915e-02 
-3.690691e+00 -2.060049e-02 
-3.435435e+00 -1.984698e-02 
-3.180180e+00 -1.911869e-02 
-2.924925e+00 -1.841587e-02 
-2.669670e+00 -1.773891e-02 
-2.414414e+00 -1.708844e-02 
-2.159159e+00 -1.646534e-02 
-1.903904e+00 -1.587080e-02 
-1.648649e+00 -1.530644e-02 
-1.393393e+00 -1.477434e-02 
-1.138138e+00 -1.427718e-02 
-8.828829e-01 -1.381832e-02 
-6.276276e-01 -1.340188e-02 
-3.723724e-01 -1.303270e-02 
-1.171171e-01 -1.271622e-02 
1.381381e-01 -1.245802e-02 
3.933934e-01 -1.226317e-02 
6.486486e-01 -1.213520e-02 
9.039039e-01 -1.207512e-02 
1.159159e+00 -1.208085e-02 
1.414414e+00 -1.214728e-02 
1.669670e+00 -1.226703e-02 
1.924925e+00 -1.243159e-02 
2.180180e+00 -1.263241e-02 
2.435435e+00 -1.286157e-02 
2.690691e+00 -1.311226e-02 
2.945946e+00 -1.337877e-02 
3.201201e+00 -1.365648e-02 
3.456456e+00 -1.394173e-02 
3.711712e+00 -1.423161e-02 
3.966967e+00 -1.452382e-02 
4.222222e+00 -1.481660e-02 
4.477477e+00 -1.510854e-02 
4.732733e+00 -1.539854e-02 
4.987988e+00 -1.568577e-02 
5.243243e+00 -1.596956e-02 
5.498498e+00 -1.624940e-02 
5.753754e+00 -1.652491e-02 
6.009009e+00 -1.679578e-02 
6.264264e+00 -1.706181e-02 
6.519520e+00 -1.732281e-02 
6.774775e+00 -1.757870e-02 
7.030030e+00 -1.782939e-02 
7.285285e+00 -1.807486e-02 
7.540541e+00 -1.831508e-02 
7.795796e+00 -1.855006e-02 
8.051051e+00 -1.877984e-02 
8.306306e+00 -1.900445e-02 
8.561562e+00 -1.922394e-02 
8.816817e+00 -1.943837e-02 
9.072072e+00 -1.964782e-02 
9.327327e+00 -1.985235e-02 
9.582583e+00 -2.005204e-02 
9.837838e+00 -2.024698e-02 
1.009309e+01 -2.043725e-02 
1.034835e+01 -2.062294e-02 
1.060360e+01 -2.080414e-02 
1.085886e+01 -2.098093e-02 
1.111411e+01 -2.115340e-02 
1.136937e+01 -2.132165e-02 
1.162462e+01 -2.148577e-02 
1.187988e+01 -2.164584e-02 
1.213514e+01 -2.180195e-02 
1.239039e+01 -2.195420e-02 
1.264565e+01 -2.210266e-02 
1.290090e+01 -2.224742e-02 
1.315616e+01 -2.238858e-02 
1.341141e+01 -2.252621e-02 
1.366667e+01 -2.266039e-02 
1.392192e+01 -2.279121e-02 
1.417718e+01 -2.291875e-02 
1.443243e+01 -2.304308e-02 
1.468769e+01 -2.316428e-02 
1.494294e+01 -2.328242e-02 
1.519820e+01 -2.339758e-02 
1.545345e+01 -2.350984e-02 
1.570871e+01 -2.361926e-02 
1.596396e+01 -2.372591e-02 
1.621922e+01 -2.382986e-02 
1.647447e+01 -2.393117e-02 
1.672973e+01 -2.402992e-02 
1.698498e+01 -2.412615e-02 
1.724024e+01 -2.421995e-02 
1.749550e+01 -2.431136e-02 
1.775075e+01 -2.440044e-02 
1.800601e+01 -2.448726e-02 
1.826126e+01 -2.457187e-02 
1.851652e+01 -2.465433e-02 
1.877177e+01 -2.473468e-02 
1.902703e+01 -2.481299e-02 
1.928228e+01 -2.488929e-02 
1.953754e+01 -2.496365e-02 
1.979279e+01 -2.503612e-02 
2.004805e+01 -2.510673e-02 
2.030330e+01 -2.517554e-02 
2.055856e+01 -2.524259e-02 
2.081381e+01 -2.530793e-02 
2.106907e+01 -2.537160e-02 
2.132432e+01 -2.543363e-02 
2.157958e+01 -2.549409e-02 
2.183483e+01 -2.555299e-02 
2.209009e+01 -2.561039e-02 
2.234535e+01 -2.566632e-02 
2.260060e+01 -2.572081e-02 
2.285586e+01 -2.577391e-02 
2.311111e+01 -2.582565e-02 
2.336637e+01 -2.587607e-02 
2.362162e+01 -2.592519e-02 
2.387688e+01 -2.597305e-02 
2.413213e+01 -2.601969e-02 
2.438739e+01 -2.606513e-02 
2.464264e+01 -2.610940e-02 
2.489790e+01 -2.615254e-02 
2.515315e+01 -2.619458e-02 
2.540841e+01 -2.623553e-02 
2.566366e+01 -2.627543e-02 
2.591892e+01 -2.631431e-02 
2.617417e+01 -2.635219e-02 
2.642943e+01 -2.638910e-02 
2.668468e+01 -2.642507e-02 
2.693994e+01 -2.646010e-02 
2.719520e+01 -2.649424e-02 
2.745045e+01 -2.652750e-02 
2.770571e+01 -2.655991e-02 
2.796096e+01 -2.659149e-02 
2.821622e+01 -2.662225e-02 
2.847147e+01 -2.665222e-02 
2.872673e+01 -2.668143e-02 
2.898198e+01 -2.670988e-02 
2.923724e+01 -2.673760e-02 
2.949249e+01 -2.676461e-02 
2.974775e+01 -2.679092e-02 
3.000300e+01 -2.681656e-02 
3.025826e+01 -2.684154e-02 
3.051351e+01 -2.686588e-02 
3.076877e+01 -2.688959e-02 
3.102402e+01 -2.691269e-02 
3.127928e+01 -2.693520e-02 
3.153453e+01 -2.695713e-02 
3.178979e+01 -2.697850e-02 
3.204505e+01 -2.699931e-02 
3.230030e+01 -2.701959e-02 
3.255556e+01 -2.703935e-02 
3.281081e+01 -2.705860e-02 
3.306607e+01 -2.707736e-02 
3.332132e+01 -2.709563e-02 
3.357658e+01 -2.711343e-02 
3.383183e+01 -2.713078e-02 
3.408709e+01 -2.714768e-02 
3.434234e+01 -2.716414e-02 
3.459760e+01 -2.718018e-02 
3.485285e+01 -2.719581e-02 
3.510811e+01 -2.721103e-02 
3.536336e+01 -2.722587e-02 
3.561862e+01 -2.724032e-02 
3.587387e+01 -2.725440e-02 
3.612913e+01 -2.726811e-02 
3.638438e+01 -2.728148e-02 
3.663964e+01 -2.729450e-02 
3.689489e+01 -2.730718e-02 
3.715015e+01 -2.731954e-02 
3.740541e+01 -2.733158e-02 
3.766066e+01 -2.734331e-02 
3.791592e+01 -2.735474e-02 
3.817117e+01 -2.736588e-02 
3.842643e+01 -2.737673e-02 
3.868168e+01 -2.738730e-02 
3.893694e+01 -2.739759e-02 
3.919219e+01 -2.740762e-02 
3.944745e+01 -2.741740e-02 
3.970270e+01 -2.742692e-02 
3.995796e+01 -2.743619e-02 
4.021321e+01 -2.744523e-02 
4.046847e+01 -2.745404e-02 
4.072372e+01 -2.746262e-02 
4.097898e+01 -2.747097e-02 
4.123423e+01 -2.747912e-02 
4.148949e+01 -2.748705e-02 
4.174474e+01 -2.749478e-02 
4.200000e+01 -2.750231e-02 
4.225526e+01 -2.750964e-02 
4.251051e+01 -2.751679e-02 
4.276577e+01 -2.752375e-02 
4.302102e+01 -2.753053e-02 
4.327628e+01 -2.753714e-02 
4.353153e+01 -2.754358e-02 
4.378679e+01 -2.754985e-02 
4.404204e+01 -2.755596e-02 
4.429730e+01 -2.756192e-02 
4.455255e+01 -2.756772e-02 
4.480781e+01 -2.757337e-02 
4.506306e+01 -2.757887e-02 
4.531832e+01 -2.758424e-02 
4.557357e+01 -2.758946e-02 
4.582883e+01 -2.759455e-02 
4.608408e+01 -2.759951e-02 
4.633934e+01 -2.760434e-02 
4.659459e+01 -2.760905e-02 
4.684985e+01 -2.761364e-02 
4.710511e+01 -2.761811e-02 
4.736036e+01 -2.762246e-02 
4.761562e+01 -2.762670e-02 
4.787087e+01 -2.763083e-02 
4.812613e+01 -2.763486e-02 
4.838138e+01 -2.763878e-02 
4.863664e+01 -2.764260e-02 
4.889189e+01 -2.764632e-02 
4.914715e+01 -2.764995e-02 
4.940240e+01 -2.765348e-02 
4.965766e+01 -2.765692e-02 
4.991291e+01 -2.766027e-02 
5.016817e+01 -2.766354e-02 
5.042342e+01 -2.766672e-02 
5.067868e+01 -2.766982e-02 
5.093393e+01 -2.767284e-02 
5.118919e+01 -2.767579e-02 
5.144444e+01 -2.767865e-02 
5.169970e+01 -2.768145e-02 
5.195495e+01 -2.768417e-02 
5.221021e+01 -2.768682e-02 
5.246547e+01 -2.768940e-02 
5.272072e+01 -2.769192e-02 
5.297598e+01 -2.769437e-02 
5.323123e+01 -2.769676e-02 
5.348649e+01 -2.769909e-02 
5.374174e+01 -2.770135e-02 
5.399700e+01 -2.770356e-02 
5.425225e+01 -2.770571e-02 
5.450751e+01 -2.770781e-02 
5.476276e+01 -2.770985e-02 
5.501802e+01 -2.771184e-02 
5.527327e+01 -2.771378e-02 
5.552853e+01 -2.771567e-02 
5.578378e+01 -2.771751e-02 
5.603904e+01 -2.771930e-02 
5.629429e+01 -2.772105e-02 
5.654955e+01 -2.772275e-02 
5.680480e+01 -2.772440e-02 
5.706006e+01 -2.772602e-02 
5.731532e+01 -2.772759e-02 
5.757057e+01 -2.772913e-02 
5.782583e+01 -2.773062e-02 
5.808108e+01 -2.773207e-02 
5.833634e+01 -2.773349e-02 
5.859159e+01 -2.773487e-02 
5.884685e+01 -2.773622e-02 
5.910210e+01 -2.773753e-02 
5.935736e+01 -2.773880e-02 
5.961261e+01 -2.774005e-02 
5.986787e+01 -2.774126e-02 
6.012312e+01 -2.774244e-02 
6.037838e+01 -2.774359e-02 
6.063363e+01 -2.774471e-02 
6.088889e+01 -2.774580e-02 
6.114414e+01 -2.774686e-02 
6.139940e+01 -2.774790e-02 
6.165465e+01 -2.774891e-02 
6.190991e+01 -2.774989e-02 
6.216517e+01 -2.775085e-02 
6.242042e+01 -2.775178e-02 
6.267568e+01 -2.775269e-02 
6.293093e+01 -2.775358e-02 
6.318619e+01 -2.775444e-02 
6.344144e+01 -2.775528e-02 
6.369670e+01 -2.775610e-02 
6.395195e+01 -2.775690e-02 
6.420721e+01 -2.775768e-02 
6.446246e+01 -2.775843e-02 
6.471772e+01 -2.775917e-02 
6.497297e+01 -2.775989e-02 
6.522823e+01 -2.776059e-02 
6.548348e+01 -2.776127e-02 
6.573874e+01 -2.776194e-02 
6.599399e+01 -2.776259e-02 
6.624925e+01 -2.776322e-02 
6.650450e+01 -2.776383e-02 
6.675976e+01 -2.776443e-02 
6.701502e+01 -2.776501e-02 
6.727027e+01 -2.776558e-02 
6.752553e+01 -2.776614e-02 
6.778078e+01 -2.776668e-02 
6.803604e+01 -2.776720e-02 
6.829129e+01 -2.776771e-02 
6.854655e+01 -2.776821e-02 
6.880180e+01 -2.776870e-02 
6.905706e+01 -2.776917e-02 
6.931231e+01 -2.776963e-02 
6.956757e+01 -2.777008e-02 
6.982282e+01 -2.777052e-02 
7.007808e+01 -2.777095e-02 
7.033333e+01 -2.777136e-02 
7.058859e+01 -2.777177e-02 
7.084384e+01 -2.777216e-02 
7.109910e+01 -2.777254e-02 
7.135435e+01 -2.777292e-02 
7.160961e+01 -2.777328e-02 
7.186486e+01 -2.777364e-02 
7.212012e+01 -2.777399e-02 
7.237538e+01 -2.777432e-02 
7.263063e+01 -2.777465e-02 
7.288589e+01 -2.777497e-02 
7.314114e+01 -2.777528e-02 
7.339640e+01 -2.777559e-02 
7.365165e+01 -2.777588e-02 
7.390691e+01 -2.777617e-02 
7.416216e+01 -2.777645e-02 
7.441742e+01 -2.777673e-02 
7.467267e+01 -2.777699e-02 
7.492793e+01 -2.777725e-02 
7.518318e+01 -2.777750e-02 
7.543844e+01 -2.777775e-02 
7.569369e+01 -2.777799e-02 
7.594895e+01 -2.777823e-02 
7.620420e+01 -2.777845e-02 
7.645946e+01 -2.777868e-02 
7.671471e+01 -2.777889e-02 
7.696997e+01 -2.777910e-02 
7.722523e+01 -2.777931e-02 
7.748048e+01 -2.777951e-02 
7.773574e+01 -2.777970e-02 
7.799099e+01 -2.777989e-02 
7.824625e+01 -2.778008e-02 
7.850150e+01 -2.778026e-02 
7.875676e+01 -2.778043e-02 
7.901201e+01 -2.778060e-02 
7.926727e+01 -2.778077e-02 
7.952252e+01 -2.778093e-02 
7.977778e+01 -2.778109e-02 
8.003303e+01 -2.778125e-02 
8.028829e+01 -2.778140e-02 
8.054354e+01 -2.778154e-02 
8.079880e+01 -2.778168e-02 
8.105405e+01 -2.778182e-02 
8.130931e+01 -2.778196e-02 
8.156456e+01 -2.778209e-02 
8.181982e+01 -2.778222e-02 
8.207508e+01 -2.778234e-02 
8.233033e+01 -2.778247e-02 
8.258559e+01 -2.778258e-02 
8.284084e+01 -2.778270e-02 
8.309610e+01 -2.778281e-02 
8.335135e+01 -2.778292e-02 
8.360661e+01 -2.778303e-02 
8.386186e+01 -2.778313e-02 
8.411712e+01 -2.778324e-02 
8.437237e+01 -2.778333e-02 
8.462763e+01 -2.778343e-02 
8.488288e+01 -2.778352e-02 
8.513814e+01 -2.778362e-02 
8.539339e+01 -2.778370e-02 
8.564865e+01 -2.778379e-02 
8.590390e+01 -2.778388e-02 
8.615916e+01 -2.778396e-02 
8.641441e+01 -2.778404e-02 
8.666967e+01 -2.778412e-02 
8.692492e+01 -2.778419e-02 
8.718018e+01 -2.778427e-02 
8.743544e+01 -2.778434e-02 
8.769069e+01 -2.778441e-02 
8.794595e+01 -2.778448e-02 
8.820120e+01 -2.778455e-02 
8.845646e+01 -2.778461e-02 
8.871171e+01 -2.778467e-02 
8.896697e+01 -2.778474e-02 
8.922222e+01 -2.778480e-02 
8.947748e+01 -2.778485e-02 
8.973273e+01 -2.778491e-02 
8.998799e+01 -2.778497e-02 
9.024324e+01 -2.778502e-02 
9.049850e+01 -2.778507e-02 
9.075375e+01 -2.778513e-02 
9.100901e+01 -2.778518e-02 
9.126426e+01 -2.778522e-02 
9.151952e+01 -2.778527e-02 
9.177477e+01 -2.778532e-02 
9.203003e+01 -2.778536e-02 
9.228529e+01 -2.778541e-02 
9.254054e+01 -2.778545e-02 
9.279580e+01 -2.778549e-02 
9.305105e+01 -2.778553e-02 
9.330631e+01 -2.778557e-02 
9.356156e+01 -2.778561e-02 
9.381682e+01 -2.778565e-02 
9.407207e+01 -2.778569e-02 
9.432733e+01 -2.778572e-02 
9.458258e+01 -2.778576e-02 
9.483784e+01 -2.778579e-02 
9.509309e+01 -2.778582e-02 
9.534835e+01 -2.778586e-02 
9.560360e+01 -2.778589e-02 
9.585886e+01 -2.778592e-02 
9.611411e+01 -2.778595e-02 
9.636937e+01 -2.778598e-02 
9.662462e+01 -2.778600e-02 
9.687988e+01 -2.778603e-02 
9.713514e+01 -2.778606e-02 
9.739039e+01 -2.778608e-02 
9.764565e+01 -2.778611e-02 
9.790090e+01 -2.778614e-02 
9.815616e+01 -2.778616e-02 
9.841141e+01 -2.778618e-02 
9.866667e+01 -2.778621e-02 
9.892192e+01 -2.778623e-02 
9.917718e+01 -2.778625e-02 
9.943243e+01 -2.778627e-02 
9.968769e+01 -2.778629e-02 
9.994294e+01 -2.778631e-02 
1.001982e+02 -2.778633e-02 
1.004535e+02 -2.778635e-02 
1.007087e+02 -2.778637e-02 
1.009640e+02 -2.778639e-02 
1.012192e+02 -2.778640e-02 
1.014745e+02 -2.778642e-02 
1.017297e+02 -2.778644e-02 
1.019850e+02 -2.778646e-02 
1.022402e+02 -2.778647e-02 
1.024955e+02 -2.778649e-02 
1.027508e+02 -2.778650e-02 
1.030060e+02 -2.778652e-02 
1.032613e+02 -2.778653e-02 
1.035165e+02 -2.778654e-02 
1.037718e+02 -2.778656e-02 
1.040270e+02 -2.778657e-02 
1.042823e+02 -2.778658e-02 
1.045375e+02 -2.778660e-02 
1.047928e+02 -2.778661e-02 
1.050480e+02 -2.778662e-02 
1.053033e+02 -2.778663e-02 
1.055586e+02 -2.778664e-02 
1.058138e+02 -2.778666e-02 
1.060691e+02 -2.778667e-02 
1.063243e+02 -2.778668e-02 
1.065796e+02 -2.778669e-02 
1.068348e+02 -2.778670e-02 
1.070901e+02 -2.778671e-02 
1.073453e+02 -2.778672e-02 
1.076006e+02 -2.778672e-02 
1.078559e+02 -2.778673e-02 
1.081111e+02 -2.778674e-02 
1.083664e+02 -2.778675e-02 
1.086216e+02 -2.778676e-02 
1.088769e+02 -2.778677e-02 
1.091321e+02 -2.778678e-02 
1.093874e+02 -2.778678e-02 
1.096426e+02 -2.778679e-02 
1.098979e+02 -2.778680e-02 
1.101532e+02 -2.778680e-02 
1.104084e+02 -2.778681e-02 
1.106637e+02 -2.778682e-02 
1.109189e+02 -2.778682e-02 
1.111742e+02 -2.778683e-02 
1.114294e+02 -2.778684e-02 
1.116847e+02 -2.778684e-02 
1.119399e+02 -2.778685e-02 
1.121952e+02 -2.778685e-02 
1.124505e+02 -2.778686e-02 
1.127057e+02 -2.778687e-02 
1.129610e+02 -2.778687e-02 
1.132162e+02 -2.778688e-02 
1.134715e+02 -2.778688e-02 
1.137267e+02 -2.778689e-02 
1.139820e+02 -2.778689e-02 
1.142372e+02 -2.778690e-02 
1.144925e+02 -2.778690e-02 
1.147477e+02 -2.778690e-02 
1.150030e+02 -2.778691e-02 
1.152583e+02 -2.778691e-02 
1.155135e+02 -2.778692e-02 
1.157688e+02 -2.778692e-02 
1.160240e+02 -2.778693e-02 
1.162793e+02 -2.778693e-02 
1.165345e+02 -2.778693e-02 
1.167898e+02 -2.778694e-02 
1.170450e+02 -2.778694e-02 
1.173003e+02 -2.778694e-02 
1.175556e+02 -2.778695e-02 
1.178108e+02 -2.778695e-02 
1.180661e+02 -2.778695e-02 
1.183213e+02 -2.778696e-02 
1.185766e+02 -2.778696e-02 
1.188318e+02 -2.778696e-02 
1.190871e+02 -2.778696e-02 
1.193423e+02 -2.778697e-02 
1.195976e+02 -2.778697e-02 
1.198529e+02 -2.778697e-02 
1.201081e+02 -2.778698e-02 
1.203634e+02 -2.778698e-02 
1.206186e+02 -2.778698e-02 
1.208739e+02 -2.778698e-02 
1.211291e+02 -2.778699e-02 
1.213844e+02 -2.778699e-02 
1.216396e+02 -2.778699e-02 
1.218949e+02 -2.778699e-02 
1.221502e+02 -2.778699e-02 
1.224054e+02 -2.778700e-02 
1.226607e+02 -2.778700e-02 
1.229159e+02 -2.778700e-02 
1.231712e+02 -2.778700e-02 
1.234264e+02 -2.778700e-02 
1.236817e+02 -2.778701e-02 
1.239369e+02 -2.778701e-02 
1.241922e+02 -2.778701e-02 
1.244474e+02 -2.778701e-02 
1.247027e+02 -2.778701e-02 
1.249580e+02 -2.778701e-02 
1.252132e+02 -2.778701e-02 
1.254685e+02 -2.778702e-02 
1.257237e+02 -2.778702e-02 
1.259790e+02 -2.778702e-02 
1.262342e+02 -2.778702e-02 
1.264895e+02 -2.778702e-02 
1.267447e+02 -2.778702e-02 
1.270000e+02 -2.778702e-02 
1.270000e+02 1.131518e-02 
1.267447e+02 1.131518e-02 
1.264895e+02 1.131518e-02 
1.262342e+02 1.131518e-02 
1.259790e+02 1.131518e-02 
1.257237e+02 1.131518e-02 
1.254685e+02 1.131518e-02 
1.252132e+02 1.131517e-02 
1.249580e+02 1.131517e-02 
1.247027e+02 1.131517e-02 
1.244474e+02 1.131517e-02 
1.241922e+02 1.131517e-02 
1.239369e+02 1.131517e-02 
1.236817e+02 1.131516e-02 
1.234264e+02 1.131516e-02 
1.231712e+02 1.131516e-02 
1.229159e+02 1.131516e-02 
1.226607e+02 1.131516e-02 
1.224054e+02 1.131516e-02 
1.221502e+02 1.131515e-02 
1.218949e+02 1.131515e-02 
1.216396e+02 1.131515e-02 
1.213844e+02 1.131515e-02 
1.211291e+02 1.131514e-02 
1.208739e+02 1.131514e-02 
1.206186e+02 1.131514e-02 
1.203634e+02 1.131514e-02 
1.201081e+02 1.131514e-02 
1.198529e+02 1.131513e-02 
1.195976e+02 1.131513e-02 
1.193423e+02 1.131513e-02 
1.190871e+02 1.131512e-02 
1.188318e+02 1.131512e-02 
1.185766e+02 1.131512e-02 
1.183213e+02 1.131512e-02 
1.180661e+02 1.131511e-02 
1.178108e+02 1.131511e-02 
1.175556e+02 1.131511e-02 
1.173003e+02 1.131510e-02 
1.170450e+02 1.131510e-02 
1.167898e+02 1.131510e-02 
1.165345e+02 1.131509e-02 
1.162793e+02 1.131509e-02 
1.160240e+02 1.131509e-02 
1.157688e+02 1.131508e-02 
1.155135e+02 1.131508e-02 
1.152583e+02 1.131507e-02 
1.150030e+02 1.131507e-02 
1.147477e+02 1.131506e-02 
1.144925e+02 1.131506e-02 
1.142372e+02 1.131506e-02 
1.139820e+02 1.131505e-02 
1.137267e+02 1.131505e-02 
1.134715e+02 1.131504e-02 
1.132162e+02 1.131504e-02 
1.129610e+02 1.131503e-02 
1.127057e+02 1.131503e-02 
1.124505e+02 1.131502e-02 
1.121952e+02 1.131502e-02 
1.119399e+02 1.131501e-02 
1.116847e+02 1.131500e-02 
1.114294e+02 1.131500e-02 
1.111742e+02 1.131499e-02 
1.109189e+02 1.131499e-02 
1.106637e+02 1.131498e-02 
1.104084e+02 1.131497e-02 
1.101532e+02 1.131497e-02 
1.098979e+02 1.131496e-02 
1.096426e+02 1.131495e-02 
1.093874e+02 1.131494e-02 
1.091321e+02 1.131494e-02 
1.088769e+02 1.131493e-02 
1.086216e+02 1.131492e-02 
1.083664e+02 1.131491e-02 
1.081111e+02 1.131490e-02 
1.078559e+02 1.131489e-02 
1.076006e+02 1.131489e-02 
1.073453e+02 1.131488e-02 
1.070901e+02 1.131487e-02 
1.068348e+02 1.131486e-02 
1.065796e+02 1.131485e-02 
1.063243e+02 1.131484e-02 
1.060691e+02 1.131483e-02 
1.058138e+02 1.131482e-02 
1.055586e+02 1.131481e-02 
1.053033e+02 1.131479e-02 
1.050480e+02 1.131478e-02 
1.047928e+02 1.131477e-02 
1.045375e+02 1.131476e-02 
1.042823e+02 1.131475e-02 
1.040270e+02 1.131473e-02 
1.037718e+02 1.131472e-02 
1.035165e+02 1.131471e-02 
1.032613e+02 1.131469e-02 
1.030060e+02 1.131468e-02 
1.027508e+02 1.131466e-02 
1.024955e+02 1.131465e-02 
1.022402e+02 1.131463e-02 
1.019850e+02 1.131462e-02 
1.017297e+02 1.131460e-02 
1.014745e+02 1.131459e-02 
1.012192e+02 1.131457e-02 
1.009640e+02 1.131455e-02 
1.007087e+02 1.131453e-02 
1.004535e+02 1.131451e-02 
1.001982e+02 1.131450e-02 
9.994294e+01 1.131448e-02 
9.968769e+01 1.131446e-02 
9.943243e+01 1.131444e-02 
9.917718e+01 1.131441e-02 
9.892192e+01 1.131439e-02 
9.866667e+01 1.131437e-02 
9.841141e+01 1.131435e-02 
9.815616e+01 1.131432e-02 
9.790090e+01 1.131430e-02 
9.764565e+01 1.131428e-02 
9.739039e+01 1.131425e-02 
9.713514e+01 1.131422e-02 
9.687988e+01 1.131420e-02 
9.662462e+01 1.131417e-02 
9.636937e+01 1.131414e-02 
9.611411e+01 1.131411e-02 
9.585886e+01 1.131408e-02 
9.560360e+01 1.131405e-02 
9.534835e+01 1.131402e-02 
9.509309e+01 1.131399e-02 
9.483784e+01 1.131396e-02 
9.458258e+01 1.131392e-02 
9.432733e+01 1.131389e-02 
9.407207e+01 1.131385e-02 
9.381682e+01 1.131382e-02 
9.356156e+01 1.131378e-02 
9.330631e+01 1.131374e-02 
9.305105e+01 1.131370e-02 
9.279580e+01 1.131366e-02 
9.254054e+01 1.131362e-02 
9.228529e+01 1.131358e-02 
9.203003e+01 1.131353e-02 
9.177477e+01 1.131349e-02 
9.151952e+01 1.131344e-02 
9.126426e+01 1.131340e-02 
9.100901e+01 1.131335e-02 
9.075375e+01 1.131330e-02 
9.049850e+01 1.131325e-02 
9.024324e+01 1.131319e-02 
8.998799e+01 1.131314e-02 
8.973273e+01 1.131308e-02 
8.947748e+01 1.131303e-02 
8.922222e+01 1.131297e-02 
8.896697e+01 1.131291e-02 
8.871171e+01 1.131285e-02 
8.845646e+01 1.131279e-02 
8.820120e+01 1.131272e-02 
8.794595e+01 1.131265e-02 
8.769069e+01 1.131259e-02 
8.743544e+01 1.131252e-02 
8.718018e+01 1.131244e-02 
8.692492e+01 1.131237e-02 
8.666967e+01 1.131229e-02 
8.641441e+01 1.131222e-02 
8.615916e+01 1.131214e-02 
8.590390e+01 1.131206e-02 
8.564865e+01 1.131197e-02 
8.539339e+01 1.131189e-02 
8.513814e+01 1.131180e-02 
8.488288e+01 1.131171e-02 
8.462763e+01 1.131161e-02 
8.437237e+01 1.131152e-02 
8.411712e+01 1.131142e-02 
8.386186e+01 1.131132e-02 
8.360661e+01 1.131121e-02 
8.335135e+01 1.131111e-02 
8.309610e+01 1.131100e-02 
8.284084e+01 1.131089e-02 
8.258559e+01 1.131077e-02 
8.233033e+01 1.131065e-02 
8.207508e+01 1.131053e-02 
8.181982e+01 1.131041e-02 
8.156456e+01 1.131028e-02 
8.130931e+01 1.131015e-02 
8.105405e+01 1.131002e-02 
8.079880e+01 1.130988e-02 
8.054354e+01 1.130974e-02 
8.028829e+01 1.130959e-02 
8.003303e+01 1.130944e-02 
7.977778e+01 1.130929e-02 
7.952252e+01 1.130913e-02 
7.926727e+01 1.130897e-02 
7.901201e+01 1.130881e-02 
7.875676e+01 1.130864e-02 
7.850150e+01 1.130846e-02 
7.824625e+01 1.130828e-02 
7.799099e+01 1.130810e-02 
7.773574e+01 1.130791e-02 
7.748048e+01 1.130772e-02 
7.722523e+01 1.130752e-02 
7.696997e+01 1.130731e-02 
7.671471e+01 1.130710e-02 
7.645946e+01 1.130689e-02 
7.620420e+01 1.130667e-02 
7.594895e+01 1.130644e-02 
7.569369e+01 1.130621e-02 
7.543844e+01 1.130597e-02 
7.518318e+01 1.130573e-02 
7.492793e+01 1.130547e-02 
7.467267e+01 1.130522e-02 
7.441742e+01 1.130495e-02 
7.416216e+01 1.130468e-02 
7.390691e+01 1.130440e-02 
7.365165e+01 1.130411e-02 
7.339640e+01 1.130382e-02 
7.314114e+01 1.130352e-02 
7.288589e+01 1.130321e-02 
7.263063e+01 1.130289e-02 
7.237538e+01 1.130256e-02 
7.212012e+01 1.130223e-02 
7.186486e+01 1.130189e-02 
7.160961e+01 1.130153e-02 
7.135435e+01 1.130117e-02 
7.109910e+01 1.130080e-02 
7.084384e+01 1.130042e-02 
7.058859e+01 1.130002e-02 
7.033333e+01 1.129962e-02 
7.007808e+01 1.129921e-02 
6.982282e+01 1.129879e-02 
6.956757e+01 1.129835e-02 
6.931231e+01 1.129790e-02 
6.905706e+01 1.129745e-02 
6.880180e+01 1.129698e-02 
6.854655e+01 1.129649e-02 
6.829129e+01 1.129600e-02 
6.803604e+01 1.129549e-02 
6.778078e+01 1.129497e-02 
6.752553e+01 1.129443e-02 
6.727027e+01 1.129388e-02 
6.701502e+01 1.129332e-02 
6.675976e+01 1.129274e-02 
6.650450e+01 1.129214e-02 
6.624925e+01 1.129153e-02 
6.599399e+01 1.129090e-02 
6.573874e+01 1.129026e-02 
6.548348e+01 1.128960e-02 
6.522823e+01 1.128892e-02 
6.497297e+01 1.128823e-02 
6.471772e+01 1.128751e-02 
6.446246e+01 1.128678e-02 
6.420721e+01 1.128603e-02 
6.395195e+01 1.128525e-02 
6.369670e+01 1.128446e-02 
6.344144e+01 1.128365e-02 
6.318619e+01 1.128281e-02 
6.293093e+01 1.128196e-02 
6.267568e+01 1.128108e-02 
6.242042e+01 1.128017e-02 
6.216517e+01 1.127924e-02 
6.190991e+01 1.127829e-02 
6.165465e+01 1.127732e-02 
6.139940e+01 1.127631e-02 
6.114414e+01 1.127528e-02 
6.088889e+01 1.127423e-02 
6.063363e+01 1.127314e-02 
6.037838e+01 1.127203e-02 
6.012312e+01 1.127089e-02 
5.986787e+01 1.126971e-02 
5.961261e+01 1.126851e-02 
5.935736e+01 1.126728e-02 
5.910210e+01 1.126601e-02 
5.884685e+01 1.126471e-02 
5.859159e+01 1.126337e-02 
5.833634e+01 1.126200e-02 
5.808108e+01 1.126059e-02 
5.782583e+01 1.125914e-02 
5.757057e+01 1.125766e-02 
5.731532e+01 1.125614e-02 
5.706006e+01 1.125458e-02 
5.680480e+01 1.125297e-02 
5.654955e+01 1.125133e-02 
5.629429e+01 1.124964e-02 
5.603904e+01 1.124790e-02 
5.578378e+01 1.124612e-02 
5.552853e+01 1.124429e-02 
5.527327e+01 1.124242e-02 
5.501802e+01 1.124049e-02 
5.476276e+01 1.123851e-02 
5.450751e+01 1.123648e-02 
5.425225e+01 1.123440e-02 
5.399700e+01 1.123226e-02 
5.374174e+01 1.123007e-02 
5.348649e+01 1.122782e-02 
5.323123e+01 1.122551e-02 
5.297598e+01 1.122313e-02 
5.272072e+01 1.122070e-02 
5.246547e+01 1.121820e-02 
5.221021e+01 1.121563e-02 
5.195495e+01 1.121300e-02 
5.169970e+01 1.121029e-02 
5.144444e+01 1.120752e-02 
5.118919e+01 1.120467e-02 
5.093393e+01 1.120175e-02 
5.067868e+01 1.119875e-02 
5.042342e+01 1.119567e-02 
5.016817e+01 1.119250e-02 
4.991291e+01 1.118926e-02 
4.965766e+01 1.118593e-02 
4.940240e+01 1.118251e-02 
4.914715e+01 1.117900e-02 
4.889189e+01 1.117540e-02 
4.863664e+01 1.117170e-02 
4.838138e+01 1.116790e-02 
4.812613e+01 1.116401e-02 
4.787087e+01 1.116001e-02 
4.761562e+01 1.115590e-02 
4.736036e+01 1.115169e-02 
4.710511e+01 1.114736e-02 
4.684985e+01 1.114293e-02 
4.659459e+01 1.113837e-02 
4.633934e+01 1.113369e-02 
4.608408e+01 1.112889e-02 
4.582883e+01 1.112396e-02 
4.557357e+01 1.111891e-02 
4.531832e+01 1.111372e-02 
4.506306e+01 1.110839e-02 
4.480781e+01 1.110292e-02 
4.455255e+01 1.109730e-02 
4.429730e+01 1.109154e-02 
4.404204e+01 1.108563e-02 
4.378679e+01 1.107956e-02 
4.353153e+01 1.107332e-02 
4.327628e+01 1.106693e-02 
4.302102e+01 1.106036e-02 
4.276577e+01 1.105362e-02 
4.251051e+01 1.104671e-02 
4.225526e+01 1.103961e-02 
4.200000e+01 1.103232e-02 
4.174474e+01 1.102484e-02 
4.148949e+01 1.101716e-02 
4.123423e+01 1.100928e-02 
4.097898e+01 1.100119e-02 
4.072372e+01 1.099289e-02 
4.046847e+01 1.098437e-02 
4.021321e+01 1.097562e-02 
3.995796e+01 1.096664e-02 
3.970270e+01 1.095742e-02 
3.944745e+01 1.094796e-02 
3.919219e+01 1.093825e-02 
3.893694e+01 1.092829e-02 
3.868168e+01 1.091806e-02 
3.842643e+01 1.090756e-02 
3.817117e+01 1.089678e-02 
3.791592e+01 1.088572e-02 
3.766066e+01 1.087436e-02 
3.740541e+01 1.086271e-02 
3.715015e+01 1.085075e-02 
3.689489e+01 1.083847e-02 
3.663964e+01 1.082587e-02 
3.638438e+01 1.081293e-02 
3.612913e+01 1.079965e-02 
3.587387e+01 1.078603e-02 
3.561862e+01 1.077204e-02 
3.536336e+01 1.075768e-02 
3.510811e+01 1.074294e-02 
3.485285e+01 1.072782e-02 
3.459760e+01 1.071229e-02 
3.434234e+01 1.069636e-02 
3.408709e+01 1.068000e-02 
3.383183e+01 1.066321e-02 
3.357658e+01 1.064598e-02 
3.332132e+01 1.062829e-02 
3.306607e+01 1.061014e-02 
3.281081e+01 1.059151e-02 
3.255556e+01 1.057238e-02 
3.230030e+01 1.055275e-02 
3.204505e+01 1.053260e-02 
3.178979e+01 1.051192e-02 
3.153453e+01 1.049070e-02 
3.127928e+01 1.046891e-02 
3.102402e+01 1.044655e-02 
3.076877e+01 1.042360e-02 
3.051351e+01 1.040004e-02 
3.025826e+01 1.037586e-02 
3.000300e+01 1.035105e-02 
2.974775e+01 1.032558e-02 
2.949249e+01 1.029943e-02 
2.923724e+01 1.027260e-02 
2.898198e+01 1.024506e-02 
2.872673e+01 1.021679e-02 
2.847147e+01 1.018778e-02 
2.821622e+01 1.015800e-02 
2.796096e+01 1.012744e-02 
2.770571e+01 1.009607e-02 
2.745045e+01 1.006387e-02 
2.719520e+01 1.003083e-02 
2.693994e+01 9.996914e-03 
2.668468e+01 9.962105e-03 
2.642943e+01 9.926378e-03 
2.617417e+01 9.889710e-03 
2.591892e+01 9.852076e-03 
2.566366e+01 9.813451e-03 
2.540841e+01 9.773808e-03 
2.515315e+01 9.733122e-03 
2.489790e+01 9.691363e-03 
2.464264e+01 9.648506e-03 
2.438739e+01 9.604520e-03 
2.413213e+01 9.559377e-03 
2.387688e+01 9.513046e-03 
2.362162e+01 9.465496e-03 
2.336637e+01 9.416695e-03 
2.311111e+01 9.366610e-03 
2.285586e+01 9.315209e-03 
2.260060e+01 9.262456e-03 
2.234535e+01 9.208317e-03 
2.209009e+01 9.152755e-03 
2.183483e+01 9.095734e-03 
2.157958e+01 9.037214e-03 
2.132432e+01 8.977158e-03 
2.106907e+01 8.915526e-03 
2.081381e+01 8.852276e-03 
2.055856e+01 8.787367e-03 
2.030330e+01 8.720755e-03 
2.004805e+01 8.652397e-03 
1.979279e+01 8.582247e-03 
1.953754e+01 8.510260e-03 
1.928228e+01 8.436386e-03 
1.902703e+01 8.360579e-03 
1.877177e+01 8.282788e-03 
1.851652e+01 8.202962e-03 
1.826126e+01 8.121050e-03 
1.800601e+01 8.036996e-03 
1.775075e+01 7.950747e-03 
1.749550e+01 7.862247e-03 
1.724024e+01 7.771437e-03 
1.698498e+01 7.678260e-03 
1.672973e+01 7.582655e-03 
1.647447e+01 7.484561e-03 
1.621922e+01 7.383914e-03 
1.596396e+01 7.280650e-03 
1.570871e+01 7.174704e-03 
1.545345e+01 7.066008e-03 
1.519820e+01 6.954493e-03 
1.494294e+01 6.840089e-03 
1.468769e+01 6.722724e-03 
1.443243e+01 6.602326e-03 
1.417718e+01 6.478819e-03 
1.392192e+01 6.352128e-03 
1.366667e+01 6.222175e-03 
1.341141e+01 6.088881e-03 
1.315616e+01 5.952165e-03 
1.290090e+01 5.811946e-03 
1.264565e+01 5.668142e-03 
1.239039e+01 5.520666e-03 
1.213514e+01 5.369436e-03 
1.187988e+01 5.214363e-03 
1.162462e+01 5.055361e-03 
1.136937e+01 4.892341e-03 
1.111411e+01 4.725216e-03 
1.085886e+01 4.553895e-03 
1.060360e+01 4.378290e-03 
1.034835e+01 4.198311e-03 
1.009309e+01 4.013871e-03 
9.837838e+00 3.824882e-03 
9.582583e+00 3.631257e-03 
9.327327e+00 3.432912e-03 
9.072072e+00 3.229767e-03 
8.816817e+00 3.021744e-03 
8.561562e+00 2.808771e-03 
8.306306e+00 2.590779e-03 
8.051051e+00 2.367710e-03 
7.795796e+00 2.139512e-03 
7.540541e+00 1.906149e-03 
7.285285e+00 1.667593e-03 
7.030030e+00 1.423838e-03 
6.774775e+00 1.174897e-03 
6.519520e+00 9.208104e-04 
6.264264e+00 6.616488e-04 
6.009009e+00 3.975240e-04 
5.753754e+00 1.285965e-04 
5.498498e+00 -1.449125e-04 
5.243243e+00 -4.227059e-04 
4.987988e+00 -7.043919e-04 
4.732733e+00 -9.894597e-04 
4.477477e+00 -1.277249e-03 
4.222222e+00 -1.566908e-03 
3.966967e+00 -1.857347e-03 
3.711712e+00 -2.147167e-03 
3.456456e+00 -2.434580e-03 
3.201201e+00 -2.717302e-03 
2.945946e+00 -2.992427e-03 
2.690691e+00 -3.256273e-03 
2.435435e+00 -3.504225e-03 
2.180180e+00 -3.730588e-03 
1.924925e+00 -3.928521e-03 
1.669670e+00 -4.090131e-03 
1.414414e+00 -4.206846e-03 
1.159159e+00 -4.270161e-03 
9.039039e-01 -4.272699e-03 
6.486486e-01 -4.209342e-03 
3.933934e-01 -4.077998e-03 
1.381381e-01 -3.879692e-03 
-1.171171e-01 -3.617951e-03 
-3.723724e-01 -3.297824e-03 
-6.276276e-01 -2.924907e-03 
-8.828829e-01 -2.504626e-03 
-1.138138e+00 -2.041831e-03 
-1.393393e+00 -1.540630e-03 
-1.648649e+00 -1.004382e-03 
-1.903904e+00 -4.357601e-04 
-2.159159e+00 1.631464e-04 
-2.414414e+00 7.907380e-04 
-2.669670e+00 1.445814e-03 
-2.924925e+00 2.127498e-03 
-3.180180e+00 2.835174e-03 
-3.435435e+00 3.568440e-03 
-3.690691e+00 4.327068e-03 
-3.945946e+00 5.110970e-03 
-4.201201e+00 5.920179e-03 
-4.456456e+00 6.754825e-03 
-4.711712e+00 7.615124e-03 
-4.966967e+00 8.501361e-03 
-5.222222e+00 9.413887e-03 
-5.477477e+00 1.035311e-02 
-5.732733e+00 1.131947e-02 
-5.987988e+00 1.231348e-02 
-6.243243e+00 1.333567e-02 
-6.498498e+00 1.438662e-02 
-6.753754e+00 1.546694e-02 
-7.009009e+00 1.657727e-02 
-7.264264e+00 1.771830e-02 
-7.519520e+00 1.889071e-02 
-7.774775e+00 2.009526e-02 
-8.030030e+00 2.133270e-02 
-8.285285e+00 2.260384e-02 
-8.540541e+00 2.390948e-02 
-8.795796e+00 2.525049e-02 
-9.051051e+00 2.662774e-02 
-9.306306e+00 2.804214e-02 
-9.561562e+00 2.949462e-02 
-9.816817e+00 3.098615e-02 
-1.007207e+01 3.251772e-02 
-1.032733e+01 3.409035e-02 
-1.058258e+01 3.570510e-02 
-1.083784e+01 3.736305e-02 
-1.109309e+01 3.906532e-02 
-1.134835e+01 4.081305e-02 
-1.160360e+01 4.260741e-02 
-1.185886e+01 4.444963e-02 
-1.211411e+01 4.634094e-02 
-1.236937e+01 4.828262e-02 
-1.262462e+01 5.027599e-02 
-1.287988e+01 5.232240e-02 
-1.313514e+01 5.442323e-02 
-1.339039e+01 5.657992e-02 
-1.364565e+01 5.879392e-02 
-1.390090e+01 6.106673e-02 
-1.415616e+01 6.339990e-02 
-1.441141e+01 6.579502e-02 
-1.466667e+01 6.825371e-02 
-1.492192e+01 7.077764e-02 
-1.517718e+01 7.336853e-02 
-1.543243e+01 7.602814e-02 
-1.568769e+01 7.875828e-02 
-1.594294e+01 8.156081e-02 
-1.619820e+01 8.443764e-02 
-1.645345e+01 8.739072e-02 
-1.670871e+01 9.042206e-02 
-1.696396e+01 9.353373e-02 
-1.721922e+01 9.672784e-02 
-1.747447e+01 1.000066e-01 
-1.772973e+01 1.033721e-01 
-1.798498e+01 1.068269e-01 
-1.824024e+01 1.103731e-01 
-1.849550e+01 1.140132e-01 
-1.875075e+01 1.177498e-01 
-1.900601e+01 1.215852e-01 
-1.926126e+01 1.255222e-01 
-1.951652e+01 1.295635e-01 
-1.977177e+01 1.337117e-01 
-2.002703e+01 1.379697e-01 
-2.028228e+01 1.423405e-01 
-2.053754e+01 1.468269e-01 
-2.079279e+01 1.514321e-01 
-2.104805e+01 1.561591e-01 
-2.130330e+01 1.610113e-01 
-2.155856e+01 1.659918e-01 
-2.181381e+01 1.711042e-01 
-2.206907e+01 1.763519e-01 
-2.232432e+01 1.817384e-01 
-2.257958e+01 1.872674e-01 
-2.283483e+01 1.929428e-01 
-2.309009e+01 1.987683e-01 
-2.334535e+01 2.047479e-01 
-2.360060e+01 2.108858e-01 
-2.385586e+01 2.171860e-01 
-2.411111e+01 2.236530e-01 
-2.436637e+01 2.302910e-01 
-2.462162e+01 2.371047e-01 
-2.487688e+01 2.440986e-01 
-2.513213e+01 2.512775e-01 
-2.538739e+01 2.586464e-01 
-2.564264e+01 2.662102e-01 
-2.589790e+01 2.739740e-01 
-2.615315e+01 2.819433e-01 
-2.640841e+01 2.901234e-01 
-2.666366e+01 2.985199e-01 
-2.691892e+01 3.071385e-01 
-2.717417e+01 3.159850e-01 
-2.742943e+01 3.250656e-01 
-2.768468e+01 3.343864e-01 
-2.793994e+01 3.439538e-01 
-2.819520e+01 3.537742e-01 
-2.845045e+01 3.638544e-01 
-2.870571e+01 3.742012e-01 
-2.896096e+01 3.848217e-01 
-2.921622e+01 3.957231e-01 
-2.947147e+01 4.069129e-01 
-2.972673e+01 4.183987e-01 
-2.998198e+01 4.301882e-01 
-3.023724e+01 4.422896e-01 
-3.049249e+01 4.547111e-01 
-3.074775e+01 4.674612e-01 
-3.100300e+01 4.805485e-01 
-3.125826e+01 4.939819e-01 
-3.151351e+01 5.077707e-01 
-3.176877e+01 5.219242e-01 
-3.202402e+01 5.364520e-01 
-3.227928e+01 5.513641e-01 
-3.253453e+01 5.666707e-01 
-3.278979e+01 5.823820e-01 
-3.304505e+01 5.985090e-01 
-3.330030e+01 6.150624e-01 
-3.355556e+01 6.320538e-01 
-3.381081e+01 6.494945e-01 
-3.406607e+01 6.673965e-01 
-3.432132e+01 6.857720e-01 
-3.457658e+01 7.046335e-01 
-3.483183e+01 7.239940e-01 
-3.508709e+01 7.438664e-01 
-3.534234e+01 7.642645e-01 
-3.559760e+01 7.852021e-01 
-3.585285e+01 8.066935e-01 
-3.610811e+01 8.287533e-01 
-3.636336e+01 8.513965e-01 
-3.661862e+01 8.746387e-01 
-3.687387e+01 8.984955e-01 
-3.712913e+01 9.229834e-01 
-3.738438e+01 9.481189e-01 
-3.763964e+01 9.739193e-01 
-3.789489e+01 1.000402e+00 
-3.815015e+01 1.027585e+00 
-3.840541e+01 1.055487e+00 
-3.866066e+01 1.084127e+00 
-3.891592e+01 1.113525e+00 
-3.917117e+01 1.143700e+00 
-3.942643e+01 1.174673e+00 
-3.968168e+01 1.206466e+00 
-3.993694e+01 1.239099e+00 
-4.019219e+01 1.272595e+00 
-4.044745e+01 1.306978e+00 
-4.070270e+01 1.342269e+00 
-4.095796e+01 1.378495e+00 
-4.121321e+01 1.415678e+00 
-4.146847e+01 1.453844e+00 
-4.172372e+01 1.493021e+00 
-4.197898e+01 1.533233e+00 
-4.223423e+01 1.574509e+00 
-4.248949e+01 1.616876e+00 
-4.274474e+01 1.660364e+00 
-4.300000e+01 1.705002e+00 
-4.325526e+01 1.750821e+00 
-4.351051e+01 1.797852e+00 
-4.376577e+01 1.846127e+00 
-4.402102e+01 1.895678e+00 
-4.427628e+01 1.946540e+00 
-4.453153e+01 1.998747e+00 
-4.478679e+01 2.052335e+00 
-4.504204e+01 2.107340e+00 
-4.529730e+01 2.163801e+00 
-4.555255e+01 2.221754e+00 
-4.580781e+01 2.281240e+00 
-4.606306e+01 2.342300e+00 
-4.631832e+01 2.404974e+00 
-4.657357e+01 2.469306e+00 
-4.682883e+01 2.535340e+00 
-4.708408e+01 2.603120e+00 
-4.733934e+01 2.672692e+00 
-4.759459e+01 2.744105e+00 
-4.784985e+01 2.817407e+00 
-4.810511e+01 2.892647e+00 
-4.836036e+01 2.969877e+00 
-4.861562e+01 3.049150e+00 
-4.887087e+01 3.130519e+00 
-4.912613e+01 3.214041e+00 
-4.938138e+01 3.299772e+00 
-4.963664e+01 3.387770e+00 
-4.989189e+01 3.478095e+00 
-5.014715e+01 3.570809e+00 
-5.040240e+01 3.665976e+00 
-5.065766e+01 3.763659e+00 
-5.091291e+01 3.863927e+00 
-5.116817e+01 3.966846e+00 
-5.142342e+01 4.072487e+00 
-5.167868e+01 4.180922e+00 
-5.193393e+01 4.292225e+00 
-5.218919e+01 4.406472e+00 
-5.244444e+01 4.523740e+00 
-5.269970e+01 4.644110e+00 
-5.295495e+01 4.767664e+00 
-5.321021e+01 4.894485e+00 
-5.346547e+01 5.024661e+00 
-5.372072e+01 5.158280e+00 
-5.397598e+01 5.295432e+00 
-5.423123e+01 5.436212e+00 
-5.448649e+01 5.580716e+00 
-5.474174e+01 5.729041e+00 
-5.499700e+01 5.881289e+00 
-5.525225e+01 6.037565e+00 
-5.550751e+01 6.197973e+00 
-5.576276e+01 6.362624e+00 
-5.601802e+01 6.531629e+00 
-5.627327e+01 6.705105e+00 
-5.652853e+01 6.883168e+00 
-5.678378e+01 7.065941e+00 
-5.703904e+01 7.253549e+00 
-5.729429e+01 7.446118e+00 
-5.754955e+01 7.643780e+00 
-5.780480e+01 7.846670e+00 
-5.806006e+01 8.054926e+00 
-5.831532e+01 8.268690e+00 
-5.857057e+01 8.488108e+00 
-5.882583e+01 8.713329e+00 
-5.908108e+01 8.944507e+00 
-5.933634e+01 9.181800e+00 
-5.959159e+01 9.425368e+00 
-5.984685e+01 9.675378e+00 
-6.010210e+01 9.932000e+00 
-6.035736e+01 1.019541e+01 
-6.061261e+01 1.046579e+01 
-6.086787e+01 1.074331e+01 
-6.112312e+01 1.102818e+01 
-6.137838e+01 1.132058e+01 
-6.163363e+01 1.162072e+01 
-6.188889e+01 1.192879e+01 
-6.214414e+01 1.224502e+01 
-6.239940e+01 1.256960e+01 
-6.265465e+01 1.290277e+01 
-6.290991e+01 1.324475e+01 
-6.316517e+01 1.359578e+01 
-6.342042e+01 1.395609e+01 
-6.367568e+01 1.432593e+01 
-6.393093e+01 1.470555e+01 
-6.418619e+01 1.509522e+01 
-6.444144e+01 1.549518e+01 
-6.469670e+01 1.590573e+01 
-6.495195e+01 1.632714e+01 
-6.520721e+01 1.675969e+01 
-6.546246e+01 1.720368e+01 
-6.571772e+01 1.765941e+01 
-6.597297e+01 1.812720e+01 
-6.622823e+01 1.860736e+01 
-6.648348e+01 1.910022e+01 
-6.673874e+01 1.960611e+01 
-6.699399e+01 2.012539e+01 
-6.724925e+01 2.065839e+01 
-6.750450e+01 2.120550e+01 
-6.775976e+01 2.176708e+01 
-6.801502e+01 2.234350e+01 
-6.827027e+01 2.293518e+01 
-6.852553e+01 2.354250e+01 
-6.878078e+01 2.416589e+01 
-6.903604e+01 2.480576e+01 
-6.929129e+01 2.546255e+01 
-6.954655e+01 2.613672e+01 
-6.980180e+01 2.682872e+01 
-7.005706e+01 2.753902e+01 
-7.031231e+01 2.826811e+01 
-7.056757e+01 2.901648e+01 
-7.082282e+01 2.978464e+01 
-7.107808e+01 3.057312e+01 
-7.133333e+01 3.138246e+01 
-7.158859e+01 3.221320e+01 
-7.184384e+01 3.306591e+01 
-7.209910e+01 3.394117e+01 
-7.235435e+01 3.483958e+01 
-7.260961e+01 3.576176e+01 
-7.286486e+01 3.670832e+01 
-7.312012e+01 3.767992e+01 
-7.337538e+01 3.867722e+01 
-7.363063e+01 3.970090e+01 
-7.388589e+01 4.075164e+01 
-7.414114e+01 4.183018e+01 
-7.439640e+01 4.293725e+01 
-7.465165e+01 4.407359e+01 
-7.490691e+01 4.523999e+01 
-7.516216e+01 4.643724e+01 
-7.541742e+01 4.766616e+01 
-7.567267e+01 4.892757e+01 
-7.592793e+01 5.022235e+01 
-7.618318e+01 5.155138e+01 
-7.643844e+01 5.291555e+01 
-7.669369e+01 5.431581e+01 
-7.694895e+01 5.575310e+01 
-7.720420e+01 5.722840e+01 
-7.745946e+01 5.874272e+01 
-7.771471e+01 6.029710e+01 
-7.796997e+01 6.189258e+01 
-7.822523e+01 6.353026e+01 
-7.848048e+01 6.521126e+01 
-7.873574e+01 6.693672e+01 
-7.899099e+01 6.870781e+01 
-7.924625e+01 7.052574e+01 
-7.950150e+01 7.239176e+01 
-7.975676e+01 7.430713e+01 
-8.001201e+01 7.627316e+01 
-8.026727e+01 7.829118e+01 
-8.052252e+01 8.036258e+01 
-8.077778e+01 8.248877e+01 
-8.103303e+01 8.467118e+01 
-8.128829e+01 8.691132e+01 
-8.154354e+01 8.921071e+01 
-8.179880e+01 9.157092e+01 
-8.205405e+01 9.399354e+01 
-8.230931e+01 9.648024e+01 
-8.256456e+01 9.903271e+01 
-8.281982e+01 1.016527e+02 
-8.307508e+01 1.043420e+02 
-8.333033e+01 1.071024e+02 
-8.358559e+01 1.099358e+02 
-8.384084e+01 1.128441e+02 
-8.409610e+01 1.158294e+02 
-8.435135e+01 1.188936e+02 
-8.460661e+01 1.220389e+02 
-8.486186e+01 1.252673e+02 
-8.511712e+01 1.285812e+02 
-8.537237e+01 1.319827e+02 
-8.562763e+01 1.354741e+02 
-8.588288e+01 1.390579e+02 
-8.613814e+01 1.427365e+02 
-8.639339e+01 1.465124e+02 
-8.664865e+01 1.503881e+02 
-8.690390e+01 1.543663e+02 
-8.715916e+01 1.584498e+02 
-8.741441e+01 1.626413e+02 
-8.766967e+01 1.669436e+02 
-8.792492e+01 1.713597e+02 
-8.818018e+01 1.758926e+02 
-8.843544e+01 1.805454e+02 
-8.869069e+01 1.853213e+02 
-8.894595e+01 1.902235e+02 
-8.920120e+01 1.952553e+02 
-8.945646e+01 2.004202e+02 
-8.971171e+01 2.057217e+02 
-8.996697e+01 2.111634e+02 
-9.022222e+01 2.167491e+02 
-9.047748e+01 2.224825e+02 
-9.073273e+01 2.283675e+02 
-9.098799e+01 2.344082e+02 
-9.124324e+01 2.406086e+02 
-9.149850e+01 2.469730e+02 
-9.175375e+01 2.535058e+02 
-9.200901e+01 2.602113e+02 
-9.226426e+01 2.670942e+02 
-9.251952e+01 2.741592e+02 
-9.277477e+01 2.814110e+02 
-9.303003e+01 2.888545e+02 
-9.328529e+01 2.964950e+02 
-9.354054e+01 3.043375e+02 
-9.379580e+01 3.123875e+02 
-9.405105e+01 3.206504e+02 
-9.430631e+01 3.291318e+02 
-9.456156e+01 3.378375e+02 
-9.481682e+01 3.467735e+02 
-9.507207e+01 3.559458e+02 
-9.532733e+01 3.653607e+02 
-9.558258e+01 3.750246e+02 
-9.583784e+01 3.849441e+02 
-9.609309e+01 3.951260e+02 
-9.634835e+01 4.055772e+02 
-9.660360e+01 4.163048e+02 
-9.685886e+01 4.273161e+02 
-9.711411e+01 4.386186e+02 
-9.736937e+01 4.502201e+02 
-9.762462e+01 4.621284e+02 
-9.787988e+01 4.743517e+02 
-9.813514e+01 4.868982e+02 
-9.839039e+01 4.997766e+02 
-9.864565e+01 5.129956e+02 
-9.890090e+01 5.265642e+02 
-9.915616e+01 5.404917e+02 
-9.941141e+01 5.547876e+02 
-9.966667e+01 5.694615e+02 
-9.992192e+01 5.845236e+02 
-1.001772e+02 5.999840e+02 
-1.004324e+02 6.158534e+02 
-1.006877e+02 6.321424e+02 
-1.009429e+02 6.488623e+02 
-1.011982e+02 6.660243e+02 
-1.014535e+02 6.836403e+02 
-1.017087e+02 7.017222e+02 
-1.019640e+02 7.202824e+02 
-1.022192e+02 7.393334e+02 
-1.024745e+02 7.588883e+02 
-1.027297e+02 7.789604e+02 
-1.029850e+02 7.995633e+02 
-1.032402e+02 8.207112e+02 
-1.034955e+02 8.424184e+02 
-1.037508e+02 8.646997e+02 
-1.040060e+02 8.875704e+02 
-1.042613e+02 9.110459e+02 
-1.045165e+02 9.351423e+02 
-1.047718e+02 9.598760e+02 
-1.050270e+02 9.852639e+02 
-1.052823e+02 1.011323e+03 
-1.055375e+02 1.038072e+03 
-1.057928e+02 1.065528e+03 
-1.060480e+02 1.093710e+03 
-1.063033e+02 1.122638e+03 
-1.065586e+02 1.152330e+03 
-1.068138e+02 1.182808e+03 
-1.070691e+02 1.214092e+03 
-1.073243e+02 1.246204e+03 
-1.075796e+02 1.279165e+03 
-1.078348e+02 1.312997e+03 
-1.080901e+02 1.347725e+03 
-1.083453e+02 1.383370e+03 
-1.086006e+02 1.419959e+03 
-1.088559e+02 1.457515e+03 
-1.091111e+02 1.496065e+03 
-1.093664e+02 1.535634e+03 
-1.096216e+02 1.576250e+03 
-1.098769e+02 1.617940e+03 
-1.101321e+02 1.660733e+03 
-1.103874e+02 1.704657e+03 
-1.106426e+02 1.749743e+03 
-1.108979e+02 1.796022e+03 
-1.111532e+02 1.843524e+03 
-1.114084e+02 1.892283e+03 
-1.116637e+02 1.942332e+03 
-1.119189e+02 1.993704e+03 
-1.121742e+02 2.046435e+03 
-1.124294e+02 2.100561e+03 
-1.126847e+02 2.156118e+03 
-1.129399e+02 2.213144e+03 
-1.131952e+02 2.271679e+03 
-1.134505e+02 2.331762e+03 
-1.137057e+02 2.393434e+03 
-1.139610e+02 2.456737e+03 
-1.142162e+02 2.521715e+03 
-1.144715e+02 2.588411e+03 
-1.147267e+02 2.656871e+03 
-1.149820e+02 2.727141e+03 
-1.152372e+02 2.799271e+03 
-1.154925e+02 2.873307e+03 
-1.157477e+02 2.949302e+03 
-1.160030e+02 3.027307e+03 
-1.162583e+02 3.107376e+03 
-1.165135e+02 3.189561e+03 
-1.167688e+02 3.273921e+03 
-1.170240e+02 3.360511e+03 
-1.172793e+02 3.449392e+03 
-1.175345e+02 3.540624e+03 
-1.177898e+02 3.634268e+03 
-1.180450e+02 3.730389e+03 
-1.183003e+02 3.829053e+03 
-1.185556e+02 3.930326e+03 
-1.188108e+02 4.034277e+03 
-1.190661e+02 4.140978e+03 
-1.193213e+02 4.250501e+03 
-1.195766e+02 4.362920e+03 
-1.198318e+02 4.478313e+03 
-1.200871e+02 4.596758e+03 
-1.203423e+02 4.718336e+03 
-1.205976e+02 4.843129e+03 
-1.208529e+02 4.971222e+03 
-1.211081e+02 5.102704e+03 
-1.213634e+02 5.237663e+03 
-1.216186e+02 5.376191e+03 
-1.218739e+02 5.518383e+03 
-1.221291e+02 5.664336e+03 
-1.223844e+02 5.814150e+03 
-1.226396e+02 5.967925e+03 
-1.228949e+02 6.125768e+03 
-1.231502e+02 6.287785e+03 
-1.234054e+02 6.454088e+03 
-1.236607e+02 6.624789e+03 
-1.239159e+02 6.800004e+03 
-1.241712e+02 6.979854e+03 
-1.244264e+02 7.164460e+03 
-1.246817e+02 7.353950e+03 
-1.249369e+02 7.548450e+03 
-1.251922e+02 7.748095e+03 
-1.254474e+02 7.953021e+03 
-1.257027e+02 8.163366e+03 
-1.259580e+02 8.379274e+03 
-1.262132e+02 8.600893e+03 
-1.264685e+02 8.828374e+03 
-1.267237e+02 9.061870e+03 
-1.269790e+02 9.301543e+03 
-1.272342e+02 9.547554e+03 
-1.274895e+02 9.800072e+03 
-1.277447e+02 1.005927e+04 
-1.280000e+02 1.032532e+04 
-1.280000e+02 -1.025946e+04 


==> Figures/4pt_I_sig_Tot_muZ/points_2.dat <==
7.000000e-01 -1.211767e-02 
7.046046e-01 -1.211624e-02 
7.092092e-01 -1.211482e-02 
7.138138e-01 -1.211343e-02 
7.184184e-01 -1.211206e-02 
7.230230e-01 -1.211071e-02 
7.276276e-01 -1.210939e-02 
7.322322e-01 -1.210808e-02 
7.368368e-01 -1.210680e-02 
7.414414e-01 -1.210554e-02 
7.460460e-01 -1.210430e-02 
7.506507e-01 -1.210309e-02 
7.552553e-01 -1.210189e-02 
7.598599e-01 -1.210072e-02 
7.644645e-01 -1.209957e-02 
7.690691e-01 -1.209844e-02 
7.736737e-01 -1.209734e-02 
7.782783e-01 -1.209626e-02 
7.828829e-01 -1.209519e-02 
7.874875e-01 -1.209415e-02 
7.920921e-01 -1.209314e-02 
7.966967e-01 -1.209214e-02 
8.013013e-01 -1.209117e-02 
8.059059e-01 -1.209021e-02 
8.105105e-01 -1.208928e-02 
8.151151e-01 -1.208838e-02 
8.197197e-01 -1.208749e-02 
8.243243e-01 -1.208663e-02 
8.289289e-01 -1.208578e-02 
8.335335e-01 -1.208496e-02 
8.381381e-01 -1.208416e-02 
8.427427e-01 -1.208339e-02 
8.473473e-01 -1.208263e-02 
8.519520e-01 -1.208190e-02 
8.565566e-01 -1.208118e-02 
8.611612e-01 -1.208049e-02 
8.657658e-01 -1.207983e-02 
8.703704e-01 -1.207918e-02 
8.749750e-01 -1.207855e-02 
8.795796e-01 -1.207795e-02 
8.841842e-01 -1.207737e-02 
8.887888e-01 -1.207681e-02 
8.933934e-01 -1.207627e-02 
8.979980e-01 -1.207575e-02 
9.026026e-01 -1.207525e-02 
9.072072e-01 -1.207478e-02 
9.118118e-01 -1.207433e-02 
9.164164e-01 -1.207390e-02 
9.210210e-01 -1.207349e-02 
9.256256e-01 -1.207310e-02 
9.302302e-01 -1.207273e-02 
9.348348e-01 -1.207238e-02 
9.394394e-01 -1.207206e-02 
9.440440e-01 -1.207176e-02 
9.486486e-01 -1.207147e-02 
9.532533e-01 -1.207121e-02 
9.578579e-01 -1.207097e-02 
9.624625e-01 -1.207076e-02 
9.670671e-01 -1.207056e-02 
9.716717e-01 -1.207038e-02 
9.762763e-01 -1.207023e-02 
9.808809e-01 -1.207010e-02 
9.854855e-01 -1.206998e-02 
9.900901e-01 -1.206989e-02 
9.946947e-01 -1.206982e-02 
9.992993e-01 -1.206977e-02 
1.003904e+00 -1.206974e-02 
1.008509e+00 -1.206974e-02 
1.013113e+00 -1.206975e-02 
1.017718e+00 -1.206979e-02 
1.022322e+00 -1.206984e-02 
1.026927e+00 -1.206992e-02 
1.031532e+00 -1.207001e-02 
1.036136e+00 -1.207013e-02 
1.040741e+00 -1.207027e-02 
1.045345e+00 -1.207043e-02 
1.049950e+00 -1.207061e-02 
1.054555e+00 -1.207081e-02 
1.059159e+00 -1.207103e-02 
1.063764e+00 -1.207127e-02 
1.068368e+00 -1.207153e-02 
1.072973e+00 -1.207182e-02 
1.077578e+00 -1.207212e-02 
1.082182e+00 -1.207244e-02 
1.086787e+00 -1.207279e-02 
1.091391e+00 -1.207315e-02 
1.095996e+00 -1.207354e-02 
1.100601e+00 -1.207394e-02 
1.105205e+00 -1.207437e-02 
1.109810e+00 -1.207481e-02 
1.114414e+00 -1.207528e-02 
1.119019e+00 -1.207577e-02 
1.123624e+00 -1.207627e-02 
1.128228e+00 -1.207680e-02 
1.132833e+00 -1.207734e-02 
1.137437e+00 -1.207791e-02 
1.142042e+00 -1.207850e-02 
1.146647e+00 -1.207910e-02 
1.151251e+00 -1.207973e-02 
1.155856e+00 -1.208038e-02 
1.160460e+00 -1.208104e-02 
1.165065e+00 -1.208173e-02 
1.169670e+00 -1.208243e-02 
1.174274e+00 -1.208316e-02 
1.178879e+00 -1.208390e-02 
1.183483e+00 -1.208467e-02 
1.188088e+00 -1.208545e-02 
1.192693e+00 -1.208626e-02 
1.197297e+00 -1.208708e-02 
1.201902e+00 -1.208792e-02 
1.206507e+00 -1.208878e-02 
1.211111e+00 -1.208967e-02 
1.215716e+00 -1.209057e-02 
1.220320e+00 -1.209149e-02 
1.224925e+00 -1.209243e-02 
1.229530e+00 -1.209339e-02 
1.234134e+00 -1.209436e-02 
1.238739e+00 -1.209536e-02 
1.243343e+00 -1.209638e-02 
1.247948e+00 -1.209741e-02 
1.252553e+00 -1.209847e-02 
1.257157e+00 -1.209954e-02 
1.261762e+00 -1.210063e-02 
1.266366e+00 -1.210175e-02 
1.270971e+00 -1.210288e-02 
1.275576e+00 -1.210402e-02 
1.280180e+00 -1.210519e-02 
1.284785e+00 -1.210638e-02 
1.289389e+00 -1.210758e-02 
1.293994e+00 -1.210881e-02 
1.298599e+00 -1.211005e-02 
1.303203e+00 -1.211131e-02 
1.307808e+00 -1.211259e-02 
1.312412e+00 -1.211389e-02 
1.317017e+00 -1.211520e-02 
1.321622e+00 -1.211654e-02 
1.326226e+00 -1.211789e-02 
1.330831e+00 -1.211926e-02 
1.335435e+00 -1.212065e-02 
1.340040e+00 -1.212206e-02 
1.344645e+00 -1.212349e-02 
1.349249e+00 -1.212493e-02 
1.353854e+00 -1.212639e-02 
1.358458e+00 -1.212787e-02 
1.363063e+00 -1.212937e-02 
1.367668e+00 -1.213089e-02 
1.372272e+00 -1.213242e-02 
1.376877e+00 -1.213397e-02 
1.381481e+00 -1.213554e-02 
1.386086e+00 -1.213713e-02 
1.390691e+00 -1.213873e-02 
1.395295e+00 -1.214036e-02 
1.399900e+00 -1.214200e-02 
1.404505e+00 -1.214365e-02 
1.409109e+00 -1.214533e-02 
1.413714e+00 -1.214702e-02 
1.418318e+00 -1.214873e-02 
1.422923e+00 -1.215046e-02 
1.427528e+00 -1.215220e-02 
1.432132e+00 -1.215396e-02 
1.436737e+00 -1.215574e-02 
1.441341e+00 -1.215754e-02 
1.445946e+00 -1.215935e-02 
1.450551e+00 -1.216118e-02 
1.455155e+00 -1.216303e-02 
1.459760e+00 -1.216489e-02 
1.464364e+00 -1.216678e-02 
1.468969e+00 -1.216867e-02 
1.473574e+00 -1.217059e-02 
1.478178e+00 -1.217252e-02 
1.482783e+00 -1.217447e-02 
1.487387e+00 -1.217643e-02 
1.491992e+00 -1.217841e-02 
1.496597e+00 -1.218041e-02 
1.501201e+00 -1.218243e-02 
1.505806e+00 -1.218446e-02 
1.510410e+00 -1.218650e-02 
1.515015e+00 -1.218857e-02 
1.519620e+00 -1.219065e-02 
1.524224e+00 -1.219274e-02 
1.528829e+00 -1.219486e-02 
1.533433e+00 -1.219699e-02 
1.538038e+00 -1.219913e-02 
1.542643e+00 -1.220129e-02 
1.547247e+00 -1.220347e-02 
1.551852e+00 -1.220566e-02 
1.556456e+00 -1.220787e-02 
1.561061e+00 -1.221009e-02 
1.565666e+00 -1.221233e-02 
1.570270e+00 -1.221459e-02 
1.574875e+00 -1.221686e-02 
1.579479e+00 -1.221915e-02 
1.584084e+00 -1.222145e-02 
1.588689e+00 -1.222377e-02 
1.593293e+00 -1.222610e-02 
1.597898e+00 -1.222845e-02 
1.602503e+00 -1.223082e-02 
1.607107e+00 -1.223320e-02 
1.611712e+00 -1.223559e-02 
1.616316e+00 -1.223800e-02 
1.620921e+00 -1.224043e-02 
1.625526e+00 -1.224287e-02 
1.630130e+00 -1.224533e-02 
1.634735e+00 -1.224780e-02 
1.639339e+00 -1.225028e-02 
1.643944e+00 -1.225278e-02 
1.648549e+00 -1.225530e-02 
1.653153e+00 -1.225783e-02 
1.657758e+00 -1.226038e-02 
1.662362e+00 -1.226294e-02 
1.666967e+00 -1.226551e-02 
1.671572e+00 -1.226810e-02 
1.676176e+00 -1.227070e-02 
1.680781e+00 -1.227332e-02 
1.685385e+00 -1.227596e-02 
1.689990e+00 -1.227860e-02 
1.694595e+00 -1.228126e-02 
1.699199e+00 -1.228394e-02 
1.703804e+00 -1.228663e-02 
1.708408e+00 -1.228933e-02 
1.713013e+00 -1.229205e-02 
1.717618e+00 -1.229479e-02 
1.722222e+00 -1.229753e-02 
1.726827e+00 -1.230029e-02 
1.731431e+00 -1.230307e-02 
1.736036e+00 -1.230586e-02 
1.740641e+00 -1.230866e-02 
1.745245e+00 -1.231147e-02 
1.749850e+00 -1.231430e-02 
1.754454e+00 -1.231715e-02 
1.759059e+00 -1.232001e-02 
1.763664e+00 -1.232288e-02 
1.768268e+00 -1.232576e-02 
1.772873e+00 -1.232866e-02 
1.777477e+00 -1.233157e-02 
1.782082e+00 -1.233449e-02 
1.786687e+00 -1.233743e-02 
1.791291e+00 -1.234038e-02 
1.795896e+00 -1.234335e-02 
1.800501e+00 -1.234633e-02 
1.805105e+00 -1.234932e-02 
1.809710e+00 -1.235232e-02 
1.814314e+00 -1.235534e-02 
1.818919e+00 -1.235837e-02 
1.823524e+00 -1.236141e-02 
1.828128e+00 -1.236447e-02 
1.832733e+00 -1.236753e-02 
1.837337e+00 -1.237062e-02 
1.841942e+00 -1.237371e-02 
1.846547e+00 -1.237682e-02 
1.851151e+00 -1.237994e-02 
1.855756e+00 -1.238307e-02 
1.860360e+00 -1.238621e-02 
1.864965e+00 -1.238937e-02 
1.869570e+00 -1.239254e-02 
1.874174e+00 -1.239572e-02 
1.878779e+00 -1.239891e-02 
1.883383e+00 -1.240212e-02 
1.887988e+00 -1.240534e-02 
1.892593e+00 -1.240857e-02 
1.897197e+00 -1.241181e-02 
1.901802e+00 -1.241507e-02 
1.906406e+00 -1.241833e-02 
1.911011e+00 -1.242161e-02 
1.915616e+00 -1.242490e-02 
1.920220e+00 -1.242821e-02 
1.924825e+00 -1.243152e-02 
1.929429e+00 -1.243485e-02 
1.934034e+00 -1.243819e-02 
1.938639e+00 -1.244153e-02 
1.943243e+00 -1.244490e-02 
1.947848e+00 -1.244827e-02 
1.952452e+00 -1.245165e-02 
1.957057e+00 -1.245505e-02 
1.961662e+00 -1.245846e-02 
1.966266e+00 -1.246188e-02 
1.970871e+00 -1.246531e-02 
1.975475e+00 -1.246875e-02 
1.980080e+00 -1.247220e-02 
1.984685e+00 -1.247566e-02 
1.989289e+00 -1.247914e-02 
1.993894e+00 -1.248262e-02 
1.998498e+00 -1.248612e-02 
2.003103e+00 -1.248963e-02 
2.007708e+00 -1.249315e-02 
2.012312e+00 -1.249668e-02 
2.016917e+00 -1.250022e-02 
2.021522e+00 -1.250377e-02 
2.026126e+00 -1.250733e-02 
2.030731e+00 -1.251091e-02 
2.035335e+00 -1.251449e-02 
2.039940e+00 -1.251808e-02 
2.044545e+00 -1.252169e-02 
2.049149e+00 -1.252530e-02 
2.053754e+00 -1.252893e-02 
2.058358e+00 -1.253257e-02 
2.062963e+00 -1.253621e-02 
2.067568e+00 -1.253987e-02 
2.072172e+00 -1.254354e-02 
2.076777e+00 -1.254722e-02 
2.081381e+00 -1.255090e-02 
2.085986e+00 -1.255460e-02 
2.090591e+00 -1.255831e-02 
2.095195e+00 -1.256203e-02 
2.099800e+00 -1.256576e-02 
2.104404e+00 -1.256949e-02 
2.109009e+00 -1.257324e-02 
2.113614e+00 -1.257700e-02 
2.118218e+00 -1.258077e-02 
2.122823e+00 -1.258455e-02 
2.127427e+00 -1.258833e-02 
2.132032e+00 -1.259213e-02 
2.136637e+00 -1.259594e-02 
2.141241e+00 -1.259975e-02 
2.145846e+00 -1.260358e-02 
2.150450e+00 -1.260742e-02 
2.155055e+00 -1.261126e-02 
2.159660e+00 -1.261511e-02 
2.164264e+00 -1.261898e-02 
2.168869e+00 -1.262285e-02 
2.173473e+00 -1.262673e-02 
2.178078e+00 -1.263063e-02 
2.182683e+00 -1.263453e-02 
2.187287e+00 -1.263844e-02 
2.191892e+00 -1.264236e-02 
2.196496e+00 -1.264628e-02 
2.201101e+00 -1.265022e-02 
2.205706e+00 -1.265417e-02 
2.210310e+00 -1.265812e-02 
2.214915e+00 -1.266209e-02 
2.219520e+00 -1.266606e-02 
2.224124e+00 -1.267004e-02 
2.228729e+00 -1.267403e-02 
2.233333e+00 -1.267803e-02 
2.237938e+00 -1.268204e-02 
2.242543e+00 -1.268606e-02 
2.247147e+00 -1.269008e-02 
2.251752e+00 -1.269412e-02 
2.256356e+00 -1.269816e-02 
2.260961e+00 -1.270221e-02 
2.265566e+00 -1.270627e-02 
2.270170e+00 -1.271034e-02 
2.274775e+00 -1.271441e-02 
2.279379e+00 -1.271850e-02 
2.283984e+00 -1.272259e-02 
2.288589e+00 -1.272669e-02 
2.293193e+00 -1.273080e-02 
2.297798e+00 -1.273492e-02 
2.302402e+00 -1.273905e-02 
2.307007e+00 -1.274318e-02 
2.311612e+00 -1.274732e-02 
2.316216e+00 -1.275147e-02 
2.320821e+00 -1.275563e-02 
2.325425e+00 -1.275979e-02 
2.330030e+00 -1.276397e-02 
2.334635e+00 -1.276815e-02 
2.339239e+00 -1.277234e-02 
2.343844e+00 -1.277654e-02 
2.348448e+00 -1.278074e-02 
2.353053e+00 -1.278495e-02 
2.357658e+00 -1.278917e-02 
2.362262e+00 -1.279340e-02 
2.366867e+00 -1.279764e-02 
2.371471e+00 -1.280188e-02 
2.376076e+00 -1.280613e-02 
2.380681e+00 -1.281039e-02 
2.385285e+00 -1.281465e-02 
2.389890e+00 -1.281892e-02 
2.394494e+00 -1.282320e-02 
2.399099e+00 -1.282749e-02 
2.403704e+00 -1.283178e-02 
2.408308e+00 -1.283609e-02 
2.412913e+00 -1.284040e-02 
2.417518e+00 -1.284471e-02 
2.422122e+00 -1.284903e-02 
2.426727e+00 -1.285336e-02 
2.431331e+00 -1.285770e-02 
2.435936e+00 -1.286205e-02 
2.440541e+00 -1.286640e-02 
2.445145e+00 -1.287075e-02 
2.449750e+00 -1.287512e-02 
2.454354e+00 -1.287949e-02 
2.458959e+00 -1.288387e-02 
2.463564e+00 -1.288826e-02 
2.468168e+00 -1.289265e-02 
2.472773e+00 -1.289705e-02 
2.477377e+00 -1.290145e-02 
2.481982e+00 -1.290586e-02 
2.486587e+00 -1.291028e-02 
2.491191e+00 -1.291471e-02 
2.495796e+00 -1.291914e-02 
2.500400e+00 -1.292358e-02 
2.505005e+00 -1.292802e-02 
2.509610e+00 -1.293248e-02 
2.514214e+00 -1.293693e-02 
2.518819e+00 -1.294140e-02 
2.523423e+00 -1.294587e-02 
2.528028e+00 -1.295034e-02 
2.532633e+00 -1.295483e-02 
2.537237e+00 -1.295932e-02 
2.541842e+00 -1.296381e-02 
2.546446e+00 -1.296831e-02 
2.551051e+00 -1.297282e-02 
2.555656e+00 -1.297733e-02 
2.560260e+00 -1.298185e-02 
2.564865e+00 -1.298638e-02 
2.569469e+00 -1.299091e-02 
2.574074e+00 -1.299545e-02 
2.578679e+00 -1.299999e-02 
2.583283e+00 -1.300454e-02 
2.587888e+00 -1.300910e-02 
2.592492e+00 -1.301366e-02 
2.597097e+00 -1.301823e-02 
2.601702e+00 -1.302280e-02 
2.606306e+00 -1.302738e-02 
2.610911e+00 -1.303196e-02 
2.615516e+00 -1.303655e-02 
2.620120e+00 -1.304115e-02 
2.624725e+00 -1.304575e-02 
2.629329e+00 -1.305035e-02 
2.633934e+00 -1.305497e-02 
2.638539e+00 -1.305958e-02 
2.643143e+00 -1.306421e-02 
2.647748e+00 -1.306883e-02 
2.652352e+00 -1.307347e-02 
2.656957e+00 -1.307811e-02 
2.661562e+00 -1.308275e-02 
2.666166e+00 -1.308740e-02 
2.670771e+00 -1.309206e-02 
2.675375e+00 -1.309672e-02 
2.679980e+00 -1.310138e-02 
2.684585e+00 -1.310606e-02 
2.689189e+00 -1.311073e-02 
2.693794e+00 -1.311541e-02 
2.698398e+00 -1.312010e-02 
2.703003e+00 -1.312479e-02 
2.707608e+00 -1.312949e-02 
2.712212e+00 -1.313419e-02 
2.716817e+00 -1.313889e-02 
2.721421e+00 -1.314361e-02 
2.726026e+00 -1.314832e-02 
2.730631e+00 -1.315304e-02 
2.735235e+00 -1.315777e-02 
2.739840e+00 -1.316250e-02 
2.744444e+00 -1.316724e-02 
2.749049e+00 -1.317198e-02 
2.753654e+00 -1.317672e-02 
2.758258e+00 -1.318147e-02 
2.762863e+00 -1.318623e-02 
2.767467e+00 -1.319098e-02 
2.772072e+00 -1.319575e-02 
2.776677e+00 -1.320052e-02 
2.781281e+00 -1.320529e-02 
2.785886e+00 -1.321007e-02 
2.790490e+00 -1.321485e-02 
2.795095e+00 -1.321964e-02 
2.799700e+00 -1.322443e-02 
2.804304e+00 -1.322922e-02 
2.808909e+00 -1.323402e-02 
2.813514e+00 -1.323883e-02 
2.818118e+00 -1.324364e-02 
2.822723e+00 -1.324845e-02 
2.827327e+00 -1.325327e-02 
2.831932e+00 -1.325809e-02 
2.836537e+00 -1.326291e-02 
2.841141e+00 -1.326774e-02 
2.845746e+00 -1.327258e-02 
2.850350e+00 -1.327742e-02 
2.854955e+00 -1.328226e-02 
2.859560e+00 -1.328711e-02 
2.864164e+00 -1.329196e-02 
2.868769e+00 -1.329681e-02 
2.873373e+00 -1.330167e-02 
2.877978e+00 -1.330653e-02 
2.882583e+00 -1.331140e-02 
2.887187e+00 -1.331627e-02 
2.891792e+00 -1.332115e-02 
2.896396e+00 -1.332602e-02 
2.901001e+00 -1.333091e-02 
2.905606e+00 -1.333579e-02 
2.910210e+00 -1.334068e-02 
2.914815e+00 -1.334558e-02 
2.919419e+00 -1.335048e-02 
2.924024e+00 -1.335538e-02 
2.928629e+00 -1.336028e-02 
2.933233e+00 -1.336519e-02 
2.937838e+00 -1.337011e-02 
2.942442e+00 -1.337502e-02 
2.947047e+00 -1.337994e-02 
2.951652e+00 -1.338487e-02 
2.956256e+00 -1.338979e-02 
2.960861e+00 -1.339472e-02 
2.965465e+00 -1.339966e-02 
2.970070e+00 -1.340460e-02 
2.974675e+00 -1.340954e-02 
2.979279e+00 -1.341448e-02 
2.983884e+00 -1.341943e-02 
2.988488e+00 -1.342438e-02 
2.993093e+00 -1.342934e-02 
2.997698e+00 -1.343430e-02 
3.002302e+00 -1.343926e-02 
3.006907e+00 -1.344422e-02 
3.011512e+00 -1.344919e-02 
3.016116e+00 -1.345416e-02 
3.020721e+00 -1.345914e-02 
3.025325e+00 -1.346412e-02 
3.029930e+00 -1.346910e-02 
3.034535e+00 -1.347408e-02 
3.039139e+00 -1.347907e-02 
3.043744e+00 -1.348406e-02 
3.048348e+00 -1.348906e-02 
3.052953e+00 -1.349406e-02 
3.057558e+00 -1.349906e-02 
3.062162e+00 -1.350406e-02 
3.066767e+00 -1.350907e-02 
3.071371e+00 -1.351408e-02 
3.075976e+00 -1.351909e-02 
3.080581e+00 -1.352410e-02 
3.085185e+00 -1.352912e-02 
3.089790e+00 -1.353414e-02 
3.094394e+00 -1.353917e-02 
3.098999e+00 -1.354420e-02 
3.103604e+00 -1.354923e-02 
3.108208e+00 -1.355426e-02 
3.112813e+00 -1.355930e-02 
3.117417e+00 -1.356433e-02 
3.122022e+00 -1.356938e-02 
3.126627e+00 -1.357442e-02 
3.131231e+00 -1.357947e-02 
3.135836e+00 -1.358452e-02 
3.140440e+00 -1.358957e-02 
3.145045e+00 -1.359462e-02 
3.149650e+00 -1.359968e-02 
3.154254e+00 -1.360474e-02 
3.158859e+00 -1.360981e-02 
3.163463e+00 -1.361487e-02 
3.168068e+00 -1.361994e-02 
3.172673e+00 -1.362501e-02 
3.177277e+00 -1.363008e-02 
3.181882e+00 -1.363516e-02 
3.186486e+00 -1.364024e-02 
3.191091e+00 -1.364532e-02 
3.195696e+00 -1.365040e-02 
3.200300e+00 -1.365549e-02 
3.204905e+00 -1.366058e-02 
3.209510e+00 -1.366567e-02 
3.214114e+00 -1.367076e-02 
3.218719e+00 -1.367586e-02 
3.223323e+00 -1.368095e-02 
3.227928e+00 -1.368605e-02 
3.232533e+00 -1.369116e-02 
3.237137e+00 -1.369626e-02 
3.241742e+00 -1.370137e-02 
3.246346e+00 -1.370648e-02 
3.250951e+00 -1.371159e-02 
3.255556e+00 -1.371670e-02 
3.260160e+00 -1.372182e-02 
3.264765e+00 -1.372694e-02 
3.269369e+00 -1.373206e-02 
3.273974e+00 -1.373718e-02 
3.278579e+00 -1.374230e-02 
3.283183e+00 -1.374743e-02 
3.287788e+00 -1.375256e-02 
3.292392e+00 -1.375769e-02 
3.296997e+00 -1.376282e-02 
3.301602e+00 -1.376796e-02 
3.306206e+00 -1.377310e-02 
3.310811e+00 -1.377824e-02 
3.315415e+00 -1.378338e-02 
3.320020e+00 -1.378852e-02 
3.324625e+00 -1.379366e-02 
3.329229e+00 -1.379881e-02 
3.333834e+00 -1.380396e-02 
3.338438e+00 -1.380911e-02 
3.343043e+00 -1.381426e-02 
3.347648e+00 -1.381942e-02 
3.352252e+00 -1.382458e-02 
3.356857e+00 -1.382973e-02 
3.361461e+00 -1.383489e-02 
3.366066e+00 -1.384006e-02 
3.370671e+00 -1.384522e-02 
3.375275e+00 -1.385039e-02 
3.379880e+00 -1.385555e-02 
3.384484e+00 -1.386072e-02 
3.389089e+00 -1.386589e-02 
3.393694e+00 -1.387107e-02 
3.398298e+00 -1.387624e-02 
3.402903e+00 -1.388142e-02 
3.407508e+00 -1.388659e-02 
3.412112e+00 -1.389177e-02 
3.416717e+00 -1.389695e-02 
3.421321e+00 -1.390214e-02 
3.425926e+00 -1.390732e-02 
3.430531e+00 -1.391251e-02 
3.435135e+00 -1.391769e-02 
3.439740e+00 -1.392288e-02 
3.444344e+00 -1.392807e-02 
3.448949e+00 -1.393326e-02 
3.453554e+00 -1.393846e-02 
3.458158e+00 -1.394365e-02 
3.462763e+00 -1.394885e-02 
3.467367e+00 -1.395405e-02 
3.471972e+00 -1.395925e-02 
3.476577e+00 -1.396445e-02 
3.481181e+00 -1.396965e-02 
3.485786e+00 -1.397485e-02 
3.490390e+00 -1.398006e-02 
3.494995e+00 -1.398526e-02 
3.499600e+00 -1.399047e-02 
3.504204e+00 -1.399568e-02 
3.508809e+00 -1.400089e-02 
3.513413e+00 -1.400610e-02 
3.518018e+00 -1.401132e-02 
3.522623e+00 -1.401653e-02 
3.527227e+00 -1.402175e-02 
3.531832e+00 -1.402696e-02 
3.536436e+00 -1.403218e-02 
3.541041e+00 -1.403740e-02 
3.545646e+00 -1.404262e-02 
3.550250e+00 -1.404784e-02 
3.554855e+00 -1.405307e-02 
3.559459e+00 -1.405829e-02 
3.564064e+00 -1.406351e-02 
3.568669e+00 -1.406874e-02 
3.573273e+00 -1.407397e-02 
3.577878e+00 -1.407920e-02 
3.582482e+00 -1.408443e-02 
3.587087e+00 -1.408966e-02 
3.591692e+00 -1.409489e-02 
3.596296e+00 -1.410012e-02 
3.600901e+00 -1.410536e-02 
3.605506e+00 -1.411059e-02 
3.610110e+00 -1.411583e-02 
3.614715e+00 -1.412107e-02 
3.619319e+00 -1.412631e-02 
3.623924e+00 -1.413154e-02 
3.628529e+00 -1.413678e-02 
3.633133e+00 -1.414203e-02 
3.637738e+00 -1.414727e-02 
3.642342e+00 -1.415251e-02 
3.646947e+00 -1.415776e-02 
3.651552e+00 -1.416300e-02 
3.656156e+00 -1.416825e-02 
3.660761e+00 -1.417349e-02 
3.665365e+00 -1.417874e-02 
3.669970e+00 -1.418399e-02 
3.674575e+00 -1.418924e-02 
3.679179e+00 -1.419449e-02 
3.683784e+00 -1.419974e-02 
3.688388e+00 -1.420499e-02 
3.692993e+00 -1.421025e-02 
3.697598e+00 -1.421550e-02 
3.702202e+00 -1.422075e-02 
3.706807e+00 -1.422601e-02 
3.711411e+00 -1.423126e-02 
3.716016e+00 -1.423652e-02 
3.720621e+00 -1.424178e-02 
3.725225e+00 -1.424704e-02 
3.729830e+00 -1.425229e-02 
3.734434e+00 -1.425755e-02 
3.739039e+00 -1.426281e-02 
3.743644e+00 -1.426808e-02 
3.748248e+00 -1.427334e-02 
3.752853e+00 -1.427860e-02 
3.757457e+00 -1.428386e-02 
3.762062e+00 -1.428913e-02 
3.766667e+00 -1.429439e-02 
3.771271e+00 -1.429965e-02 
3.775876e+00 -1.430492e-02 
3.780480e+00 -1.431019e-02 
3.785085e+00 -1.431545e-02 
3.789690e+00 -1.432072e-02 
3.794294e+00 -1.432599e-02 
3.798899e+00 -1.433125e-02 
3.803504e+00 -1.433652e-02 
3.808108e+00 -1.434179e-02 
3.812713e+00 -1.434706e-02 
3.817317e+00 -1.435233e-02 
3.821922e+00 -1.435760e-02 
3.826527e+00 -1.436287e-02 
3.831131e+00 -1.436815e-02 
3.835736e+00 -1.437342e-02 
3.840340e+00 -1.437869e-02 
3.844945e+00 -1.438396e-02 
3.849550e+00 -1.438924e-02 
3.854154e+00 -1.439451e-02 
3.858759e+00 -1.439979e-02 
3.863363e+00 -1.440506e-02 
3.867968e+00 -1.441034e-02 
3.872573e+00 -1.441561e-02 
3.877177e+00 -1.442089e-02 
3.881782e+00 -1.442616e-02 
3.886386e+00 -1.443144e-02 
3.890991e+00 -1.443672e-02 
3.895596e+00 -1.444199e-02 
3.900200e+00 -1.444727e-02 
3.904805e+00 -1.445255e-02 
3.909409e+00 -1.445783e-02 
3.914014e+00 -1.446311e-02 
3.918619e+00 -1.446838e-02 
3.923223e+00 -1.447366e-02 
3.927828e+00 -1.447894e-02 
3.932432e+00 -1.448422e-02 
3.937037e+00 -1.448950e-02 
3.941642e+00 -1.449478e-02 
3.946246e+00 -1.450006e-02 
3.950851e+00 -1.450534e-02 
3.955455e+00 -1.451062e-02 
3.960060e+00 -1.451590e-02 
3.964665e+00 -1.452118e-02 
3.969269e+00 -1.452647e-02 
3.973874e+00 -1.453175e-02 
3.978478e+00 -1.453703e-02 
3.983083e+00 -1.454231e-02 
3.987688e+00 -1.454759e-02 
3.992292e+00 -1.455287e-02 
3.996897e+00 -1.455816e-02 
4.001502e+00 -1.456344e-02 
4.006106e+00 -1.456872e-02 
4.010711e+00 -1.457400e-02 
4.015315e+00 -1.457928e-02 
4.019920e+00 -1.458457e-02 
4.024525e+00 -1.458985e-02 
4.029129e+00 -1.459513e-02 
4.033734e+00 -1.460041e-02 
4.038338e+00 -1.460570e-02 
4.042943e+00 -1.461098e-02 
4.047548e+00 -1.461626e-02 
4.052152e+00 -1.462155e-02 
4.056757e+00 -1.462683e-02 
4.061361e+00 -1.463211e-02 
4.065966e+00 -1.463739e-02 
4.070571e+00 -1.464268e-02 
4.075175e+00 -1.464796e-02 
4.079780e+00 -1.465324e-02 
4.084384e+00 -1.465852e-02 
4.088989e+00 -1.466381e-02 
4.093594e+00 -1.466909e-02 
4.098198e+00 -1.467437e-02 
4.102803e+00 -1.467965e-02 
4.107407e+00 -1.468494e-02 
4.112012e+00 -1.469022e-02 
4.116617e+00 -1.469550e-02 
4.121221e+00 -1.470078e-02 
4.125826e+00 -1.470607e-02 
4.130430e+00 -1.471135e-02 
4.135035e+00 -1.471663e-02 
4.139640e+00 -1.472191e-02 
4.144244e+00 -1.472719e-02 
4.148849e+00 -1.473247e-02 
4.153453e+00 -1.473775e-02 
4.158058e+00 -1.474303e-02 
4.162663e+00 -1.474831e-02 
4.167267e+00 -1.475360e-02 
4.171872e+00 -1.475888e-02 
4.176476e+00 -1.476416e-02 
4.181081e+00 -1.476944e-02 
4.185686e+00 -1.477472e-02 
4.190290e+00 -1.477999e-02 
4.194895e+00 -1.478527e-02 
4.199499e+00 -1.479055e-02 
4.204104e+00 -1.479583e-02 
4.208709e+00 -1.480111e-02 
4.213313e+00 -1.480639e-02 
4.217918e+00 -1.481167e-02 
4.222523e+00 -1.481694e-02 
4.227127e+00 -1.482222e-02 
4.231732e+00 -1.482750e-02 
4.236336e+00 -1.483278e-02 
4.240941e+00 -1.483805e-02 
4.245546e+00 -1.484333e-02 
4.250150e+00 -1.484860e-02 
4.254755e+00 -1.485388e-02 
4.259359e+00 -1.485915e-02 
4.263964e+00 -1.486443e-02 
4.268569e+00 -1.486970e-02 
4.273173e+00 -1.487498e-02 
4.277778e+00 -1.488025e-02 
4.282382e+00 -1.488553e-02 
4.286987e+00 -1.489080e-02 
4.291592e+00 -1.489607e-02 
4.296196e+00 -1.490134e-02 
4.300801e+00 -1.490662e-02 
4.305405e+00 -1.491189e-02 
4.310010e+00 -1.491716e-02 
4.314615e+00 -1.492243e-02 
4.319219e+00 -1.492770e-02 
4.323824e+00 -1.493297e-02 
4.328428e+00 -1.493824e-02 
4.333033e+00 -1.494351e-02 
4.337638e+00 -1.494878e-02 
4.342242e+00 -1.495404e-02 
4.346847e+00 -1.495931e-02 
4.351451e+00 -1.496458e-02 
4.356056e+00 -1.496985e-02 
4.360661e+00 -1.497511e-02 
4.365265e+00 -1.498038e-02 
4.369870e+00 -1.498564e-02 
4.374474e+00 -1.499091e-02 
4.379079e+00 -1.499617e-02 
4.383684e+00 -1.500144e-02 
4.388288e+00 -1.500670e-02 
4.392893e+00 -1.501196e-02 
4.397497e+00 -1.501722e-02 
4.402102e+00 -1.502249e-02 
4.406707e+00 -1.502775e-02 
4.411311e+00 -1.503301e-02 
4.415916e+00 -1.503827e-02 
4.420521e+00 -1.504353e-02 
4.425125e+00 -1.504879e-02 
4.429730e+00 -1.505404e-02 
4.434334e+00 -1.505930e-02 
4.438939e+00 -1.506456e-02 
4.443544e+00 -1.506982e-02 
4.448148e+00 -1.507507e-02 
4.452753e+00 -1.508033e-02 
4.457357e+00 -1.508558e-02 
4.461962e+00 -1.509084e-02 
4.466567e+00 -1.509609e-02 
4.471171e+00 -1.510134e-02 
4.475776e+00 -1.510659e-02 
4.480380e+00 -1.511185e-02 
4.484985e+00 -1.511710e-02 
4.489590e+00 -1.512235e-02 
4.494194e+00 -1.512760e-02 
4.498799e+00 -1.513285e-02 
4.503403e+00 -1.513810e-02 
4.508008e+00 -1.514334e-02 
4.512613e+00 -1.514859e-02 
4.517217e+00 -1.515384e-02 
4.521822e+00 -1.515908e-02 
4.526426e+00 -1.516433e-02 
4.531031e+00 -1.516957e-02 
4.535636e+00 -1.517482e-02 
4.540240e+00 -1.518006e-02 
4.544845e+00 -1.518530e-02 
4.549449e+00 -1.519054e-02 
4.554054e+00 -1.519578e-02 
4.558659e+00 -1.520102e-02 
4.563263e+00 -1.520626e-02 
4.567868e+00 -1.521150e-02 
4.572472e+00 -1.521674e-02 
4.577077e+00 -1.522198e-02 
4.581682e+00 -1.522721e-02 
4.586286e+00 -1.523245e-02 
4.590891e+00 -1.523768e-02 
4.595495e+00 -1.524292e-02 
4.600100e+00 -1.524815e-02 
4.604705e+00 -1.525338e-02 
4.609309e+00 -1.525861e-02 
4.613914e+00 -1.526385e-02 
4.618519e+00 -1.526908e-02 
4.623123e+00 -1.527431e-02 
4.627728e+00 -1.527953e-02 
4.632332e+00 -1.528476e-02 
4.636937e+00 -1.528999e-02 
4.641542e+00 -1.529522e-02 
4.646146e+00 -1.530044e-02 
4.650751e+00 -1.530567e-02 
4.655355e+00 -1.531089e-02 
4.659960e+00 -1.531611e-02 
4.664565e+00 -1.532133e-02 
4.669169e+00 -1.532655e-02 
4.673774e+00 -1.533178e-02 
4.678378e+00 -1.533699e-02 
4.682983e+00 -1.534221e-02 
4.687588e+00 -1.534743e-02 
4.692192e+00 -1.535265e-02 
4.696797e+00 -1.535786e-02 
4.701401e+00 -1.536308e-02 
4.706006e+00 -1.536829e-02 
4.710611e+00 -1.537351e-02 
4.715215e+00 -1.537872e-02 
4.719820e+00 -1.538393e-02 
4.724424e+00 -1.538914e-02 
4.729029e+00 -1.539435e-02 
4.733634e+00 -1.539956e-02 
4.738238e+00 -1.540477e-02 
4.742843e+00 -1.540998e-02 
4.747447e+00 -1.541518e-02 
4.752052e+00 -1.542039e-02 
4.756657e+00 -1.542559e-02 
4.761261e+00 -1.543080e-02 
4.765866e+00 -1.543600e-02 
4.770470e+00 -1.544120e-02 
4.775075e+00 -1.544640e-02 
4.779680e+00 -1.545160e-02 
4.784284e+00 -1.545680e-02 
4.788889e+00 -1.546200e-02 
4.793493e+00 -1.546719e-02 
4.798098e+00 -1.547239e-02 
4.802703e+00 -1.547758e-02 
4.807307e+00 -1.548278e-02 
4.811912e+00 -1.548797e-02 
4.816517e+00 -1.549316e-02 
4.821121e+00 -1.549835e-02 
4.825726e+00 -1.550354e-02 
4.830330e+00 -1.550873e-02 
4.834935e+00 -1.551392e-02 
4.839540e+00 -1.551911e-02 
4.844144e+00 -1.552429e-02 
4.848749e+00 -1.552948e-02 
4.853353e+00 -1.553466e-02 
4.857958e+00 -1.553984e-02 
4.862563e+00 -1.554503e-02 
4.867167e+00 -1.555021e-02 
4.871772e+00 -1.555539e-02 
4.876376e+00 -1.556057e-02 
4.880981e+00 -1.556574e-02 
4.885586e+00 -1.557092e-02 
4.890190e+00 -1.557610e-02 
4.894795e+00 -1.558127e-02 
4.899399e+00 -1.558644e-02 
4.904004e+00 -1.559162e-02 
4.908609e+00 -1.559679e-02 
4.913213e+00 -1.560196e-02 
4.917818e+00 -1.560713e-02 
4.922422e+00 -1.561230e-02 
4.927027e+00 -1.561746e-02 
4.931632e+00 -1.562263e-02 
4.936236e+00 -1.562779e-02 
4.940841e+00 -1.563296e-02 
4.945445e+00 -1.563812e-02 
4.950050e+00 -1.564328e-02 
4.954655e+00 -1.564844e-02 
4.959259e+00 -1.565360e-02 
4.963864e+00 -1.565876e-02 
4.968468e+00 -1.566392e-02 
4.973073e+00 -1.566908e-02 
4.977678e+00 -1.567423e-02 
4.982282e+00 -1.567938e-02 
4.986887e+00 -1.568454e-02 
4.991491e+00 -1.568969e-02 
4.996096e+00 -1.569484e-02 
5.000701e+00 -1.569999e-02 
5.005305e+00 -1.570514e-02 
5.009910e+00 -1.571029e-02 
5.014515e+00 -1.571543e-02 
5.019119e+00 -1.572058e-02 
5.023724e+00 -1.572572e-02 
5.028328e+00 -1.573086e-02 
5.032933e+00 -1.573600e-02 
5.037538e+00 -1.574115e-02 
5.042142e+00 -1.574628e-02 
5.046747e+00 -1.575142e-02 
5.051351e+00 -1.575656e-02 
5.055956e+00 -1.576170e-02 
5.060561e+00 -1.576683e-02 
5.065165e+00 -1.577196e-02 
5.069770e+00 -1.577710e-02 
5.074374e+00 -1.578223e-02 
5.078979e+00 -1.578736e-02 
5.083584e+00 -1.579249e-02 
5.088188e+00 -1.579761e-02 
5.092793e+00 -1.580274e-02 
5.097397e+00 -1.580786e-02 
5.102002e+00 -1.581299e-02 
5.106607e+00 -1.581811e-02 
5.111211e+00 -1.582323e-02 
5.115816e+00 -1.582835e-02 
5.120420e+00 -1.583347e-02 
5.125025e+00 -1.583859e-02 
5.129630e+00 -1.584371e-02 
5.134234e+00 -1.584882e-02 
5.138839e+00 -1.585394e-02 
5.143443e+00 -1.585905e-02 
5.148048e+00 -1.586416e-02 
5.152653e+00 -1.586927e-02 
5.157257e+00 -1.587438e-02 
5.161862e+00 -1.587949e-02 
5.166466e+00 -1.588460e-02 
5.171071e+00 -1.588970e-02 
5.175676e+00 -1.589481e-02 
5.180280e+00 -1.589991e-02 
5.184885e+00 -1.590501e-02 
5.189489e+00 -1.591011e-02 
5.194094e+00 -1.591521e-02 
5.198699e+00 -1.592031e-02 
5.203303e+00 -1.592540e-02 
5.207908e+00 -1.593050e-02 
5.212513e+00 -1.593559e-02 
5.217117e+00 -1.594069e-02 
5.221722e+00 -1.594578e-02 
5.226326e+00 -1.595087e-02 
5.230931e+00 -1.595596e-02 
5.235536e+00 -1.596105e-02 
5.240140e+00 -1.596613e-02 
5.244745e+00 -1.597122e-02 
5.249349e+00 -1.597630e-02 
5.253954e+00 -1.598139e-02 
5.258559e+00 -1.598647e-02 
5.263163e+00 -1.599155e-02 
5.267768e+00 -1.599663e-02 
5.272372e+00 -1.600170e-02 
5.276977e+00 -1.600678e-02 
5.281582e+00 -1.601185e-02 
5.286186e+00 -1.601693e-02 
5.290791e+00 -1.602200e-02 
5.295395e+00 -1.602707e-02 
5.300000e+00 -1.603214e-02 
5.300000e+00 -3.605857e-04 
5.295395e+00 -3.656181e-04 
5.290791e+00 -3.706518e-04 
5.286186e+00 -3.756869e-04 
5.281582e+00 -3.807232e-04 
5.276977e+00 -3.857608e-04 
5.272372e+00 -3.907997e-04 
5.267768e+00 -3.958399e-04 
5.263163e+00 -4.008813e-04 
5.258559e+00 -4.059241e-04 
5.253954e+00 -4.109681e-04 
5.249349e+00 -4.160134e-04 
5.244745e+00 -4.210600e-04 
5.240140e+00 -4.261078e-04 
5.235536e+00 -4.311569e-04 
5.230931e+00 -4.362073e-04 
5.226326e+00 -4.412590e-04 
5.221722e+00 -4.463119e-04 
5.217117e+00 -4.513660e-04 
5.212513e+00 -4.564214e-04 
5.207908e+00 -4.614781e-04 
5.203303e+00 -4.665360e-04 
5.198699e+00 -4.715952e-04 
5.194094e+00 -4.766556e-04 
5.189489e+00 -4.817172e-04 
5.184885e+00 -4.867801e-04 
5.180280e+00 -4.918443e-04 
5.175676e+00 -4.969096e-04 
5.171071e+00 -5.019762e-04 
5.166466e+00 -5.070440e-04 
5.161862e+00 -5.121131e-04 
5.157257e+00 -5.171833e-04 
5.152653e+00 -5.222548e-04 
5.148048e+00 -5.273275e-04 
5.143443e+00 -5.324014e-04 
5.138839e+00 -5.374765e-04 
5.134234e+00 -5.425528e-04 
5.129630e+00 -5.476304e-04 
5.125025e+00 -5.527091e-04 
5.120420e+00 -5.577890e-04 
5.115816e+00 -5.628702e-04 
5.111211e+00 -5.679525e-04 
5.106607e+00 -5.730360e-04 
5.102002e+00 -5.781207e-04 
5.097397e+00 -5.832066e-04 
5.092793e+00 -5.882936e-04 
5.088188e+00 -5.933819e-04 
5.083584e+00 -5.984713e-04 
5.078979e+00 -6.035619e-04 
5.074374e+00 -6.086536e-04 
5.069770e+00 -6.137465e-04 
5.065165e+00 -6.188406e-04 
5.060561e+00 -6.239358e-04 
5.055956e+00 -6.290322e-04 
5.051351e+00 -6.341298e-04 
5.046747e+00 -6.392285e-04 
5.042142e+00 -6.443283e-04 
5.037538e+00 -6.494293e-04 
5.032933e+00 -6.545314e-04 
5.028328e+00 -6.596347e-04 
5.023724e+00 -6.647391e-04 
5.019119e+00 -6.698446e-04 
5.014515e+00 -6.749513e-04 
5.009910e+00 -6.800591e-04 
5.005305e+00 -6.851680e-04 
5.000701e+00 -6.902780e-04 
4.996096e+00 -6.953891e-04 
4.991491e+00 -7.005014e-04 
4.986887e+00 -7.056147e-04 
4.982282e+00 -7.107292e-04 
4.977678e+00 -7.158447e-04 
4.973073e+00 -7.209614e-04 
4.968468e+00 -7.260791e-04 
4.963864e+00 -7.311979e-04 
4.959259e+00 -7.363179e-04 
4.954655e+00 -7.414389e-04 
4.950050e+00 -7.465609e-04 
4.945445e+00 -7.516841e-04 
4.940841e+00 -7.568083e-04 
4.936236e+00 -7.619336e-04 
4.931632e+00 -7.670600e-04 
4.927027e+00 -7.721874e-04 
4.922422e+00 -7.773159e-04 
4.917818e+00 -7.824455e-04 
4.913213e+00 -7.875760e-04 
4.908609e+00 -7.927077e-04 
4.904004e+00 -7.978404e-04 
4.899399e+00 -8.029741e-04 
4.894795e+00 -8.081088e-04 
4.890190e+00 -8.132446e-04 
4.885586e+00 -8.183815e-04 
4.880981e+00 -8.235193e-04 
4.876376e+00 -8.286582e-04 
4.871772e+00 -8.337981e-04 
4.867167e+00 -8.389390e-04 
4.862563e+00 -8.440809e-04 
4.857958e+00 -8.492238e-04 
4.853353e+00 -8.543677e-04 
4.848749e+00 -8.595126e-04 
4.844144e+00 -8.646585e-04 
4.839540e+00 -8.698054e-04 
4.834935e+00 -8.749533e-04 
4.830330e+00 -8.801022e-04 
4.825726e+00 -8.852520e-04 
4.821121e+00 -8.904028e-04 
4.816517e+00 -8.955546e-04 
4.811912e+00 -9.007074e-04 
4.807307e+00 -9.058611e-04 
4.802703e+00 -9.110158e-04 
4.798098e+00 -9.161715e-04 
4.793493e+00 -9.213280e-04 
4.788889e+00 -9.264856e-04 
4.784284e+00 -9.316441e-04 
4.779680e+00 -9.368035e-04 
4.775075e+00 -9.419638e-04 
4.770470e+00 -9.471251e-04 
4.765866e+00 -9.522873e-04 
4.761261e+00 -9.574504e-04 
4.756657e+00 -9.626145e-04 
4.752052e+00 -9.677794e-04 
4.747447e+00 -9.729453e-04 
4.742843e+00 -9.781121e-04 
4.738238e+00 -9.832797e-04 
4.733634e+00 -9.884483e-04 
4.729029e+00 -9.936178e-04 
4.724424e+00 -9.987881e-04 
4.719820e+00 -1.003959e-03 
4.715215e+00 -1.009131e-03 
4.710611e+00 -1.014304e-03 
4.706006e+00 -1.019478e-03 
4.701401e+00 -1.024653e-03 
4.696797e+00 -1.029829e-03 
4.692192e+00 -1.035005e-03 
4.687588e+00 -1.040182e-03 
4.682983e+00 -1.045360e-03 
4.678378e+00 -1.050539e-03 
4.673774e+00 -1.055719e-03 
4.669169e+00 -1.060900e-03 
4.664565e+00 -1.066081e-03 
4.659960e+00 -1.071264e-03 
4.655355e+00 -1.076447e-03 
4.650751e+00 -1.081631e-03 
4.646146e+00 -1.086815e-03 
4.641542e+00 -1.092001e-03 
4.636937e+00 -1.097187e-03 
4.632332e+00 -1.102374e-03 
4.627728e+00 -1.107562e-03 
4.623123e+00 -1.112751e-03 
4.618519e+00 -1.117941e-03 
4.613914e+00 -1.123131e-03 
4.609309e+00 -1.128322e-03 
4.604705e+00 -1.133514e-03 
4.600100e+00 -1.138706e-03 
4.595495e+00 -1.143900e-03 
4.590891e+00 -1.149094e-03 
4.586286e+00 -1.154288e-03 
4.581682e+00 -1.159484e-03 
4.577077e+00 -1.164680e-03 
4.572472e+00 -1.169877e-03 
4.567868e+00 -1.175075e-03 
4.563263e+00 -1.180274e-03 
4.558659e+00 -1.185473e-03 
4.554054e+00 -1.190673e-03 
4.549449e+00 -1.195873e-03 
4.544845e+00 -1.201075e-03 
4.540240e+00 -1.206277e-03 
4.535636e+00 -1.211479e-03 
4.531031e+00 -1.216683e-03 
4.526426e+00 -1.221887e-03 
4.521822e+00 -1.227091e-03 
4.517217e+00 -1.232297e-03 
4.512613e+00 -1.237503e-03 
4.508008e+00 -1.242710e-03 
4.503403e+00 -1.247917e-03 
4.498799e+00 -1.253125e-03 
4.494194e+00 -1.258334e-03 
4.489590e+00 -1.263543e-03 
4.484985e+00 -1.268753e-03 
4.480380e+00 -1.273963e-03 
4.475776e+00 -1.279175e-03 
4.471171e+00 -1.284386e-03 
4.466567e+00 -1.289599e-03 
4.461962e+00 -1.294812e-03 
4.457357e+00 -1.300025e-03 
4.452753e+00 -1.305239e-03 
4.448148e+00 -1.310454e-03 
4.443544e+00 -1.315670e-03 
4.438939e+00 -1.320885e-03 
4.434334e+00 -1.326102e-03 
4.429730e+00 -1.331319e-03 
4.425125e+00 -1.336537e-03 
4.420521e+00 -1.341755e-03 
4.415916e+00 -1.346973e-03 
4.411311e+00 -1.352193e-03 
4.406707e+00 -1.357412e-03 
4.402102e+00 -1.362633e-03 
4.397497e+00 -1.367853e-03 
4.392893e+00 -1.373075e-03 
4.388288e+00 -1.378297e-03 
4.383684e+00 -1.383519e-03 
4.379079e+00 -1.388742e-03 
4.374474e+00 -1.393965e-03 
4.369870e+00 -1.399189e-03 
4.365265e+00 -1.404413e-03 
4.360661e+00 -1.409638e-03 
4.356056e+00 -1.414863e-03 
4.351451e+00 -1.420089e-03 
4.346847e+00 -1.425315e-03 
4.342242e+00 -1.430541e-03 
4.337638e+00 -1.435768e-03 
4.333033e+00 -1.440996e-03 
4.328428e+00 -1.446224e-03 
4.323824e+00 -1.451452e-03 
4.319219e+00 -1.456681e-03 
4.314615e+00 -1.461910e-03 
4.310010e+00 -1.467139e-03 
4.305405e+00 -1.472369e-03 
4.300801e+00 -1.477599e-03 
4.296196e+00 -1.482830e-03 
4.291592e+00 -1.488061e-03 
4.286987e+00 -1.493292e-03 
4.282382e+00 -1.498524e-03 
4.277778e+00 -1.503756e-03 
4.273173e+00 -1.508989e-03 
4.268569e+00 -1.514222e-03 
4.263964e+00 -1.519455e-03 
4.259359e+00 -1.524688e-03 
4.254755e+00 -1.529922e-03 
4.250150e+00 -1.535156e-03 
4.245546e+00 -1.540390e-03 
4.240941e+00 -1.545625e-03 
4.236336e+00 -1.550860e-03 
4.231732e+00 -1.556095e-03 
4.227127e+00 -1.561331e-03 
4.222523e+00 -1.566567e-03 
4.217918e+00 -1.571803e-03 
4.213313e+00 -1.577039e-03 
4.208709e+00 -1.582276e-03 
4.204104e+00 -1.587512e-03 
4.199499e+00 -1.592749e-03 
4.194895e+00 -1.597987e-03 
4.190290e+00 -1.603224e-03 
4.185686e+00 -1.608462e-03 
4.181081e+00 -1.613700e-03 
4.176476e+00 -1.618938e-03 
4.171872e+00 -1.624176e-03 
4.167267e+00 -1.629415e-03 
4.162663e+00 -1.634653e-03 
4.158058e+00 -1.639892e-03 
4.153453e+00 -1.645131e-03 
4.148849e+00 -1.650370e-03 
4.144244e+00 -1.655610e-03 
4.139640e+00 -1.660849e-03 
4.135035e+00 -1.666088e-03 
4.130430e+00 -1.671328e-03 
4.125826e+00 -1.676568e-03 
4.121221e+00 -1.681808e-03 
4.116617e+00 -1.687048e-03 
4.112012e+00 -1.692288e-03 
4.107407e+00 -1.697528e-03 
4.102803e+00 -1.702768e-03 
4.098198e+00 -1.708008e-03 
4.093594e+00 -1.713249e-03 
4.088989e+00 -1.718489e-03 
4.084384e+00 -1.723729e-03 
4.079780e+00 -1.728970e-03 
4.075175e+00 -1.734210e-03 
4.070571e+00 -1.739451e-03 
4.065966e+00 -1.744691e-03 
4.061361e+00 -1.749932e-03 
4.056757e+00 -1.755172e-03 
4.052152e+00 -1.760413e-03 
4.047548e+00 -1.765653e-03 
4.042943e+00 -1.770893e-03 
4.038338e+00 -1.776134e-03 
4.033734e+00 -1.781374e-03 
4.029129e+00 -1.786614e-03 
4.024525e+00 -1.791854e-03 
4.019920e+00 -1.797095e-03 
4.015315e+00 -1.802335e-03 
4.010711e+00 -1.807574e-03 
4.006106e+00 -1.812814e-03 
4.001502e+00 -1.818054e-03 
3.996897e+00 -1.823293e-03 
3.992292e+00 -1.828533e-03 
3.987688e+00 -1.833772e-03 
3.983083e+00 -1.839011e-03 
3.978478e+00 -1.844250e-03 
3.973874e+00 -1.849489e-03 
3.969269e+00 -1.854728e-03 
3.964665e+00 -1.859966e-03 
3.960060e+00 -1.865204e-03 
3.955455e+00 -1.870442e-03 
3.950851e+00 -1.875680e-03 
3.946246e+00 -1.880918e-03 
3.941642e+00 -1.886155e-03 
3.937037e+00 -1.891392e-03 
3.932432e+00 -1.896629e-03 
3.927828e+00 -1.901866e-03 
3.923223e+00 -1.907102e-03 
3.918619e+00 -1.912338e-03 
3.914014e+00 -1.917574e-03 
3.909409e+00 -1.922809e-03 
3.904805e+00 -1.928045e-03 
3.900200e+00 -1.933279e-03 
3.895596e+00 -1.938514e-03 
3.890991e+00 -1.943748e-03 
3.886386e+00 -1.948982e-03 
3.881782e+00 -1.954215e-03 
3.877177e+00 -1.959449e-03 
3.872573e+00 -1.964681e-03 
3.867968e+00 -1.969914e-03 
3.863363e+00 -1.975146e-03 
3.858759e+00 -1.980377e-03 
3.854154e+00 -1.985608e-03 
3.849550e+00 -1.990839e-03 
3.844945e+00 -1.996069e-03 
3.840340e+00 -2.001299e-03 
3.835736e+00 -2.006528e-03 
3.831131e+00 -2.011757e-03 
3.826527e+00 -2.016985e-03 
3.821922e+00 -2.022213e-03 
3.817317e+00 -2.027441e-03 
3.812713e+00 -2.032668e-03 
3.808108e+00 -2.037894e-03 
3.803504e+00 -2.043120e-03 
3.798899e+00 -2.048345e-03 
3.794294e+00 -2.053570e-03 
3.789690e+00 -2.058794e-03 
3.785085e+00 -2.064017e-03 
3.780480e+00 -2.069240e-03 
3.775876e+00 -2.074463e-03 
3.771271e+00 -2.079685e-03 
3.766667e+00 -2.084906e-03 
3.762062e+00 -2.090126e-03 
3.757457e+00 -2.095346e-03 
3.752853e+00 -2.100565e-03 
3.748248e+00 -2.105784e-03 
3.743644e+00 -2.111002e-03 
3.739039e+00 -2.116219e-03 
3.734434e+00 -2.121435e-03 
3.729830e+00 -2.126651e-03 
3.725225e+00 -2.131866e-03 
3.720621e+00 -2.137080e-03 
3.716016e+00 -2.142294e-03 
3.711411e+00 -2.147507e-03 
3.706807e+00 -2.152719e-03 
3.702202e+00 -2.157930e-03 
3.697598e+00 -2.163141e-03 
3.692993e+00 -2.168350e-03 
3.688388e+00 -2.173559e-03 
3.683784e+00 -2.178767e-03 
3.679179e+00 -2.183974e-03 
3.674575e+00 -2.189180e-03 
3.669970e+00 -2.194386e-03 
3.665365e+00 -2.199590e-03 
3.660761e+00 -2.204794e-03 
3.656156e+00 -2.209997e-03 
3.651552e+00 -2.215199e-03 
3.646947e+00 -2.220400e-03 
3.642342e+00 -2.225600e-03 
3.637738e+00 -2.230799e-03 
3.633133e+00 -2.235997e-03 
3.628529e+00 -2.241194e-03 
3.623924e+00 -2.246390e-03 
3.619319e+00 -2.251585e-03 
3.614715e+00 -2.256779e-03 
3.610110e+00 -2.261972e-03 
3.605506e+00 -2.267164e-03 
3.600901e+00 -2.272355e-03 
3.596296e+00 -2.277545e-03 
3.591692e+00 -2.282734e-03 
3.587087e+00 -2.287921e-03 
3.582482e+00 -2.293108e-03 
3.577878e+00 -2.298293e-03 
3.573273e+00 -2.303478e-03 
3.568669e+00 -2.308661e-03 
3.564064e+00 -2.313843e-03 
3.559459e+00 -2.319024e-03 
3.554855e+00 -2.324203e-03 
3.550250e+00 -2.329382e-03 
3.545646e+00 -2.334559e-03 
3.541041e+00 -2.339735e-03 
3.536436e+00 -2.344910e-03 
3.531832e+00 -2.350083e-03 
3.527227e+00 -2.355255e-03 
3.522623e+00 -2.360426e-03 
3.518018e+00 -2.365596e-03 
3.513413e+00 -2.370764e-03 
3.508809e+00 -2.375931e-03 
3.504204e+00 -2.381097e-03 
3.499600e+00 -2.386261e-03 
3.494995e+00 -2.391424e-03 
3.490390e+00 -2.396586e-03 
3.485786e+00 -2.401746e-03 
3.481181e+00 -2.406905e-03 
3.476577e+00 -2.412062e-03 
3.471972e+00 -2.417218e-03 
3.467367e+00 -2.422372e-03 
3.462763e+00 -2.427525e-03 
3.458158e+00 -2.432676e-03 
3.453554e+00 -2.437826e-03 
3.448949e+00 -2.442975e-03 
3.444344e+00 -2.448122e-03 
3.439740e+00 -2.453267e-03 
3.435135e+00 -2.458411e-03 
3.430531e+00 -2.463553e-03 
3.425926e+00 -2.468693e-03 
3.421321e+00 -2.473832e-03 
3.416717e+00 -2.478970e-03 
3.412112e+00 -2.484105e-03 
3.407508e+00 -2.489240e-03 
3.402903e+00 -2.494372e-03 
3.398298e+00 -2.499503e-03 
3.393694e+00 -2.504632e-03 
3.389089e+00 -2.509759e-03 
3.384484e+00 -2.514884e-03 
3.379880e+00 -2.520008e-03 
3.375275e+00 -2.525130e-03 
3.370671e+00 -2.530250e-03 
3.366066e+00 -2.535369e-03 
3.361461e+00 -2.540485e-03 
3.356857e+00 -2.545600e-03 
3.352252e+00 -2.550713e-03 
3.347648e+00 -2.555824e-03 
3.343043e+00 -2.560933e-03 
3.338438e+00 -2.566040e-03 
3.333834e+00 -2.571146e-03 
3.329229e+00 -2.576249e-03 
3.324625e+00 -2.581351e-03 
3.320020e+00 -2.586450e-03 
3.315415e+00 -2.591548e-03 
3.310811e+00 -2.596643e-03 
3.306206e+00 -2.601737e-03 
3.301602e+00 -2.606828e-03 
3.296997e+00 -2.611917e-03 
3.292392e+00 -2.617005e-03 
3.287788e+00 -2.622090e-03 
3.283183e+00 -2.627173e-03 
3.278579e+00 -2.632254e-03 
3.273974e+00 -2.637333e-03 
3.269369e+00 -2.642410e-03 
3.264765e+00 -2.647484e-03 
3.260160e+00 -2.652557e-03 
3.255556e+00 -2.657627e-03 
3.250951e+00 -2.662695e-03 
3.246346e+00 -2.667760e-03 
3.241742e+00 -2.672824e-03 
3.237137e+00 -2.677885e-03 
3.232533e+00 -2.682943e-03 
3.227928e+00 -2.688000e-03 
3.223323e+00 -2.693054e-03 
3.218719e+00 -2.698106e-03 
3.214114e+00 -2.703155e-03 
3.209510e+00 -2.708202e-03 
3.204905e+00 -2.713247e-03 
3.200300e+00 -2.718289e-03 
3.195696e+00 -2.723328e-03 
3.191091e+00 -2.728366e-03 
3.186486e+00 -2.733400e-03 
3.181882e+00 -2.738432e-03 
3.177277e+00 -2.743462e-03 
3.172673e+00 -2.748489e-03 
3.168068e+00 -2.753514e-03 
3.163463e+00 -2.758536e-03 
3.158859e+00 -2.763555e-03 
3.154254e+00 -2.768572e-03 
3.149650e+00 -2.773586e-03 
3.145045e+00 -2.778597e-03 
3.140440e+00 -2.783606e-03 
3.135836e+00 -2.788612e-03 
3.131231e+00 -2.793615e-03 
3.126627e+00 -2.798615e-03 
3.122022e+00 -2.803613e-03 
3.117417e+00 -2.808608e-03 
3.112813e+00 -2.813600e-03 
3.108208e+00 -2.818589e-03 
3.103604e+00 -2.823576e-03 
3.098999e+00 -2.828559e-03 
3.094394e+00 -2.833540e-03 
3.089790e+00 -2.838518e-03 
3.085185e+00 -2.843493e-03 
3.080581e+00 -2.848464e-03 
3.075976e+00 -2.853433e-03 
3.071371e+00 -2.858399e-03 
3.066767e+00 -2.863362e-03 
3.062162e+00 -2.868322e-03 
3.057558e+00 -2.873278e-03 
3.052953e+00 -2.878232e-03 
3.048348e+00 -2.883183e-03 
3.043744e+00 -2.888130e-03 
3.039139e+00 -2.893074e-03 
3.034535e+00 -2.898015e-03 
3.029930e+00 -2.902953e-03 
3.025325e+00 -2.907888e-03 
3.020721e+00 -2.912819e-03 
3.016116e+00 -2.917747e-03 
3.011512e+00 -2.922672e-03 
3.006907e+00 -2.927594e-03 
3.002302e+00 -2.932512e-03 
2.997698e+00 -2.937427e-03 
2.993093e+00 -2.942338e-03 
2.988488e+00 -2.947246e-03 
2.983884e+00 -2.952151e-03 
2.979279e+00 -2.957052e-03 
2.974675e+00 -2.961950e-03 
2.970070e+00 -2.966844e-03 
2.965465e+00 -2.971735e-03 
2.960861e+00 -2.976622e-03 
2.956256e+00 -2.981505e-03 
2.951652e+00 -2.986385e-03 
2.947047e+00 -2.991262e-03 
2.942442e+00 -2.996134e-03 
2.937838e+00 -3.001003e-03 
2.933233e+00 -3.005869e-03 
2.928629e+00 -3.010730e-03 
2.924024e+00 -3.015588e-03 
2.919419e+00 -3.020443e-03 
2.914815e+00 -3.025293e-03 
2.910210e+00 -3.030140e-03 
2.905606e+00 -3.034982e-03 
2.901001e+00 -3.039821e-03 
2.896396e+00 -3.044656e-03 
2.891792e+00 -3.049487e-03 
2.887187e+00 -3.054314e-03 
2.882583e+00 -3.059138e-03 
2.877978e+00 -3.063957e-03 
2.873373e+00 -3.068772e-03 
2.868769e+00 -3.073583e-03 
2.864164e+00 -3.078390e-03 
2.859560e+00 -3.083193e-03 
2.854955e+00 -3.087992e-03 
2.850350e+00 -3.092787e-03 
2.845746e+00 -3.097577e-03 
2.841141e+00 -3.102364e-03 
2.836537e+00 -3.107146e-03 
2.831932e+00 -3.111924e-03 
2.827327e+00 -3.116698e-03 
2.822723e+00 -3.121467e-03 
2.818118e+00 -3.126232e-03 
2.813514e+00 -3.130993e-03 
2.808909e+00 -3.135749e-03 
2.804304e+00 -3.140501e-03 
2.799700e+00 -3.145248e-03 
2.795095e+00 -3.149991e-03 
2.790490e+00 -3.154730e-03 
2.785886e+00 -3.159464e-03 
2.781281e+00 -3.164193e-03 
2.776677e+00 -3.168918e-03 
2.772072e+00 -3.173638e-03 
2.767467e+00 -3.178354e-03 
2.762863e+00 -3.183065e-03 
2.758258e+00 -3.187771e-03 
2.753654e+00 -3.192472e-03 
2.749049e+00 -3.197169e-03 
2.744444e+00 -3.201861e-03 
2.739840e+00 -3.206549e-03 
2.735235e+00 -3.211231e-03 
2.730631e+00 -3.215909e-03 
2.726026e+00 -3.220581e-03 
2.721421e+00 -3.225249e-03 
2.716817e+00 -3.229912e-03 
2.712212e+00 -3.234570e-03 
2.707608e+00 -3.239223e-03 
2.703003e+00 -3.243870e-03 
2.698398e+00 -3.248513e-03 
2.693794e+00 -3.253151e-03 
2.689189e+00 -3.257783e-03 
2.684585e+00 -3.262411e-03 
2.679980e+00 -3.267033e-03 
2.675375e+00 -3.271650e-03 
2.670771e+00 -3.276262e-03 
2.666166e+00 -3.280868e-03 
2.661562e+00 -3.285469e-03 
2.656957e+00 -3.290065e-03 
2.652352e+00 -3.294656e-03 
2.647748e+00 -3.299241e-03 
2.643143e+00 -3.303820e-03 
2.638539e+00 -3.308394e-03 
2.633934e+00 -3.312963e-03 
2.629329e+00 -3.317526e-03 
2.624725e+00 -3.322084e-03 
2.620120e+00 -3.326636e-03 
2.615516e+00 -3.331182e-03 
2.610911e+00 -3.335723e-03 
2.606306e+00 -3.340258e-03 
2.601702e+00 -3.344787e-03 
2.597097e+00 -3.349311e-03 
2.592492e+00 -3.353829e-03 
2.587888e+00 -3.358341e-03 
2.583283e+00 -3.362847e-03 
2.578679e+00 -3.367347e-03 
2.574074e+00 -3.371842e-03 
2.569469e+00 -3.376330e-03 
2.564865e+00 -3.380813e-03 
2.560260e+00 -3.385289e-03 
2.555656e+00 -3.389760e-03 
2.551051e+00 -3.394224e-03 
2.546446e+00 -3.398682e-03 
2.541842e+00 -3.403134e-03 
2.537237e+00 -3.407580e-03 
2.532633e+00 -3.412020e-03 
2.528028e+00 -3.416453e-03 
2.523423e+00 -3.420881e-03 
2.518819e+00 -3.425301e-03 
2.514214e+00 -3.429716e-03 
2.509610e+00 -3.434124e-03 
2.505005e+00 -3.438526e-03 
2.500400e+00 -3.442921e-03 
2.495796e+00 -3.447310e-03 
2.491191e+00 -3.451692e-03 
2.486587e+00 -3.456068e-03 
2.481982e+00 -3.460437e-03 
2.477377e+00 -3.464799e-03 
2.472773e+00 -3.469155e-03 
2.468168e+00 -3.473504e-03 
2.463564e+00 -3.477847e-03 
2.458959e+00 -3.482182e-03 
2.454354e+00 -3.486511e-03 
2.449750e+00 -3.490833e-03 
2.445145e+00 -3.495148e-03 
2.440541e+00 -3.499456e-03 
2.435936e+00 -3.503758e-03 
2.431331e+00 -3.508052e-03 
2.426727e+00 -3.512339e-03 
2.422122e+00 -3.516619e-03 
2.417518e+00 -3.520892e-03 
2.412913e+00 -3.525158e-03 
2.408308e+00 -3.529417e-03 
2.403704e+00 -3.533668e-03 
2.399099e+00 -3.537913e-03 
2.394494e+00 -3.542150e-03 
2.389890e+00 -3.546379e-03 
2.385285e+00 -3.550602e-03 
2.380681e+00 -3.554816e-03 
2.376076e+00 -3.559024e-03 
2.371471e+00 -3.563224e-03 
2.366867e+00 -3.567416e-03 
2.362262e+00 -3.571601e-03 
2.357658e+00 -3.575779e-03 
2.353053e+00 -3.579948e-03 
2.348448e+00 -3.584110e-03 
2.343844e+00 -3.588265e-03 
2.339239e+00 -3.592411e-03 
2.334635e+00 -3.596550e-03 
2.330030e+00 -3.600681e-03 
2.325425e+00 -3.604804e-03 
2.320821e+00 -3.608919e-03 
2.316216e+00 -3.613026e-03 
2.311612e+00 -3.617125e-03 
2.307007e+00 -3.621217e-03 
2.302402e+00 -3.625300e-03 
2.297798e+00 -3.629375e-03 
2.293193e+00 -3.633442e-03 
2.288589e+00 -3.637500e-03 
2.283984e+00 -3.641551e-03 
2.279379e+00 -3.645593e-03 
2.274775e+00 -3.649627e-03 
2.270170e+00 -3.653652e-03 
2.265566e+00 -3.657669e-03 
2.260961e+00 -3.661678e-03 
2.256356e+00 -3.665678e-03 
2.251752e+00 -3.669670e-03 
2.247147e+00 -3.673653e-03 
2.242543e+00 -3.677628e-03 
2.237938e+00 -3.681593e-03 
2.233333e+00 -3.685551e-03 
2.228729e+00 -3.689499e-03 
2.224124e+00 -3.693439e-03 
2.219520e+00 -3.697370e-03 
2.214915e+00 -3.701292e-03 
2.210310e+00 -3.705205e-03 
2.205706e+00 -3.709109e-03 
2.201101e+00 -3.713004e-03 
2.196496e+00 -3.716891e-03 
2.191892e+00 -3.720768e-03 
2.187287e+00 -3.724636e-03 
2.182683e+00 -3.728495e-03 
2.178078e+00 -3.732344e-03 
2.173473e+00 -3.736185e-03 
2.168869e+00 -3.740016e-03 
2.164264e+00 -3.743838e-03 
2.159660e+00 -3.747650e-03 
2.155055e+00 -3.751453e-03 
2.150450e+00 -3.755247e-03 
2.145846e+00 -3.759031e-03 
2.141241e+00 -3.762805e-03 
2.136637e+00 -3.766570e-03 
2.132032e+00 -3.770325e-03 
2.127427e+00 -3.774071e-03 
2.122823e+00 -3.777807e-03 
2.118218e+00 -3.781533e-03 
2.113614e+00 -3.785249e-03 
2.109009e+00 -3.788956e-03 
2.104404e+00 -3.792652e-03 
2.099800e+00 -3.796339e-03 
2.095195e+00 -3.800015e-03 
2.090591e+00 -3.803682e-03 
2.085986e+00 -3.807338e-03 
2.081381e+00 -3.810984e-03 
2.076777e+00 -3.814620e-03 
2.072172e+00 -3.818246e-03 
2.067568e+00 -3.821862e-03 
2.062963e+00 -3.825467e-03 
2.058358e+00 -3.829062e-03 
2.053754e+00 -3.832646e-03 
2.049149e+00 -3.836220e-03 
2.044545e+00 -3.839784e-03 
2.039940e+00 -3.843337e-03 
2.035335e+00 -3.846879e-03 
2.030731e+00 -3.850411e-03 
2.026126e+00 -3.853932e-03 
2.021522e+00 -3.857442e-03 
2.016917e+00 -3.860942e-03 
2.012312e+00 -3.864430e-03 
2.007708e+00 -3.867908e-03 
2.003103e+00 -3.871375e-03 
1.998498e+00 -3.874831e-03 
1.993894e+00 -3.878276e-03 
1.989289e+00 -3.881709e-03 
1.984685e+00 -3.885132e-03 
1.980080e+00 -3.888544e-03 
1.975475e+00 -3.891944e-03 
1.970871e+00 -3.895333e-03 
1.966266e+00 -3.898710e-03 
1.961662e+00 -3.902077e-03 
1.957057e+00 -3.905432e-03 
1.952452e+00 -3.908775e-03 
1.947848e+00 -3.912107e-03 
1.943243e+00 -3.915427e-03 
1.938639e+00 -3.918736e-03 
1.934034e+00 -3.922033e-03 
1.929429e+00 -3.925319e-03 
1.924825e+00 -3.928592e-03 
1.920220e+00 -3.931854e-03 
1.915616e+00 -3.935104e-03 
1.911011e+00 -3.938342e-03 
1.906406e+00 -3.941568e-03 
1.901802e+00 -3.944783e-03 
1.897197e+00 -3.947985e-03 
1.892593e+00 -3.951175e-03 
1.887988e+00 -3.954352e-03 
1.883383e+00 -3.957518e-03 
1.878779e+00 -3.960672e-03 
1.874174e+00 -3.963813e-03 
1.869570e+00 -3.966941e-03 
1.864965e+00 -3.970058e-03 
1.860360e+00 -3.973162e-03 
1.855756e+00 -3.976253e-03 
1.851151e+00 -3.979332e-03 
1.846547e+00 -3.982398e-03 
1.841942e+00 -3.985452e-03 
1.837337e+00 -3.988493e-03 
1.832733e+00 -3.991521e-03 
1.828128e+00 -3.994537e-03 
1.823524e+00 -3.997539e-03 
1.818919e+00 -4.000529e-03 
1.814314e+00 -4.003505e-03 
1.809710e+00 -4.006469e-03 
1.805105e+00 -4.009420e-03 
1.800501e+00 -4.012357e-03 
1.795896e+00 -4.015282e-03 
1.791291e+00 -4.018193e-03 
1.786687e+00 -4.021091e-03 
1.782082e+00 -4.023975e-03 
1.777477e+00 -4.026847e-03 
1.772873e+00 -4.029705e-03 
1.768268e+00 -4.032549e-03 
1.763664e+00 -4.035380e-03 
1.759059e+00 -4.038197e-03 
1.754454e+00 -4.041001e-03 
1.749850e+00 -4.043791e-03 
1.745245e+00 -4.046567e-03 
1.740641e+00 -4.049330e-03 
1.736036e+00 -4.052079e-03 
1.731431e+00 -4.054814e-03 
1.726827e+00 -4.057535e-03 
1.722222e+00 -4.060242e-03 
1.717618e+00 -4.062934e-03 
1.713013e+00 -4.065613e-03 
1.708408e+00 -4.068278e-03 
1.703804e+00 -4.070929e-03 
1.699199e+00 -4.073565e-03 
1.694595e+00 -4.076187e-03 
1.689990e+00 -4.078795e-03 
1.685385e+00 -4.081388e-03 
1.680781e+00 -4.083967e-03 
1.676176e+00 -4.086532e-03 
1.671572e+00 -4.089082e-03 
1.666967e+00 -4.091617e-03 
1.662362e+00 -4.094138e-03 
1.657758e+00 -4.096644e-03 
1.653153e+00 -4.099135e-03 
1.648549e+00 -4.101612e-03 
1.643944e+00 -4.104073e-03 
1.639339e+00 -4.106520e-03 
1.634735e+00 -4.108952e-03 
1.630130e+00 -4.111368e-03 
1.625526e+00 -4.113770e-03 
1.620921e+00 -4.116157e-03 
1.616316e+00 -4.118528e-03 
1.611712e+00 -4.120884e-03 
1.607107e+00 -4.123225e-03 
1.602503e+00 -4.125551e-03 
1.597898e+00 -4.127862e-03 
1.593293e+00 -4.130156e-03 
1.588689e+00 -4.132436e-03 
1.584084e+00 -4.134700e-03 
1.579479e+00 -4.136948e-03 
1.574875e+00 -4.139181e-03 
1.570270e+00 -4.141398e-03 
1.565666e+00 -4.143599e-03 
1.561061e+00 -4.145785e-03 
1.556456e+00 -4.147955e-03 
1.551852e+00 -4.150109e-03 
1.547247e+00 -4.152247e-03 
1.542643e+00 -4.154369e-03 
1.538038e+00 -4.156475e-03 
1.533433e+00 -4.158565e-03 
1.528829e+00 -4.160639e-03 
1.524224e+00 -4.162696e-03 
1.519620e+00 -4.164738e-03 
1.515015e+00 -4.166763e-03 
1.510410e+00 -4.168772e-03 
1.505806e+00 -4.170764e-03 
1.501201e+00 -4.172740e-03 
1.496597e+00 -4.174699e-03 
1.491992e+00 -4.176642e-03 
1.487387e+00 -4.178569e-03 
1.482783e+00 -4.180479e-03 
1.478178e+00 -4.182372e-03 
1.473574e+00 -4.184248e-03 
1.468969e+00 -4.186108e-03 
1.464364e+00 -4.187951e-03 
1.459760e+00 -4.189776e-03 
1.455155e+00 -4.191585e-03 
1.450551e+00 -4.193377e-03 
1.445946e+00 -4.195152e-03 
1.441341e+00 -4.196910e-03 
1.436737e+00 -4.198651e-03 
1.432132e+00 -4.200375e-03 
1.427528e+00 -4.202081e-03 
1.422923e+00 -4.203770e-03 
1.418318e+00 -4.205442e-03 
1.413714e+00 -4.207096e-03 
1.409109e+00 -4.208733e-03 
1.404505e+00 -4.210353e-03 
1.399900e+00 -4.211955e-03 
1.395295e+00 -4.213539e-03 
1.390691e+00 -4.215106e-03 
1.386086e+00 -4.216656e-03 
1.381481e+00 -4.218187e-03 
1.376877e+00 -4.219701e-03 
1.372272e+00 -4.221197e-03 
1.367668e+00 -4.222675e-03 
1.363063e+00 -4.224135e-03 
1.358458e+00 -4.225577e-03 
1.353854e+00 -4.227002e-03 
1.349249e+00 -4.228408e-03 
1.344645e+00 -4.229796e-03 
1.340040e+00 -4.231166e-03 
1.335435e+00 -4.232518e-03 
1.330831e+00 -4.233852e-03 
1.326226e+00 -4.235167e-03 
1.321622e+00 -4.236464e-03 
1.317017e+00 -4.237743e-03 
1.312412e+00 -4.239004e-03 
1.307808e+00 -4.240245e-03 
1.303203e+00 -4.241469e-03 
1.298599e+00 -4.242674e-03 
1.293994e+00 -4.243860e-03 
1.289389e+00 -4.245028e-03 
1.284785e+00 -4.246177e-03 
1.280180e+00 -4.247307e-03 
1.275576e+00 -4.248419e-03 
1.270971e+00 -4.249511e-03 
1.266366e+00 -4.250585e-03 
1.261762e+00 -4.251640e-03 
1.257157e+00 -4.252676e-03 
1.252553e+00 -4.253693e-03 
1.247948e+00 -4.254692e-03 
1.243343e+00 -4.255671e-03 
1.238739e+00 -4.256631e-03 
1.234134e+00 -4.257571e-03 
1.229530e+00 -4.258493e-03 
1.224925e+00 -4.259395e-03 
1.220320e+00 -4.260278e-03 
1.215716e+00 -4.261142e-03 
1.211111e+00 -4.261987e-03 
1.206507e+00 -4.262812e-03 
1.201902e+00 -4.263617e-03 
1.197297e+00 -4.264403e-03 
1.192693e+00 -4.265170e-03 
1.188088e+00 -4.265917e-03 
1.183483e+00 -4.266644e-03 
1.178879e+00 -4.267352e-03 
1.174274e+00 -4.268040e-03 
1.169670e+00 -4.268709e-03 
1.165065e+00 -4.269358e-03 
1.160460e+00 -4.269986e-03 
1.155856e+00 -4.270596e-03 
1.151251e+00 -4.271185e-03 
1.146647e+00 -4.271754e-03 
1.142042e+00 -4.272303e-03 
1.137437e+00 -4.272833e-03 
1.132833e+00 -4.273342e-03 
1.128228e+00 -4.273831e-03 
1.123624e+00 -4.274301e-03 
1.119019e+00 -4.274750e-03 
1.114414e+00 -4.275179e-03 
1.109810e+00 -4.275587e-03 
1.105205e+00 -4.275976e-03 
1.100601e+00 -4.276344e-03 
1.095996e+00 -4.276692e-03 
1.091391e+00 -4.277020e-03 
1.086787e+00 -4.277327e-03 
1.082182e+00 -4.277614e-03 
1.077578e+00 -4.277880e-03 
1.072973e+00 -4.278126e-03 
1.068368e+00 -4.278351e-03 
1.063764e+00 -4.278556e-03 
1.059159e+00 -4.278740e-03 
1.054555e+00 -4.278904e-03 
1.049950e+00 -4.279047e-03 
1.045345e+00 -4.279169e-03 
1.040741e+00 -4.279271e-03 
1.036136e+00 -4.279352e-03 
1.031532e+00 -4.279412e-03 
1.026927e+00 -4.279451e-03 
1.022322e+00 -4.279469e-03 
1.017718e+00 -4.279467e-03 
1.013113e+00 -4.279444e-03 
1.008509e+00 -4.279400e-03 
1.003904e+00 -4.279334e-03 
9.992993e-01 -4.279248e-03 
9.946947e-01 -4.279141e-03 
9.900901e-01 -4.279013e-03 
9.854855e-01 -4.278864e-03 
9.808809e-01 -4.278694e-03 
9.762763e-01 -4.278502e-03 
9.716717e-01 -4.278290e-03 
9.670671e-01 -4.278056e-03 
9.624625e-01 -4.277801e-03 
9.578579e-01 -4.277525e-03 
9.532533e-01 -4.277227e-03 
9.486486e-01 -4.276909e-03 
9.440440e-01 -4.276569e-03 
9.394394e-01 -4.276207e-03 
9.348348e-01 -4.275825e-03 
9.302302e-01 -4.275421e-03 
9.256256e-01 -4.274995e-03 
9.210210e-01 -4.274548e-03 
9.164164e-01 -4.274080e-03 
9.118118e-01 -4.273590e-03 
9.072072e-01 -4.273079e-03 
9.026026e-01 -4.272546e-03 
8.979980e-01 -4.271992e-03 
8.933934e-01 -4.271416e-03 
8.887888e-01 -4.270819e-03 
8.841842e-01 -4.270200e-03 
8.795796e-01 -4.269559e-03 
8.749750e-01 -4.268897e-03 
8.703704e-01 -4.268213e-03 
8.657658e-01 -4.267507e-03 
8.611612e-01 -4.266780e-03 
8.565566e-01 -4.266031e-03 
8.519520e-01 -4.265260e-03 
8.473473e-01 -4.264468e-03 
8.427427e-01 -4.263653e-03 
8.381381e-01 -4.262817e-03 
8.335335e-01 -4.261959e-03 
8.289289e-01 -4.261080e-03 
8.243243e-01 -4.260178e-03 
8.197197e-01 -4.259255e-03 
8.151151e-01 -4.258309e-03 
8.105105e-01 -4.257342e-03 
8.059059e-01 -4.256353e-03 
8.013013e-01 -4.255342e-03 
7.966967e-01 -4.254309e-03 
7.920921e-01 -4.253254e-03 
7.874875e-01 -4.252177e-03 
7.828829e-01 -4.251079e-03 
7.782783e-01 -4.249958e-03 
7.736737e-01 -4.248815e-03 
7.690691e-01 -4.247650e-03 
7.644645e-01 -4.246463e-03 
7.598599e-01 -4.245255e-03 
7.552553e-01 -4.244024e-03 
7.506507e-01 -4.242771e-03 
7.460460e-01 -4.241496e-03 
7.414414e-01 -4.240199e-03 
7.368368e-01 -4.238880e-03 
7.322322e-01 -4.237538e-03 
7.276276e-01 -4.236175e-03 
7.230230e-01 -4.234789e-03 
7.184184e-01 -4.233382e-03 
7.138138e-01 -4.231952e-03 
7.092092e-01 -4.230500e-03 
7.046046e-01 -4.229026e-03 
7.000000e-01 -4.227530e-03 
7.000000e-01 -1.211767e-02 


==> Figures/4pt_I_sig_Tot_muZ/points_3.dat <==
-1.280000e+02 3.293127e+01 
-1.277447e+02 3.208252e+01 
-1.274895e+02 3.125564e+01 
-1.272342e+02 3.045007e+01 
-1.269790e+02 2.966525e+01 
-1.267237e+02 2.890066e+01 
-1.264685e+02 2.815577e+01 
-1.262132e+02 2.743007e+01 
-1.259580e+02 2.672307e+01 
-1.257027e+02 2.603429e+01 
-1.254474e+02 2.536325e+01 
-1.251922e+02 2.470951e+01 
-1.249369e+02 2.407261e+01 
-1.246817e+02 2.345212e+01 
-1.244264e+02 2.284762e+01 
-1.241712e+02 2.225869e+01 
-1.239159e+02 2.168495e+01 
-1.236607e+02 2.112598e+01 
-1.234054e+02 2.058142e+01 
-1.231502e+02 2.005089e+01 
-1.228949e+02 1.953402e+01 
-1.226396e+02 1.903048e+01 
-1.223844e+02 1.853991e+01 
-1.221291e+02 1.806199e+01 
-1.218739e+02 1.759637e+01 
-1.216186e+02 1.714276e+01 
-1.213634e+02 1.670083e+01 
-1.211081e+02 1.627029e+01 
-1.208529e+02 1.585084e+01 
-1.205976e+02 1.544220e+01 
-1.203423e+02 1.504409e+01 
-1.200871e+02 1.465624e+01 
-1.198318e+02 1.427838e+01 
-1.195766e+02 1.391026e+01 
-1.193213e+02 1.355162e+01 
-1.190661e+02 1.320223e+01 
-1.188108e+02 1.286184e+01 
-1.185556e+02 1.253022e+01 
-1.183003e+02 1.220714e+01 
-1.180450e+02 1.189239e+01 
-1.177898e+02 1.158574e+01 
-1.175345e+02 1.128700e+01 
-1.172793e+02 1.099596e+01 
-1.170240e+02 1.071242e+01 
-1.167688e+02 1.043618e+01 
-1.165135e+02 1.016706e+01 
-1.162583e+02 9.904873e+00 
-1.160030e+02 9.649443e+00 
-1.157477e+02 9.400595e+00 
-1.154925e+02 9.158159e+00 
-1.152372e+02 8.921969e+00 
-1.149820e+02 8.691866e+00 
-1.147267e+02 8.467691e+00 
-1.144715e+02 8.249293e+00 
-1.142162e+02 8.036522e+00 
-1.139610e+02 7.829234e+00 
-1.137057e+02 7.627287e+00 
-1.134505e+02 7.430543e+00 
-1.131952e+02 7.238869e+00 
-1.129399e+02 7.052134e+00 
-1.126847e+02 6.870210e+00 
-1.124294e+02 6.692974e+00 
-1.121742e+02 6.520305e+00 
-1.119189e+02 6.352084e+00 
-1.116637e+02 6.188199e+00 
-1.114084e+02 6.028536e+00 
-1.111532e+02 5.872987e+00 
-1.108979e+02 5.721446e+00 
-1.106426e+02 5.573810e+00 
-1.103874e+02 5.429978e+00 
-1.101321e+02 5.289853e+00 
-1.098769e+02 5.153337e+00 
-1.096216e+02 5.020340e+00 
-1.093664e+02 4.890769e+00 
-1.091111e+02 4.764537e+00 
-1.088559e+02 4.641557e+00 
-1.086006e+02 4.521747e+00 
-1.083453e+02 4.405023e+00 
-1.080901e+02 4.291307e+00 
-1.078348e+02 4.180521e+00 
-1.075796e+02 4.072590e+00 
-1.073243e+02 3.967440e+00 
-1.070691e+02 3.864999e+00 
-1.068138e+02 3.765198e+00 
-1.065586e+02 3.667968e+00 
-1.063033e+02 3.573244e+00 
-1.060480e+02 3.480960e+00 
-1.057928e+02 3.391055e+00 
-1.055375e+02 3.303466e+00 
-1.052823e+02 3.218133e+00 
-1.050270e+02 3.135000e+00 
-1.047718e+02 3.054009e+00 
-1.045165e+02 2.975104e+00 
-1.042613e+02 2.898233e+00 
-1.040060e+02 2.823342e+00 
-1.037508e+02 2.750381e+00 
-1.034955e+02 2.679300e+00 
-1.032402e+02 2.610051e+00 
-1.029850e+02 2.542586e+00 
-1.027297e+02 2.476859e+00 
-1.024745e+02 2.412826e+00 
-1.022192e+02 2.350443e+00 
-1.019640e+02 2.289667e+00 
-1.017087e+02 2.230457e+00 
-1.014535e+02 2.172773e+00 
-1.011982e+02 2.116575e+00 
-1.009429e+02 2.061825e+00 
-1.006877e+02 2.008486e+00 
-1.004324e+02 1.956522e+00 
-1.001772e+02 1.905896e+00 
-9.992192e+01 1.856575e+00 
-9.966667e+01 1.808524e+00 
-9.941141e+01 1.761712e+00 
-9.915616e+01 1.716106e+00 
-9.890090e+01 1.671675e+00 
-9.864565e+01 1.628389e+00 
-9.839039e+01 1.586218e+00 
-9.813514e+01 1.545134e+00 
-9.787988e+01 1.505109e+00 
-9.762462e+01 1.466115e+00 
-9.736937e+01 1.428125e+00 
-9.711411e+01 1.391115e+00 
-9.685886e+01 1.355058e+00 
-9.660360e+01 1.319930e+00 
-9.634835e+01 1.285707e+00 
-9.609309e+01 1.252366e+00 
-9.583784e+01 1.219884e+00 
-9.558258e+01 1.188240e+00 
-9.532733e+01 1.157410e+00 
-9.507207e+01 1.127375e+00 
-9.481682e+01 1.098114e+00 
-9.456156e+01 1.069607e+00 
-9.430631e+01 1.041834e+00 
-9.405105e+01 1.014777e+00 
-9.379580e+01 9.884172e-01 
-9.354054e+01 9.627366e-01 
-9.328529e+01 9.377176e-01 
-9.303003e+01 9.133434e-01 
-9.277477e+01 8.895971e-01 
-9.251952e+01 8.664628e-01 
-9.226426e+01 8.439245e-01 
-9.200901e+01 8.219670e-01 
-9.175375e+01 8.005753e-01 
-9.149850e+01 7.797347e-01 
-9.124324e+01 7.594312e-01 
-9.098799e+01 7.396508e-01 
-9.073273e+01 7.203801e-01 
-9.047748e+01 7.016059e-01 
-9.022222e+01 6.833155e-01 
-8.996697e+01 6.654964e-01 
-8.971171e+01 6.481364e-01 
-8.945646e+01 6.312237e-01 
-8.920120e+01 6.147468e-01 
-8.894595e+01 5.986945e-01 
-8.869069e+01 5.830558e-01 
-8.843544e+01 5.678201e-01 
-8.818018e+01 5.529769e-01 
-8.792492e+01 5.385162e-01 
-8.766967e+01 5.244281e-01 
-8.741441e+01 5.107030e-01 
-8.715916e+01 4.973316e-01 
-8.690390e+01 4.843047e-01 
-8.664865e+01 4.716134e-01 
-8.639339e+01 4.592492e-01 
-8.613814e+01 4.472036e-01 
-8.588288e+01 4.354683e-01 
-8.562763e+01 4.240354e-01 
-8.537237e+01 4.128972e-01 
-8.511712e+01 4.020459e-01 
-8.486186e+01 3.914742e-01 
-8.460661e+01 3.811749e-01 
-8.435135e+01 3.711410e-01 
-8.409610e+01 3.613656e-01 
-8.384084e+01 3.518422e-01 
-8.358559e+01 3.425641e-01 
-8.333033e+01 3.335250e-01 
-8.307508e+01 3.247189e-01 
-8.281982e+01 3.161397e-01 
-8.256456e+01 3.077816e-01 
-8.230931e+01 2.996388e-01 
-8.205405e+01 2.917058e-01 
-8.179880e+01 2.839772e-01 
-8.154354e+01 2.764478e-01 
-8.128829e+01 2.691124e-01 
-8.103303e+01 2.619660e-01 
-8.077778e+01 2.550037e-01 
-8.052252e+01 2.482209e-01 
-8.026727e+01 2.416128e-01 
-8.001201e+01 2.351750e-01 
-7.975676e+01 2.289030e-01 
-7.950150e+01 2.227927e-01 
-7.924625e+01 2.168398e-01 
-7.899099e+01 2.110403e-01 
-7.873574e+01 2.053902e-01 
-7.848048e+01 1.998858e-01 
-7.822523e+01 1.945231e-01 
-7.796997e+01 1.892986e-01 
-7.771471e+01 1.842088e-01 
-7.745946e+01 1.792501e-01 
-7.720420e+01 1.744192e-01 
-7.694895e+01 1.697127e-01 
-7.669369e+01 1.651275e-01 
-7.643844e+01 1.606605e-01 
-7.618318e+01 1.563086e-01 
-7.592793e+01 1.520688e-01 
-7.567267e+01 1.479382e-01 
-7.541742e+01 1.439141e-01 
-7.516216e+01 1.399937e-01 
-7.490691e+01 1.361742e-01 
-7.465165e+01 1.324532e-01 
-7.439640e+01 1.288281e-01 
-7.414114e+01 1.252964e-01 
-7.388589e+01 1.218557e-01 
-7.363063e+01 1.185036e-01 
-7.337538e+01 1.152380e-01 
-7.312012e+01 1.120564e-01 
-7.286486e+01 1.089569e-01 
-7.260961e+01 1.059372e-01 
-7.235435e+01 1.029953e-01 
-7.209910e+01 1.001292e-01 
-7.184384e+01 9.733697e-02 
-7.158859e+01 9.461669e-02 
-7.133333e+01 9.196650e-02 
-7.107808e+01 8.938459e-02 
-7.082282e+01 8.686922e-02 
-7.056757e+01 8.441865e-02 
-7.031231e+01 8.203123e-02 
-7.005706e+01 7.970533e-02 
-6.980180e+01 7.743936e-02 
-6.954655e+01 7.523177e-02 
-6.929129e+01 7.308107e-02 
-6.903604e+01 7.098579e-02 
-6.878078e+01 6.894449e-02 
-6.852553e+01 6.695579e-02 
-6.827027e+01 6.501833e-02 
-6.801502e+01 6.313080e-02 
-6.775976e+01 6.129190e-02 
-6.750450e+01 5.950039e-02 
-6.724925e+01 5.775503e-02 
-6.699399e+01 5.605465e-02 
-6.673874e+01 5.439808e-02 
-6.648348e+01 5.278420e-02 
-6.622823e+01 5.121190e-02 
-6.597297e+01 4.968012e-02 
-6.571772e+01 4.818780e-02 
-6.546246e+01 4.673394e-02 
-6.520721e+01 4.531754e-02 
-6.495195e+01 4.393763e-02 
-6.469670e+01 4.259328e-02 
-6.444144e+01 4.128357e-02 
-6.418619e+01 4.000761e-02 
-6.393093e+01 3.876452e-02 
-6.367568e+01 3.755347e-02 
-6.342042e+01 3.637362e-02 
-6.316517e+01 3.522417e-02 
-6.290991e+01 3.410434e-02 
-6.265465e+01 3.301336e-02 
-6.239940e+01 3.195050e-02 
-6.214414e+01 3.091502e-02 
-6.188889e+01 2.990622e-02 
-6.163363e+01 2.892342e-02 
-6.137838e+01 2.796594e-02 
-6.112312e+01 2.703313e-02 
-6.086787e+01 2.612435e-02 
-6.061261e+01 2.523900e-02 
-6.035736e+01 2.437645e-02 
-6.010210e+01 2.353613e-02 
-5.984685e+01 2.271747e-02 
-5.959159e+01 2.191989e-02 
-5.933634e+01 2.114287e-02 
-5.908108e+01 2.038587e-02 
-5.882583e+01 1.964838e-02 
-5.857057e+01 1.892989e-02 
-5.831532e+01 1.822991e-02 
-5.806006e+01 1.754797e-02 
-5.780480e+01 1.688360e-02 
-5.754955e+01 1.623634e-02 
-5.729429e+01 1.560577e-02 
-5.703904e+01 1.499144e-02 
-5.678378e+01 1.439295e-02 
-5.652853e+01 1.380987e-02 
-5.627327e+01 1.324182e-02 
-5.601802e+01 1.268841e-02 
-5.576276e+01 1.214925e-02 
-5.550751e+01 1.162399e-02 
-5.525225e+01 1.111226e-02 
-5.499700e+01 1.061372e-02 
-5.474174e+01 1.012802e-02 
-5.448649e+01 9.654840e-03 
-5.423123e+01 9.193851e-03 
-5.397598e+01 8.744740e-03 
-5.372072e+01 8.307202e-03 
-5.346547e+01 7.880937e-03 
-5.321021e+01 7.465656e-03 
-5.295495e+01 7.061075e-03 
-5.269970e+01 6.666919e-03 
-5.244444e+01 6.282919e-03 
-5.218919e+01 5.908814e-03 
-5.193393e+01 5.544348e-03 
-5.167868e+01 5.189274e-03 
-5.142342e+01 4.843348e-03 
-5.116817e+01 4.506336e-03 
-5.091291e+01 4.178008e-03 
-5.065766e+01 3.858140e-03 
-5.040240e+01 3.546514e-03 
-5.014715e+01 3.242917e-03 
-4.989189e+01 2.947143e-03 
-4.963664e+01 2.658990e-03 
-4.938138e+01 2.378262e-03 
-4.912613e+01 2.104768e-03 
-4.887087e+01 1.838321e-03 
-4.861562e+01 1.578739e-03 
-4.836036e+01 1.325846e-03 
-4.810511e+01 1.079469e-03 
-4.784985e+01 8.394403e-04 
-4.759459e+01 6.055965e-04 
-4.733934e+01 3.777782e-04 
-4.708408e+01 1.558300e-04 
-4.682883e+01 -6.039926e-05 
-4.657357e+01 -2.710570e-04 
-4.631832e+01 -4.762867e-04 
-4.606306e+01 -6.762283e-04 
-4.580781e+01 -8.710180e-04 
-4.555255e+01 -1.060789e-03 
-4.529730e+01 -1.245669e-03 
-4.504204e+01 -1.425786e-03 
-4.478679e+01 -1.601262e-03 
-4.453153e+01 -1.772217e-03 
-4.427628e+01 -1.938766e-03 
-4.402102e+01 -2.101024e-03 
-4.376577e+01 -2.259101e-03 
-4.351051e+01 -2.413105e-03 
-4.325526e+01 -2.563141e-03 
-4.300000e+01 -2.709311e-03 
-4.274474e+01 -2.851715e-03 
-4.248949e+01 -2.990449e-03 
-4.223423e+01 -3.125608e-03 
-4.197898e+01 -3.257285e-03 
-4.172372e+01 -3.385569e-03 
-4.146847e+01 -3.510547e-03 
-4.121321e+01 -3.632306e-03 
-4.095796e+01 -3.750926e-03 
-4.070270e+01 -3.866491e-03 
-4.044745e+01 -3.979077e-03 
-4.019219e+01 -4.088763e-03 
-3.993694e+01 -4.195622e-03 
-3.968168e+01 -4.299728e-03 
-3.942643e+01 -4.401152e-03 
-3.917117e+01 -4.499962e-03 
-3.891592e+01 -4.596226e-03 
-3.866066e+01 -4.690009e-03 
-3.840541e+01 -4.781376e-03 
-3.815015e+01 -4.870389e-03 
-3.789489e+01 -4.957108e-03 
-3.763964e+01 -5.041593e-03 
-3.738438e+01 -5.123901e-03 
-3.712913e+01 -5.204088e-03 
-3.687387e+01 -5.282209e-03 
-3.661862e+01 -5.358317e-03 
-3.636336e+01 -5.432464e-03 
-3.610811e+01 -5.504700e-03 
-3.585285e+01 -5.575075e-03 
-3.559760e+01 -5.643637e-03 
-3.534234e+01 -5.710432e-03 
-3.508709e+01 -5.775506e-03 
-3.483183e+01 -5.838903e-03 
-3.457658e+01 -5.900667e-03 
-3.432132e+01 -5.960839e-03 
-3.406607e+01 -6.019461e-03 
-3.381081e+01 -6.076572e-03 
-3.355556e+01 -6.132212e-03 
-3.330030e+01 -6.186418e-03 
-3.304505e+01 -6.239227e-03 
-3.278979e+01 -6.290676e-03 
-3.253453e+01 -6.340798e-03 
-3.227928e+01 -6.389630e-03 
-3.202402e+01 -6.437203e-03 
-3.176877e+01 -6.483550e-03 
-3.151351e+01 -6.528703e-03 
-3.125826e+01 -6.572693e-03 
-3.100300e+01 -6.615549e-03 
-3.074775e+01 -6.657301e-03 
-3.049249e+01 -6.697977e-03 
-3.023724e+01 -6.737605e-03 
-2.998198e+01 -6.776212e-03 
-2.972673e+01 -6.813824e-03 
-2.947147e+01 -6.850467e-03 
-2.921622e+01 -6.886166e-03 
-2.896096e+01 -6.920945e-03 
-2.870571e+01 -6.954828e-03 
-2.845045e+01 -6.987838e-03 
-2.819520e+01 -7.019997e-03 
-2.793994e+01 -7.051328e-03 
-2.768468e+01 -7.081851e-03 
-2.742943e+01 -7.111588e-03 
-2.717417e+01 -7.140558e-03 
-2.691892e+01 -7.168782e-03 
-2.666366e+01 -7.196279e-03 
-2.640841e+01 -7.223067e-03 
-2.615315e+01 -7.249165e-03 
-2.589790e+01 -7.274591e-03 
-2.564264e+01 -7.299361e-03 
-2.538739e+01 -7.323494e-03 
-2.513213e+01 -7.347004e-03 
-2.487688e+01 -7.369909e-03 
-2.462162e+01 -7.392223e-03 
-2.436637e+01 -7.413963e-03 
-2.411111e+01 -7.435142e-03 
-2.385586e+01 -7.455775e-03 
-2.360060e+01 -7.475877e-03 
-2.334535e+01 -7.495461e-03 
-2.309009e+01 -7.514541e-03 
-2.283483e+01 -7.533128e-03 
-2.257958e+01 -7.551237e-03 
-2.232432e+01 -7.568879e-03 
-2.206907e+01 -7.586067e-03 
-2.181381e+01 -7.602812e-03 
-2.155856e+01 -7.619125e-03 
-2.130330e+01 -7.635018e-03 
-2.104805e+01 -7.650501e-03 
-2.079279e+01 -7.665586e-03 
-2.053754e+01 -7.680281e-03 
-2.028228e+01 -7.694598e-03 
-2.002703e+01 -7.708547e-03 
-1.977177e+01 -7.722135e-03 
-1.951652e+01 -7.735374e-03 
-1.926126e+01 -7.748271e-03 
-1.900601e+01 -7.760837e-03 
-1.875075e+01 -7.773078e-03 
-1.849550e+01 -7.785004e-03 
-1.824024e+01 -7.796623e-03 
-1.798498e+01 -7.807942e-03 
-1.772973e+01 -7.818970e-03 
-1.747447e+01 -7.829713e-03 
-1.721922e+01 -7.840180e-03 
-1.696396e+01 -7.850377e-03 
-1.670871e+01 -7.860311e-03 
-1.645345e+01 -7.869990e-03 
-1.619820e+01 -7.879418e-03 
-1.594294e+01 -7.888604e-03 
-1.568769e+01 -7.897554e-03 
-1.543243e+01 -7.906272e-03 
-1.517718e+01 -7.914766e-03 
-1.492192e+01 -7.923041e-03 
-1.466667e+01 -7.931103e-03 
-1.441141e+01 -7.938958e-03 
-1.415616e+01 -7.946609e-03 
-1.390090e+01 -7.954064e-03 
-1.364565e+01 -7.961327e-03 
-1.339039e+01 -7.968402e-03 
-1.313514e+01 -7.975295e-03 
-1.287988e+01 -7.982011e-03 
-1.262462e+01 -7.988553e-03 
-1.236937e+01 -7.994927e-03 
-1.211411e+01 -8.001137e-03 
-1.185886e+01 -8.007186e-03 
-1.160360e+01 -8.013080e-03 
-1.134835e+01 -8.018822e-03 
-1.109309e+01 -8.024416e-03 
-1.083784e+01 -8.029866e-03 
-1.058258e+01 -8.035175e-03 
-1.032733e+01 -8.040348e-03 
-1.007207e+01 -8.045387e-03 
-9.816817e+00 -8.050296e-03 
-9.561562e+00 -8.055079e-03 
-9.306306e+00 -8.059739e-03 
-9.051051e+00 -8.064279e-03 
-8.795796e+00 -8.068701e-03 
-8.540541e+00 -8.073010e-03 
-8.285285e+00 -8.077208e-03 
-8.030030e+00 -8.081297e-03 
-7.774775e+00 -8.085282e-03 
-7.519520e+00 -8.089163e-03 
-7.264264e+00 -8.092945e-03 
-7.009009e+00 -8.096629e-03 
-6.753754e+00 -8.100218e-03 
-6.498498e+00 -8.103714e-03 
-6.243243e+00 -8.107121e-03 
-5.987988e+00 -8.110440e-03 
-5.732733e+00 -8.113673e-03 
-5.477477e+00 -8.116823e-03 
-5.222222e+00 -8.119892e-03 
-4.966967e+00 -8.122881e-03 
-4.711712e+00 -8.125794e-03 
-4.456456e+00 -8.128632e-03 
-4.201201e+00 -8.131396e-03 
-3.945946e+00 -8.134089e-03 
-3.690691e+00 -8.136713e-03 
-3.435435e+00 -8.139270e-03 
-3.180180e+00 -8.141760e-03 
-2.924925e+00 -8.144186e-03 
-2.669670e+00 -8.146550e-03 
-2.414414e+00 -8.148853e-03 
-2.159159e+00 -8.151096e-03 
-1.903904e+00 -8.153282e-03 
-1.648649e+00 -8.155411e-03 
-1.393393e+00 -8.157486e-03 
-1.138138e+00 -8.159507e-03 
-8.828829e-01 -8.161476e-03 
-6.276276e-01 -8.163394e-03 
-3.723724e-01 -8.165263e-03 
-1.171171e-01 -8.167083e-03 
1.381381e-01 -8.168857e-03 
3.933934e-01 -8.170585e-03 
6.486486e-01 -8.172268e-03 
9.039039e-01 -8.173909e-03 
1.159159e+00 -8.175506e-03 
1.414414e+00 -8.177063e-03 
1.669670e+00 -8.178580e-03 
1.924925e+00 -8.180057e-03 
2.180180e+00 -8.181497e-03 
2.435435e+00 -8.182899e-03 
2.690691e+00 -8.184265e-03 
2.945946e+00 -8.185596e-03 
3.201201e+00 -8.186893e-03 
3.456456e+00 -8.188156e-03 
3.711712e+00 -8.189387e-03 
3.966967e+00 -8.190586e-03 
4.222222e+00 -8.191754e-03 
4.477477e+00 -8.192892e-03 
4.732733e+00 -8.194001e-03 
4.987988e+00 -8.195081e-03 
5.243243e+00 -8.196133e-03 
5.498498e+00 -8.197158e-03 
5.753754e+00 -8.198157e-03 
6.009009e+00 -8.199130e-03 
6.264264e+00 -8.200078e-03 
6.519520e+00 -8.201002e-03 
6.774775e+00 -8.201902e-03 
7.030030e+00 -8.202778e-03 
7.285285e+00 -8.203632e-03 
7.540541e+00 -8.204464e-03 
7.795796e+00 -8.205275e-03 
8.051051e+00 -8.206064e-03 
8.306306e+00 -8.206834e-03 
8.561562e+00 -8.207583e-03 
8.816817e+00 -8.208313e-03 
9.072072e+00 -8.209025e-03 
9.327327e+00 -8.209718e-03 
9.582583e+00 -8.210393e-03 
9.837838e+00 -8.211050e-03 
1.009309e+01 -8.211691e-03 
1.034835e+01 -8.212316e-03 
1.060360e+01 -8.212924e-03 
1.085886e+01 -8.213516e-03 
1.111411e+01 -8.214094e-03 
1.136937e+01 -8.214656e-03 
1.162462e+01 -8.215204e-03 
1.187988e+01 -8.215738e-03 
1.213514e+01 -8.216258e-03 
1.239039e+01 -8.216765e-03 
1.264565e+01 -8.217258e-03 
1.290090e+01 -8.217739e-03 
1.315616e+01 -8.218207e-03 
1.341141e+01 -8.218664e-03 
1.366667e+01 -8.219109e-03 
1.392192e+01 -8.219542e-03 
1.417718e+01 -8.219964e-03 
1.443243e+01 -8.220375e-03 
1.468769e+01 -8.220775e-03 
1.494294e+01 -8.221166e-03 
1.519820e+01 -8.221546e-03 
1.545345e+01 -8.221916e-03 
1.570871e+01 -8.222277e-03 
1.596396e+01 -8.222629e-03 
1.621922e+01 -8.222971e-03 
1.647447e+01 -8.223305e-03 
1.672973e+01 -8.223630e-03 
1.698498e+01 -8.223947e-03 
1.724024e+01 -8.224255e-03 
1.749550e+01 -8.224556e-03 
1.775075e+01 -8.224849e-03 
1.800601e+01 -8.225134e-03 
1.826126e+01 -8.225412e-03 
1.851652e+01 -8.225683e-03 
1.877177e+01 -8.225946e-03 
1.902703e+01 -8.226203e-03 
1.928228e+01 -8.226454e-03 
1.953754e+01 -8.226698e-03 
1.979279e+01 -8.226935e-03 
2.004805e+01 -8.227167e-03 
2.030330e+01 -8.227392e-03 
2.055856e+01 -8.227612e-03 
2.081381e+01 -8.227826e-03 
2.106907e+01 -8.228035e-03 
2.132432e+01 -8.228238e-03 
2.157958e+01 -8.228436e-03 
2.183483e+01 -8.228629e-03 
2.209009e+01 -8.228817e-03 
2.234535e+01 -8.229000e-03 
2.260060e+01 -8.229178e-03 
2.285586e+01 -8.229352e-03 
2.311111e+01 -8.229521e-03 
2.336637e+01 -8.229686e-03 
2.362162e+01 -8.229847e-03 
2.387688e+01 -8.230003e-03 
2.413213e+01 -8.230156e-03 
2.438739e+01 -8.230304e-03 
2.464264e+01 -8.230449e-03 
2.489790e+01 -8.230590e-03 
2.515315e+01 -8.230727e-03 
2.540841e+01 -8.230861e-03 
2.566366e+01 -8.230991e-03 
2.591892e+01 -8.231118e-03 
2.617417e+01 -8.231242e-03 
2.642943e+01 -8.231363e-03 
2.668468e+01 -8.231480e-03 
2.693994e+01 -8.231594e-03 
2.719520e+01 -8.231706e-03 
2.745045e+01 -8.231815e-03 
2.770571e+01 -8.231920e-03 
2.796096e+01 -8.232023e-03 
2.821622e+01 -8.232124e-03 
2.847147e+01 -8.232222e-03 
2.872673e+01 -8.232317e-03 
2.898198e+01 -8.232410e-03 
2.923724e+01 -8.232500e-03 
2.949249e+01 -8.232588e-03 
2.974775e+01 -8.232674e-03 
3.000300e+01 -8.232758e-03 
3.025826e+01 -8.232839e-03 
3.051351e+01 -8.232919e-03 
3.076877e+01 -8.232996e-03 
3.102402e+01 -8.233072e-03 
3.127928e+01 -8.233145e-03 
3.153453e+01 -8.233216e-03 
3.178979e+01 -8.233286e-03 
3.204505e+01 -8.233354e-03 
3.230030e+01 -8.233420e-03 
3.255556e+01 -8.233485e-03 
3.281081e+01 -8.233547e-03 
3.306607e+01 -8.233608e-03 
3.332132e+01 -8.233668e-03 
3.357658e+01 -8.233726e-03 
3.383183e+01 -8.233783e-03 
3.408709e+01 -8.233838e-03 
3.434234e+01 -8.233891e-03 
3.459760e+01 -8.233944e-03 
3.485285e+01 -8.233995e-03 
3.510811e+01 -8.234044e-03 
3.536336e+01 -8.234093e-03 
3.561862e+01 -8.234140e-03 
3.587387e+01 -8.234186e-03 
3.612913e+01 -8.234230e-03 
3.638438e+01 -8.234274e-03 
3.663964e+01 -8.234316e-03 
3.689489e+01 -8.234358e-03 
3.715015e+01 -8.234398e-03 
3.740541e+01 -8.234437e-03 
3.766066e+01 -8.234475e-03 
3.791592e+01 -8.234513e-03 
3.817117e+01 -8.234549e-03 
3.842643e+01 -8.234584e-03 
3.868168e+01 -8.234619e-03 
3.893694e+01 -8.234652e-03 
3.919219e+01 -8.234685e-03 
3.944745e+01 -8.234717e-03 
3.970270e+01 -8.234748e-03 
3.995796e+01 -8.234778e-03 
4.021321e+01 -8.234807e-03 
4.046847e+01 -8.234836e-03 
4.072372e+01 -8.234864e-03 
4.097898e+01 -8.234891e-03 
4.123423e+01 -8.234918e-03 
4.148949e+01 -8.234944e-03 
4.174474e+01 -8.234969e-03 
4.200000e+01 -8.234993e-03 
4.225526e+01 -8.235017e-03 
4.251051e+01 -8.235040e-03 
4.276577e+01 -8.235063e-03 
4.302102e+01 -8.235085e-03 
4.327628e+01 -8.235107e-03 
4.353153e+01 -8.235128e-03 
4.378679e+01 -8.235148e-03 
4.404204e+01 -8.235168e-03 
4.429730e+01 -8.235187e-03 
4.455255e+01 -8.235206e-03 
4.480781e+01 -8.235225e-03 
4.506306e+01 -8.235243e-03 
4.531832e+01 -8.235260e-03 
4.557357e+01 -8.235277e-03 
4.582883e+01 -8.235294e-03 
4.608408e+01 -8.235310e-03 
4.633934e+01 -8.235326e-03 
4.659459e+01 -8.235341e-03 
4.684985e+01 -8.235356e-03 
4.710511e+01 -8.235370e-03 
4.736036e+01 -8.235385e-03 
4.761562e+01 -8.235398e-03 
4.787087e+01 -8.235412e-03 
4.812613e+01 -8.235425e-03 
4.838138e+01 -8.235438e-03 
4.863664e+01 -8.235450e-03 
4.889189e+01 -8.235462e-03 
4.914715e+01 -8.235474e-03 
4.940240e+01 -8.235486e-03 
4.965766e+01 -8.235497e-03 
4.991291e+01 -8.235508e-03 
5.016817e+01 -8.235518e-03 
5.042342e+01 -8.235529e-03 
5.067868e+01 -8.235539e-03 
5.093393e+01 -8.235549e-03 
5.118919e+01 -8.235558e-03 
5.144444e+01 -8.235568e-03 
5.169970e+01 -8.235577e-03 
5.195495e+01 -8.235586e-03 
5.221021e+01 -8.235594e-03 
5.246547e+01 -8.235603e-03 
5.272072e+01 -8.235611e-03 
5.297598e+01 -8.235619e-03 
5.323123e+01 -8.235627e-03 
5.348649e+01 -8.235634e-03 
5.374174e+01 -8.235641e-03 
5.399700e+01 -8.235649e-03 
5.425225e+01 -8.235656e-03 
5.450751e+01 -8.235662e-03 
5.476276e+01 -8.235669e-03 
5.501802e+01 -8.235676e-03 
5.527327e+01 -8.235682e-03 
5.552853e+01 -8.235688e-03 
5.578378e+01 -8.235694e-03 
5.603904e+01 -8.235700e-03 
5.629429e+01 -8.235706e-03 
5.654955e+01 -8.235711e-03 
5.680480e+01 -8.235717e-03 
5.706006e+01 -8.235722e-03 
5.731532e+01 -8.235727e-03 
5.757057e+01 -8.235732e-03 
5.782583e+01 -8.235737e-03 
5.808108e+01 -8.235741e-03 
5.833634e+01 -8.235746e-03 
5.859159e+01 -8.235751e-03 
5.884685e+01 -8.235755e-03 
5.910210e+01 -8.235759e-03 
5.935736e+01 -8.235763e-03 
5.961261e+01 -8.235767e-03 
5.986787e+01 -8.235771e-03 
6.012312e+01 -8.235775e-03 
6.037838e+01 -8.235779e-03 
6.063363e+01 -8.235783e-03 
6.088889e+01 -8.235786e-03 
6.114414e+01 -8.235790e-03 
6.139940e+01 -8.235793e-03 
6.165465e+01 -8.235796e-03 
6.190991e+01 -8.235799e-03 
6.216517e+01 -8.235803e-03 
6.242042e+01 -8.235806e-03 
6.267568e+01 -8.235809e-03 
6.293093e+01 -8.235812e-03 
6.318619e+01 -8.235814e-03 
6.344144e+01 -8.235817e-03 
6.369670e+01 -8.235820e-03 
6.395195e+01 -8.235822e-03 
6.420721e+01 -8.235825e-03 
6.446246e+01 -8.235827e-03 
6.471772e+01 -8.235830e-03 
6.497297e+01 -8.235832e-03 
6.522823e+01 -8.235834e-03 
6.548348e+01 -8.235837e-03 
6.573874e+01 -8.235839e-03 
6.599399e+01 -8.235841e-03 
6.624925e+01 -8.235843e-03 
6.650450e+01 -8.235845e-03 
6.675976e+01 -8.235847e-03 
6.701502e+01 -8.235849e-03 
6.727027e+01 -8.235851e-03 
6.752553e+01 -8.235852e-03 
6.778078e+01 -8.235854e-03 
6.803604e+01 -8.235856e-03 
6.829129e+01 -8.235858e-03 
6.854655e+01 -8.235859e-03 
6.880180e+01 -8.235861e-03 
6.905706e+01 -8.235862e-03 
6.931231e+01 -8.235864e-03 
6.956757e+01 -8.235865e-03 
6.982282e+01 -8.235867e-03 
7.007808e+01 -8.235868e-03 
7.033333e+01 -8.235869e-03 
7.058859e+01 -8.235871e-03 
7.084384e+01 -8.235872e-03 
7.109910e+01 -8.235873e-03 
7.135435e+01 -8.235874e-03 
7.160961e+01 -8.235876e-03 
7.186486e+01 -8.235877e-03 
7.212012e+01 -8.235878e-03 
7.237538e+01 -8.235879e-03 
7.263063e+01 -8.235880e-03 
7.288589e+01 -8.235881e-03 
7.314114e+01 -8.235882e-03 
7.339640e+01 -8.235883e-03 
7.365165e+01 -8.235884e-03 
7.390691e+01 -8.235885e-03 
7.416216e+01 -8.235886e-03 
7.441742e+01 -8.235887e-03 
7.467267e+01 -8.235888e-03 
7.492793e+01 -8.235889e-03 
7.518318e+01 -8.235889e-03 
7.543844e+01 -8.235890e-03 
7.569369e+01 -8.235891e-03 
7.594895e+01 -8.235892e-03 
7.620420e+01 -8.235892e-03 
7.645946e+01 -8.235893e-03 
7.671471e+01 -8.235894e-03 
7.696997e+01 -8.235895e-03 
7.722523e+01 -8.235895e-03 
7.748048e+01 -8.235896e-03 
7.773574e+01 -8.235897e-03 
7.799099e+01 -8.235897e-03 
7.824625e+01 -8.235898e-03 
7.850150e+01 -8.235898e-03 
7.875676e+01 -8.235899e-03 
7.901201e+01 -8.235899e-03 
7.926727e+01 -8.235900e-03 
7.952252e+01 -8.235901e-03 
7.977778e+01 -8.235901e-03 
8.003303e+01 -8.235902e-03 
8.028829e+01 -8.235902e-03 
8.054354e+01 -8.235903e-03 
8.079880e+01 -8.235903e-03 
8.105405e+01 -8.235903e-03 
8.130931e+01 -8.235904e-03 
8.156456e+01 -8.235904e-03 
8.181982e+01 -8.235905e-03 
8.207508e+01 -8.235905e-03 
8.233033e+01 -8.235906e-03 
8.258559e+01 -8.235906e-03 
8.284084e+01 -8.235906e-03 
8.309610e+01 -8.235907e-03 
8.335135e+01 -8.235907e-03 
8.360661e+01 -8.235907e-03 
8.386186e+01 -8.235908e-03 
8.411712e+01 -8.235908e-03 
8.437237e+01 -8.235908e-03 
8.462763e+01 -8.235909e-03 
8.488288e+01 -8.235909e-03 
8.513814e+01 -8.235909e-03 
8.539339e+01 -8.235910e-03 
8.564865e+01 -8.235910e-03 
8.590390e+01 -8.235910e-03 
8.615916e+01 -8.235910e-03 
8.641441e+01 -8.235911e-03 
8.666967e+01 -8.235911e-03 
8.692492e+01 -8.235911e-03 
8.718018e+01 -8.235911e-03 
8.743544e+01 -8.235912e-03 
8.769069e+01 -8.235912e-03 
8.794595e+01 -8.235912e-03 
8.820120e+01 -8.235912e-03 
8.845646e+01 -8.235913e-03 
8.871171e+01 -8.235913e-03 
8.896697e+01 -8.235913e-03 
8.922222e+01 -8.235913e-03 
8.947748e+01 -8.235913e-03 
8.973273e+01 -8.235913e-03 
8.998799e+01 -8.235914e-03 
9.024324e+01 -8.235914e-03 
9.049850e+01 -8.235914e-03 
9.075375e+01 -8.235914e-03 
9.100901e+01 -8.235914e-03 
9.126426e+01 -8.235915e-03 
9.151952e+01 -8.235915e-03 
9.177477e+01 -8.235915e-03 
9.203003e+01 -8.235915e-03 
9.228529e+01 -8.235915e-03 
9.254054e+01 -8.235915e-03 
9.279580e+01 -8.235915e-03 
9.305105e+01 -8.235916e-03 
9.330631e+01 -8.235916e-03 
9.356156e+01 -8.235916e-03 
9.381682e+01 -8.235916e-03 
9.407207e+01 -8.235916e-03 
9.432733e+01 -8.235916e-03 
9.458258e+01 -8.235916e-03 
9.483784e+01 -8.235916e-03 
9.509309e+01 -8.235916e-03 
9.534835e+01 -8.235917e-03 
9.560360e+01 -8.235917e-03 
9.585886e+01 -8.235917e-03 
9.611411e+01 -8.235917e-03 
9.636937e+01 -8.235917e-03 
9.662462e+01 -8.235917e-03 
9.687988e+01 -8.235917e-03 
9.713514e+01 -8.235917e-03 
9.739039e+01 -8.235917e-03 
9.764565e+01 -8.235917e-03 
9.790090e+01 -8.235917e-03 
9.815616e+01 -8.235918e-03 
9.841141e+01 -8.235918e-03 
9.866667e+01 -8.235918e-03 
9.892192e+01 -8.235918e-03 
9.917718e+01 -8.235918e-03 
9.943243e+01 -8.235918e-03 
9.968769e+01 -8.235918e-03 
9.994294e+01 -8.235918e-03 
1.001982e+02 -8.235918e-03 
1.004535e+02 -8.235918e-03 
1.007087e+02 -8.235918e-03 
1.009640e+02 -8.235918e-03 
1.012192e+02 -8.235918e-03 
1.014745e+02 -8.235918e-03 
1.017297e+02 -8.235918e-03 
1.019850e+02 -8.235919e-03 
1.022402e+02 -8.235919e-03 
1.024955e+02 -8.235919e-03 
1.027508e+02 -8.235919e-03 
1.030060e+02 -8.235919e-03 
1.032613e+02 -8.235919e-03 
1.035165e+02 -8.235919e-03 
1.037718e+02 -8.235919e-03 
1.040270e+02 -8.235919e-03 
1.042823e+02 -8.235919e-03 
1.045375e+02 -8.235919e-03 
1.047928e+02 -8.235919e-03 
1.050480e+02 -8.235919e-03 
1.053033e+02 -8.235919e-03 
1.055586e+02 -8.235919e-03 
1.058138e+02 -8.235919e-03 
1.060691e+02 -8.235919e-03 
1.063243e+02 -8.235919e-03 
1.065796e+02 -8.235919e-03 
1.068348e+02 -8.235919e-03 
1.070901e+02 -8.235919e-03 
1.073453e+02 -8.235919e-03 
1.076006e+02 -8.235919e-03 
1.078559e+02 -8.235919e-03 
1.081111e+02 -8.235919e-03 
1.083664e+02 -8.235919e-03 
1.086216e+02 -8.235920e-03 
1.088769e+02 -8.235920e-03 
1.091321e+02 -8.235920e-03 
1.093874e+02 -8.235920e-03 
1.096426e+02 -8.235920e-03 
1.098979e+02 -8.235920e-03 
1.101532e+02 -8.235920e-03 
1.104084e+02 -8.235920e-03 
1.106637e+02 -8.235920e-03 
1.109189e+02 -8.235920e-03 
1.111742e+02 -8.235920e-03 
1.114294e+02 -8.235920e-03 
1.116847e+02 -8.235920e-03 
1.119399e+02 -8.235920e-03 
1.121952e+02 -8.235920e-03 
1.124505e+02 -8.235920e-03 
1.127057e+02 -8.235920e-03 
1.129610e+02 -8.235920e-03 
1.132162e+02 -8.235920e-03 
1.134715e+02 -8.235920e-03 
1.137267e+02 -8.235920e-03 
1.139820e+02 -8.235920e-03 
1.142372e+02 -8.235920e-03 
1.144925e+02 -8.235920e-03 
1.147477e+02 -8.235920e-03 
1.150030e+02 -8.235920e-03 
1.152583e+02 -8.235920e-03 
1.155135e+02 -8.235920e-03 
1.157688e+02 -8.235920e-03 
1.160240e+02 -8.235920e-03 
1.162793e+02 -8.235920e-03 
1.165345e+02 -8.235920e-03 
1.167898e+02 -8.235920e-03 
1.170450e+02 -8.235920e-03 
1.173003e+02 -8.235920e-03 
1.175556e+02 -8.235920e-03 
1.178108e+02 -8.235920e-03 
1.180661e+02 -8.235920e-03 
1.183213e+02 -8.235920e-03 
1.185766e+02 -8.235920e-03 
1.188318e+02 -8.235920e-03 
1.190871e+02 -8.235920e-03 
1.193423e+02 -8.235920e-03 
1.195976e+02 -8.235920e-03 
1.198529e+02 -8.235920e-03 
1.201081e+02 -8.235920e-03 
1.203634e+02 -8.235920e-03 
1.206186e+02 -8.235920e-03 
1.208739e+02 -8.235920e-03 
1.211291e+02 -8.235920e-03 
1.213844e+02 -8.235920e-03 
1.216396e+02 -8.235920e-03 
1.218949e+02 -8.235920e-03 
1.221502e+02 -8.235920e-03 
1.224054e+02 -8.235920e-03 
1.226607e+02 -8.235920e-03 
1.229159e+02 -8.235920e-03 
1.231712e+02 -8.235920e-03 
1.234264e+02 -8.235920e-03 
1.236817e+02 -8.235920e-03 
1.239369e+02 -8.235920e-03 
1.241922e+02 -8.235920e-03 
1.244474e+02 -8.235920e-03 
1.247027e+02 -8.235920e-03 
1.249580e+02 -8.235920e-03 
1.252132e+02 -8.235920e-03 
1.254685e+02 -8.235920e-03 
1.257237e+02 -8.235920e-03 
1.259790e+02 -8.235920e-03 
1.262342e+02 -8.235920e-03 
1.264895e+02 -8.235920e-03 
1.267447e+02 -8.235920e-03 
1.270000e+02 -8.235920e-03 


==> Figures/4pt_I_sig_Tot_muZ/points_4.dat <==
1.000000e+00 -8.373493e-03 5.106914e-03 
2.000000e+00 -8.602476e-03 8.439207e-03 
3.000000e+00 -8.422082e-03 1.026450e-02 
4.000000e+00 -1.108598e-02 1.132254e-02 
5.000000e+00 -1.181432e-02 1.229259e-02 
6.000000e+00 -1.307433e-02 1.303929e-02 
7.000000e+00 -1.518023e-02 1.344493e-02 
8.000000e+00 -1.683552e-02 1.373436e-02 


==> Figures/4pt_I_sig_muT/Eye.dat <==
1.000000e+00 -2.772298e-02 1.636039e-02 
2.000000e+00 -3.448658e-02 2.919678e-02 
3.000000e+00 -2.801212e-02 3.609767e-02 
4.000000e+00 -1.454854e-02 3.749962e-02 
5.000000e+00 -6.598158e-03 3.953594e-02 
6.000000e+00 -1.756574e-02 4.311901e-02 
7.000000e+00 -2.166920e-02 4.369987e-02 
8.000000e+00 -1.137927e-02 4.330565e-02 


==> Figures/4pt_I_sig_muT/NE.dat <==
1.000000e+00 3.005680e-02 2.199217e-03 
2.000000e+00 5.793095e-02 4.210201e-03 
3.000000e+00 8.375052e-02 5.959221e-03 
4.000000e+00 1.066960e-01 7.485502e-03 
5.000000e+00 1.272291e-01 8.857246e-03 
6.000000e+00 1.455738e-01 1.012277e-02 
7.000000e+00 1.632411e-01 1.144895e-02 
8.000000e+00 1.763968e-01 1.259192e-02 


==> Figures/4pt_I_sig_muT/Tot.dat <==
1.000000e+00 2.333829e-03 1.645229e-02 
2.000000e+00 2.344437e-02 2.970419e-02 
3.000000e+00 5.573839e-02 3.675287e-02 
4.000000e+00 9.214749e-02 3.849937e-02 
5.000000e+00 1.206309e-01 4.089084e-02 
6.000000e+00 1.280081e-01 4.464434e-02 
7.000000e+00 1.415719e-01 4.523020e-02 
8.000000e+00 1.650176e-01 4.522518e-02 


==> Figures/4pt_I_sig_muZ/Eye.dat <==
1.000000e+00 -5.217518e-03 5.116181e-03 
2.000000e+00 -2.833423e-03 8.498281e-03 
3.000000e+00 -3.293945e-06 1.025318e-02 
4.000000e+00 -2.882228e-04 1.121380e-02 
5.000000e+00 1.215396e-03 1.215510e-02 
6.000000e+00 2.343746e-03 1.285857e-02 
7.000000e+00 3.113511e-03 1.327133e-02 
8.000000e+00 3.772433e-03 1.355785e-02 


==> Figures/4pt_I_sig_muZ/NE.dat <==
1.000000e+00 -3.155974e-03 7.343014e-04 
2.000000e+00 -5.769053e-03 1.322647e-03 
3.000000e+00 -8.418788e-03 1.777582e-03 
4.000000e+00 -1.079775e-02 2.127341e-03 
5.000000e+00 -1.302971e-02 2.388295e-03 
6.000000e+00 -1.541807e-02 2.614067e-03 
7.000000e+00 -1.829374e-02 2.884205e-03 
8.000000e+00 -2.060796e-02 3.127606e-03 


==> Figures/4pt_I_sig_muZ/Tot.dat <==
1.000000e+00 -8.373493e-03 5.106914e-03 
2.000000e+00 -8.602476e-03 8.439207e-03 
3.000000e+00 -8.422082e-03 1.026450e-02 
4.000000e+00 -1.108598e-02 1.132254e-02 
5.000000e+00 -1.181432e-02 1.229259e-02 
6.000000e+00 -1.307433e-02 1.303929e-02 
7.000000e+00 -1.518023e-02 1.344493e-02 
8.000000e+00 -1.683552e-02 1.373436e-02 

